Structure-preserving neural networks

We develop a method to learn physical systems from data that employs feedforward neural networks and whose predictions comply with the first and second principles of thermodynamics. The method employs a minimum amount of data by enforcing the metriplectic structure of dissipative Hamiltonian systems in the form of the so-called General Equation for the Non-Equilibrium Reversible-Irreversible Coupling, GENERIC [M. Grmela and H.C Oettinger (1997). Dynamics and thermodynamics of complex fluids. I. Development of a general formalism. Phys. Rev. E. 56 (6): 6620-6632]. The method does not need to enforce any kind of balance equation, and thus no previous knowledge on the nature of the system is needed. Conservation of energy and dissipation of entropy in the prediction of previously unseen situations arise as a natural by-product of the structure of the method. Examples of the performance of the method are shown that include conservative as well as dissipative systems, discrete as well as continuous ones.

==> graphs/double_pendulum/double_blackbox_log.txt <==
epoch time loss_error loss_degeneracy loss_total
1 0.6800694465637207 49.3838489321608
2 1.3044185638427734 7.190834053077889
3 1.9257557392120361 2.1479676213096734
4 2.56803822517395 1.1416935752983668
5 3.166463613510132 0.8727871535411432
6 3.7469449043273926 0.670231406053706
7 4.3483359813690186 0.7589759711644158
8 4.9552223682403564 0.884623802606784
9 5.549651861190796 0.5075721625706658
10 6.163705348968506 0.2818340972440327
11 6.791028022766113 0.24835721883342493
12 7.397925853729248 0.26071443030582603
13 8.03422474861145 0.2312283616569174
14 8.66054916381836 0.22332217729271356
15 9.270916223526001 0.23710765742776382
16 9.887267351150513 0.24794880469240735
17 10.523075819015503 0.22084649627532194
18 11.144434213638306 0.4284786665259893
19 11.778249502182007 0.27506670927881594
20 12.410558223724365 0.20317645048975347
21 13.03442120552063 0.25992940778109297
22 13.672714233398438 0.20622346964313756
23 14.302047967910767 0.22331700924053863
24 14.937365293502808 0.23215238484904993
25 15.589132308959961 0.26167593337782663
26 16.424410104751587 0.2256394736131831
27 17.23176121711731 0.1661310550555512
28 18.092459678649902 0.2125174364252905
29 18.892319917678833 0.14267811224089197
30 19.735065460205078 0.16903714127277011
31 20.602288484573364 0.19120362248252984
32 21.476948261260986 0.19551739716649655
33 22.390505075454712 0.19255711541103956
34 23.32750964164734 0.20698176244994504
35 24.238073587417603 0.24133199567171795
36 25.149147748947144 0.11934323718200376
37 26.099605798721313 0.16225354371957443
38 27.045076608657837 0.19054436611769787
39 28.018473386764526 0.2245197698698571
40 29.070658922195435 0.1360437441111809
41 30.134833574295044 0.18251100473068468
42 31.21944260597229 0.11914327036795305
43 32.30505061149597 0.2342446025292478
44 33.39866876602173 0.2847574051900126
45 34.44840860366821 0.222954816195234
46 35.50313401222229 0.1540946768755889
47 36.57481241226196 0.13326397613065327
48 37.66740012168884 0.12731689759834328
49 38.74950885772705 0.08835764362584407
50 39.814682722091675 0.12222352147701397
51 40.86737847328186 0.16735218757361023
52 41.941505432128906 0.21491188547719065
53 43.03557896614075 0.2412861119562657
54 44.12870669364929 0.18333467263073178
55 45.194854497909546 0.12429612509569331
56 46.26800799369812 0.20090850370014132
57 47.3396520614624 0.11075181817289573
58 48.38685083389282 0.1417971817093279
59 49.47494053840637 0.11858725236288867
60 50.54525566101074 0.3026700273830088
61 51.612401723861694 0.2416975165132302
62 52.695504665374756 0.21242303129416615
63 53.75068211555481 0.16064626415770258
64 54.817829608917236 0.16102310257341396
65 55.89944577217102 0.34845139393255337
66 56.96160411834717 0.4294838756772142
67 58.02228045463562 0.4998552331972362
68 59.101393938064575 0.21372444497880025
69 60.12366056442261 0.15435878427783448
70 61.167866706848145 0.1141842789386385
71 62.22902870178223 0.10206107134795069
72 63.28224062919617 0.14841876006006596
73 64.36235046386719 0.19420047932533763
74 65.44744920730591 0.28617930963410804
75 66.50262641906738 0.23704941332639762
76 67.58473205566406 0.15939211438049622
77 68.65042567253113 0.12526316427106235
78 69.7145791053772 0.30474589745603015
79 70.78571438789368 0.4832633627119975
80 71.86933898925781 0.18091803315895885
81 72.94845151901245 0.1135869778580402
82 73.99666905403137 0.1266246163066308
83 75.07279086112976 0.11079529422012406
84 76.1409661769867 0.10793418692584014
85 77.19215607643127 0.12521346202447786
86 78.24533748626709 0.12461921270169206
87 79.28608560562134 0.2397685448728015
88 80.36171889305115 0.29119299500431844
89 81.41492509841919 0.5374647897691583
90 82.45613956451416 0.5422313594338882
91 83.50932288169861 0.3168105235650911
92 84.55004858970642 0.35161764633715453
93 85.6012372970581 0.16315286147534547
94 86.67390584945679 0.1563198837203596
95 87.7271146774292 0.08460333742688049
96 88.77032470703125 0.08279849105144865
97 89.82151246070862 0.06864879358952967
98 90.88469123840332 0.07278368772573807
99 91.93887186050415 0.07437975706167557
100 93.01698899269104 0.07193302940483669
101 94.08986854553223 0.05706264169970948
102 95.19841265678406 0.054705070610621465
103 96.28205490112305 0.10852137426635129
104 97.32725811004639 0.1889795351268059
105 98.4035267829895 0.29538006806493405
106 99.46867775917053 0.16688387310085584
107 100.53183388710022 0.1752083476464353
108 101.61843729019165 0.25191673393824593
109 102.70005083084106 0.2525703928578439
110 103.76320791244507 0.151551381786864
111 104.85180902481079 0.1417291995868012
112 105.947909116745 0.11801677301301429
113 107.03799343109131 0.11957083850649733
114 108.11810564994812 0.11522754304972126
115 109.19422674179077 0.08485724674397377
116 110.25838041305542 0.09103084545039651
117 111.34948706626892 0.27775007851758793
118 112.41616749763489 0.328444560448728
119 113.4723436832428 0.2180397685448728
120 114.54547309875488 0.2115969710613615
121 115.61561059951782 0.13657396786176978
122 116.68475914001465 0.11056167372507067
123 117.78182435035706 0.062495288177950296
124 118.86592531204224 0.06350122959769551
125 119.95102262496948 0.09643816923975346
126 121.01069808006287 0.162878924039141
127 122.05191278457642 0.13757253675604586
128 123.10414218902588 0.09439408958856783
129 124.16231203079224 0.13180362567230686
130 125.21649217605591 0.25456742329813126
131 126.28565311431885 0.22944007758519158
132 127.35479378700256 0.1664950116794912
133 128.40799832344055 0.28609545530386304
134 129.45770454406738 0.3054251666045069
135 130.51587438583374 0.17861820393471262
136 131.58652567863464 0.16039238551154208
137 132.66763281822205 0.10323445689139055
138 133.71882128715515 0.05899590727072864
139 134.78098917007446 0.0800062783399419
140 135.84069228172302 0.08005768282329617
141 136.8799126148224 0.09688002236524419
142 137.9430685043335 0.12070834672630731
143 139.0122091770172 0.20529015315837
144 140.07137608528137 0.23797909530562972
145 141.113130569458 0.24926840624018531
146 142.17229771614075 0.3176325659057004
147 143.22149181365967 0.1852302589608197
148 144.26372981071472 0.1229089708184477
149 145.29548144340515 0.1096701923926272
150 146.37060499191284 0.09022960566995132
151 147.42877554893494 0.1159054856803549
152 148.480961561203 0.16013777076299465
153 149.56007432937622 0.16089235238693467
154 150.6052987575531 0.1330660412658998
155 151.6515016555786 0.12684705724668263
156 152.7086730003357 0.1389650584465295
157 153.75986075401306 0.17737961965589666
158 154.8280041217804 0.12834046330284235
159 155.91662788391113 0.12055649493806925
160 157.00172591209412 0.18504078927351603
161 158.082834482193 0.13166163458896044
162 159.15496706962585 0.12867287487240892
163 160.21065497398376 0.10791136775184516
164 161.31124830245972 0.12114998515526854
165 162.3574514389038 0.12433945545599089
166 163.42060732841492 0.11470076211133794
167 164.4737901687622 0.09509504308652639
168 165.53947758674622 0.1872544638475581
169 166.6076202392578 0.2305086835544912
170 167.67077612876892 0.2949684641469064
171 168.7109956741333 0.2067790275842101
172 169.7960925102234 0.24172481364341236
173 170.85027313232422 0.13338885283350346
174 171.92341923713684 0.13545084430943782
175 172.98010754585266 0.16885750161942525
176 174.0756871700287 0.14423489211192683
177 175.17873740196228 0.20668449976935457
178 176.31373643875122 0.22978011088155623
179 177.45519185066223 0.1938889546610003
180 178.57471203804016 0.18283504313559987
181 179.74757480621338 0.2216763597037924
182 180.91097354888916 0.16256453164258794
183 182.02798628807068 0.2118352688736652
184 183.15696597099304 0.13703742099167712
185 184.26799488067627 0.151494195832679
186 185.40794467926025 0.18366213084465297
187 186.55638432502747 0.19731219881144002
188 187.68337059020996 0.15206956719633322
189 188.80736422538757 0.19922701581638663
190 189.9562907218933 0.23024725985886463
191 191.0947563648224 0.20354318283311088
192 192.2566475868225 0.16975861362476444
193 193.41654515266418 0.14634949957306062
194 194.57743978500366 0.10519747326721499
195 195.73984479904175 0.1311798709121781
196 196.93265390396118 0.10073041292890232
197 198.1005299091339 0.12037150320695274
198 199.31029438972473 0.08812224421668892
199 200.4951252937317 0.10610717313373508
200 201.69046235084534 0.08159506332934202
201 202.8633258342743 0.09995038209848069
202 204.04017853736877 0.1373831590815405
203 205.20290970802307 0.11292098922346105
204 206.37129592895508 0.10747202197510992
205 207.55413246154785 0.20104222896710114
206 208.7339780330658 0.1693756256870289
207 209.97516798973083 0.12241140394354585
208 211.17748069763184 0.11251106453900361
209 212.37527680397034 0.11096695943094378
210 213.57657432556152 0.0882862186911118
211 214.8022961616516 0.08715270536029758
212 216.00658774375916 0.10859868035244583
213 217.20338678359985 0.10596833348873273
214 218.40039348602295 0.10781552108687971
215 219.60616779327393 0.12779656031622957
216 220.82338523864746 0.17938681751040358
217 222.03713846206665 0.2062264447236181
218 223.25288653373718 0.16225015458150124
219 224.48160076141357 0.14639478520532348
220 225.70284605026245 0.13926081825141332
221 226.88619351387024 0.14233329427901226
222 228.10178065299988 0.09314565994032663
223 229.30356669425964 0.14645043761286902
224 230.48192501068115 0.1605635293165044
225 231.7011752128601 0.14181148969947394
226 232.89298796653748 0.1635295465363929
227 234.09975934028625 0.12268130048435537
228 235.30752968788147 0.18668384647848618
229 236.51082348823547 0.1687153111750157
230 237.73853850364685 0.21629325828360552
231 238.95827722549438 0.12811701788974167
232 240.19148969650269 0.16583759557062658
233 241.38982725143433 0.15757880282761463
234 242.61705994606018 0.18330093460466396
235 243.81486439704895 0.11938856115293263
236 245.01465487480164 0.22393709882419913
237 246.22741746902466 0.24550342655661117
238 247.424218416214 0.5389422699434674
239 248.58810377120972 0.48740804854349873
240 249.7535207271576 0.17731703561754084
241 250.9613115787506 0.10227556851641018
242 252.17409014701843 0.07129888486622565
243 253.33199334144592 0.07703682597558104
244 254.48989725112915 0.06254791949861613
245 255.6458055973053 0.08174942246633558
246 256.8102316856384 0.06801715639967415
247 257.92376470565796 0.08820978672660176
248 259.00089931488037 0.08077505293802999
249 260.1169435977936 0.10904916734551665
250 261.229966878891 0.10711279634255261
251 262.3160619735718 0.12458762164091944
252 263.4280893802643 0.1119079819875746
253 264.536123752594 0.10002404601130653
254 265.65413331985474 0.07754851681503219
255 266.7601761817932 0.06811263501344614
256 267.89613676071167 0.05968500645316426
257 269.03409337997437 0.05083891902137641
258 270.13614559173584 0.047544684481980216
259 271.2551712989807 0.0416814564460486
260 272.3642053604126 0.04186714594088607
261 273.4857153892517 0.03783164863011346
262 274.60024428367615 0.037097095125284626
263 275.7441837787628 0.04265427325838175
264 276.85398840904236 0.04335307979104507
265 277.97000312805176 0.05268563122006517
266 279.09599113464355 0.050718942000039256
267 280.2179901599884 0.06421018820911197
268 281.3469717502594 0.062088269564374604
269 282.46298575401306 0.06750105661363458
270 283.5919666290283 0.07510151311979821
271 284.7060487270355 0.08594509105586526
272 285.81708216667175 0.08979640174750707
273 286.94307017326355 0.09455922955843671
274 288.0221838951111 0.10965675085633245
275 289.13221502304077 0.19375871054491206
276 290.2292811870575 0.1588101947726916
277 291.34330201148987 0.1482990667448571
278 292.4538447856903 0.13635799848853644
279 293.5499129295349 0.1760972066141253
280 294.6439869403839 0.22609953760501728
281 295.7420496940613 0.25516898763838725
282 296.823673248291 0.2587899826279837
283 297.9486634731293 0.17260949216296326
284 299.06567668914795 0.14947353343867775
285 300.1886730194092 0.16309659564914417
286 301.3027024269104 0.1373970530140939
287 302.4197154045105 0.14326656475738064
288 303.4953455924988 0.2706578853741363
289 304.57680082321167 0.29225092748900755
290 305.65997195243835 0.2853537708071608
291 306.7414209842682 0.11634085190356078
292 307.84498047828674 0.11804098004671797
293 308.92110323905945 0.06201783760109139
294 310.0401089191437 0.050218829437715926
295 311.1656150817871 0.039040133222263664
296 312.23575258255005 0.02950603159228761
297 313.30489325523376 0.02497333929167321
298 314.3909878730774 0.025803294732942055
299 315.5209665298462 0.027243206848451242
300 316.64447116851807 0.023520877013853445
301 317.7335934638977 0.02208437895655033
302 318.8206856250763 0.02605499765980783
303 319.8978044986725 0.024982948878302647
304 321.0108280181885 0.027382773011174033
305 322.0869495868683 0.02704461447557612
306 323.18401551246643 0.028812419948865423
307 324.29555797576904 0.04193800729722833
308 325.40961599349976 0.06811478964647456
309 326.5002453327179 0.0901028887111338
310 327.6003017425537 0.11130875630594378
311 328.7143223285675 0.1863811703782585
312 329.79942059516907 0.09671972073502277
313 330.88352036476135 0.15523976081579774
314 331.94918298721313 0.15841769884579146
315 333.0405032634735 0.11163153720261464
316 334.13408732414246 0.13555558554491207
317 335.2540912628174 0.10029506970889604
318 336.36511874198914 0.139216253386071
319 337.4804599285126 0.13479358155523713
320 338.5817687511444 0.13966352759893216
321 339.69878101348877 0.1269153920849364
322 340.82627749443054 0.09251552562617776
323 341.91937613487244 0.07607859702565563
324 343.02342319488525 0.07803222042831344
325 344.1085205078125 0.06846065808780229
326 345.1996269226074 0.073421405428019
327 346.3251407146454 0.07124636856155779
328 347.4621000289917 0.07512309012101523
329 348.53975009918213 0.08266833128042557
330 349.65177512168884 0.08321662021042714
331 350.7732892036438 0.07959970445489165
332 351.8838336467743 0.07852632915554335
333 353.0098202228546 0.06949355542360239
334 354.1457815170288 0.04973060186184831
335 355.2727680206299 0.0981412187892588
336 356.35837626457214 0.10556577749587782
337 357.47889137268066 0.058119439359885366
338 358.58593010902405 0.11730525337870995
339 359.7259066104889 0.08197322059516332
340 360.8149929046631 0.1552051946745446
341 361.92003750801086 0.08743214056120446
342 363.02907133102417 0.09499148268196451
343 364.14549565315247 0.104266901830932
344 365.2590138912201 0.12970228338960427
345 366.4250202178955 0.19438082441013663
346 367.5245113372803 0.38455049907741834
347 368.6125009059906 0.2959279736082758
348 369.69922256469727 0.1413194052538081
349 370.82521319389343 0.14256162403815956
350 371.9666712284088 0.09994289839088018
351 373.082227230072 0.09357996801635128
352 374.20624804496765 0.08062982607127434
353 375.3217816352844 0.07602405643942368
354 376.4457757472992 0.062403961641704614
355 377.56478238105774 0.06055245710976759
356 378.6857843399048 0.05319859106936047
357 379.79980421066284 0.06417977797925173
358 380.924795627594 0.05705186086683417
359 382.05380487442017 0.06660853246947629
360 383.16483211517334 0.0647255595604978
361 384.25292325019836 0.07232252724805668
362 385.3799080848694 0.07029846038051586
363 386.5059235095978 0.08217321041241363
364 387.62592816352844 0.0853565465265782
365 388.73097229003906 0.08759788628199591
366 389.842041015625 0.07502797955843671
367 390.97255778312683 0.06742092113399026
368 392.1135277748108 0.0796611536687343
369 393.2410228252411 0.06269639365038081
370 394.3550434112549 0.07145547531357961
371 395.4855296611786 0.0610357044929236
372 396.50298261642456 0.07386911670167243
373 397.6329565048218 0.07381138633843043
374 398.7574589252472 0.11193307847832915
375 399.88444471359253 0.10728268263927057
376 401.0209164619446 0.16469484262130968
377 402.1327962875366 0.13392925933377828
378 403.2547950744629 0.08756130352691191
379 404.3728048801422 0.08759060193545855
380 405.52127861976624 0.07623828523722126
381 406.641793012619 0.0746590465756517
382 407.7563216686249 0.08131779809692996
383 408.8703417778015 0.06802418004328283
384 410.00630378723145 0.07406081003160334
385 411.13579273223877 0.07886804168547817
386 412.24881625175476 0.12267654648977308
387 413.35186553001404 0.09625016408949041
388 414.4608988761902 0.12794181785391803
389 415.5270662307739 0.13761023133244346
390 416.62415194511414 0.17888941165789887
391 417.7331864833832 0.14614739346144787
392 418.8517050743103 0.10241029825641881
393 419.9397945404053 0.0933410491176586
394 421.0458354949951 0.05303516867172778
395 422.15538334846497 0.040035527674996074
396 423.3137962818146 0.028153846012288004
397 424.44228887557983 0.025263451811057238
398 425.5523200035095 0.02385204257677548
399 426.67830872535706 0.02108784201157153
400 427.79033493995667 0.0187602670947511
401 428.911336183548 0.016148999468166024
402 430.0492932796478 0.01417144986253288
403 431.192275762558 0.013779444670557377
404 432.3003120422363 0.015801703869996957
405 433.4003722667694 0.019698554187563794
406 434.48845958709717 0.03134703324667772
407 435.6144473552704 0.036644418994385995
408 436.7539105415344 0.0497691705598304
409 437.8429973125458 0.06814373533929413
410 438.97848629951477 0.06617116496790594
411 440.1224272251129 0.07906007239566976
412 441.23446702957153 0.08706191173150911
413 442.3744173049927 0.11160299023192133
414 443.50639057159424 0.11458829180080088
415 444.6154239177704 0.17489243703870916
416 445.71448373794556 0.12055385723784941
417 446.8394763469696 0.12702800041467102
418 447.9534959793091 0.14279268351032506
419 449.0914521217346 0.16107321887759107
420 450.2004852294922 0.20203400424976445
421 451.32002806663513 0.20299139741677136
422 452.42606949806213 0.15363004291476917
423 453.55955266952515 0.08294208469103329
424 454.6346755027771 0.09399900963558025
425 455.78559827804565 0.07368786682435616
426 456.93004989624023 0.06445319400959877
427 458.0854091644287 0.06697290315100896
428 459.235333442688 0.059523190445636386
429 460.38226532936096 0.04707750866760561
430 461.5430166721344 0.03983857044622527
431 462.67997574806213 0.024309098900263035
432 463.80297231674194 0.029062518402559672
433 464.98580861091614 0.037491853033477934
434 466.14869809150696 0.05989818093764722
435 467.30859637260437 0.05102166027279954
436 468.4655017852783 0.0482455191300742
437 469.6234040260315 0.058613789620710975
438 470.7647387981415 0.08700888168871702
439 471.9615776538849 0.10148062394491991
440 473.12996315956116 0.12273724426576241
441 474.24198842048645 0.1292282947942839
442 475.40088844299316 0.18503329023044912
443 476.55082845687866 0.07578266853064149
444 477.7067368030548 0.0845914064340256
445 478.83771204948425 0.07295656443840295
446 480.0065848827362 0.063601937605508
447 481.18944931030273 0.056765823747644474
448 482.3563277721405 0.05601226576608629
449 483.5067648887634 0.04301062349099011
450 484.66170620918274 0.03804945442544755
451 485.82260060310364 0.027649913001899146
452 486.9590730667114 0.02295165133835682
453 488.1304705142975 0.022065880550211997
454 489.30435609817505 0.01903065053661864
455 490.46924018859863 0.018975502282530816
456 491.6161983013153 0.02119572893458994
457 492.7780911922455 0.02068476077899262
458 493.9359939098358 0.0368103065682416
459 495.11284613609314 0.04190443029355763
460 496.28721618652344 0.06428357224967611
461 497.4530973434448 0.0679335397691583
462 498.61498975753784 0.06931190682415986
463 499.7464716434479 0.09098060646248822
464 500.9118688106537 0.09688233802066976
465 502.0733072757721 0.10893009511669677
466 503.23719334602356 0.08868765519491992
467 504.4225318431854 0.08855718871456894
468 505.60538697242737 0.07317304754976052
469 506.7897605895996 0.06336653052861967
470 507.9815740585327 0.07004706607991128
471 509.17538118362427 0.07623799386335976
472 510.36220622062683 0.09287647649870447
473 511.5321292877197 0.1317863119307475
474 512.6980102062225 0.16358248456638663
475 513.8729004859924 0.16377446927017902
476 515.0318007469177 0.1446957688834799
477 516.2276268005371 0.0946047528904287
478 517.4274179935455 0.10246187909763663
479 518.5703604221344 0.1359438795540201
480 519.7571859359741 0.1337962394982726
481 520.9530177116394 0.14063096549642745
482 522.1298701763153 0.09005800180099717
483 523.2967503070831 0.054733100009323965
484 524.4586427211761 0.043897580860847205
485 525.6185395717621 0.030969052338719966
486 526.8068697452545 0.025703140718853053
487 528.0006771087646 0.02538973745988242
488 529.2034599781036 0.023338636082021434
489 530.3952722549438 0.02446577752654876
490 531.5911288261414 0.024352666960289728
491 532.780946969986 0.026033913310448728
492 533.9867212772369 0.02811271054061813
493 535.1665654182434 0.031751051859639993
494 536.3304529190063 0.036883498915475814
495 537.5162801742554 0.04176122387449945
496 538.6627240180969 0.05423433696804334
497 539.8505473136902 0.05774205270125039
498 541.0313892364502 0.08543879830058496
499 542.2277007102966 0.08409884658890154
500 543.4000811576843 0.12290326602494896
501 544.5944049358368 0.10854036724148085
502 545.7912042140961 0.10114164112800329
503 547.007975101471 0.08757902365833072
504 548.1578984260559 0.0713214893436911
505 549.3227827548981 0.0567862850936813
506 550.5300960540771 0.05532617233506399
507 551.6915199756622 0.05879677623959642
508 552.9003343582153 0.05479645848873273
509 554.0757009983063 0.06752280230498194
510 555.2635233402252 0.06531451047964432
511 556.4648251533508 0.050790359267038315
512 557.6406812667847 0.04814596128224129
513 558.8255136013031 0.040429143090943
514 560.0112020969391 0.03737001658684045
515 561.2171938419342 0.033434575526558576
516 562.4099407196045 0.03828114265173524
517 563.5967664718628 0.04094056939359885
518 564.7935657501221 0.028977841707929296
519 565.9644334316254 0.07278614906809437
520 567.1368081569672 0.14495869545481313
521 568.3365995883942 0.1413085784145336
522 569.5264163017273 0.06571569394825691
523 570.7311942577362 0.05455113319895375
524 571.9275374412537 0.050015304795461686
525 573.1462767124176 0.04863208406534626
526 574.3151497840881 0.0277252178096292
527 575.4810318946838 0.04836328017651735
528 576.6836922168732 0.04509510442839196
529 577.8838467597961 0.04017194048244151
530 579.0816426277161 0.045400356886973935
531 580.2844257354736 0.040525307966836135
532 581.503166437149 0.04822396896592337
533 582.702957868576 0.043124957060694094
534 583.9167110919952 0.05749042070091669
535 585.1075248718262 0.06266630163144826
536 586.336807012558 0.08298707894943468
537 587.5530686378479 0.08206570112525519
538 588.785796880722 0.1331401269040515
539 590.0055358409882 0.12472380058250236
540 591.2403638362885 0.1661568033036275
541 592.4719641208649 0.12844222945783607
542 593.6887097358704 0.08189022505103644
543 594.9189312458038 0.048875323731695584
544 596.1775650978088 0.029140330559045226
545 597.4297342300415 0.02128181649212861
546 598.6714127063751 0.020098884620858196
547 599.9026303291321 0.018506628065253022
548 601.154283285141 0.01908524863084956
549 602.4104969501495 0.01871298593492364
550 603.6975638866425 0.018202728961580362
551 604.9856309890747 0.016577083261767822
552 606.2318108081818 0.016568255783924506
553 607.4481027126312 0.01701912424672189
554 608.6558911800385 0.018416952008578045
555 609.8686697483063 0.019594085156618053
556 611.0874094963074 0.02756589764925703
557 612.3066902160645 0.0612618182771769
558 613.5224385261536 0.10958878406927214
559 614.7775917053223 0.0855271612579499
560 616.0137975215912 0.12447574174583857
561 617.2141258716583 0.12589778420913159
562 618.429384469986 0.11812098517489793
563 619.6586103439331 0.08380669828635365
564 620.8693704605103 0.07187393418508559
565 622.0497229099274 0.06418241951333818
566 623.2325928211212 0.04598288991343436
567 624.4214124679565 0.03856410500991284
568 625.6022548675537 0.048474600327074825
569 626.8434782028198 0.05052927295167242
570 628.03529047966 0.06515507530327419
571 629.2121434211731 0.06567830608118719
572 630.4079449176788 0.06619702823198022
573 631.6117734909058 0.0578000284319547
574 632.7966041564941 0.05932527091634932
575 633.9674739837646 0.06261859299549505
576 635.1777715682983 0.06294829785524302
577 636.3790950775146 0.05952310226670462
578 637.5888586044312 0.050350269720182944
579 638.8290503025055 0.04750834709435851
580 640.015876531601 0.048761220193987515
581 641.2196567058563 0.05610732265453243
582 642.4419271945953 0.05847677873007616
583 643.6816120147705 0.07023140605370604
584 644.9043402671814 0.06833703122546325
585 646.1599824428558 0.06176553084023634
586 647.3727951049805 0.07135514302469378
587 648.6274378299713 0.043434936676792164
588 649.8391969203949 0.0524278151929079
589 651.0659439563751 0.0560249980370603
590 652.2652757167816 0.058160139687696295
591 653.5084776878357 0.07011943414582679
592 654.7411804199219 0.07198447989459014
593 655.9988162517548 0.07418150781986102
594 657.2036266326904 0.0632482327408527
595 658.4064102172852 0.0507229828954342
596 659.5962274074554 0.037932916382449354
597 660.8329479694366 0.043725187215373745
598 662.0756511688232 0.0326945894327595
599 663.3432612419128 0.035901066765713335
600 664.5879325866699 0.026143069243311282
601 665.8321373462677 0.016434484510565523
602 667.0234622955322 0.007862472054946362
603 668.1113047599792 0.006774940203182661
604 669.2130529880524 0.00621758226174206
605 670.2283368110657 0.005835964452082188
606 671.295991897583 0.005547336118305149
607 672.3916280269623 0.005314229840609297
608 673.4732465744019 0.005120494976714628
609 674.546398639679 0.004954579607326181
610 675.5527412891388 0.004811119673839167
611 676.6276319026947 0.004684790894014751
612 677.647732257843 0.004573478890423799
613 678.8375282287598 0.0044728868570759065
614 680.0159051418304 0.004383033004837419
615 681.0545523166656 0.004300809026363507
616 682.109682559967 0.004224998148242433
617 683.3041484355927 0.004155711073372232
618 684.4503045082092 0.004091846523572452
619 685.6287188529968 0.004032916160085094
620 686.766606092453 0.003978270861371678
621 687.9907774925232 0.003928313423041722
622 689.2271430492401 0.003881464531673259
623 690.4626486301422 0.0038376980690500843
624 691.6840856075287 0.0037966467028287187
625 692.9093887805939 0.0037584103531573885
626 694.1248824596405 0.0037223017994482913
627 695.2999563217163 0.003688646680745647
628 696.5337181091309 0.0036573743101340444
629 697.7589049339294 0.0036286219879610453
630 699.0205557346344 0.0036008252570377524
631 700.28368973732 0.0035753813221226986
632 701.5273642539978 0.003550954799556253
633 702.7790150642395 0.0035280611047792676
634 704.0027430057526 0.003506099039585746
635 705.2613763809204 0.003485107901108325
636 706.5274991989136 0.00346496524523251
637 707.7537305355072 0.003445827541638858
638 708.9919283390045 0.0034273581289166783
639 710.245103597641 0.00340976451509562
640 711.5231974124908 0.0033926489365160763
641 712.7647411823273 0.003376023853244494
642 714.0323803424835 0.0033599410224799536
643 715.2979955673218 0.003343775284350218
644 716.5661141872406 0.0033280413354461517
645 717.8197839260101 0.003311692530186332
646 719.0879051685333 0.003295818405534754
647 720.3465688228607 0.003279278865411653
648 721.6181900501251 0.003263068798199371
649 722.8574151992798 0.0032463128842301105
650 724.0970995426178 0.0032293676730975433
651 725.388671875 0.0032117244586273653
652 726.6732926368713 0.0031943644710521603
653 727.9409022331238 0.0031763577581051007
654 729.1861147880554 0.0031579427383652886
655 730.4367702007294 0.0031394491243602043
656 731.7113616466522 0.003119951995772932
657 732.9595310688019 0.003100763253830186
658 734.2122032642365 0.0030813732338910126
659 735.4863493442535 0.00306237642489486
660 736.7789409160614 0.0030435315328626775
661 737.9966850280762 0.003025210922087856
662 739.2573127746582 0.0030064781706536834
663 740.5049760341644 0.0029892653077092
664 741.7412083148956 0.0029722951764437422
665 742.9829156398773 0.002956004598032889
666 744.2370796203613 0.0029403688919604123
667 745.4867811203003 0.0029251570677637454
668 746.7189960479736 0.0029108186463015764
669 747.9776291847229 0.002897264010942162
670 749.2223000526428 0.0028848729540954282
671 750.4759759902954 0.0028728933190580587
672 751.72713971138 0.002862475984659626
673 752.995747089386 0.002852459289320749
674 754.2284486293793 0.0028438122428242284
675 755.4561660289764 0.0028353583273576133
676 756.7247724533081 0.002828618629493905
677 757.9584729671478 0.0028218839635801075
678 759.2480230331421 0.00281730656647802
679 760.510645866394 0.0028123393130661855
680 761.7727823257446 0.002809625175131026
681 763.0134658813477 0.00280747221941924
682 764.2691297531128 0.0028040859567460105
683 765.5247728824615 0.0028017242949212617
684 766.781435251236 0.002799229406232211
685 768.0615255832672 0.002796905364223461
686 769.3191621303558 0.0027947797248111896
687 770.6117060184479 0.0027928321205790917
688 771.858879327774 0.0027905883501522506
689 773.12948179245 0.0027903520881231107
690 774.4106104373932 0.002789545298820764
691 775.6772232055664 0.002787097374997546
692 776.9159343242645 0.0027863900266101014
693 778.1635963916779 0.0027866416241056355
694 779.4351952075958 0.002789846976198743
695 780.6858510971069 0.0027912801234566387
696 781.9410045146942 0.0027933204593370907
697 783.193169593811 0.002797418623114351
698 784.4567892551422 0.0028032703016271543
699 785.727391242981 0.002811232044469172
700 786.9775621891022 0.0028200537715125924
701 788.2032833099365 0.002830592351942206
702 789.4783825874329 0.002843074942353982
703 790.742002248764 0.002858215600401912
704 792.026082277298 0.002873877185073929
705 793.3086516857147 0.002895520799723103
706 794.5872321128845 0.0029166993184305315
707 795.8717968463898 0.002943043493146273
708 797.1533689498901 0.002971604121989341
709 798.4139966964722 0.0030023320835439403
710 799.6831135749817 0.003035861403498817
711 800.9422538280487 0.003069391202687019
712 802.2019181251526 0.0031016237172649132
713 803.4755110740662 0.0031276825085357206
714 804.7735538482666 0.003145770211914676
715 806.0237195491791 0.0031506466506114558
716 807.3172776699066 0.003137856392405141
717 808.5759139060974 0.003116478273017922
718 809.8515002727509 0.003083699911683049
719 811.1066558361053 0.003056482573849472
720 812.3792717456818 0.0030295393574776962
721 813.6334285736084 0.003007367148471238
722 814.8935685157776 0.0029912814423067487
723 816.1472156047821 0.0029845980543587074
724 817.4223146438599 0.0029805111525645807
725 818.6828331947327 0.0029895030074383144
726 819.9873442649841 0.0029971091591533103
727 821.2719075679779 0.00301428392304847
728 822.5440123081207 0.003024080650291251
729 823.8455309867859 0.0030408916760928666
730 825.1151351928711 0.0030449107663715305
731 826.3887288570404 0.0030582097307521494
732 827.6339337825775 0.0030576058967628672
733 828.8835909366608 0.0030712870497200356
734 830.1601774692535 0.0030708483116111563
735 831.4462463855743 0.003088286174601646
736 832.7138817310333 0.003089407101348417
737 833.990972995758 0.0031099796295166017
738 835.2765338420868 0.0031137334641499737
739 836.5416848659515 0.003136576839427852
740 837.8312363624573 0.0031356413759777895
741 839.1008396148682 0.003144950483312559
742 840.3704447746277 0.0031328690111936635
743 841.6340641975403 0.003125634984155396
744 842.8996801376343 0.0030935273098586192
745 844.1682868003845 0.0030583209128835095
746 845.4408824443817 0.003019751016818099
747 846.6960604190826 0.002980379363400253
748 847.9866092205048 0.002940601559739616
749 849.2771854400635 0.0029057929264241127
750 850.5413188934326 0.0028751850128173827
751 851.8369364738464 0.0028568533796760904
752 853.1115272045135 0.002831396265844604
753 854.4035859107971 0.0028339501002326082
754 855.7036209106445 0.0028166215024401794
755 857.0076446533203 0.0028280246197877816
756 858.3101606369019 0.0028045730974206973
757 859.6027040481567 0.00281512150213347
758 860.8882653713226 0.002785089866599845
759 862.1912934780121 0.002791008158544799
760 863.4931552410126 0.002759989781595355
761 864.7837069034576 0.0027657669393261475
762 866.1052026748657 0.0027421728450449266
763 867.3877716064453 0.002751919252788601
764 868.685301065445 0.00273232891331965
765 869.9578986167908 0.0027515837894612222
766 871.2559595108032 0.0027347993611091343
767 872.5355606079102 0.0027588142222495535
768 873.8001778125763 0.0027430095864300753
769 875.1086781024933 0.0027696286014576056
770 876.3872582912445 0.0027517838693743375
771 877.7037580013275 0.002776111909492531
772 878.9773509502411 0.002756776042919063
773 880.279867887497 0.0027796742904126343
774 881.5544588565826 0.002763791299944547
775 882.8574867248535 0.0027855175823422534
776 884.1653571128845 0.0027792822775529256
777 885.4753975868225 0.0027957053639780937
778 886.7938907146454 0.0027982407478830923
779 888.0974042415619 0.0028067629540984955
780 889.4268481731415 0.0028076111970834396
781 890.7313611507416 0.002820491551154822
782 892.0368854999542 0.0028459822113190464
783 893.3548724651337 0.002847290518295825
784 894.6873075962067 0.0028800969147802
785 895.9748644828796 0.002886735734029032
786 897.3282732963562 0.002927632547503141
787 898.6457757949829 0.002933602596647176
788 899.9612812995911 0.00296662728391101
789 901.3066823482513 0.002980312749968102
790 902.5977425575256 0.0029891641894776617
791 903.9172148704529 0.0029602192155080823
792 905.2007806301117 0.0029620429379257126
793 906.5142681598663 0.002887569360397569
794 907.8636920452118 0.0028742878880333063
795 909.1951310634613 0.0027903647878062187
796 910.5165960788727 0.0027887687012178816
797 911.8560302257538 0.0026980639702111633
798 913.1764991283417 0.0027220869783181043
799 914.5532412528992 0.0026360425517786687
800 915.9041376113892 0.0026734507862646974
801 917.2420694828033 0.002604485756188781
802 918.5944528579712 0.002646186962798612
803 919.9139227867126 0.002589399251506556
804 921.2443654537201 0.002636327216373616
805 922.6052839756012 0.0025959671442233137
806 923.9536783695221 0.0026461586880324474
807 925.2831206321716 0.0026245323257829676
808 926.6394937038422 0.0026676079735684036
809 928.0143287181854 0.002654788721745937
810 929.3592717647552 0.00268889048590732
811 930.7111964225769 0.002682684653967469
812 932.0885446071625 0.0027139493568458747
813 933.4688527584076 0.0027120621360127053
814 934.8546586036682 0.002736244489200151
815 936.2060434818268 0.002736024281487393
816 937.5686616897583 0.002751375322964922
817 938.9284765720367 0.002746895929077762
818 940.2948217391968 0.002751787463624274
819 941.6816580295563 0.002746717654280926
820 943.0509951114655 0.0027440526377615617
821 944.4193344116211 0.0027564796371076575
822 945.7866785526276 0.002758839621615769
823 947.1476109027863 0.002798102009835555
824 948.5563533306122 0.002811850255458199
825 949.9256911277771 0.0028728096928428764
826 951.2925450801849 0.0029061166485350337
827 952.6421856880188 0.002990841985347882
828 953.998557806015 0.003052508531503342
829 955.3808603286743 0.003161620374900013
830 956.745210647583 0.0032581607301031524
831 958.1235253810883 0.0033493243270183927
832 959.5282793045044 0.0034819454403977896
833 960.9105813503265 0.003497187695910583
834 962.2769448757172 0.0036985488393198904
835 963.6927027702332 0.0037342720894358267
836 965.0950617790222 0.004046428143678598
837 966.4813539981842 0.00402816647860273
838 967.8323016166687 0.00422428504905509
839 969.2026357650757 0.0039129882601637335
840 970.5749657154083 0.0036561980319382557
841 971.9512851238251 0.0033528629858889172
842 973.3196728229523 0.002991626969533949
843 974.7230024337769 0.0029698738500700526
844 976.117273569107 0.0026943077394111672
845 977.4999854564667 0.0027505395400464236
846 978.8763041496277 0.0025291198462098086
847 980.3034865856171 0.002565785029425693
848 981.7122268676758 0.002381005838288734
849 983.1244838237762 0.002414648736541595
850 984.5102958679199 0.0022748915993388574
851 985.9504446983337 0.002303004863873199
852 987.4095752239227 0.002213991107653134
853 988.8158140182495 0.0022491706675620534
854 990.2380340099335 0.002199166983216252
855 991.6632471084595 0.0022390140360923267
856 993.0834760665894 0.0022168296066360856
857 994.4717633724213 0.002251669390117703
858 995.8815014362335 0.002247707807838018
859 997.2822685241699 0.002272463084465295
860 998.6925177574158 0.002263744871820038
861 1000.1242008209229 0.002284831138112437
862 1001.5489168167114 0.002271551103448149
863 1002.9716260433197 0.002279737846336173
864 1004.4003167152405 0.0022643343288095753
865 1005.8255047798157 0.002265207012694086
866 1007.2527151107788 0.0022497977443675897
867 1008.6465537548065 0.0022370987801096547
868 1010.0607695579529 0.002227070103937657
869 1011.5118889808655 0.002205496936587233
870 1012.9416029453278 0.0022051171441773076
871 1014.3757679462433 0.0021787202537958345
872 1015.8094959259033 0.0022000998108830283
873 1017.23468542099 0.0021689645010023262
874 1018.6992774009705 0.002196763388475581
875 1020.1174838542938 0.0021844118683781457
876 1021.5845601558685 0.002203369140625
877 1023.0252170562744 0.0022173919869427705
878 1024.5042610168457 0.0022403062887527236
879 1025.9493954181671 0.0022825351312531898
880 1027.3835933208466 0.002305072995286491
881 1028.8282704353333 0.002355226440046301
882 1030.286371231079 0.0023681446535503445
883 1031.7225303649902 0.002387429481774718
884 1033.1497411727905 0.002415249215897603
885 1034.57692360878 0.002385600248173853
886 1036.0130822658539 0.0024902933206989537
887 1037.4627137184143 0.0024124871546299612
888 1038.9297897815704 0.0025994851960608706
889 1040.3729302883148 0.0024312946664628073
890 1041.8230516910553 0.002583619457992477
891 1043.2537367343903 0.002382844656556096
892 1044.737767457962 0.0024964969960888424
893 1046.2263259887695 0.002343136102110896
894 1047.6994333267212 0.0024793941171924075
895 1049.1724922657013 0.002352054873902594
896 1050.6326072216034 0.0024933014682788947
897 1052.0977153778076 0.002369360947728756
898 1053.5727860927582 0.002474759930941328
899 1055.0428545475006 0.002360048485760713
900 1056.4918105602264 0.002425614074246967
901 1057.9731657505035 0.0023454227639203096
902 1059.4681673049927 0.0023934642274176057
903 1060.9551911354065 0.002353725002039617
904 1062.3824045658112 0.0023935713360657045
905 1063.8644409179688 0.002386287468761655
906 1065.3614358901978 0.0024264594418319627
907 1066.8205573558807 0.002435665993235219
908 1068.3325324058533 0.0024925229537427125
909 1069.7676930427551 0.002518425275332964
910 1071.2168169021606 0.0026056713794344035
911 1072.7118372917175 0.0026544961498011295
912 1074.210827589035 0.002773441861023256
913 1075.6988797187805 0.0028718387661267764
914 1077.1968731880188 0.003005254448358737
915 1078.6764450073242 0.00310336668886731
916 1080.173954486847 0.003137946727886871
917 1081.6605184078217 0.0030586999864434476
918 1083.1570265293121 0.002896731582718279
919 1084.6959099769592 0.0026979110947805435
920 1086.2128539085388 0.0025867481327536117
921 1087.6949129104614 0.0024795390852731677
922 1089.1988892555237 0.00246872614376509
923 1090.7126808166504 0.0024291146340681678
924 1092.2346110343933 0.0024302207045818693
925 1093.7645180225372 0.0023966513686443694
926 1095.2894597053528 0.0023902883481739753
927 1096.834327697754 0.0023729731689146414
928 1098.3727250099182 0.0023644154994332013
929 1099.8976473808289 0.0023571383413956994
930 1101.4155869483948 0.0023492619020855005
931 1102.969279050827 0.0023534230850449757
932 1104.485223531723 0.0023477700487453137
933 1106.016674041748 0.0023629581508924015
934 1107.5476076602936 0.002370332353678181
935 1109.1054389476776 0.0023971282058025726
936 1110.666289806366 0.0024151449826494533
937 1112.2011823654175 0.002460609129325828
938 1113.742567539215 0.0024731487485032586
939 1115.2934205532074 0.0025289909324454304
940 1116.8462660312653 0.002538805870554555
941 1118.364717721939 0.0025994200203286943
942 1119.9085881710052 0.0026167296884047923
943 1121.4424848556519 0.002688105741337915
944 1122.9370012283325 0.002731549679933481
945 1124.486855506897 0.0028204357204724795
946 1126.057654619217 0.0028941319815477535
947 1127.6199915409088 0.0030122780919674052
948 1129.1918079853058 0.00315273586829104
949 1130.7237102985382 0.0032994699238532753
950 1132.296504020691 0.0034481614079307672
951 1133.8319091796875 0.0036675570598199737
952 1135.3653190135956 0.0036612256687490186
953 1136.8972218036652 0.0038813924070578722
954 1138.4630603790283 0.0034514798590885333
955 1139.9610533714294 0.00359468675738004
956 1141.505921125412 0.002843237162834436
957 1143.084720134735 0.003034293831293307
958 1144.6513664722443 0.0025238319857036648
959 1146.1838121414185 0.002727118209378803
960 1147.7561478614807 0.0024542844475214207
961 1149.317970752716 0.0024839271852119486
962 1150.897777080536 0.0023657585508260297
963 1152.4212124347687 0.002289702305242644
964 1153.9651262760162 0.0022728086116924956
965 1155.5369226932526 0.002139662258589088
966 1157.0753395557404 0.00219136362698809
967 1158.65363073349 0.00202844706012975
968 1160.2638640403748 0.0021365731205772514
969 1161.8825602531433 0.0019563225645515786
970 1163.4678299427032 0.0020833961927711063
971 1165.0446360111237 0.0019060545830271352
972 1166.6663055419922 0.0020280984178859384
973 1168.2939717769623 0.0018898681180561008
974 1169.9046642780304 0.001978676283179815
975 1171.5477821826935 0.001878302420803051
976 1173.1869056224823 0.001970952240066912
977 1174.8310403823853 0.001907711891672719
978 1176.4676628112793 0.0019658083891748784
979 1178.117257118225 0.0019372023529742831
980 1179.7050094604492 0.0019888699354238845
981 1181.3147041797638 0.0019824322743631486
982 1182.96315741539 0.0020125015297127727
983 1184.5459244251251 0.0020108929830579903
984 1186.1835441589355 0.0020214428254707374
985 1187.8371787071228 0.002031467907392799
986 1189.4508633613586 0.0020291211018011197
987 1191.0914750099182 0.002061525421525965
988 1192.744607925415 0.0020475989011064844
989 1194.3867478370667 0.002123593085974305
990 1196.0340201854706 0.0020750033795534067
991 1197.681125164032 0.0022455574879095184
992 1199.3287494182587 0.0021137637708654356
993 1200.966421365738 0.0023613287575879886
994 1202.5850920677185 0.002114593563367374
995 1204.193303823471 0.002320283621399846
996 1205.8169603347778 0.0020723745451500667
997 1207.4775202274323 0.0022279423085888425
998 1209.134109735489 0.0020406555290797246
999 1210.7946872711182 0.0022050529269117807
1000 1212.4672529697418 0.0020325924283895063
1001 1214.1128520965576 0.0022329919901325477
1002 1215.7908759117126 0.002013315747131654
1003 1217.421513557434 0.002176538783701221
1004 1219.0686235427856 0.00197896765704131
1005 1220.734168291092 0.0020823910008722813
1006 1222.4066948890686 0.0019582194898595763
1007 1224.0867097377777 0.0020345165501886877
1008 1225.7582867145538 0.0019530412539764865
1009 1227.4114162921906 0.002043771024924427
1010 1229.0769627094269 0.001973323007324832
1011 1230.7151229381561 0.00208307390836016
1012 1232.4140906333923 0.0020068078783888315
1013 1234.0512263774872 0.0020943826167427715
1014 1235.744696855545 0.0020173396297435663
1015 1237.4087581634521 0.0020856591325309408
1016 1239.0842983722687 0.0020109071204410726
1017 1240.7428617477417 0.0020672759818072296
1018 1242.4044437408447 0.0020095801233646258
1019 1244.1004180908203 0.0020622488242297917
1020 1245.819333076477 0.002024311995386478
1021 1247.4928567409515 0.0020886222321783478
1022 1249.1743907928467 0.002066866716547827
1023 1250.8748416900635 0.002148346445668283
1024 1252.553352355957 0.0021366270343262947
1025 1254.2134215831757 0.0022379532531278216
1026 1255.8600182533264 0.002211495020880771
1027 1257.5430295467377 0.0023031007105381645
1028 1259.2414855957031 0.002245416593312019
1029 1260.9165148735046 0.002312760137433383
1030 1262.60001206398 0.0022315933476740393
1031 1264.285016298294 0.0023185135731145965
1032 1265.9605345726013 0.0022303073250468652
1033 1267.6235959529877 0.0023859210948848244
1034 1269.3310286998749 0.002271295672086016
1035 1271.0245003700256 0.0024825798207191965
1036 1272.7089939117432 0.002333990413339893
1037 1274.4179599285126 0.0025074431644612222
1038 1276.1094622612 0.0023950236526565937
1039 1277.7974598407745 0.0024877193585113064
1040 1279.522845029831 0.0024632427560624167
1041 1281.2552108764648 0.0025025724765643403
1042 1282.957171201706 0.002570243337046561
1043 1284.6436605453491 0.002567248368383053
1044 1286.3580749034882 0.0026855447184500384
1045 1288.0854563713074 0.0026104898308988793
1046 1289.780962228775 0.002643179773685321
1047 1291.4849886894226 0.0024650739065965816
1048 1293.2054154872894 0.0023577706897678088
1049 1294.967702627182 0.0022662802557250365
1050 1296.6960802078247 0.0021500805514541705
1051 1298.440681695938 0.0021902424606246563
1052 1300.1107280254364 0.002103365605799996
1053 1301.8271369934082 0.002203449172590246
1054 1303.5779643058777 0.0021382849420135343
1055 1305.293375492096 0.0022071941414071087
1056 1307.009784936905 0.002164580953780131
1057 1308.7297472953796 0.0021811787207521986
1058 1310.4451594352722 0.0021775176177671806
1059 1312.185506105423 0.0021636775989628317
1060 1313.8959636688232 0.0021807675385594966
1061 1315.614367723465 0.0021618047551294067
1062 1317.302852153778 0.0021748684159475355
1063 1319.0253069400787 0.0021517779958907086
1064 1320.8010668754578 0.002158114898144899
1065 1322.5533804893494 0.002150692772026637
1066 1324.343591451645 0.0021606071510506634
1067 1326.074961900711 0.002155909226767382
1068 1327.8182985782623 0.0021839659417693938
1069 1329.5407407283783 0.002160084786726602
1070 1331.2800879478455 0.002222519064668435
1071 1333.0229377746582 0.002177426323818801
1072 1334.770263671875 0.0022520628406773858
1073 1336.5265657901764 0.002214889909753847
1074 1338.268961429596 0.0022803052585927686
1075 1340.035751581192 0.0022418141964092924
1076 1341.7756071090698 0.002308615967256939
1077 1343.5119621753693 0.002304428186847936
1078 1345.2572951316833 0.002353711104273197
1079 1346.99165558815 0.0023960096752224254
1080 1348.738981962204 0.002430601215841782
1081 1350.511750459671 0.0025118204816501942
1082 1352.2192087173462 0.002571445014608565
1083 1353.9765067100525 0.0026706815364971833
1084 1355.7124059200287 0.002789177008010634
1085 1357.4537477493286 0.002881667362385659
1086 1359.1756491661072 0.003084124033175521
1087 1360.9519007205963 0.003114801914847676
1088 1362.6862602233887 0.003392536316684742
1089 1364.4570336341858 0.0033124717635725012
1090 1366.1962480545044 0.003592053130643452
1091 1367.9710400104523 0.003421642792284788
1092 1369.7293355464935 0.0034230922334757283
1093 1371.4706783294678 0.0031618815570620437
1094 1373.2410304546356 0.002926178553595615
1095 1375.0500357151031 0.0028938430038528825
1096 1376.8392851352692 0.0027412110237619984
1097 1378.6220316886902 0.0027762501683067436
1098 1380.4391720294952 0.0026255130767822267
1099 1382.2498407363892 0.0026064048460380518
1100 1384.0628354549408 0.0025361063492358032
1101 1385.8480610847473 0.002468403380120819
1102 1387.6292974948883 0.00250269755646212
1103 1389.408326625824 0.0024337428299026874
1104 1391.1995596885681 0.002545500280869067
1105 1393.0292048454285 0.0024697557765634816
1106 1394.8184196949005 0.002609149175672675
1107 1396.6345613002777 0.0025296362201173103
1108 1398.4332642555237 0.0026351137975951537
1109 1400.2703483104706 0.0025348807100075573
1110 1402.1024482250214 0.002595461073832296
1111 1403.9081544876099 0.002478675506821829
1112 1405.763700723648 0.002474271112950004
1113 1407.6097700595856 0.002331891610993812
1114 1409.4448623657227 0.0022755711521934624
1115 1411.3288233280182 0.0021108088181845505
1116 1413.2033579349518 0.0020368839628133345
1117 1415.0603919029236 0.0018832718307648473
1118 1416.885509967804 0.0018396151125730583
1119 1418.7365787029266 0.0017338321436589687
1120 1420.604582309723 0.0017675307527858408
1121 1422.4940555095673 0.0017386587420899664
1122 1424.3949708938599 0.0018550333665243945
1123 1426.2859132289886 0.0018807661593259878
1124 1428.1359658241272 0.002020678927550963
1125 1430.0259101390839 0.002051773502599055
1126 1431.949764251709 0.00214939452894968
1127 1433.834766626358 0.002173602281503342
1128 1435.7466535568237 0.0021472463655711417
1129 1437.6136906147003 0.0022191526901781857
1130 1439.5121402740479 0.0020561946696372488
1131 1441.4320521354675 0.0023694697336934917
1132 1443.32057762146 0.0019844059968114496
1133 1445.180621623993 0.002342366693007886
1134 1447.0615894794464 0.001826132841445693
1135 1448.8992402553558 0.001877858171510936
1136 1450.7902355194092 0.0016735562128038263
1137 1452.717612028122 0.00166289926174298
1138 1454.613086938858 0.0016738061329827237
1139 1456.5339806079865 0.0016917874465635673
1140 1458.4169540405273 0.001701006218416607
1141 1460.2944416999817 0.001795836669116763
1142 1462.1185629367828 0.0017491544311370082
1143 1463.9766507148743 0.0019495712452797436
1144 1465.8716282844543 0.0018053026055570823
1145 1467.729659318924 0.0020974003489892088
1146 1469.6106631755829 0.0018320554464905706
1147 1471.4916682243347 0.0020340212625474786
1148 1473.4105820655823 0.0017904461328707747
1149 1475.273113489151 0.001792946532743061
1150 1477.1795217990875 0.0018165419449159249
1151 1479.1048829555511 0.0016812945131081433
1152 1481.0067973136902 0.0018118788848570243
1153 1482.947636604309 0.0016499089236235499
1154 1484.7707834243774 0.0017292658887316833
1155 1486.6677358150482 0.0016927300985135026
1156 1488.5985975265503 0.0017022984710770037
1157 1490.4915874004364 0.0018176966576120962
1158 1492.3835275173187 0.001755892092259086
1159 1494.303412437439 0.002002763388743952
1160 1496.2322781085968 0.0018850898023825794
1161 1498.1517705917358 0.0022350186678632418
1162 1500.052145242691 0.0020550775767570763
1163 1501.9386141300201 0.002316640489664509
1164 1503.8584790229797 0.0020357254162505643
1165 1505.767884016037 0.0020332885147938177
1166 1507.727641582489 0.0018373086823889957
1167 1509.6569967269897 0.0017703430137442583
1168 1511.634705543518 0.001700071833241525
1169 1513.5970408916473 0.001691651583915979
1170 1515.5682809352875 0.0016974627672128341
1171 1517.459222793579 0.0019405440469483035
1172 1519.395105600357 0.002049837639583415
1173 1521.3050031661987 0.00267723145796426
1174 1523.2273755073547 0.0026204566859719743
1175 1525.153223991394 0.0024167266922380456
1176 1527.1189661026 0.0019795941348051903
1177 1529.0892114639282 0.002046287239496432
1178 1531.001116514206 0.002028811277456619
1179 1532.8695657253265 0.0018560879194556767
1180 1534.8647377490997 0.0017557557503781727
1181 1536.832010269165 0.0018146861138655312
1182 1538.8248794078827 0.0017808668577491337
1183 1540.7687282562256 0.0017910500866683884
1184 1542.7644114494324 0.001766094730127996
1185 1544.7197184562683 0.0017782743252701496
1186 1546.6854600906372 0.001786127042530769
1187 1548.6297690868378 0.001791733473389592
1188 1550.536669254303 0.001852313837214331
1189 1552.4899566173553 0.0018519961055199704
1190 1554.3944096565247 0.0019454856613772599
1191 1556.3491809368134 0.0019433280331405563
1192 1558.2710671424866 0.0020343097610090247
1193 1560.2058918476105 0.002062506412141886
1194 1562.1411056518555 0.0021161872537890872
1195 1564.0963869094849 0.002178524486982643
1196 1566.0042843818665 0.002203172175728496
1197 1567.9685440063477 0.0022697693139464414
1198 1569.8864133358002 0.002269827061562083
1199 1571.8102686405182 0.002415794104187932
1200 1573.7196700572968 0.0023850280435840088
1201 1575.6375405788422 0.0020616037761745742
1202 1577.6187553405762 0.0014829261818123823
1203 1579.5481066703796 0.0014029398635404195
1204 1581.5457649230957 0.0013589982411370207
1205 1583.505521774292 0.0013275768289613963
1206 1585.465788602829 0.001303824707491314
1207 1587.2641158103943 0.0012848737850860135
1208 1589.0669877529144 0.0012691531349067113
1209 1590.690182209015 0.0012557892344105782
1210 1592.4853806495667 0.0012442254540908277
1211 1594.176397562027 0.0012340146692553955
1212 1595.7162404060364 0.0012248857536507611
1213 1597.4883861541748 0.0012166616305634005
1214 1599.132304430008 0.001209218418178846
1215 1600.7604081630707 0.0012023802378668858
1216 1602.5125494003296 0.001196153439469074
1217 1604.3972311019897 0.0011904354670538974
1218 1606.3254790306091 0.0011850978860903027
1219 1608.292902469635 0.0011801119425787997
1220 1610.3559296131134 0.001175476438436077
1221 1612.3800256252289 0.0011711339854714859
1222 1614.3408036231995 0.001167055829685537
1223 1616.3185336589813 0.0011632118991870975
1224 1618.3267619609833 0.0011596341828005996
1225 1620.3454291820526 0.0011562438466441091
1226 1622.340631723404 0.0011530266335262125
1227 1624.325392484665 0.0011499958421716738
1228 1626.3106446266174 0.001147088932631603
1229 1628.2649567127228 0.001144369163704877
1230 1630.273114681244 0.0011418223980084136
1231 1632.2877259254456 0.0011393636914353875
1232 1634.3201909065247 0.0011370360551767014
1233 1636.3273332118988 0.0011348071409829298
1234 1638.3559482097626 0.0011326576597127482
1235 1640.3585903644562 0.0011306190011489332
1236 1642.3198549747467 0.0011286408457923773
1237 1644.320015668869 0.0011267382894928131
1238 1646.2683165073395 0.0011249013881587504
1239 1648.3033843040466 0.001123115764790444
1240 1650.344440460205 0.0011214153251456257
1241 1652.3136842250824 0.0011196915228762218
1242 1654.282930135727 0.0011180464346804211
1243 1656.2561619281769 0.0011164364503256639
1244 1658.3028435707092 0.0011148639659785745
1245 1660.3374717235565 0.0011133050199729113
1246 1662.3730461597443 0.0011118053790911957
1247 1664.3942067623138 0.0011103384458838995
1248 1666.3998627662659 0.0011088873273763225
1249 1668.405527830124 0.0011074623270849486
1250 1670.4111626148224 0.0011060569753598927
1251 1672.424776315689 0.0011046673185262249
1252 1674.4862830638885 0.00110329383581727
1253 1676.5238327980042 0.0011019372460830152
1254 1678.555443763733 0.001100601862423384
1255 1680.6089510917664 0.0010992854084800835
1256 1682.611951828003 0.0010979834513448591
1257 1684.5801951885223 0.0010966854478845645
1258 1686.5245311260223 0.0010954019412323457
1259 1688.495343208313 0.00109409686908051
1260 1690.4597237110138 0.0010928403193028128
1261 1692.5536527633667 0.001091585566650084
1262 1694.6296455860138 0.001090329735722374
1263 1696.6014440059662 0.0010890579702866137
1264 1698.6196115016937 0.0010877892000591336
1265 1700.6567220687866 0.0010865563723310154
1266 1702.6534340381622 0.001085340078152604
1267 1704.6296865940094 0.0010841041354078744
1268 1706.6742374897003 0.0010828871223794755
1269 1708.6893796920776 0.0010816415949682495
1270 1710.7491443157196 0.001080456690572614
1271 1712.7737789154053 0.0010792475848940748
1272 1714.637812614441 0.0010779959472579572
1273 1716.6434962749481 0.0010769006594940646
1274 1718.5948119163513 0.0010757095250652064
1275 1720.5850489139557 0.0010745936302683462
1276 1722.5338580608368 0.0010733862019064438
1277 1724.5943703651428 0.0010722459860183487
1278 1726.5676019191742 0.0010711133180551194
1279 1728.608515739441 0.001069989276291737
1280 1730.5932235717773 0.0010688368399538587
1281 1732.6066896915436 0.0010677191480320302
1282 1734.5939013957977 0.001066548860252802
1283 1736.5626335144043 0.0010654696268052911
1284 1738.557808637619 0.0010643999780242767
1285 1740.607356786728 0.0010632721023942956
1286 1742.6369540691376 0.0010622076053715232
1287 1744.674542427063 0.0010610881163247267
1288 1746.66721534729 0.0010600284116352025
1289 1748.7252478599548 0.0010589537309042773
1290 1750.7747657299042 0.001057858203523722
1291 1752.791426897049 0.0010568185068255095
1292 1754.7816109657288 0.0010558094810600856
1293 1756.8082168102264 0.001054785479253261
1294 1758.8448152542114 0.0010537448240883986
1295 1760.9107959270477 0.001052761437305853
1296 1762.9363782405853 0.0010517150313410926
1297 1764.9844114780426 0.001050759440091387
1298 1767.0000205039978 0.001049750893559288
1299 1769.023668050766 0.0010487911090179903
1300 1771.0786826610565 0.00104781718709361
1301 1773.1297245025635 0.0010468502140524398
1302 1775.183763742447 0.0010459196627439567
1303 1777.1844127178192 0.001045012114635065
1304 1779.2757544517517 0.0010440765313766709
1305 1781.3093135356903 0.0010431724577093843
1306 1783.2750828266144 0.0010423349974742486
1307 1785.3131420612335 0.0010414240947320833
1308 1787.3606667518616 0.0010405447015810253
1309 1789.318937778473 0.0010397158675457365
1310 1791.347030878067 0.0010388488146527927
1311 1793.3113088607788 0.0010379651084018113
1312 1795.3691728115082 0.0010370785267508808
1313 1797.390281200409 0.0010363009706813486
1314 1799.4058902263641 0.0010354260104385453
1315 1801.4304757118225 0.0010346095166613707
1316 1803.477997303009 0.0010337646283097004
1317 1805.5550031661987 0.0010329390290993543
1318 1807.601529598236 0.001032173693479605
1319 1809.6535499095917 0.0010313320399528772
1320 1811.6208000183105 0.0010305770078496118
1321 1813.674814939499 0.0010297201386648208
1322 1815.6997239589691 0.0010288978940877483
1323 1817.7193222045898 0.001028170777325654
1324 1819.7972967624664 0.0010273518873818556
1325 1821.7745184898376 0.0010266450182277354
1326 1823.8854348659515 0.0010258553615167512
1327 1825.935976266861 0.001025133396512899
1328 1827.947108745575 0.0010244066391757985
1329 1829.9682376384735 0.0010236881486135512
1330 1831.9963221549988 0.0010229936197175453
1331 1834.052337884903 0.0010222657841054638
1332 1836.1008586883545 0.0010215233318769752
1333 1838.1249594688416 0.0010208845138549804
1334 1840.1695215702057 0.0010201000089022382
1335 1842.2272007465363 0.0010195167819459234
1336 1844.2812798023224 0.001018796374450377
1337 1846.3643653392792 0.0010181491698451977
1338 1848.4136576652527 0.0010174479316826441
1339 1850.471678495407 0.0010167713740363194
1340 1852.5142385959625 0.001016114944189637
1341 1854.542930841446 0.0010154726517260374
1342 1856.6368408203125 0.0010147920205964514
1343 1858.6898837089539 0.0010141899837321372
1344 1860.665599822998 0.0010134855107446412
1345 1862.7201037406921 0.0010129137853881222
1346 1864.7761187553406 0.0010121152628606287
1347 1866.7368738651276 0.0010115846317617137
1348 1868.7538287639618 0.00101084960764976
1349 1870.8143393993378 0.0010103649829500284
1350 1872.9103062152863 0.0010095622671309429
1351 1874.965828180313 0.0010090762047312368
1352 1877.044269323349 0.0010084068355847842
1353 1879.0544321537018 0.0010078055175704573
1354 1881.092979669571 0.001007072530200134
1355 1883.1200733184814 0.0010065333927097033
1356 1885.1282424926758 0.001005801483614361
1357 1887.1523370742798 0.0010054492471206129
1358 1889.1884031295776 0.0010044605887714942
1359 1891.2384505271912 0.0010044233283804888
1360 1893.2707064151764 0.0010031946340397974
1361 1895.3556418418884 0.0010033385238455768
1362 1897.4391877651215 0.0010020948534634844
1363 1899.520721912384 0.0010022100491739398
1364 1901.6530194282532 0.0010009503244754656
1365 1903.7259817123413 0.0010011581919301094
1366 1905.779001712799 0.0009997383433969775
1367 1907.825040102005 0.0010001025607238464
1368 1909.8391947746277 0.0009985642217511508
1369 1911.9136464595795 0.0009989999047475843
1370 1913.960198879242 0.000997494752682633
1371 1916.023708820343 0.0009978523805512854
1372 1918.072229385376 0.0009963934145980145
1373 1920.1317474842072 0.0009967454114751001
1374 1922.1782732009888 0.000995248106855843
1375 1924.2835018634796 0.000995530255475835
1376 1926.3538630008698 0.0009941258622174287
1377 1928.4113593101501 0.0009943835699378544
1378 1930.474861383438 0.0009929653388171939
1379 1932.4975016117096 0.0009933127829776936
1380 1934.5455906391144 0.0009918836492988931
1381 1936.5901463031769 0.0009922608658296979
1382 1938.6561739444733 0.000990781173035128
1383 1940.7126731872559 0.000991288980646948
1384 1942.8130552768707 0.0009896957095543943
1385 1944.8685839176178 0.0009902377823489395
1386 1946.9111490249634 0.0009885792756200436
1387 1948.99010014534 0.0009891560329264731
1388 1951.0665452480316 0.0009875644990547218
1389 1953.1539793014526 0.0009880621229583894
1390 1955.2120125293732 0.0009865323502813751
1391 1957.243578672409 0.000987032010926673
1392 1959.3619332313538 0.00098546312082952
1393 1961.430401802063 0.0009859781169412123
1394 1963.5038554668427 0.0009844278570395619
1395 1965.5673356056213 0.0009849654370216868
1396 1967.6457769870758 0.0009833523975544837
1397 1969.7217540740967 0.0009839278369692703
1398 1971.833612203598 0.0009823917743548675
1399 1973.898111820221 0.000982905572383248
1400 1975.9456346035004 0.0009814646974879893
1401 1978.051027059555 0.0009819480042960774
1402 1980.1464412212372 0.0009804917340302587
1403 1982.1959595680237 0.000980996187008805
1404 1984.2699348926544 0.000979496905552083
1405 1986.319961309433 0.0009800507195630865
1406 1988.3471546173096 0.00097853364656918
1407 1990.3880550861359 0.000979044509293446
1408 1992.4884378910065 0.0009776179514937664
1409 1994.6007871627808 0.0009780387782571305
1410 1996.683755159378 0.0009767470048300585
1411 1998.80109167099 0.0009770237021709807
1412 2000.885523557663 0.0009758179511257152
1413 2002.9719867706299 0.0009760153353513785
1414 2005.0843648910522 0.0009749070483835498
1415 2007.1314005851746 0.0009751037736633914
1416 2009.2108614444733 0.0009740198676909634
1417 2011.27286362648 0.0009740680905442741
1418 2013.3637850284576 0.0009732059497929099
1419 2015.4851350784302 0.0009731396957857525
1420 2017.60537815094 0.0009722193281854217
1421 2019.7567119598389 0.000972295406475738
1422 2021.829679965973 0.0009712609813440984
1423 2023.9335851669312 0.0009713410732135101
1424 2026.0434539318085 0.0009704967239993302
1425 2028.1448333263397 0.0009704364005045675
1426 2030.2706594467163 0.0009693949066813867
1427 2032.3658957481384 0.0009695839043238655
1428 2034.4633209705353 0.0009684364400317321
1429 2036.5532701015472 0.0009687467436095578
1430 2038.5708734989166 0.0009675456650892095
1431 2040.568909406662 0.0009678901140414291
1432 2042.6104483604431 0.000966594746364421
1433 2044.7328164577484 0.0009670339038024596
1434 2046.8322005271912 0.0009655122780919674
1435 2048.903659582138 0.000966391731147191
1436 2051.003761768341 0.0009645437475424916
1437 2053.0418243408203 0.0009656056087819775
1438 2055.1532003879547 0.0009636750173329109
1439 2057.202718734741 0.000964826435299974
1440 2059.294633626938 0.0009627129564333201
1441 2061.372076034546 0.0009640866787589375
1442 2063.5153436660767 0.0009617581439377675
1443 2065.5952894687653 0.000963248739290477
1444 2067.701657772064 0.0009610206038508582
1445 2069.784616947174 0.0009622557079372693
1446 2071.927745580673 0.0009601965621488178
1447 2074.0326232910156 0.0009613162908122767
1448 2076.103105545044 0.0009594199645459353
1449 2078.1855370998383 0.0009604521732234475
1450 2080.24502825737 0.0009586180274810024
1451 2082.302525997162 0.000959499157852863
1452 2084.3446021080017 0.0009578484386654955
1453 2086.4200706481934 0.0009585731592609655
1454 2088.4665966033936 0.0009570082827429076
1455 2090.524113893509 0.0009577720009501855
1456 2092.5766246318817 0.0009561740573327146
1457 2094.7029373645782 0.0009569072244155347
1458 2096.8141272068024 0.0009554324437625444
1459 2098.9274723529816 0.0009560806068343733
1460 2101.0113682746887 0.0009545715010944923
1461 2103.0638778209686 0.0009552840012401792
1462 2105.1558573246 0.0009537445839925028
1463 2107.2143511772156 0.0009544794283919598
1464 2109.31125330925 0.0009529963809641163
1465 2111.386701107025 0.0009536817445227848
1466 2113.455169916153 0.0009521744359078718
1467 2115.494254589081 0.0009529288689694812
1468 2117.6190843582153 0.0009513224788646602
1469 2119.729462146759 0.0009520388128769458
1470 2121.794444322586 0.0009504431456177678
1471 2123.8988156318665 0.0009511452224386397
1472 2125.9967329502106 0.0009496702021689871
1473 2128.0849838256836 0.0009502551663461043
1474 2130.1604540348053 0.0009488485566335707
1475 2132.285308122635 0.000949430046369083
1476 2134.4181644916534 0.0009480438639770201
1477 2136.5345044136047 0.0009484649303570465
1478 2138.713080883026 0.0009472564836243289
1479 2140.812973022461 0.0009475795467894281
1480 2142.902413368225 0.0009463198220909541
1481 2145.0013065338135 0.000946726152046242
1482 2147.1311190128326 0.000945563232479383
1483 2149.2120885849 0.0009457884721420518
1484 2151.331591129303 0.0009448192826467543
1485 2153.380692243576 0.0009450450614469136
1486 2155.4746057987213 0.0009439455803914286
1487 2157.630839586258 0.0009442938632102468
1488 2159.712295293808 0.000943253567470378
1489 2161.806692838669 0.0009434418462628695
1490 2163.9080905914307 0.0009425156080543096
1491 2166.040387868881 0.0009426140905025616
1492 2168.127804517746 0.0009417194816934404
1493 2170.28004860878 0.0009419485552227078
1494 2172.403368473053 0.000940968523073436
1495 2174.4977672100067 0.000941144341799482
1496 2176.63006401062 0.0009403308432305877
1497 2178.6945412158966 0.0009403926643294905
1498 2180.8178975582123 0.0009395479556903168
1499 2182.952706336975 0.0009396421250386454
1500 2185.0371623039246 0.0009386652678101506
1501 2187.148026227951 0.0009388930833519404
1502 2189.25789475441 0.000937930363506528
1503 2191.364260673523 0.000938248634338379
1504 2193.4703176021576 0.0009370162858435856
1505 2195.619143009186 0.0009377518490930298
1506 2197.736124277115 0.0009361036458806177
1507 2199.874929666519 0.000937094460779698
1508 2201.9150063991547 0.000935275710407813
1509 2204.0438199043274 0.0009365783863930246
1510 2206.2009692192078 0.0009342872317711911
1511 2208.2446024417877 0.0009360660859687843
1512 2210.364069700241 0.0009335289648429833
1513 2212.5133209228516 0.0009353161457195953
1514 2214.693519592285 0.0009328421036801746
1515 2216.755006313324 0.0009343817605445133
1516 2218.8334465026855 0.0009320496314734071
1517 2220.9722571372986 0.0009335443003093778
1518 2223.04371714592 0.0009313970953974891
1519 2225.1496245861053 0.0009326044039510603
1520 2227.2849135398865 0.0009307553420713798
1521 2229.3932745456696 0.0009317108734169198
1522 2231.5076508522034 0.0009300596749962274
1523 2233.677845478058 0.0009309482933887884
1524 2235.777752161026 0.0009293184208510509
1525 2237.9170305728912 0.0009301492317238045
1526 2240.0508303642273 0.0009286397066547643
1527 2242.1940982341766 0.0009293643074419031
1528 2244.3229167461395 0.0009279454173754208
1529 2246.4063539505005 0.0009286137681510581
1530 2248.5940306186676 0.000927243160842052
1531 2250.7248997688293 0.000927917142609256
1532 2252.8392446041107 0.0009265158643674611
1533 2254.950654029846 0.0009272258485381927
1534 2257.095683813095 0.0009258423618335819
1535 2259.1540520191193 0.0009264878891221243
1536 2261.2606830596924 0.0009250926612010554
1537 2263.3904111385345 0.0009258665032123201
1538 2265.560553073883 0.0009244271259212014
1539 2267.7058606147766 0.000925270935997891
1540 2269.848130464554 0.0009236689788013247
1541 2272.01633143425 0.0009246111515179351
1542 2274.151620388031 0.0009229241903103776
1543 2276.3048889636993 0.0009238876290057771
1544 2278.4511489868164 0.0009222076166814296
1545 2280.5994098186493 0.0009231626088894791
1546 2282.74068236351 0.0009214543217989668
1547 2284.838599920273 0.0009224708954892566
1548 2286.9429717063904 0.0009207188783578537
1549 2289.0742707252502 0.0009217780439098876
1550 2291.2614209651947 0.0009199291018385384
1551 2293.4196491241455 0.0009210862107013338
1552 2295.581379890442 0.0009192685386044296
1553 2297.7665593624115 0.0009203211146982471
1554 2299.9257423877716 0.0009186094130702953
1555 2302.016150712967 0.0009196632471515905
1556 2304.1813600063324 0.0009178167012468654
1557 2306.2967035770416 0.0009189496687309227
1558 2308.482855319977 0.0009172160421783601
1559 2310.5902996063232 0.0009181853514819888
1560 2312.7261028289795 0.0009164926394745333
1561 2314.8923444747925 0.0009176427994541188
1562 2317.0501601696014 0.0009156400833896656
1563 2319.2094366550446 0.0009170906028555865
1564 2321.3556332588196 0.0009150597318332998
1565 2323.5162987709045 0.0009162576354328711
1566 2325.677517414093 0.000914441760460935
1567 2327.7998411655426 0.0009156010857778578
1568 2329.9376335144043 0.0009137096117489302
1569 2332.0834064483643 0.0009150089331008681
1570 2334.289505004883 0.0009130556379730378
1571 2336.4741892814636 0.0009143138650673717
1572 2338.650369644165 0.0009123824349599867
1573 2340.835034132004 0.0009135369679436612
1574 2343.030162334442 0.0009117480498462466
1575 2345.1859307289124 0.0009128910812301253
1576 2347.303795814514 0.0009110781415623037
1577 2349.506427049637 0.0009122066761381063
1578 2351.6582086086273 0.000910417578328195
1579 2353.8244903087616 0.0009115177782336671
1580 2355.9942264556885 0.0009097835526394485
1581 2358.1886942386627 0.0009108697349701695
1582 2360.364049911499 0.0009091032210306906
1583 2362.5332674980164 0.0009102489481020214
1584 2364.7104687690735 0.0009084919589248734
1585 2366.8612446784973 0.0009096459527710574
1586 2368.964505672455 0.0009078891433064063
1587 2371.110808610916 0.0009090995069724232
1588 2373.349820137024 0.0009072772821589331
1589 2375.5235493183136 0.0009083145826905217
1590 2377.690967321396 0.0009066054569416909
1591 2379.8747792243958 0.000907624546606936
1592 2382.065938234329 0.0009060257643311467
1593 2384.258074760437 0.000906899526490638
1594 2386.4507195949554 0.0009054134239503487
1595 2388.6707816123962 0.0009062272220400709
1596 2390.8419761657715 0.0009047867065698058
1597 2392.966292858124 0.0009055921779805092
1598 2395.1465167999268 0.0009042156401591085
1599 2397.3456733226776 0.0009049510236960559
1600 2399.5647387504578 0.0009035726887496871
1601 2401.7234749794006 0.0009043861274144158
1602 2403.8856916427612 0.00090289888669498
1603 2406.047420501709 0.0009038065546122029
1604 2408.2555146217346 0.0009022943338557104
1605 2410.447726249695 0.0009031591103903612
1606 2412.7012305259705 0.0009016619255794353
1607 2414.872277736664 0.00090278620695948
1608 2417.0489971637726 0.0009008962904388581
1609 2419.265577316284 0.0009022078921447447
1610 2421.4831573963165 0.0009004323925804254
1611 2423.7082059383392 0.0009015735669351703
1612 2425.94921207428 0.0008997005433892484
1613 2428.0730409622192 0.0009012596092032428
1614 2430.2602050304413 0.0008989867253519182
1615 2432.4488599300385 0.0009006966897590676
1616 2434.6185686588287 0.0008984267412118576
1617 2436.8391399383545 0.0009000041976046922
1618 2439.073163986206 0.0008978322522724094
1619 2441.270310163498 0.0008993900001947605
1620 2443.462982416153 0.0008972087098126436
1621 2445.674086332321 0.0008987243451065753
1622 2447.9370357990265 0.0008966574117765954
1623 2450.1301774978638 0.0008979759024615264
1624 2452.3292951583862 0.0008961225274819226
1625 2454.520435810089 0.0008973204310814939
1626 2456.699474811554 0.0008954954506763861
1627 2458.8866245746613 0.0008967381026876632
1628 2461.073812484741 0.0008949676949774201
1629 2463.308347940445 0.000896104496328076
1630 2465.4640941619873 0.0008944499432741098
1631 2467.599383831024 0.0008954030185488601
1632 2469.764592885971 0.0008939210493959973
1633 2471.906862974167 0.0008947621637852347
1634 2474.145874977112 0.0008933582497601533
1635 2476.3573322296143 0.000894066856135076
1636 2478.5604395866394 0.0008928141402239775
1637 2480.795972585678 0.0008933947313970058
1638 2482.9960889816284 0.0008922514004922991
1639 2485.203691959381 0.0008928174349530858
1640 2487.412782907486 0.0008916645193818826
1641 2489.5819823741913 0.000892091456370138
1642 2491.806574344635 0.0008911305336496937
1643 2493.992251634598 0.0008915082294138233
1644 2496.1460223197937 0.0008904820710570369
1645 2498.393775701523 0.0008909943714812773
1646 2500.5764496326447 0.0008899125022504797
1647 2502.802495241165 0.0008903403977053848
1648 2504.73677110672 0.0008893509006979478
1649 2506.6321215629578 0.0008898655972888123
1650 2508.4610192775726 0.0008886330091773565
1651 2510.3564932346344 0.0008894157769092963
1652 2512.3237504959106 0.0008880017390802278
1653 2514.242029428482 0.0008888343470779495
1654 2516.2034459114075 0.0008874381606902309
1655 2518.3653066158295 0.0008884116632854519
1656 2520.4126782417297 0.0008866577292207498
1657 2522.381078004837 0.0008881907367227066
1658 2524.555164575577 0.0008859563113456995
1659 2526.8189318180084 0.0008877630808844638
1660 2529.0385122299194 0.0008853974054806197
1661 2531.2516510486603 0.0008871103051918835
1662 2533.4987213611603 0.0008848142384284705
1663 2535.7438049316406 0.0008865664352723701
1664 2537.915373802185 0.0008841506799860815
1665 2540.1179933547974 0.0008858695102097401
1666 2542.3661921024323 0.0008836795936277763
1667 2544.674066543579 0.0008851015987108701
1668 2546.9158442020416 0.0008832157556735091
1669 2549.1708126068115 0.0008844158158230422
1670 2551.3494951725006 0.0008826383993254235
1671 2553.666319131851 0.0008837148172771512
1672 2555.9158329963684 0.0008821528760632079
1673 2558.165351867676 0.0008830676725761375
1674 2560.4447677135468 0.0008816197888935032
1675 2562.660840988159 0.0008824158553502069
1676 2564.851496696472 0.0008811171929440906
1677 2567.0389981269836 0.0008818329878188856
1678 2569.29647564888 0.0008804875402594331
1679 2571.552965402603 0.0008813069094365565
1680 2573.820898294449 0.0008799779355226449
1681 2576.069978237152 0.0008807000203348284
1682 2578.3299543857574 0.0008794022564911962
1683 2580.595407485962 0.0008801476440237994
1684 2582.81449174881 0.0008788090854433912
1685 2585.110860109329 0.0008797365217352633
1686 2587.2905390262604 0.0008782871404484888
1687 2589.533050775528 0.0008791053115423001
1688 2591.7192285060883 0.0008777913136697894
1689 2593.9647352695465 0.0008785496405021629
1690 2596.1967906951904 0.000877120866248356
1691 2598.4278421401978 0.0008779505988461289
1692 2600.6706976890564 0.0008766056305200011
1693 2602.9316504001617 0.0008772815292205044
1694 2605.1447324752808 0.00087605205612566
1695 2607.3917746543884 0.0008767210658471189
1696 2609.558977842331 0.0008754499593571802
1697 2611.839924812317 0.0008762350633515785
1698 2614.1168620586395 0.0008748633777675917
1699 2616.351906776428 0.0008757000592485745
1700 2618.553019762039 0.0008743349032186384
1701 2620.789551258087 0.0008751945878992129
1702 2623.107351541519 0.0008736352824685561
1703 2625.3269431591034 0.0008747799911690716
1704 2627.6123411655426 0.0008730405539124455
1705 2629.8394072055817 0.0008743101028940786
1706 2632.141788482666 0.0008725105218551866
1707 2634.406729698181 0.0008738135572653919
1708 2636.625794649124 0.0008718498388127466
1709 2638.8648064136505 0.0008733719437565636
1710 2641.1061956882477 0.000871300877039157
1711 2643.3906013965607 0.0008728009372500319
1712 2645.6336550712585 0.0008707657531278217
1713 2647.940485239029 0.0008721961447940999
1714 2650.254328727722 0.0008702590836951481
1715 2652.5163264274597 0.0008715899146381934
1716 2654.8361213207245 0.0008697633767247799
1717 2657.1105892658234 0.0008709302499665687
1718 2659.3605694770813 0.0008693355411740404
1719 2661.6364810466766 0.000870320425560726
1720 2663.7992289066315 0.0008688491193493407
1721 2665.9710142612457 0.000869752174645812
1722 2668.1870868206024 0.0008682549898348861
1723 2670.3572833538055 0.000869197402168159
1724 2672.691110610962 0.0008678196662634461
1725 2675.0149149894714 0.000868678392477371
1726 2677.2120776176453 0.0008672277532031188
1727 2679.5162699222565 0.0008682274938228741
1728 2681.7462639808655 0.0008666817866378094
1729 2683.901237010956 0.0008677189074569013
1730 2686.0612778663635 0.0008662266347875548
1731 2688.3262434005737 0.0008671459840170702
1732 2690.4282500743866 0.0008656507760436092
1733 2692.516220331192 0.0008667073058123564
1734 2694.6202354431152 0.0008650482599459701
1735 2696.598244190216 0.0008661539710346778
1736 2698.5012147426605 0.000864527453130214
1737 2700.496246576309 0.0008656389150188197
1738 2702.7642443180084 0.0008640470217220747
1739 2704.937244415283 0.0008650991185825674
1740 2707.0012118816376 0.0008634268338955826
1741 2709.1534435749054 0.0008646789507650251
1742 2711.189208984375 0.0008628488785058409
1743 2713.4402310848236 0.0008640774530382012
1744 2715.7152194976807 0.0008624148129218787
1745 2717.951188325882 0.0008633585431467947
1746 2720.2332491874695 0.0008618102001784434
1747 2722.49103975296 0.0008628751764345408
1748 2724.6682305336 0.0008612394931927399
1749 2727.02622961998 0.0008624192458301333
1750 2729.2121798992157 0.0008606973005898633
1751 2731.336221218109 0.0008619612185799297
1752 2733.437698841095 0.0008600984386463261
1753 2735.6401839256287 0.0008614848606550514
1754 2737.885852575302 0.0008595851797554361
1755 2740.1117038726807 0.0008608831832157308
1756 2742.3733479976654 0.0008591151716721118
1757 2744.642587661743 0.0008603101998717342
1758 2746.9244742393494 0.0008585084023787149
1759 2749.171169757843 0.0008597324241944893
1760 2751.4271976947784 0.0008580449837536069
1761 2753.738531112671 0.0008590351996110312
1762 2755.978196144104 0.0008576161298320521
1763 2758.2301886081696 0.000858400994209788
1764 2760.4591727256775 0.0008570907103955446
1765 2762.6826140880585 0.0008578511937778799
1766 2764.9701566696167 0.0008566088412874308
1767 2767.271140098572 0.0008572827631504692
1768 2769.4570734500885 0.0008561167884711644
1769 2771.7201673984528 0.0008567586616056049
1770 2774.0191507339478 0.0008555992763845166
1771 2776.280142068863 0.0008562200033484991
1772 2778.5661556720734 0.0008551292083970267
1773 2780.869576692581 0.0008556763131414826
1774 2782.9841499328613 0.0008546196036602385
1775 2785.076159954071 0.0008550961412976135
1776 2787.0290842056274 0.0008541637928641621
1777 2788.873100042343 0.0008546924471256121
1778 2790.717181444168 0.0008535657096747777
1779 2792.5950055122375 0.0008542309454338035
1780 2794.4464576244354 0.0008531095394537077
1781 2796.320651769638 0.0008535457016834661
1782 2798.1761746406555 0.0008526591799367014
1783 2799.9901416301727 0.0008529914683433035
1784 2801.823022842407 0.0008522439242607385
1785 2803.6450695991516 0.0008524410688697393
1786 2805.49294090271 0.0008518475983011063
1787 2807.3443224430084 0.000851816388230827
1788 2809.285087585449 0.00085145582505806
1789 2811.162793636322 0.0008512780893987148
1790 2813.009124279022 0.0008510272706573333
1791 2814.932621240616 0.0008506263919811153
1792 2816.8260560035706 0.000850603628398186
1793 2818.6927495002747 0.0008499916474423816
1794 2820.564190864563 0.0008501540476353324
1795 2822.4233405590057 0.0008494749141098865
1796 2824.2694973945618 0.0008497476577758789
1797 2826.1281130313873 0.000848850113662643
1798 2828.1213948726654 0.0008493885323030864
1799 2830.164563179016 0.0008482657485271818
1800 2832.276295185089 0.0008490349180135296


==> graphs/double_pendulum/double_energy_test_1.txt <==
tspan e1_net e2_net k1_net k2_net e_net s1_net s2_net s_net e1_real e2_real k1_real k2_real e_real s1_real s2_real s_real 
0.0 2.383953094482422 -1.6607418060302734 1.1116609573364258 0.535167396068573 2.370039641857147 0.0070508346 -0.0066889357 0.00036189891397953033 2.383953094482422 -1.6607418060302734 1.1116609573364258 0.535167396068573 2.370039641857147 0.0070508346 -0.0066889357 0.00036189891397953033
0.29999999999999716 4.163064956665039 -3.4990673065185547 1.1154563426971436 0.5877786874771118 2.3672326803207397 0.013039961 -0.012690995 0.0003489665687084198 4.184938430786133 -3.5169029235839844 1.1146246194839478 0.5873933434486389 2.370053470134735 0.013113982 -0.012751675 0.0003623068332672119
0.5999999999999943 5.606679916381836 -4.979032516479492 1.1001839637756348 0.6385815739631653 2.366412937641144 0.017890204 -0.017542556 0.0003476478159427643 5.6358184814453125 -5.003719329833984 1.0998706817626953 0.6381482481956482 2.3701180815696716 0.017989088 -0.017626517 0.0003625713288784027
0.8999999999999915 6.402462005615234 -5.780452728271484 1.0624072551727295 0.6827582120895386 2.367174744606018 0.020545296 -0.020196125 0.0003491714596748352 6.41368293762207 -5.787647247314453 1.0619559288024902 0.6819950342178345 2.369986653327942 0.020583607 -0.020220961 0.00036264583468437195
1.1999999999999886 6.412864685058594 -5.756801605224609 0.9996013045310974 0.7143160104751587 2.3699803948402405 0.020538956 -0.020174593 0.0003643631935119629 6.428386688232422 -5.772556304931641 1.0004829168319702 0.7137777805328369 2.3700910806655884 0.020591682 -0.020229036 0.00036264583468437195
1.5 5.7008819580078125 -4.980779647827148 0.9196731448173523 0.7306603193283081 2.3704357743263245 0.018081874 -0.017708853 0.0003730207681655884 5.720264434814453 -5.002937316894531 0.9214106798171997 0.731375515460968 2.3701133131980896 0.018147795 -0.017785082 0.00036271288990974426
1.7999999999999972 4.648303985595703 -3.856412887573242 0.8330667614936829 0.7360691428184509 2.3610270023345947 0.01446633 -0.014130846 0.00033548474311828613 4.675966262817383 -3.875732421875 0.8335684537887573 0.73621666431427 2.37001895904541 0.01456057 -0.014197715 0.00036285538226366043
2.0999999999999943 3.443470001220703 -2.5582199096679688 0.7433836460113525 0.7310084104537964 2.3596421480178833 0.010329999 -0.009995908 0.0003340914845466614 3.458343505859375 -2.5642662048339844 0.7444090247154236 0.7314680814743042 2.3699544072151184 0.010380902 -0.010017852 0.00036305002868175507
2.3999999999999915 2.2507171630859375 -1.266866683959961 0.6575334668159485 0.7195127606391907 2.3608967065811157 0.0062314384 -0.005891476 0.00033996254205703735 2.2915267944335938 -1.300262451171875 0.6585583090782166 0.7202600240707397 2.370082676410675 0.006370404 -0.0060071754 0.00036322837695479393
2.6999999999999886 1.1375923156738281 -0.057506561279296875 0.5768600106239319 0.703825056552887 2.36077082157135 0.002401527 -0.002058819 0.0003427080810070038 1.1717300415039062 -0.08495712280273438 0.5783307552337646 0.7049868702888489 2.3700905442237854 0.0025178601 -0.002154467 0.00036339322105050087
3.0 0.14054489135742188 1.0298690795898438 0.5031494498252869 0.6863495111465454 2.359912931919098 -0.001033891 0.0013737008 0.0003398098051548004 0.18355941772460938 0.9944725036621094 0.5046516060829163 0.6872916221618652 2.3699751496315002 -0.0008870812 0.0012506032 0.0003635220346041024
3.299999999999997 -0.7633094787597656 2.017803192138672 0.43628066778182983 0.6674468517303467 2.3582212328910828 -0.004152037 0.0044857003 0.00033366307616233826 -0.7365226745605469 2.000598907470703 0.4377132058143616 0.6682484745979309 2.3700379133224487 -0.004060602 0.004424236 0.00036363396793603897
3.5999999999999943 -1.5658836364746094 2.8986167907714844 0.37612369656562805 0.6474317908287048 2.356288641691208 -0.0069236234 0.007251654 0.00032803043723106384 -1.5398216247558594 2.8839454650878906 0.3773651123046875 0.6485483050346375 2.370037257671356 -0.006834529 0.0071982485 0.0003637196496129036
3.8999999999999915 -2.3002548217773438 3.7053985595703125 0.322112500667572 0.6276904344558716 2.3549466729164124 -0.00946074 0.009783763 0.00032302364706993103 -2.2842445373535156 3.702350616455078 0.3233090043067932 0.6286306381225586 2.3700457215309143 -0.009406087 0.00976988 0.0003637932240962982
4.199999999999989 -2.962238311767578 4.434242248535156 0.2739037871360779 0.6080791354179382 2.3539868593215942 -0.011748664 0.012068413 0.000319749116897583 -2.938793182373047 4.424877166748047 0.2752016484737396 0.608774721622467 2.3700603544712067 -0.01166858 0.01203243 0.00036385003477334976
4.5 -3.560771942138672 5.094142913818359 0.2314477115869522 0.5887300968170166 2.3535487800836563 -0.013817133 0.014134876 0.00031774304807186127 -3.552642822265625 5.1008148193359375 0.2326989620923996 0.5891554355621338 2.370026394724846 -0.013789573 0.014153473 0.000363900326192379
4.799999999999997 -4.107791900634766 5.696704864501953 0.194341778755188 0.5695757865905762 2.3528305292129517 -0.01570653 0.016021417 0.0003148876130580902 -4.099002838134766 5.703636169433594 0.19547894597053528 0.5698809027671814 2.369993180036545 -0.015676595 0.016040534 0.00036393851041793823
5.09999999999998 -4.619331359863281 6.258247375488281 0.1623537242412567 0.5507586598396301 2.352028399705887 -0.017471215 0.017783206 0.00031199119985103607 -4.619071960449219 6.274848937988281 0.16324706375598907 0.5510149002075195 2.370038941502571 -0.01747087 0.017834844 0.0003639739006757736
5.399999999999977 -5.100860595703125 6.7845001220703125 0.13507361710071564 0.532331109046936 2.351044252514839 -0.01913009 0.019438183 0.0003080926835536957 -5.058994293212891 6.760761260986328 0.13573960959911346 0.5325929522514343 2.3700995296239853 -0.01898727 0.01935127 0.00036399997770786285
5.699999999999989 -5.539005279541016 7.2610626220703125 0.11223509162664413 0.5142421126365662 2.348534546792507 -0.020636495 0.020936273 0.0002997778356075287 -5.556423187255859 7.299110412597656 0.11271939426660538 0.514630138874054 2.370036758482456 -0.02069727 0.021061303 0.000364033505320549
5.999999999999986 -5.94970703125 7.706260681152344 0.09374444931745529 0.49675893783569336 2.3470570370554924 -0.02204518 0.02233955 0.0002943705767393112 -5.926307678222656 7.7052459716796875 0.09397782385349274 0.4971313774585724 2.3700474947690964 -0.021965932 0.022329982 0.0003640502691268921
6.299999999999983 -6.347137451171875 8.134624481201172 0.07939877361059189 0.47977107763290405 2.346656881272793 -0.023404272 0.02369669 0.0002924185246229172 -6.3664703369140625 8.177082061767578 0.07932551205158234 0.48009058833122253 2.3700278252363205 -0.023472184 0.02383626 0.0003640763461589813
6.59999999999998 -6.721183776855469 8.535999298095703 0.06902352720499039 0.4631219804286957 2.3469610288739204 -0.024679007 0.024971968 0.0002929605543613434 -6.707420349121094 8.545394897460938 0.06859565526247025 0.4634988009929657 2.3700690045952797 -0.024633631 0.024997722 0.00036409124732017517
6.899999999999977 -7.092693328857422 8.931587219238281 0.06230806186795235 0.4468046724796295 2.3480066247284412 -0.025940897 0.026237637 0.000296739861369133 -7.108119964599609 8.969207763671875 0.06163569912314415 0.44734159111976624 2.370065089315176 -0.025996227 0.026360339 0.0003641117364168167
7.199999999999989 -7.453662872314453 9.31329345703125 0.0592443123459816 0.4309116303920746 2.349786527454853 -0.027162086 0.027465167 0.0003030803054571152 -7.432731628417969 9.312911987304688 0.05830921605229378 0.4316040575504303 2.370093632489443 -0.027093075 0.0274572 0.00036412477493286133
7.499999999999986 -7.805931091308594 9.683242797851562 0.05975931137800217 0.4154166877269745 2.3524877056479454 -0.028348904 0.028661113 0.0003122091293334961 -7.808441162109375 9.70370864868164 0.05848966911435127 0.416268914937973 2.37002607062459 -0.028360795 0.028724939 0.00036414340138435364
7.799999999999983 -8.155277252197266 10.046630859375 0.06366795301437378 0.4003743529319763 2.3553959131240845 -0.029521197 0.029843234 0.0003220364451408386 -8.126861572265625 10.033531188964844 0.06206145137548447 0.4013195037841797 2.370050571858883 -0.029427532 0.029791687 0.000364154577255249
8.099999999999966 -8.502330780029297 10.403388977050781 0.07087475061416626 0.38577646017074585 2.3577094078063965 -0.030680954 0.031010497 0.0003295429050922394 -8.489768981933594 10.404151916503906 0.06891492009162903 0.3867379128932953 2.370035767555237 -0.030642342 0.031006515 0.00036417320370674133
8.399999999999977 -8.848148345947266 10.755416870117188 0.0812678411602974 0.37157371640205383 2.360110081732273 -0.03183136 0.03216852 0.00033715739846229553 -8.811698913574219 10.730350494384766 0.07894694060087204 0.3725077211856842 2.370106242597103 -0.031711373 0.032075558 0.0003641843795776367
8.699999999999989 -9.194988250732422 11.105110168457031 0.0947350412607193 0.3577440083026886 2.3626009672880173 -0.0329805 0.03332539 0.000344887375831604 -9.172920227050781 11.092323303222656 0.09205661714076996 0.3586117625236511 2.370071455836296 -0.032910407 0.033274606 0.00036419928073883057
9.0 -9.546588897705078 11.456058502197266 0.11115887016057968 0.3442644774913788 2.364892952144146 -0.034140777 0.034492552 0.0003517754375934601 -9.507675170898438 11.424537658691406 0.108145572245121 0.34503456950187683 2.3700426295399666 -0.03401325 0.034377463 0.0003642141819000244
9.299999999999983 -9.905086517333984 11.810413360595703 0.13047321140766144 0.33111828565597534 2.3669183403253555 -0.035319336 0.035677277 0.00035794079303741455 -9.877971649169922 11.789100646972656 0.12711398303508759 0.33176058530807495 2.370003566145897 -0.035233147 0.03559738 0.0003642328083515167
9.599999999999966 -10.27450942993164 12.17177963256836 0.15252530574798584 0.31820109486579895 2.3679966032505035 -0.036530167 0.036890995 0.00036082789301872253 -10.234149932861328 12.13650131225586 0.1488603949546814 0.3187759220600128 2.3699876964092255 -0.036399193 0.03676344 0.00036424770951271057
9.899999999999977 -10.660709381103516 12.545963287353516 0.17716696858406067 0.3054834008216858 2.3679042756557465 -0.037792627 0.038153112 0.00036048516631126404 -10.62514877319336 12.51577377319336 0.17327812314033508 0.3060669004917145 2.3699700236320496 -0.037679277 0.03804354 0.0003642626106739044
10.199999999999989 -11.06698226928711 12.937355041503906 0.20421390235424042 0.2930842339992523 2.3676709085702896 -0.039118443 0.039478302 0.00035985931754112244 -11.011672973632812 12.887847900390625 0.2002543807029724 0.29362165927886963 2.3700509667396545 -0.038938377 0.03930266 0.00036428123712539673
10.5 -11.489036560058594 13.341690063476562 0.23383726179599762 0.2810458242893219 2.3675365895032883 -0.0404929 0.04085123 0.00035833194851875305 -11.436119079589844 13.29507064819336 0.22966662049293518 0.2814290523529053 2.370047241449356 -0.040321957 0.04068626 0.0003643035888671875
10.799999999999983 -11.934673309326172 13.767436981201172 0.2657414674758911 0.2691624164581299 2.367667555809021 -0.041942067 0.042300258 0.0003581903874874115 -11.865148544311523 13.704307556152344 0.2613813281059265 0.26947954297065735 2.370019882917404 -0.041714888 0.042079214 0.00036432594060897827
11.099999999999966 -12.407363891601562 14.218215942382812 0.2997573912143707 0.25742873549461365 2.3680381774902344 -0.04347799 0.04383724 0.00035925209522247314 -12.334175109863281 14.151153564453125 0.2952497601509094 0.25776493549346924 2.3699931502342224 -0.043239214 0.043603566 0.0003643520176410675
11.399999999999977 -12.908658981323242 14.695178985595703 0.3358871042728424 0.24592511355876923 2.3683322221040726 -0.04510534 0.045465175 0.0003598332405090332 -12.833459854125977 14.626049041748047 0.3311060070991516 0.24627885222434998 2.369974046945572 -0.044861097 0.04522548 0.0003643818199634552
11.699999999999989 -13.439342498779297 15.199542999267578 0.37349215149879456 0.23466236889362335 2.368355020880699 -0.046827506 0.047187615 0.0003601089119911194 -13.332475662231445 15.0987548828125 0.3687627911567688 0.23501692712306976 2.3700589388608932 -0.046475735 0.046840142 0.00036440789699554443
12.0 -13.998382568359375 15.730510711669922 0.41262707114219666 0.22356434166431427 2.368319556117058 -0.048640177 0.0490008 0.00036062300205230713 -13.926149368286133 15.664257049560547 0.40800535678863525 0.2239760309457779 2.370089069008827 -0.048408724 0.048773173 0.0003644488751888275
12.299999999999983 -14.605466842651367 16.307350158691406 0.45321592688560486 0.21258483827114105 2.367684081196785 -0.050610818 0.050969895 0.00035907700657844543 -14.476486206054688 16.18475341796875 0.4485911428928375 0.21315644681453705 2.370014801621437 -0.05018637 0.050550852 0.00036448240280151367
12.599999999999966 -15.259611129760742 16.929943084716797 0.49470841884613037 0.20187267661094666 2.3669130504131317 -0.052736484 0.05309389 0.0003574080765247345 -15.206720352172852 16.883975982666016 0.49023371934890747 0.20255911350250244 2.370048463344574 -0.052574288 0.052938838 0.000364549458026886
12.899999999999977 -15.955097198486328 17.593189239501953 0.5369847416877747 0.191514253616333 2.3665910363197327 -0.054997165 0.05535376 0.0003565959632396698 -15.762256622314453 17.407459259033203 0.5326099991798401 0.19218993186950684 2.370002567768097 -0.05435737 0.05472195 0.00036458298563957214
13.199999999999989 -16.700605392456055 18.305526733398438 0.5796515345573425 0.18131785094738007 2.3658907264471054 -0.05742354 0.057778172 0.00035463273525238037 -16.687814712524414 18.30044174194336 0.5753205418586731 0.18205320835113525 2.3700007796287537 -0.057401612 0.0577663 0.0003646872937679291
13.5 -17.48857307434082 19.060768127441406 0.6221021413803101 0.17127789556980133 2.3655750900506973 -0.05998956 0.060344078 0.00035451725125312805 -17.22034454345703 18.800304412841797 0.6179196834564209 0.17216132581233978 2.3700408786535263 -0.059095588 0.059460305 0.00036471709609031677
13.799999999999983 -18.317644119262695 19.85773468017578 0.6633855104446411 0.16151189804077148 2.3649879693984985 -0.06269201 0.0630472 0.00035519152879714966 -18.349950790405273 19.89765167236328 0.6598258018493652 0.1625211238861084 2.3700478076934814 -0.062827736 0.063192606 0.0003648698329925537
14.099999999999966 -19.222999572753906 20.73236846923828 0.7041947841644287 0.1520995944738388 2.3656632751226425 -0.06565218 0.06600938 0.0003572031855583191 -18.969379425048828 20.485950469970703 0.7003881335258484 0.15314987301826477 2.370109051465988 -0.06481248 0.0651774 0.0003649219870567322
14.399999999999977 -20.14129066467285 21.622100830078125 0.7415171265602112 0.14284102618694305 2.3651683181524277 -0.0686557 0.06901552 0.00035981833934783936 -20.082088470458984 21.569320678710938 0.7387463450431824 0.14405690133571625 2.3700354546308517 -0.0684823 0.06884737 0.00036507099866867065
14.699999999999989 -21.071016311645508 22.525951385498047 0.7753340005874634 0.13395771384239197 2.3642267882823944 -0.07170001 0.072061725 0.00036171823740005493 -20.768367767333984 22.229209899902344 0.7739083766937256 0.13525938987731934 2.3700098991394043 -0.07069707 0.07106219 0.0003651231527328491
15.0 -21.994853973388672 23.428627014160156 0.804923415184021 0.1254168152809143 2.3641132712364197 -0.07472981 0.07509563 0.00036582350730895996 -21.89196014404297 23.330642700195312 0.8046233654022217 0.126766175031662 2.3700720965862274 -0.07441137 0.07477665 0.0003652796149253845
15.299999999999983 -22.88799476623535 24.30752944946289 0.8289690613746643 0.11717063188552856 2.365674376487732 -0.07766545 0.078040026 0.00037457793951034546 -22.60586929321289 24.027809143066406 0.8294931650161743 0.11859047412872314 2.370023488998413 -0.07673736 0.0771027 0.0003653392195701599
15.599999999999966 -23.70010757446289 25.112140655517578 0.8463332056999207 0.10928069055080414 2.3676469773054123 -0.080341324 0.080722764 0.0003814399242401123 -23.594707489013672 25.007080078125 0.846947968006134 0.11073632538318634 2.3700568825006485 -0.08001772 0.080383174 0.00036545097827911377
15.899999999999977 -24.408815383911133 25.823894500732422 0.8540925979614258 0.10167910903692245 2.3708508238196373 -0.08268575 0.08308103 0.00039527565240859985 -24.165775299072266 25.57715606689453 0.8554912209510803 0.10320927202701569 2.3700812608003616 -0.08189369 0.082259186 0.0003654956817626953
16.19999999999999 -24.98004913330078 26.409194946289062 0.8518436551094055 0.0945388600230217 2.3755283281207085 -0.084590286 0.0850009 0.000410616397857666 -24.868276596069336 26.288467407226562 0.8538849353790283 0.09600687772035599 2.370082624256611 -0.084244855 0.08461041 0.0003655552864074707
16.5 -25.37893295288086 26.831745147705078 0.8383668661117554 0.08771879971027374 2.378897860646248 -0.08593688 0.086359814 0.0004229322075843811 -25.15883445739746 26.598255157470703 0.841491162776947 0.08912847936153412 2.3700403422117233 -0.08521986 0.08558543 0.00036557018756866455
16.799999999999983 -25.58690643310547 27.07144546508789 0.8143889307975769 0.08132562786340714 2.380253590643406 -0.0866623 0.08708978 0.00042747706174850464 -25.489084243774414 26.958057403564453 0.8184471130371094 0.08256964385509491 2.3699899166822433 -0.08636039 0.086725965 0.0003655776381492615
17.099999999999966 -25.632789611816406 27.15709686279297 0.7806656956672668 0.07507678121328354 2.380049727857113 -0.086863846 0.08729011 0.00042626261711120605 -25.461227416992188 26.96929168701172 0.7857137322425842 0.07633011788129807 2.3701081201434135 -0.08630687 0.08667245 0.0003655776381492615
17.399999999999977 -25.53392791748047 27.107173919677734 0.7383098006248474 0.06915555894374847 2.3807113617658615 -0.086594425 0.087024346 0.00042992085218429565 -25.47525405883789 27.029953002929688 0.7448872327804565 0.07040952146053314 2.3699956983327866 -0.08641958 0.08678516 0.0003655776381492615
17.69999999999999 -25.350086212158203 26.974475860595703 0.690863311290741 0.0635666698217392 2.37881962954998 -0.08605228 0.086474404 0.0004221200942993164 -25.228294372558594 26.835662841796875 0.6979014873504639 0.06481194496154785 2.370081901550293 -0.08565889 0.08602448 0.0003655850887298584
18.0 -25.092315673828125 26.76959991455078 0.6388695240020752 0.05829979106783867 2.37445355579257 -0.0852703 0.085677035 0.0004067346453666687 -25.053913116455078 26.717620849609375 0.6467369198799133 0.05954154208302498 2.369986195117235 -0.08515838 0.08552396 0.0003655850887298584
18.299999999999983 -24.806392669677734 26.54085922241211 0.5850412845611572 0.053348906338214874 2.372856743633747 -0.08439813 0.084798336 0.00040020793676376343 -24.713199615478516 26.435394287109375 0.5932014584541321 0.05460461974143982 2.3700007498264313 -0.08409628 0.08446188 0.00036559998989105225
18.599999999999966 -24.497488021850586 26.291667938232422 0.5300545692443848 0.04874205216765404 2.3729765377938747 -0.08345035 0.08385085 0.0004005059599876404 -24.47258186340332 26.25381851196289 0.5388332605361938 0.050006210803985596 2.3700761198997498 -0.0833794 0.08374501 0.00036560744047164917
18.899999999999977 -24.198043823242188 26.05193328857422 0.47588983178138733 0.044460467994213104 2.3742397651076317 -0.08253354 0.082938075 0.00040453672409057617 -24.12700653076172 25.96651840209961 0.48486506938934326 0.04575153812766075 2.3701284788548946 -0.08230271 0.082668334 0.000365622341632843
19.19999999999999 -23.90744972229004 25.820453643798828 0.4230264723300934 0.04054094851016998 2.3765713423490524 -0.08164316 0.08205624 0.0004130825400352478 -23.88578987121582 25.78176498413086 0.43225646018981934 0.0418439581990242 2.3700755313038826 -0.08158023 0.08194585 0.000365622341632843
19.5 -23.634050369262695 25.60430145263672 0.3725520968437195 0.03702075034379959 2.3798239305615425 -0.08080622 0.08123016 0.00042394548654556274 -23.581045150756836 25.531078338623047 0.38172805309295654 0.03828625753521919 2.3700474984943867 -0.08063492 0.08100056 0.00036563724279403687
19.799999999999983 -23.386146545410156 25.410167694091797 0.32505902647972107 0.03385313227772713 2.382933307439089 -0.080050364 0.08048412 0.0004337579011917114 -23.37118911743164 25.37234115600586 0.33381620049476624 0.03507961332798004 2.370047852396965 -0.08000902 0.08037466 0.00036563724279403687
20.099999999999966 -23.164775848388672 25.238624572753906 0.28066107630729675 0.031099116429686546 2.3856089171022177 -0.07937768 0.07981984 0.0004421621561050415 -23.12506866455078 25.17394256591797 0.2889101803302765 0.03222467005252838 2.3700087517499924 -0.079251125 0.07961678 0.0003656521439552307
20.399999999999977 -22.97134017944336 25.091209411621094 0.23953774571418762 0.02869459055364132 2.3881015684455633 -0.078793176 0.07924314 0.00044996291399002075 -22.959754943847656 25.05278778076172 0.24729301035404205 0.029721008613705635 2.37004685588181 -0.07876325 0.0791289 0.0003656521439552307
20.69999999999999 -22.807315826416016 24.969329833984375 0.2019282430410385 0.026627549901604652 2.3905698005110025 -0.078301355 0.07875898 0.00045762211084365845 -22.774181365966797 24.907581329345703 0.20916666090488434 0.027567917481064796 2.3701345417648554 -0.07819755 0.078563206 0.00036565959453582764
21.0 -22.67167091369629 24.87173843383789 0.16799680888652802 0.02491392195224762 2.392978250980377 -0.077897996 0.07836382 0.0004658252000808716 -22.658382415771484 24.828022003173828 0.1746772974729538 0.025764169171452522 2.37008105404675 -0.077862784 0.078228444 0.00036565959453582764
21.299999999999983 -22.562450408935547 24.796630859375 0.13786543905735016 0.023555170744657516 2.395601060241461 -0.07757686 0.07805149 0.00047463178634643555 -22.532087326049805 24.733890533447266 0.14393053948879242 0.02430848591029644 2.37004223279655 -0.077483475 0.07784913 0.0003656521439552307
21.599999999999966 -22.486703872680664 24.749439239501953 0.11169271171092987 0.022578958421945572 2.3970070369541645 -0.077361755 0.077840485 0.00047872960567474365 -22.488656997680664 24.71854019165039 0.11700578778982162 0.023199457675218582 2.3700884394347668 -0.07738051 0.07774616 0.0003656521439552307
21.899999999999977 -22.440372467041016 24.72677993774414 0.0893629714846611 0.021971041336655617 2.3977414835244417 -0.07723886 0.077719614 0.00048075616359710693 -22.40077781677246 24.654434204101562 0.09396562725305557 0.0224358718842268 2.370057886466384 -0.0771156 0.07748126 0.00036565959453582764
22.19999999999999 -22.420743942260742 24.725963592529297 0.07092234492301941 0.021733755245804787 2.397875750437379 -0.077198826 0.0776795 0.00048067420721054077 -22.388166427612305 24.661418914794922 0.07486415654420853 0.022016575559973717 2.3701332192867994 -0.07710063 0.07746628 0.0003656521439552307
22.5 -22.428373336791992 24.747234344482422 0.05646882951259613 0.021872960031032562 2.3972027972340584 -0.07724279 0.077721044 0.00047825276851654053 -22.369853973388672 24.658245086669922 0.059752266854047775 0.021940749138593674 2.3700841292738914 -0.077056766 0.07742242 0.0003656521439552307
22.799999999999983 -22.464799880981445 24.792240142822266 0.04609525203704834 0.022366421297192574 2.3959019351750612 -0.07737692 0.077850506 0.0004735887050628662 -22.432659149169922 24.731800079345703 0.0486832894384861 0.02220783568918705 2.3700320553034544 -0.0772827 0.07764836 0.00036565959453582764
23.099999999999966 -22.530221939086914 24.86117172241211 0.039845649152994156 0.023215575143694878 2.3940110076218843 -0.07760099 0.07806784 0.00046684592962265015 -22.455129623413086 24.760608673095703 0.04171726852655411 0.022817624732851982 2.3700139429420233 -0.07736034 0.077726 0.00036565959453582764
23.399999999999977 -22.625730514526367 24.955123901367188 0.03778491169214249 0.02441689372062683 2.3915951922535896 -0.07791884 0.07837702 0.00045818090438842773 -22.573768615722656 24.88113784790039 0.038923896849155426 0.0237702839076519 2.3700634129345417 -0.07775956 0.078125216 0.00036565959453582764
23.69999999999999 -22.753286361694336 25.075916290283203 0.040011174976825714 0.025973757728934288 2.388614861294627 -0.078336924 0.078784734 0.00044780969619750977 -22.654273986816406 24.95891571044922 0.040387481451034546 0.0250663161277771 2.370095521211624 -0.07801729 0.07838295 0.00036565959453582764
24.0 -22.921829223632812 25.232315063476562 0.04667803645133972 0.02789088524878025 2.38505476154387 -0.07888541 0.07932085 0.0004354342818260193 -22.835981369018555 25.133159637451172 0.04620860517024994 0.026706648990511894 2.370093522593379 -0.078612894 0.07897856 0.00036566704511642456
24.299999999999983 -23.124839782714844 25.418182373046875 0.0579192228615284 0.03017321415245533 2.381435027346015 -0.07954146 0.079964094 0.00042263418436050415 -22.995342254638672 25.280223846435547 0.05651053041219711 0.028692439198493958 2.370084561407566 -0.07912086 0.07948653 0.00036566704511642456
24.599999999999966 -23.365095138549805 25.63616943359375 0.07388294488191605 0.03282411769032478 2.377781357616186 -0.08031382 0.08072384 0.0004100203514099121 -23.243345260620117 25.51099395751953 0.07144090533256531 0.03102528676390648 2.370114888995886 -0.07992238 0.08028805 0.0003656744956970215
24.899999999999977 -23.65047836303711 25.89434814453125 0.094760961830616 0.035861026495695114 2.3744917698204517 -0.08122933 0.081627175 0.0003978461027145386 -23.46549415588379 25.710647583007812 0.09118018299341202 0.03370679169893265 2.370040401816368 -0.08062295 0.08098862 0.0003656744956970215
25.19999999999999 -23.98980712890625 26.2008056640625 0.12067382782697678 0.03932264447212219 2.370995007455349 -0.082316756 0.08270238 0.0003856271505355835 -23.813182830810547 26.03055191040039 0.11594435572624207 0.03673896566033363 2.3700524009764194 -0.08174241 0.0821081 0.00036568939685821533
25.5 -24.38178062438965 26.555130004882812 0.15208961069583893 0.04312286153435707 2.36856185272336 -0.08357109 0.08394772 0.0003766268491744995 -24.34307289123535 26.527034759521484 0.1459963172674179 0.040123745799064636 2.3700819313526154 -0.083473966 0.08383969 0.00036572664976119995
25.799999999999983 -24.836360931396484 26.96722412109375 0.18941809237003326 0.04728854447603226 2.367569826543331 -0.08502509 0.08539695 0.0003718659281730652 -24.416223526000977 26.56081771850586 0.18166761100292206 0.04386177659034729 2.370123580098152 -0.0836213 0.08398703 0.00036572664976119995
26.099999999999966 -25.366012573242188 27.449398040771484 0.23300398886203766 0.05185641348361969 2.3682458698749542 -0.08671921 0.08709187 0.00037266314029693604 -25.222023010253906 27.320850372314453 0.22333286702632904 0.04795580357313156 2.3701160326600075 -0.08626868 0.08663448 0.0003658011555671692
26.399999999999977 -25.989097595214844 28.019912719726562 0.28338414430618286 0.05681028217077255 2.371009550988674 -0.08871481 0.08909501 0.00038020312786102295 -25.517213821411133 27.56342315673828 0.2715041935443878 0.0524040050804615 2.3701175339519978 -0.087144144 0.08750995 0.0003658086061477661
26.69999999999999 -26.72420310974121 28.69710922241211 0.3411998748779297 0.06211794540286064 2.3762239329516888 -0.09107256 0.09146835 0.0003957897424697876 -26.441478729248047 28.42755889892578 0.3267682194709778 0.057206787168979645 2.370055176317692 -0.090157226 0.09052314 0.00036591291427612305
27.0 -27.592124938964844 29.49896240234375 0.40734440088272095 0.06780921667814255 2.3819910809397697 -0.09385984 0.09427288 0.0004130452871322632 -27.013668060302734 28.931427001953125 0.38992878794670105 0.06235837936401367 2.3700461089611053 -0.09193876 0.09230471 0.00036595016717910767
27.299999999999983 -28.624465942382812 30.454383850097656 0.48273080587387085 0.07390101999044418 2.386549733579159 -0.097179994 0.09760615 0.0004261583089828491 -28.161865234375 30.002147674560547 0.46196725964546204 0.06785289943218231 2.3701025992631912 -0.09566571 0.096031815 0.00036610662937164307
27.599999999999966 -29.894752502441406 31.634265899658203 0.5690129399299622 0.08022386580705643 2.3887502029538155 -0.10127781 0.10170877 0.00043095648288726807 -29.127384185791016 30.879531860351562 0.5442532896995544 0.07367508113384247 2.370076045393944 -0.09873282 0.09909903 0.0003662109375
27.899999999999977 -31.4500732421875 33.085418701171875 0.6674327254295349 0.08693280816078186 2.3897109925746918 -0.10630454 0.10673763 0.0004330873489379883 -30.696495056152344 32.34821319580078 0.638590395450592 0.07980402559041977 2.3701125606894493 -0.10382232 0.104188815 0.0003664940595626831
28.19999999999999 -33.43159484863281 34.94611740112305 0.7810810208320618 0.09402882307767868 2.389632396399975 -0.11272698 0.11316005 0.00043307244777679443 -32.329437255859375 33.86563491821289 0.7476202249526978 0.08620088547468185 2.3700187727808952 -0.1090758 0.1094426 0.000366799533367157
28.5 -36.06401824951172 37.43672180175781 0.9151493906974792 0.1012641116976738 2.389117054641247 -0.12128771 0.12171747 0.00042975693941116333 -34.78752899169922 36.189727783203125 0.8751734495162964 0.09280510991811752 2.37017735093832 -0.11707189 0.1174394 0.00036750733852386475
28.799999999999983 -39.79655075073242 41.00061798095703 1.0776361227035522 0.1086525097489357 2.3903558626770973 -0.13347302 0.13390031 0.00042729079723358154 -37.90160369873047 39.14484786987305 1.0273127555847168 0.09950713068246841 2.3700640574097633 -0.127198 0.12756665 0.000368654727935791
29.099999999999966 -45.94322967529297 46.943973541259766 1.2745120525360107 0.1158306822180748 2.3910866007208824 -0.15365392 0.15408725 0.00043332576751708984 -42.980445861816406 44.03115463256836 1.2132920026779175 0.10610093921422958 2.3701017126441 -0.14383662 0.14420836 0.0003717392683029175
29.399999999999977 -59.808597564697266 60.577274322509766 1.4762178659439087 0.12194506078958511 2.366839684545994 -0.19955444 0.1999577 0.0004032552242279053 -52.543052673339844 53.36486053466797 1.4361892938613892 0.11207695305347443 2.3700741082429886 -0.17537032 0.1757531 0.0003827810287475586
29.69999999999999 -55.84978103637695 56.610050201416016 1.4537556171417236 0.12786312401294708 2.341887906193733 -0.18630725 0.18672878 0.0004215240478515625 -66.93327331542969 67.70445251464844 1.482443928718567 0.11662376672029495 2.370246894657612 -0.22334614 0.22375451 0.000408366322517395
30.0 -43.539344787597656 44.48482131958008 1.275301218032837 0.13438554108142853 2.3551632910966873 -0.14553082 0.14599647 0.0004656463861465454 -48.168243408203125 49.061500549316406 1.3552881479263306 0.12158530205488205 2.370130591094494 -0.16095027 0.16140187 0.00045159459114074707
30.299999999999983 -37.750640869140625 38.854331970214844 1.1195019483566284 0.14333030581474304 2.36652335524559 -0.12653416 0.12701577 0.00048160552978515625 -38.48774337768555 39.55120086669922 1.1777629852294922 0.12894438207149506 2.370164856314659 -0.12888426 0.12934728 0.0004630237817764282
30.599999999999966 -33.262271881103516 34.4874267578125 0.9941557049751282 0.1529700607061386 2.372280642390251 -0.11177506 0.11226833 0.000493265688419342 -35.147579193115234 36.338897705078125 1.0411466360092163 0.1376967430114746 2.3701618909835815 -0.11806277 0.11852709 0.00046432018280029297
30.899999999999977 -30.055477142333984 31.37631607055664 0.8927810192108154 0.16371726989746094 2.3773372173309326 -0.101258144 0.10176186 0.0005037188529968262 -30.236968994140625 31.527833938598633 0.9317513108253479 0.1475670486688614 2.370183303952217 -0.101783484 0.10225075 0.0004672631621360779
31.19999999999999 -27.495635986328125 28.888961791992188 0.8065215945243835 0.17545601725578308 2.375303417444229 -0.09286827 0.09336512 0.0004968494176864624 -28.701923370361328 30.071834564208984 0.8417928814888 0.15848863124847412 2.3701927065849304 -0.09690226 0.09736978 0.0004675239324569702
31.5 -25.380172729492188 26.83077621459961 0.7339441776275635 0.18833568692207336 2.3728833496570587 -0.08593872 0.08642354 0.0004848167300224304 -25.31124496459961 26.74542236328125 0.7656161785125732 0.17039349675178528 2.370187073945999 -0.08564021 0.08610914 0.0004689320921897888
31.799999999999983 -23.501426696777344 24.998291015625 0.67226243019104 0.20233330130577087 2.371460050344467 -0.079775155 0.0802478 0.0004726424813270569 -24.34378433227539 25.830341339111328 0.7002782225608826 0.18329131603240967 2.3701265454292297 -0.08259766 0.083066694 0.00046903640031814575
32.099999999999966 -21.8974552154541 23.433841705322266 0.6185505390167236 0.2173667699098587 2.3723037987947464 -0.074517414 0.07498534 0.0004679262638092041 -21.75282859802246 23.282520294189453 0.6433203816413879 0.1971570998430252 2.3701691776514053 -0.07397864 0.07444851 0.0004698708653450012
32.39999999999998 -20.429288864135742 21.999446868896484 0.5706691145896912 0.23341313004493713 2.3742402493953705 -0.069697805 0.070166916 0.000469110906124115 -21.010425567626953 22.57516860961914 0.5934174060821533 0.21202188730239868 2.3701823353767395 -0.07164617 0.07211609 0.0004699230194091797
32.69999999999999 -19.122161865234375 20.718093872070312 0.5273208618164062 0.2503511309623718 2.3736039996147156 -0.06540687 0.065872684 0.00046581774950027466 -18.918027877807617 20.511024475097656 0.5493233799934387 0.22787965834140778 2.3701996356248856 -0.06467661 0.06514708 0.0004704669117927551
33.0 -17.852033615112305 19.466678619384766 0.4885321855545044 0.26832979917526245 2.371506989002228 -0.061223842 0.061682977 0.000459134578704834 -18.267669677734375 19.882728576660156 0.5103662014007568 0.24477165937423706 2.370196759700775 -0.062618986 0.0630895 0.00047051161527633667
33.29999999999998 -16.743595123291016 18.369384765625 0.45334339141845703 0.2873528301715851 2.3664858639240265 -0.057578154 0.058023132 0.0004449784755706787 -16.513986587524414 18.14559555053711 0.47585541009902954 0.26270464062690735 2.370169013738632 -0.056770436 0.057241328 0.0004708915948867798
33.599999999999966 -15.640138626098633 17.271377563476562 0.4219971001148224 0.30755147337913513 2.360787510871887 -0.053935986 0.054365043 0.0004290565848350525 -15.891712188720703 17.53470230102539 0.44542959332466125 0.2817268669605255 2.3701465725898743 -0.05477986 0.0552508 0.0004709400236606598
33.89999999999998 -14.645231246948242 16.277942657470703 0.39477071166038513 0.3289608061313629 2.356442928314209 -0.050653502 0.051068924 0.0004154220223426819 -14.437191009521484 16.08678436279297 0.41869279742240906 0.3018566370010376 2.370142787694931 -0.04992804 0.050399236 0.00047119706869125366
34.19999999999999 -13.627096176147461 15.257709503173828 0.3714849352836609 0.3515947759151459 2.353693038225174 -0.04728054 0.047686774 0.0004062354564666748 -13.69113540649414 15.342735290527344 0.39544492959976196 0.3231465518474579 2.370191365480423 -0.047491197 0.04796246 0.000471264123916626
34.5 -12.600738525390625 14.225326538085938 0.35155025124549866 0.3753158152103424 2.3514540791511536 -0.043870367 0.044268966 0.0003985986113548279 -12.445018768310547 14.094032287597656 0.3754705786705017 0.34562820196151733 2.3701122999191284 -0.04333232 0.043803778 0.000471457839012146
34.79999999999998 -11.741382598876953 13.355400085449219 0.3351874053478241 0.4004194438457489 2.3496243357658386 -0.04102346 0.041414075 0.000390615314245224 -11.695920944213867 13.337989807128906 0.35866841673851013 0.3693583905696869 2.370095670223236 -0.0408672 0.041338723 0.0004715248942375183
35.099999999999966 -10.739627838134766 12.342235565185547 0.321180135011673 0.4269046187400818 2.350692480802536 -0.03768163 0.038076244 0.00039461255073547363 -10.535928726196289 12.166812896728516 0.3449310064315796 0.39437779784202576 2.370192974805832 -0.036987424 0.037459116 0.0004716925323009491
35.39999999999998 -9.867172241210938 11.454307556152344 0.3107989430427551 0.4542619585990906 2.352196216583252 -0.034775943 0.035175942 0.00039999932050704956 -9.760261535644531 11.375442504882812 0.33423036336898804 0.42074844241142273 2.370159775018692 -0.03441689 0.034888655 0.0004717633128166199
35.69999999999999 -8.857511520385742 10.423206329345703 0.30341288447380066 0.4828636944293976 2.351971387863159 -0.03139412 0.031794757 0.00040063634514808655 -8.650304794311523 10.24542236328125 0.32653388381004333 0.44851624965667725 2.370167702436447 -0.030695291 0.03116721 0.00047191791236400604
36.0 -7.9519500732421875 9.492240905761719 0.2995009124279022 0.5129752159118652 2.3527669608592987 -0.02836335 0.028766783 0.0004034321755170822 -7.827510833740234 9.3980712890625 0.321867436170578 0.4777429699897766 2.3701708614826202 -0.027952027 0.02842403 0.00047200359404087067
36.29999999999998 -6.921775817871094 8.430488586425781 0.29862967133522034 0.5446603298187256 2.3520027697086334 -0.024900917 0.025302289 0.0004013720899820328 -6.725151062011719 8.266647338867188 0.3202537000179291 0.5084710717201233 2.370221048593521 -0.024246257 0.024718411 0.0004721544682979584
36.599999999999966 -5.970245361328125 7.444183349609375 0.30091020464897156 0.5775535702705383 2.35240176320076 -0.021703612 0.022108104 0.00040449202060699463 -5.83819580078125 7.345829010009766 0.3217580020427704 0.5407476425170898 2.370138853788376 -0.021273369 0.021745622 0.0004722531884908676
36.89999999999998 -4.914569854736328 6.346565246582031 0.3064451515674591 0.6120855212211609 2.350526064634323 -0.018145742 0.01854566 0.0003999173641204834 -4.708503723144531 6.177635192871094 0.3264382481575012 0.5745870471000671 2.370156764984131 -0.017466106 0.01793852 0.0004724152386188507
37.19999999999999 -3.8840293884277344 5.26812744140625 0.3154557943344116 0.647811233997345 2.347365081310272 -0.014670774 0.015062632 0.00039185769855976105 -3.7346649169921875 5.160457611083984 0.3343755006790161 0.6099845170974731 2.370152711868286 -0.014188439 0.014660973 0.0004725344479084015
37.5 -2.733795166015625 4.0642547607421875 0.3278576731681824 0.6851043701171875 2.3434216380119324 -0.010783166 0.011164397 0.00038123130798339844 -2.5484046936035156 3.9260711669921875 0.3456230163574219 0.6468662023544312 2.370155692100525 -0.010181152 0.010653865 0.00047271233052015305
37.79999999999998 -1.5845375061035156 2.858001708984375 0.34363511204719543 0.7233548760414124 2.340454190969467 -0.0068966 0.007272292 0.00037569180130958557 -1.4665184020996094 2.7914352416992188 0.360213965177536 0.6850792169570923 2.3702100217342377 -0.0065281806 0.007001041 0.0004728604108095169
38.099999999999966 -0.3699455261230469 1.5830459594726562 0.36312276124954224 0.7627023458480835 2.338925540447235 -0.0027846992 0.003158331 0.00037363171577453613 -0.20235061645507812 1.4701080322265625 0.37808969616889954 0.7243114113807678 2.3701585233211517 -0.0022498467 0.0027229104 0.00047306367196142673
38.39999999999998 0.8723602294921875 0.27808380126953125 0.3860229253768921 0.8023615479469299 2.3388285040855408 0.0014235042 -0.0010473467 0.0003761574625968933 0.9881706237792969 0.21892166137695312 0.39905866980552673 0.764028787612915 2.3701797425746918 0.001778636 -0.0013053919 0.0004732441157102585
38.69999999999999 2.1397972106933594 -1.0539779663085938 0.4118064343929291 0.8414544463157654 2.33908012509346 0.0057192333 -0.005339179 0.00038005411624908447 2.3199195861816406 -1.1757278442382812 0.42266345024108887 0.8033298850059509 2.370185077190399 0.00629092 -0.0058174497 0.00047347042709589005
39.0 3.4479217529296875 -2.4228458404541016 0.43907228112220764 0.8779383301734924 2.342086523771286 0.01015481 -0.009758223 0.00039658695459365845 3.560333251953125 -2.4790077209472656 0.44804853200912476 0.8408018946647644 2.3701759576797485 0.010492555 -0.010018889 0.0004736660048365593
39.29999999999998 4.658702850341797 -3.6925182342529297 0.46690407395362854 0.9100345373153687 2.3431232273578644 0.014259867 -0.0138546005 0.0004052668809890747 4.833858489990234 -3.8117504119873047 0.4737504720687866 0.8743324279785156 2.370190978050232 0.014808858 -0.014334984 0.00047387368977069855
39.599999999999966 5.77117919921875 -4.857789993286133 0.493201345205307 0.9352293014526367 2.341819852590561 0.018031478 -0.017629497 0.0004019811749458313 5.892181396484375 -4.920658111572266 0.4975786507129669 0.9010653495788574 2.3701672852039337 0.01839319 -0.017919175 0.0004740152508020401
39.89999999999998 6.54548454284668 -5.675838470458984 0.5149337649345398 0.9497627019882202 2.3343425393104553 0.02065409 -0.020280577 0.00037351250648498535 6.749334335327148 -5.813591003417969 0.5167155861854553 0.9176696538925171 2.370128571987152 0.021295227 -0.020821117 0.0004741102457046509
40.19999999999999 7.004280090332031 -6.144889831542969 0.5281751155853271 0.949153482913971 2.3367188572883606 0.022205919 -0.021822624 0.00038329511880874634 7.156988143920898 -6.236394882202148 0.5283502340316772 0.9212008118629456 2.370144307613373 0.022669658 -0.022195527 0.0004741307348012924
40.5 6.797458648681641 -5.930606842041016 0.5313268899917603 0.933198869228363 2.3313775658607483 0.02149596 -0.021129906 0.0003660544753074646 7.160907745361328 -6.231830596923828 0.5307357311248779 0.9103240370750427 2.3701369166374207 0.022673989 -0.022199858 0.0004741307348012924
40.79999999999998 6.266613006591797 -5.361082077026367 0.5242612957954407 0.9041256308555603 2.3339178562164307 0.019687787 -0.019308932 0.00037885457277297974 6.661003112792969 -5.700935363769531 0.5240278244018555 0.8860660791397095 2.3701616525650024 0.020966517 -0.020492354 0.00047416239976882935
41.099999999999966 5.323268890380859 -4.366243362426758 0.5113653540611267 0.8659985661506653 2.3343894481658936 0.016477179 -0.016101386 0.00037579238414764404 5.8916168212890625 -4.882938385009766 0.510134756565094 0.8513675928115845 2.3701807856559753 0.018344698 -0.01787046 0.0004742387682199478
41.39999999999998 4.2761688232421875 -3.2569847106933594 0.4933614134788513 0.8215222954750061 2.3340678215026855 0.012916021 -0.012541141 0.0003748796880245209 4.862491607666016 -3.793912887573242 0.49176865816116333 0.8098253011703491 2.370172679424286 0.014839911 -0.014365534 0.0004743766039609909
41.69999999999999 3.086071014404297 -1.9983863830566406 0.47427430748939514 0.7737300992012024 2.335689038038254 0.008868951 -0.008489143 0.000379808247089386 3.7868804931640625 -2.6528396606445312 0.47151410579681396 0.764641284942627 2.370196223258972 0.011178685 -0.010704161 0.00047452468425035477
42.0 1.9340591430664062 -0.7778549194335938 0.4553389549255371 0.7254188060760498 2.3369619846343994 0.004953444 -0.004569091 0.0003843531012535095 2.644969940185547 -1.4443321228027344 0.45137032866477966 0.7181782126426697 2.370186358690262 0.007293161 -0.006818468 0.00047469278797507286
42.29999999999998 0.7837257385253906 0.4362640380859375 0.4378693103790283 0.6782636642456055 2.336122751235962 0.0010455884 -0.0006647855 0.0003808028995990753 1.5609321594238281 -0.2955436706542969 0.43270596861839294 0.6719933748245239 2.370087832212448 0.003607221 -0.0031323773 0.00047484366223216057
42.599999999999966 -0.31201171875 1.5927696228027344 0.4228605329990387 0.6323504447937012 2.3359688818454742 -0.0026730783 0.0030544065 0.00038132816553115845 0.48065948486328125 0.84613037109375 0.4163800776004791 0.6270254254341125 2.370195358991623 -6.387613e-05 0.0005388695 0.00047499340143986046
42.89999999999998 -1.3453826904296875 2.6837997436523438 0.41101711988449097 0.588475227355957 2.3379094004631042 -0.0061765052 0.0065640844 0.00038757920265197754 -0.5327491760253906 1.9162101745605469 0.4029003977775574 0.5838008522987366 2.37016224861145 -0.0035034453 0.0039785705 0.0004751251544803381
43.19999999999999 -2.3321151733398438 3.722698211669922 0.4023319482803345 0.5468941926956177 2.3398091793060303 -0.009517111 0.009910628 0.00039351731538772583 -1.485382080078125 2.9204254150390625 0.3925441801548004 0.542582094669342 2.37016960978508 -0.0067322664 0.007207507 0.00047524040564894676
43.5 -3.2784767150878906 4.714591979980469 0.3968276381492615 0.5077253580093384 2.340668261051178 -0.012715865 0.013111804 0.0003959387540817261 -2.407451629638672 3.888690948486328 0.3854480981826782 0.5034723281860352 2.3701597452163696 -0.009853206 0.010328555 0.00047534890472888947
43.79999999999998 -4.182453155517578 5.658740997314453 0.39457735419273376 0.4708118140697479 2.3416770100593567 -0.015765881 0.016164793 0.0003989115357398987 -3.297008514404297 4.819011688232422 0.3816661238670349 0.4664819538593292 2.370151251554489 -0.012858912 0.013334362 0.00047544948756694794
44.099999999999966 -5.050086975097656 6.560493469238281 0.39576882123947144 0.43600571155548096 2.3421810269355774 -0.018686788 0.01908737 0.00040058232843875885 -4.1329803466796875 5.690425872802734 0.3812066912651062 0.4315691888332367 2.3702214062213898 -0.015677357 0.016152894 0.0004755370318889618
44.39999999999998 -5.887359619140625 7.426311492919922 0.40039485692977905 0.4033533036708832 2.342700034379959 -0.021499218 0.021900244 0.0004010256379842758 -4.956169128417969 6.543628692626953 0.38405436277389526 0.3986637592315674 2.370177686214447 -0.018447189 0.018922811 0.0004756227135658264
44.69999999999999 -6.703342437744141 8.263782501220703 0.40837207436561584 0.3727603554725647 2.341572493314743 -0.024233488 0.024629109 0.0003956202417612076 -5.741489410400391 7.353733062744141 0.3901865780353546 0.3676840364933014 2.370114266872406 -0.02108225 0.02155795 0.0004756990820169449
45.0 -7.500537872314453 9.07568359375 0.419636994600296 0.34390610456466675 2.3386888206005096 -0.026897743 0.027282458 0.00038471445441246033 -6.523704528808594 8.155776977539062 0.39958080649375916 0.3385436534881592 2.370196908712387 -0.023701718 0.024177494 0.00047577545046806335
45.29999999999998 -8.29324722290039 9.878299713134766 0.43420737981796265 0.3165479004383087 2.3358077704906464 -0.029540202 0.029915154 0.0003749523311853409 -7.280475616455078 8.927249908447266 0.412222295999527 0.31115850806236267 2.370155096054077 -0.02622777 0.026703617 0.00047584623098373413
45.599999999999966 -9.081319808959961 10.67318344116211 0.4521488845348358 0.2910205125808716 2.335033029317856 -0.03216005 0.032532126 0.00037207454442977905 -8.044025421142578 9.700664520263672 0.42810681462287903 0.28544825315475464 2.3701941668987274 -0.028771332 0.029247252 0.00047592073678970337
45.89999999999998 -9.871665954589844 11.466781616210938 0.4732185900211334 0.26729506254196167 2.335629314184189 -0.034780152 0.035154317 0.0003741644322872162 -8.789196014404297 10.450809478759766 0.44724538922309875 0.26133885979652405 2.3701977133750916 -0.031244814 0.031720802 0.0004759877920150757
46.19999999999999 -10.676206588745117 12.269962310791016 0.4972718060016632 0.24509963393211365 2.3361271619796753 -0.037441332 0.03781829 0.0003769584000110626 -9.565542221069336 11.227214813232422 0.469664990901947 0.2387620061635971 2.37009958922863 -0.03381775 0.034293808 0.00047605857253074646
46.5 -11.503654479980469 13.090267181396484 0.5246710777282715 0.2243325263261795 2.3356163054704666 -0.040172253 0.040549167 0.0003769136965274811 -10.343618392944336 12.000724792480469 0.49541449546813965 0.2176569700241089 2.3701778650283813 -0.03638884 0.036864977 0.00047613680362701416
46.79999999999998 -12.332284927368164 13.901927947998047 0.5553004741668701 0.2046928107738495 2.3296363055706024 -0.04289771 0.04325791 0.00036020204424858093 -11.12607192993164 12.77374267578125 0.5245660543441772 0.1979689747095108 2.3702057749032974 -0.038966294 0.039442502 0.00047620758414268494
47.099999999999966 -13.252050399780273 14.80301284790039 0.590544581413269 0.18694554269313812 2.3284525722265244 -0.045924984 0.046279676 0.00035469233989715576 -11.982765197753906 13.61606216430664 0.5572183132171631 0.17964889109134674 2.370164170861244 -0.04178814 0.042264435 0.000476296991109848
47.39999999999998 -14.181648254394531 15.707874298095703 0.6297361254692078 0.17047341167926788 2.3264355808496475 -0.04897399 0.049320713 0.00034672394394874573 -12.819280624389648 14.433284759521484 0.5935081839561462 0.16265462338924408 2.3701669424772263 -0.04453048 0.04500686 0.0004763789474964142
47.69999999999999 -15.177490234375 16.673866271972656 0.672858476638794 0.1553051471710205 2.3245396614074707 -0.052236177 0.052575827 0.00033964961767196655 -13.751502990722656 15.341068267822266 0.6336085796356201 0.14694763720035553 2.370121493935585 -0.04758844 0.048064925 0.0004764832556247711
48.0 -16.244789123535156 17.706798553466797 0.7199162244796753 0.1413768231868744 2.3233024775981903 -0.05572881 0.056064557 0.00033574551343917847 -14.700296401977539 16.260231018066406 0.6777498722076416 0.1324954479932785 2.3701799362897873 -0.050690256 0.051166847 0.0004765912890434265
48.29999999999998 -17.401107788085938 18.823238372802734 0.7719600796699524 0.1287018060684204 2.3227924704551697 -0.059508767 0.059842452 0.00033368542790412903 -15.761482238769531 17.286212921142578 0.7262224555015564 0.11926855891942978 2.370221696794033 -0.05416153 0.054638255 0.00047672539949417114
48.599999999999966 -18.662656784057617 20.037582397460938 0.8297170400619507 0.11718883365392685 2.321831487119198 -0.06362875 0.0639578 0.00032905489206314087 -16.88083839416504 18.364330291748047 0.7794058918952942 0.10724175721406937 2.3701395466923714 -0.057814453 0.058291327 0.0004768744111061096
48.89999999999998 -20.066463470458984 21.386764526367188 0.8932750225067139 0.10686986893415451 2.3204459473490715 -0.06821134 0.06853516 0.0003238171339035034 -18.146757125854492 19.58277130126953 0.8377844095230103 0.09639179706573486 2.370190382003784 -0.061948933 0.062425993 0.0004770606756210327
49.19999999999999 -21.65068244934082 22.908462524414062 0.9629513621330261 0.09769881516695023 2.3184302523732185 -0.073383965 0.073700994 0.0003170296549797058 -19.53239631652832 20.913860321044922 0.9019888639450073 0.08669804036617279 2.3701509088277817 -0.066468924 0.066946216 0.00047729164361953735
49.5 -23.46895408630371 24.655099868774414 1.0396782159805298 0.08960820734500885 2.3154322057962418 -0.07932341 0.07963228 0.0003088712692260742 -21.129297256469727 22.448486328125 0.97282874584198 0.07814022898674011 2.3701580464839935 -0.07168267 0.07216026 0.0004775896668434143
49.79999999999998 -25.578218460083008 26.684715270996094 1.124802827835083 0.08269861340522766 2.3139982521533966 -0.08621758 0.086522415 0.0003048330545425415 -22.95360565185547 24.201799392700195 1.0513461828231812 0.07069849222898483 2.3702384158968925 -0.077639006 0.07811699 0.00047798454761505127
50.099999999999966 -28.08991813659668 29.110191345214844 1.2184584140777588 0.07667151093482971 2.3154031336307526 -0.09443897 0.09475112 0.0003121495246887207 -25.126272201538086 26.293310165405273 1.1388195753097534 0.06435105949640274 2.3702085986733437 -0.084741585 0.085220136 0.0004785507917404175
50.39999999999998 -31.0449275970459 31.967222213745117 1.3184868097305298 0.0716981515288353 2.312479577958584 -0.104124196 0.10443304 0.0003088414669036865 -27.736263275146484 28.81075668334961 1.2366302013397217 0.05907293036580086 2.3701965399086475 -0.093283 0.09376236 0.0004793629050254822
50.69999999999999 -34.403377532958984 35.22670364379883 1.4182833433151245 0.06774251908063889 2.309351973235607 -0.11515643 0.11546076 0.0003043338656425476 -30.992748260498047 31.96272087097168 1.3454227447509766 0.05483223497867584 2.370227590203285 -0.10396187 0.1044425 0.00048062950372695923
51.0 -37.27027130126953 38.02723693847656 1.4925434589385986 0.06476275622844696 2.314271852374077 -0.12459054 0.124919616 0.00032907724380493164 -35.05370330810547 35.91086959838867 1.4614249467849731 0.051582761108875275 2.3701739981770515 -0.11731127 0.11779387 0.00048260390758514404
51.29999999999998 -37.44847869873047 38.18558883666992 1.496668815612793 0.06274952739477158 2.2965284809470177 -0.12517238 0.1254566 0.0002842247486114502 -39.529258728027344 40.28772735595703 1.5624052286148071 0.04923756793141365 2.3701114244759083 -0.13207255 0.13255757 0.00048501789569854736
51.599999999999966 -34.71855163574219 35.524818420410156 1.4313491582870483 0.06126544252038002 2.298881385475397 -0.11617609 0.11647658 0.0003004893660545349 -40.989524841308594 41.723388671875 1.5886682271957397 0.047610193490982056 2.370142251253128 -0.13690501 0.1373903 0.0004852861166000366
51.89999999999998 -31.388442993164062 32.29235076904297 1.3392752408981323 0.06000256538391113 2.3031855821609497 -0.10523798 0.10554822 0.0003102347254753113 -37.47984313964844 38.288719177246094 1.5147596597671509 0.04650704190135002 2.370142739266157 -0.125329 0.12581578 0.0004867762327194214
52.19999999999999 -28.352880477905273 29.350709915161133 1.244610071182251 0.0595792680978775 2.302018776535988 -0.09528613 0.09558727 0.0003011375665664673 -32.99226760864258 33.91503143310547 1.401515007019043 0.04593280702829361 2.370211638510227 -0.110551104 0.1110403 0.0004891976714134216
52.5 -25.790048599243164 26.872121810913086 1.1566264629364014 0.06000534072518349 2.2987050153315067 -0.08689972 0.08718467 0.0002849474549293518 -29.422266006469727 30.45690155029297 1.289509892463684 0.046025391668081284 2.3701708279550076 -0.098838925 0.09932965 0.000490725040435791
52.79999999999998 -23.610034942626953 24.767650604248047 1.0776065587997437 0.061349283903837204 2.2965715043246746 -0.07977363 0.0800453 0.00027167052030563354 -26.45498275756836 27.59013557434082 1.1881073713302612 0.046909790486097336 2.3701699785888195 -0.08911181 0.08960359 0.0004917755722999573
53.099999999999966 -21.727275848388672 22.953006744384766 1.0069282054901123 0.06366261094808578 2.296321712434292 -0.073622964 0.07388739 0.0002644285559654236 -24.146364212036133 25.37006378173828 1.0977634191513062 0.04867709428071976 2.3701400831341743 -0.08156975 0.08206216 0.0004924088716506958
53.39999999999998 -20.076539993286133 21.363967895507812 0.9428796172142029 0.0669909194111824 2.297298438847065 -0.06823175 0.06849611 0.00026436150074005127 -22.11732292175293 23.41895294189453 1.017139196395874 0.05139422416687012 2.3701634407043457 -0.07493542 0.07542832 0.0004929006099700928
53.69999999999999 -18.61121940612793 19.954608917236328 0.8848811984062195 0.07139131426811218 2.29966202378273 -0.06344651 0.06371694 0.0002704337239265442 -20.471683502197266 21.84188461303711 0.9448330998420715 0.05511337146162987 2.370147582143545 -0.06957166 0.07006487 0.0004932135343551636
54.0 -17.290136337280273 18.683910369873047 0.8325791954994202 0.0769166499376297 2.3032698780298233 -0.059131224 0.05941219 0.000280965119600296 -18.956260681152344 20.38684844970703 0.8796496987342834 0.059876449406147 2.370113916695118 -0.06462242 0.06511591 0.0004934892058372498
54.29999999999998 -16.08256721496582 17.521060943603516 0.7857487201690674 0.08362263441085815 2.307865083217621 -0.055184297 0.05547796 0.0002936609089374542 -17.67774200439453 19.1614990234375 0.8206654787063599 0.06572029739618301 2.3701427951455116 -0.060457334 0.060951017 0.0004936829209327698
54.599999999999966 -14.966554641723633 16.443485260009766 0.7437052130699158 0.09161257743835449 2.312248408794403 -0.051533394 0.051838882 0.0003054887056350708 -16.469768524169922 18.000057220458984 0.7671536207199097 0.07267781347036362 2.370120130479336 -0.05651217 0.057006024 0.000493854284286499
54.89999999999998 -13.926462173461914 15.435298919677734 0.705746591091156 0.10095154494047165 2.315534882247448 -0.04812774 0.04844097 0.00031322985887527466 -15.416927337646484 16.98775863647461 0.7185615301132202 0.08078155666589737 2.3701743856072426 -0.05307949 0.053573474 0.0004939846694469452
55.19999999999999 -12.943355560302734 14.477424621582031 0.671284556388855 0.11168979853391647 2.3170434162020683 -0.04490366 0.04522041 0.00031675025820732117 -14.401865005493164 16.007461547851562 0.6744542717933655 0.09006389230489731 2.3701147064566612 -0.049759958 0.050254066 0.0004941076040267944
55.5 -11.995882034301758 13.550544738769531 0.6400939226150513 0.12375351041555405 2.3185101374983788 -0.041790143 0.042111654 0.0003215111792087555 -13.48980712890625 15.124908447265625 0.6344993710517883 0.10055958479642868 2.370160274207592 -0.046779513 0.04727372 0.0004942081868648529
55.79999999999998 -11.08985710144043 12.659980773925781 0.6122995018959045 0.13720794022083282 2.319631114602089 -0.03880885 0.039133817 0.00032496824860572815 -12.557491302490234 14.216938018798828 0.598432719707489 0.11230561137199402 2.370185047388077 -0.043717053 0.04421136 0.0004943087697029114
56.099999999999966 -10.212961196899414 11.792564392089844 0.5881613492965698 0.15214522182941437 2.319909766316414 -0.035917327 0.03624251 0.00032518431544303894 -11.768211364746094 13.446968078613281 0.5660566091537476 0.12534451484680176 2.370157837867737 -0.04113363 0.041628014 0.0004943832755088806
56.39999999999998 -9.351743698120117 10.935371398925781 0.5669315457344055 0.1686297357082367 2.3191889822483063 -0.033071015 0.033394553 0.0003235377371311188 -10.954830169677734 12.648025512695312 0.5372115969657898 0.13972197473049164 2.3701289147138596 -0.03845758 0.03895204 0.0004944615066051483
56.69999999999999 -8.503971099853516 10.08609390258789 0.5487896203994751 0.18669703602790833 2.3176094591617584 -0.030262813 0.030582305 0.00031949207186698914 -10.153600692749023 11.856491088867188 0.5117813944816589 0.15549103915691376 2.3701628297567368 -0.035814423 0.036308963 0.000494539737701416
57.0 -7.651008605957031 9.22567367553711 0.5340004563331604 0.20661994814872742 2.315285474061966 -0.027429987 0.027741862 0.00031187571585178375 -9.441902160644531 11.149688720703125 0.4896819293498993 0.1727123111486435 2.3701808005571365 -0.03346997 0.033964574 0.0004946030676364899
57.29999999999998 -6.796257019042969 8.35805892944336 0.5219358205795288 0.2283071130514145 2.312044844031334 -0.024584608 0.024887409 0.00030280090868473053 -8.636333465576172 10.344161987304688 0.4708510637283325 0.19145263731479645 2.3701322227716446 -0.030796127 0.03129081 0.0004946831613779068
57.599999999999966 -5.934307098388672 7.477848052978516 0.5127099752426147 0.25185948610305786 2.3081104159355164 -0.021708691 0.022000844 0.00029215216636657715 -7.9224700927734375 9.625602722167969 0.4552578330039978 0.2117912322282791 2.370181694626808 -0.02843018 0.028924925 0.0004947446286678314
57.89999999999998 -5.050666809082031 6.570259094238281 0.5064904093742371 0.2775364816188812 2.3036191761493683 -0.018753255 0.01903313 0.0002798754721879959 -7.115283966064453 8.808700561523438 0.44288504123687744 0.23381491005420685 2.3701165467500687 -0.025737712 0.026232537 0.0004948247224092484
58.19999999999999 -4.1367340087890625 5.626834869384766 0.5029811859130859 0.305529922246933 2.298611968755722 -0.015689252 0.015956158 0.00026690587401390076 -6.3976593017578125 8.076465606689453 0.4337415397167206 0.2576258182525635 2.3701736629009247 -0.023346791 0.02384168 0.0004948880523443222
58.5 -3.1921958923339844 4.6470794677734375 0.5022889375686646 0.33595389127731323 2.293126404285431 -0.012515631 0.012769423 0.0002537928521633148 -5.563587188720703 7.222564697265625 0.4278465807437897 0.28333547711372375 2.3701595664024353 -0.020551162 0.021046137 0.0004949755966663361
58.79999999999998 -2.202709197998047 3.6166763305664062 0.5050874948501587 0.36917823553085327 2.2882328629493713 -0.009184163 0.009424999 0.00024083629250526428 -4.801456451416016 6.435340881347656 0.42524200677871704 0.3110743463039398 2.3702007830142975 -0.017997349 0.018492397 0.0004950482398271561
59.099999999999966 -1.1681289672851562 2.5354652404785156 0.5112911462783813 0.40536385774612427 2.283991277217865 -0.0056944527 0.005923439 0.00022898614406585693 -3.9100418090820312 5.513225555419922 0.4259757101535797 0.34098318219184875 2.370142638683319 -0.014995916 0.015491064 0.0004951478913426399
59.39999999999998 -0.07730865478515625 1.3925247192382812 0.5211282968521118 0.4449031352996826 2.2812474966049194 -0.0020092502 0.0022286586 0.00021940842270851135 -3.0882568359375 4.655078887939453 0.43011200428009033 0.37322333455085754 2.370157390832901 -0.012229112 0.012724346 0.0004952335730195045
59.69999999999999 1.0755577087402344 0.18240737915039062 0.53458172082901 0.4881763756275177 2.2807231843471527 0.0018907636 -0.0016770363 0.00021372735500335693 -2.1221847534179688 3.646717071533203 0.4377105236053467 0.4079631268978119 2.370205968618393 -0.008964459 0.00945981 0.0004953509196639061


==> graphs/double_pendulum/double_energy_test_10.txt <==
tspan e1_net e2_net k1_net k2_net e_net s1_net s2_net s_net e1_real e2_real k1_real k2_real e_real s1_real s2_real s_real 
0.0 6.322240829467773 -5.717899322509766 1.1177438497543335 0.6356847882270813 2.3577701449394226 0.020315865 -0.01994317 0.00037269480526447296 6.322240829467773 -5.717899322509766 1.1177438497543335 0.6356847882270813 2.3577701449394226 0.020315865 -0.01994317 0.00037269480526447296
0.29999999999999716 7.327098846435547 -6.739473342895508 1.0869181156158447 0.6827571392059326 2.3573007583618164 0.02368062 -0.023309022 0.00037159770727157593 7.312786102294922 -6.72486686706543 1.0867997407913208 0.6830384731292725 2.3577574491500854 0.023632322 -0.023259506 0.000372815877199173
0.5999999999999943 7.389730453491211 -6.77641487121582 1.0278090238571167 0.7167139649391174 2.3578385710716248 0.023853786 -0.02347646 0.00037732720375061035 7.429908752441406 -6.818050384521484 1.0283154249191284 0.7175983190536499 2.3577721118927 0.023990061 -0.023617243 0.0003728177398443222
0.8999999999999915 6.620536804199219 -5.939157485961914 0.9477232098579407 0.7343649864196777 2.363467514514923 0.021206148 -0.020806976 0.000399172306060791 6.64683723449707 -5.973552703857422 0.9482629299163818 0.7362340092658997 2.35778146982193 0.021295965 -0.020923067 0.00037289783358573914
1.1999999999999886 5.4073944091796875 -4.647434234619141 0.8566468954086304 0.7387862205505371 2.3553932905197144 0.017049365 -0.016677663 0.00037170201539993286 5.4490814208984375 -4.689018249511719 0.8572148084640503 0.7404723167419434 2.3577502965927124 0.01719136 -0.016818274 0.00037308596074581146
1.5 4.059972763061523 -3.201444625854492 0.763856053352356 0.73271244764328 2.3550966382026672 0.012431461 -0.012061786 0.0003696754574775696 4.075098037719727 -3.215780258178711 0.7642816305160522 0.7341769337654114 2.3577763438224792 0.012483413 -0.0121100815 0.00037333182990550995
1.7999999999999972 2.7348670959472656 -1.7700881958007812 0.6749854683876038 0.7199584245681763 2.3597227931022644 0.007884514 -0.0075018555 0.00038265809416770935 2.772205352783203 -1.810464859008789 0.674923300743103 0.7210920453071594 2.3577558398246765 0.008012685 -0.007639131 0.00037355395033955574
2.0999999999999943 1.5199050903320312 -0.4537811279296875 0.5913732051849365 0.7026117444038391 2.3601089119911194 0.003709484 -0.0033228025 0.0003866814076900482 1.5475807189941406 -0.4854621887207031 0.5916985273361206 0.7039605975151062 2.3577776551246643 0.003804751 -0.0034310003 0.00037375069223344326
2.3999999999999915 0.43889617919921875 0.7220916748046875 0.5151162147521973 0.6833806037902832 2.3594846725463867 -1.1328608e-05 0.0003960356 0.0003847070038318634 0.47367095947265625 0.6839408874511719 0.5155206918716431 0.684578001499176 2.357710540294647 0.00010834126 0.00026556142 0.0003739026724360883
2.6999999999999886 -0.5284538269042969 1.7774276733398438 0.44625088572502136 0.6629985570907593 2.3582232892513275 -0.0033457354 0.0037252605 0.0003795251250267029 -0.5056076049804688 1.7527847290039062 0.4464939534664154 0.6640666127204895 2.3577376902103424 -0.003266276 0.0036403053 0.0003740291576832533
3.0 -1.3784103393554688 2.7091331481933594 0.38450750708580017 0.6418700814247131 2.357100397348404 -0.006279271 0.0066544786 0.0003752075135707855 -1.3567047119140625 2.6869583129882812 0.3843740224838257 0.6431177258491516 2.357745349407196 -0.0062035588 0.0065776836 0.00037412485107779503
3.299999999999997 -2.1497726440429688 3.5558815002441406 0.3290369510650635 0.6211110353469849 2.35625684261322 -0.00894358 0.009314604 0.0003710240125656128 -2.1366424560546875 3.543548583984375 0.32878345251083374 0.6221528053283691 2.3578423857688904 -0.008896892 0.009271097 0.00037420541048049927
3.5999999999999943 -2.838214874267578 4.313838958740234 0.2794840335845947 0.6006698608398438 2.3557779788970947 -0.011322465 0.0116911605 0.0003686957061290741 -2.817333221435547 4.294281005859375 0.2793183922767639 0.6014277338981628 2.357693910598755 -0.011249013 0.01162328 0.0003742668777704239
3.8999999999999915 -3.456432342529297 4.995887756347656 0.23574230074882507 0.5806451439857483 2.3558428585529327 -0.0134593155 0.013827212 0.000367896631360054 -3.450939178466797 4.991981506347656 0.23558908700942993 0.5810937881469727 2.357725203037262 -0.013438258 0.013812578 0.00037431996315717697
4.199999999999989 -4.017860412597656 5.615276336669922 0.19749554991722107 0.5611639618873596 2.3560754358768463 -0.015399307 0.01576614 0.00036683306097984314 -4.011421203613281 5.610691070556641 0.1972399652004242 0.5612379908561707 2.3577478229999542 -0.0153748505 0.015749212 0.00037436187267303467
4.5 -4.534366607666016 6.184173583984375 0.16427671909332275 0.54209965467453 2.356183350086212 -0.017182633 0.017548373 0.00036573968827724457 -4.537315368652344 6.189247131347656 0.16395166516304016 0.5419062376022339 2.3577896654605865 -0.017190207 0.017564606 0.0003743991255760193
4.799999999999997 -5.017631530761719 6.714443206787109 0.13578853011131287 0.5235165357589722 2.3561167418956757 -0.018849181 0.019213414 0.0003642328083515167 -5.013389587402344 6.71258544921875 0.13544170558452606 0.5231180191040039 2.357755586504936 -0.018831568 0.019205995 0.00037442706525325775
5.09999999999998 -5.466705322265625 7.203655242919922 0.11183610558509827 0.5055382251739502 2.3543242514133453 -0.02039481 0.020751964 0.0003571547567844391 -5.4651336669921875 7.206562042236328 0.11146022379398346 0.5048765540122986 2.3577651530504227 -0.020386055 0.02076051 0.0003744550049304962
5.399999999999977 -5.872035980224609 7.644989013671875 0.09215112775564194 0.488006055355072 2.3531102165579796 -0.021786967 0.022138907 0.0003519393503665924 -5.880268096923828 7.6590576171875 0.09178651869297028 0.48717448115348816 2.3577505201101303 -0.021811537 0.022186015 0.000374477356672287
5.699999999999989 -6.265445709228516 8.071022033691406 0.07660700380802155 0.4711019992828369 2.353285327553749 -0.023134572 0.023485677 0.00035110488533973694 -6.270606994628906 8.082160949707031 0.07622477412223816 0.46999797224998474 2.357776701450348 -0.023148257 0.023522755 0.00037449784576892853
5.999999999999986 -6.633922576904297 8.468315124511719 0.06494728475809097 0.4544653594493866 2.3538051918148994 -0.024392316 0.024744714 0.0003523975610733032 -6.661407470703125 8.501235961914062 0.0646003857254982 0.4533289968967438 2.3577578738331795 -0.024482608 0.024857124 0.00037451647222042084
6.299999999999983 -6.98956298828125 8.84927749633789 0.056997522711753845 0.4382784068584442 2.3549904376268387 -0.025601966 0.025958609 0.0003566425293684006 -7.0107421875 8.874622344970703 0.0567571185529232 0.4371480643749237 2.35778534039855 -0.025670404 0.026044937 0.0003745332360267639
6.59999999999998 -7.334983825683594 9.216812133789062 0.05265074223279953 0.4225428104400635 2.3570218607783318 -0.02677255 0.027135901 0.0003633517771959305 -7.370937347412109 9.254756927490234 0.05255309119820595 0.4214336574077606 2.3578063286840916 -0.026891557 0.027266107 0.000374549999833107
6.899999999999977 -7.670158386230469 9.570823669433594 0.05184164270758629 0.40722131729125977 2.359728243201971 -0.027903453 0.028276153 0.00037270039319992065 -7.7017974853515625 9.60153579711914 0.051859207451343536 0.40616467595100403 2.3577621951699257 -0.02800739 0.028381955 0.00037456490099430084
7.199999999999989 -8.000717163085938 9.916439056396484 0.05440743640065193 0.3924010097980499 2.3625303395092487 -0.029014233 0.02939646 0.00038222596049308777 -8.044330596923828 9.95626449584961 0.05455569177865982 0.39131954312324524 2.3578091338276863 -0.029159117 0.029533697 0.0003745798021554947
7.499999999999986 -8.328983306884766 10.255348205566406 0.06025293841958046 0.37804174423217773 2.364659581333399 -0.03011236 0.030501757 0.00038939714431762695 -8.367301940917969 10.287647247314453 0.06053069606423378 0.3768776059150696 2.3577536083757877 -0.03023871 0.030613301 0.0003745909780263901
7.799999999999983 -8.6558837890625 10.588703155517578 0.06928258389234543 0.3640937805175781 2.3661957308650017 -0.031201173 0.03159546 0.00039428845047950745 -8.703208923339844 10.628471374511719 0.06967731565237045 0.3628186285495758 2.3577583953738213 -0.031358432 0.031733036 0.0003746040165424347
8.099999999999966 -8.984153747558594 10.919963836669922 0.08136111497879028 0.3505227863788605 2.367693990468979 -0.032290056 0.032689143 0.0003990866243839264 -9.027702331542969 10.954483032226562 0.08189228922128677 0.34912335872650146 2.357796348631382 -0.032434035 0.032808654 0.00037461891770362854
8.399999999999977 -9.3157958984375 11.251079559326172 0.09637199342250824 0.3373042643070221 2.368959918618202 -0.033385515 0.033788756 0.0004032403230667114 -9.36716079711914 11.2919921875 0.0970732718706131 0.335773229598999 2.3576778918504715 -0.033555802 0.033930436 0.0003746338188648224
8.699999999999989 -9.652076721191406 11.583568572998047 0.11424332112073898 0.324420303106308 2.3701554760336876 -0.034492064 0.03489894 0.00040687620639801025 -9.70260238647461 11.622486114501953 0.11511726677417755 0.3227507174015045 2.357751712203026 -0.034659095 0.03503374 0.0003746449947357178
9.0 -9.995243072509766 11.919342041015625 0.13489338755607605 0.311819851398468 2.3708122074604034 -0.035616994 0.036025718 0.00040872395038604736 -10.05416488647461 11.966007232666016 0.13591812551021576 0.31003931164741516 2.357799783349037 -0.03581263 0.03618729 0.0003746598958969116
9.299999999999983 -10.351448059082031 12.264175415039062 0.15810604393482208 0.29942649602890015 2.3702598959207535 -0.036781397 0.037188448 0.00040705129504203796 -10.411582946777344 12.312370300292969 0.15936456620693207 0.29762375354766846 2.3577756732702255 -0.036981016 0.03735569 0.00037467479705810547
9.599999999999966 -10.724353790283203 12.622997283935547 0.18371568620204926 0.2873597741127014 2.3697189539670944 -0.037997782 0.038403288 0.00040550529956817627 -10.786121368408203 12.672992706298828 0.1853375881910324 0.2854897081851959 2.3576986342668533 -0.03820244 0.038577132 0.0003746934235095978
9.899999999999977 -11.111713409423828 12.99349594116211 0.21178299188613892 0.27564024925231934 2.3692057728767395 -0.03925838 0.039662354 0.0004039742052555084 -11.17257308959961 13.042949676513672 0.21370813250541687 0.27362415194511414 2.3577088713645935 -0.039459694 0.039834403 0.0003747083246707916
10.199999999999989 -11.517141342163086 13.379924774169922 0.2421782910823822 0.2641271948814392 2.3690889179706573 -0.040575728 0.040978782 0.00040305405855178833 -11.582704544067383 13.434032440185547 0.24433395266532898 0.26201537251472473 2.3576772212982178 -0.04079241 0.04116714 0.0003747306764125824
10.5 -11.94514274597168 13.786853790283203 0.27462440729141235 0.2527756989002228 2.3691111505031586 -0.041964635 0.04236827 0.0004036352038383484 -12.009870529174805 13.839927673339844 0.2770567238330841 0.2506532073020935 2.3577670753002167 -0.042178307 0.04255306 0.00037475302815437317
10.799999999999983 -12.396583557128906 14.214942932128906 0.30913060903549194 0.2416657954454422 2.369155779480934 -0.0434283 0.043832082 0.0004037804901599884 -12.465267181396484 14.27182388305664 0.3116987347602844 0.23952879011631012 2.357784226536751 -0.043655064 0.04402984 0.00037477537989616394
11.099999999999966 -12.87379264831543 14.667041778564453 0.3453490734100342 0.23082266747951508 2.3694208711385727 -0.044974808 0.04537901 0.0004042014479637146 -12.945268630981445 14.726325988769531 0.34805867075920105 0.22863516211509705 2.357751190662384 -0.045210335 0.045585137 0.0003748014569282532
11.399999999999977 -13.380411148071289 15.146839141845703 0.38301175832748413 0.22015611827373505 2.3695958703756332 -0.046616167 0.04702102 0.00040485337376594543 -13.458906173706055 15.212772369384766 0.38590720295906067 0.2179671674966812 2.357740566134453 -0.046875358 0.04725019 0.00037483125925064087
11.699999999999989 -13.92657470703125 15.664398193359375 0.4220081567764282 0.20958805084228516 2.3694196939468384 -0.04838762 0.048791986 0.0004043653607368469 -14.032655715942383 15.75796127319336 0.4249817728996277 0.20752158761024475 2.357808917760849 -0.04874087 0.049115743 0.00037487223744392395
12.0 -14.511425018310547 16.21915054321289 0.4618973135948181 0.19926363229751587 2.3688864707946777 -0.050285764 0.05068901 0.00040324777364730835 -14.559516906738281 16.255023956298828 0.4649822413921356 0.19729794561862946 2.357787236571312 -0.050439995 0.0508149 0.0003749057650566101
12.299999999999983 -15.130203247070312 16.80721664428711 0.5022123456001282 0.18927304446697235 2.3684987872838974 -0.05229533 0.05269754 0.0004022084176540375 -15.299942016601562 16.964805603027344 0.5055555701255798 0.18729646503925323 2.3577156215906143 -0.05286548 0.05324045 0.00037496909499168396
12.599999999999966 -15.784040451049805 17.43036651611328 0.5432685613632202 0.17958053946495056 2.3691751658916473 -0.05441982 0.05482265 0.0004028305411338806 -15.856327056884766 17.490299224853516 0.5463045239448547 0.17752249538898468 2.3577991873025894 -0.05465584 0.055030845 0.0003750063478946686
12.899999999999977 -16.48160171508789 18.09725570678711 0.5841696262359619 0.16997823119163513 2.369801849126816 -0.056689963 0.05709328 0.0004033185541629791 -16.64655113220215 18.24953842163086 0.5867481231689453 0.16798029839992523 2.3577157109975815 -0.057242606 0.057617683 0.00037507712841033936
13.199999999999989 -17.211103439331055 18.79718017578125 0.6238635182380676 0.16063539683818817 2.370575651526451 -0.059066452 0.0594719 0.00040544942021369934 -17.2392635345459 18.81195068359375 0.6263414025306702 0.15867967903614044 2.357708230614662 -0.059150185 0.059525304 0.00037511810660362244
13.5 -17.974573135375977 19.532669067382812 0.6616813540458679 0.15151359140872955 2.3712908774614334 -0.061557055 0.061965972 0.0004089176654815674 -18.227258682250977 19.770919799804688 0.664418637752533 0.14962811768054962 2.3577078729867935 -0.062408157 0.06278339 0.00037523359060287476
13.799999999999983 -18.769149780273438 20.301044464111328 0.6972306966781616 0.14259836077690125 2.3717237412929535 -0.06415377 0.064565875 0.0004121065139770508 -18.77923583984375 20.295913696289062 0.7002328038215637 0.140840083360672 2.357750743627548 -0.06417533 0.06455061 0.0003752782940864563
14.099999999999966 -19.580280303955078 21.08869171142578 0.7295337319374084 0.13402748107910156 2.371972620487213 -0.066809714 0.06722409 0.00041437894105911255 -19.796010971069336 21.288604736328125 0.7328653931617737 0.13232393562793732 2.3577830940485 -0.067533605 0.067909 0.0003753975033760071
14.399999999999977 -20.396333694458008 21.884971618652344 0.7581731677055359 0.12575587630271912 2.372566968202591 -0.06948736 0.069903895 0.00041653215885162354 -20.42885971069336 21.901233673095703 0.7613102793693542 0.12409447133541107 2.357778713107109 -0.069585204 0.06996065 0.0003754422068595886
14.699999999999989 -21.17542266845703 22.650020599365234 0.7811488509178162 0.11779149621725082 2.37353827804327 -0.072047874 0.07246897 0.00042109936475753784 -21.38277816772461 22.839942932128906 0.7844085097312927 0.11615962535142899 2.3577328994870186 -0.07274285 0.0731184 0.0003755539655685425
15.0 -21.914440155029297 23.381771087646484 0.7984039187431335 0.11002696305513382 2.375761814415455 -0.07448447 0.074912295 0.00042782723903656006 -21.97653579711914 23.424800872802734 0.8009817600250244 0.108530692756176 2.357777528464794 -0.074683845 0.07505944 0.000375598669052124
15.299999999999983 -22.564407348632812 24.030540466308594 0.8075781464576721 0.10270293802022934 2.3764142021536827 -0.076634586 0.0770646 0.00043001770973205566 -22.764205932617188 24.210918426513672 0.8098765015602112 0.10121222585439682 2.3578012213110924 -0.077304296 0.07767997 0.00037567317485809326
15.599999999999966 -23.137563705444336 24.61224365234375 0.8083683848381042 0.09563128650188446 2.3786796182394028 -0.078543074 0.07898087 0.00043779611587524414 -23.199329376220703 24.652687072753906 0.8101755976676941 0.09421047568321228 2.3577437698841095 -0.07874224 0.07911794 0.00037569552659988403
15.899999999999977 -23.5501708984375 25.040454864501953 0.799464762210846 0.08895424753427505 2.378702975809574 -0.07992725 0.08036686 0.00043960660696029663 -23.727703094482422 25.196632385253906 0.8013336658477783 0.08752666413784027 2.357789620757103 -0.0805226 0.08089832 0.00037572532892227173
16.19999999999999 -23.850845336914062 25.365589141845703 0.782451331615448 0.08263030648231506 2.3798254430294037 -0.08095353 0.08139536 0.00044182687997817993 -23.92072296142578 25.413921356201172 0.7833490371704102 0.08116407692432404 2.357711508870125 -0.08118235 0.08155809 0.0003757402300834656
16.5 -24.006622314453125 25.55221176147461 0.7565534114837646 0.0765296071767807 2.3786724656820297 -0.081508204 0.081946224 0.00043801963329315186 -24.15798568725586 25.683910369873047 0.7567881941795349 0.0751238688826561 2.3578367456793785 -0.082017496 0.082393244 0.0003757476806640625
16.799999999999983 -24.056360244750977 25.64016342163086 0.723311185836792 0.07066793739795685 2.3777823001146317 -0.0817224 0.08215688 0.00043448060750961304 -24.119121551513672 25.68472671508789 0.7227250337600708 0.06941001862287521 2.3577402159571648 -0.08193023 0.082305975 0.0003757476806640625
17.099999999999966 -23.997943878173828 25.62750244140625 0.6833280324935913 0.06516869366168976 2.378055289387703 -0.08158451 0.08202112 0.00043660402297973633 -24.127620697021484 25.738773345947266 0.6825703978538513 0.06402597576379776 2.3577490225434303 -0.0820224 0.08239814 0.0003757402300834656
17.399999999999977 -23.876840591430664 25.554080963134766 0.6396763920783997 0.06001882627606392 2.376935590058565 -0.08124524 0.08167622 0.00043097883462905884 -23.934574127197266 25.595504760742188 0.6378766894340515 0.05897749960422516 2.3577848225831985 -0.081438586 0.081814334 0.0003757476806640625
17.69999999999999 -23.69806671142578 25.423480987548828 0.5925210118293762 0.05521192401647568 2.3731472119688988 -0.08071856 0.08113536 0.0004168003797531128 -23.808727264404297 25.522052764892578 0.5901704430580139 0.05426943302154541 2.3577653765678406 -0.081093326 0.081469074 0.0003757476806640625
18.0 -23.497127532958984 25.273807525634766 0.5437105298042297 0.05077648162841797 2.371167004108429 -0.08012082 0.08052999 0.0004091709852218628 -23.550004959106445 25.317058563232422 0.5408339500427246 0.04990745335817337 2.3577950075268745 -0.080298446 0.0806742 0.0003757551312446594
18.299999999999983 -23.27126121520996 25.101593017578125 0.49384307861328125 0.04670417308807373 2.370879054069519 -0.07944013 0.07984895 0.0004088208079338074 -23.37176513671875 25.192520141601562 0.49105414748191833 0.04589572548866272 2.3577048778533936 -0.07978076 0.08015651 0.0003757551312446594
18.599999999999966 -23.049144744873047 24.93354034423828 0.4448941946029663 0.04298447072505951 2.37227426469326 -0.07877144 0.07918395 0.00041250884532928467 -23.10710334777832 24.980812072753906 0.4418042004108429 0.04223816469311714 2.357751090079546 -0.0789665 0.07934227 0.00037577003240585327
18.899999999999977 -22.83709144592285 24.774417877197266 0.39734870195388794 0.039613623172044754 2.3742887564003468 -0.07813455 0.07855265 0.00041809678077697754 -22.929359436035156 24.854312896728516 0.39386314153671265 0.038937121629714966 2.357753723859787 -0.07844727 0.07882304 0.00037577003240585327
19.19999999999999 -22.636688232421875 24.624740600585938 0.3513636291027069 0.03656398132443428 2.3759799785912037 -0.07753378 0.07795727 0.0004234910011291504 -22.693267822265625 24.667190551757812 0.34783709049224854 0.03599439933896065 2.3577542193233967 -0.077723645 0.078099415 0.00037577003240585327
19.5 -22.45062828063965 24.48651885986328 0.3078746497631073 0.033906351774930954 2.377671580761671 -0.076976925 0.07740529 0.0004283636808395386 -22.537885665893555 24.55807113647461 0.30419430136680603 0.033410560339689255 2.35779033228755 -0.0772716 0.07764738 0.0003757774829864502
19.799999999999983 -22.28510856628418 24.365345001220703 0.26711878180503845 0.031634002923965454 2.3789892196655273 -0.07648423 0.07691574 0.00043150782585144043 -22.347381591796875 24.41069793701172 0.26328954100608826 0.031185779720544815 2.357791665941477 -0.07669266 0.07706844 0.0003757774829864502
20.099999999999966 -22.13747215270996 24.25849151611328 0.2290475219488144 0.029709069058299065 2.3797759544104338 -0.07604617 0.076480165 0.000433996319770813 -22.226951599121094 24.329971313476562 0.22539274394512177 0.029319489374756813 2.3577319476753473 -0.07634741 0.076723196 0.0003757849335670471
20.399999999999977 -22.013769149780273 24.172290802001953 0.19409489631652832 0.028114106506109238 2.3807306550443172 -0.075683296 0.076120265 0.0004369691014289856 -22.08521842956543 24.224464416503906 0.19070713222026825 0.027810929343104362 2.357764048501849 -0.07592192 0.07629771 0.0003757849335670471
20.69999999999999 -21.914386749267578 24.106971740722656 0.16249223053455353 0.026869868859648705 2.3819470908492804 -0.07539658 0.07583745 0.00044086575508117676 -22.006391525268555 24.17812728881836 0.15938831865787506 0.026659058406949043 2.357783140614629 -0.07570498 0.07608076 0.0003757849335670471
21.0 -21.83818817138672 24.061420440673828 0.13437865674495697 0.025973057374358177 2.3835839834064245 -0.07518174 0.07562788 0.00044614076614379883 -21.915454864501953 24.115737915039062 0.13155603408813477 0.025862859562039375 2.3577019441872835 -0.0754382 0.07581399 0.0003757849335670471
21.299999999999983 -21.782930374145508 24.032676696777344 0.10975026339292526 0.02543114870786667 2.384927734732628 -0.07503086 0.07548149 0.00045062601566314697 -21.87879753112793 24.10384750366211 0.10730623453855515 0.025421345606446266 2.357777552679181 -0.075350314 0.0757261 0.0003757849335670471
21.599999999999966 -21.75348663330078 24.025508880615234 0.0887313261628151 0.025248393416404724 2.386001966893673 -0.074960895 0.07541482 0.00045392662286758423 -21.8559627532959 24.101604461669922 0.0867185890674591 0.025333719328045845 2.3576940167695284 -0.0753014 0.07567719 0.00037579238414764404
21.899999999999977 -21.749011993408203 24.038795471191406 0.07139728963375092 0.02543346770107746 2.3866142351180315 -0.07496825 0.07542396 0.00045571476221084595 -21.845571517944336 24.10787582397461 0.0698639452457428 0.025599412620067596 2.357767663896084 -0.07528708 0.075662866 0.0003757849335670471
22.19999999999999 -21.767854690551758 24.070770263671875 0.05778728425502777 0.025989701971411705 2.3866925593465567 -0.07504725 0.07550321 0.00045596063137054443 -21.868986129760742 24.143756866455078 0.05680955573916435 0.026218172162771225 2.3577984645962715 -0.0753806 0.075756386 0.0003757849335670471
22.5 -21.810108184814453 24.121498107910156 0.04794388636946678 0.026905346661806107 2.386239156126976 -0.07519814 0.07565275 0.0004546046257019043 -21.92306137084961 24.206016540527344 0.04762366786599159 0.027190085500478745 2.3577689230442047 -0.07557036 0.075946145 0.0003757849335670471
22.799999999999983 -21.878501892089844 24.19369125366211 0.04199511557817459 0.02817055769264698 2.385355034843087 -0.07543008 0.07588178 0.000451698899269104 -22.00132179260254 24.288211822509766 0.04237972944974899 0.02851560339331627 2.357785362750292 -0.07583481 0.076210596 0.0003757849335670471
23.099999999999966 -21.97407341003418 24.288352966308594 0.04001082852482796 0.029791763052344322 2.3840821478515863 -0.07574643 0.076193705 0.00044727325439453125 -22.093481063842773 24.379871368408203 0.04116002470254898 0.0301955658942461 2.3577458951622248 -0.07613748 0.07651327 0.0003757849335670471
23.399999999999977 -22.09857940673828 24.406993865966797 0.04206996411085129 0.03177805244922638 2.3822624757885933 -0.07615279 0.07659414 0.0004413500428199768 -22.226774215698242 24.508243560791016 0.044059038162231445 0.03223121538758278 2.3577595986425877 -0.07657205 0.076947846 0.00037579238414764404
23.69999999999999 -22.259275436401367 24.556873321533203 0.048273809254169464 0.0341372936964035 2.380008988082409 -0.076674014 0.077107556 0.00043354183435440063 -22.396350860595703 24.668319702148438 0.05118732526898384 0.03462415188550949 2.3577803187072277 -0.07712138 0.07749717 0.00037579238414764404
24.0 -22.455928802490234 24.737632751464844 0.05877489969134331 0.0368540920317173 2.37733294069767 -0.07730842 0.077733085 0.00042466819286346436 -22.599729537963867 24.85741424560547 0.06267541646957397 0.03737630695104599 2.3577364310622215 -0.07777647 0.07815227 0.00037579983472824097
24.299999999999983 -22.68457794189453 24.945682525634766 0.07371177524328232 0.03991978242993355 2.3747361414134502 -0.078042276 0.07845805 0.0004157721996307373 -22.826091766357422 25.06472396850586 0.07867840677499771 0.04048988223075867 2.357800491154194 -0.0784995 0.07887531 0.0003758072853088379
24.599999999999966 -22.953256607055664 25.188766479492188 0.09337042272090912 0.04333467781543732 2.37221497297287 -0.07890195 0.07930923 0.00040728598833084106 -23.099519729614258 25.313854217529297 0.09938079118728638 0.04396725445985794 2.3576825335621834 -0.079372525 0.07974834 0.0003758147358894348
24.899999999999977 -23.264881134033203 25.469707489013672 0.1178002804517746 0.047147270292043686 2.369773905724287 -0.0798974 0.08029613 0.0003987252712249756 -23.42690658569336 25.611892700195312 0.12500375509262085 0.04781092330813408 2.357800792902708 -0.08041862 0.08079444 0.00037582218647003174
25.19999999999999 -23.62621307373047 25.79510498046875 0.14723753929138184 0.05134216696023941 2.3674716129899025 -0.081050076 0.08144113 0.00039105117321014404 -23.818998336791992 25.968929290771484 0.1558135449886322 0.05202324315905571 2.35776774212718 -0.08167335 0.08204919 0.0003758445382118225
25.5 -24.042470932006836 26.17056655883789 0.18215768039226532 0.05586912855505943 2.3661224357783794 -0.08237719 0.08276321 0.00038602203130722046 -24.20441246032715 26.313430786132812 0.19213353097438812 0.05660601332783699 2.357757870107889 -0.082890056 0.083265916 0.00037585943937301636
25.799999999999983 -24.522756576538086 26.60470199584961 0.22280770540237427 0.0607781782746315 2.365531302988529 -0.083908014 0.08429211 0.0003840923309326172 -24.75408935546875 26.815914154052734 0.23435477912425995 0.06156077980995178 2.357740357518196 -0.084654376 0.085030265 0.00037588924169540405
26.099999999999966 -25.083602905273438 27.11423110961914 0.2696934938430786 0.0660683661699295 2.3663900643587112 -0.08569761 0.08608482 0.00038720667362213135 -25.302108764648438 27.30997085571289 0.28296637535095215 0.06688724458217621 2.3577157109975815 -0.08639467 0.086770594 0.00037592649459838867
26.399999999999977 -25.741504669189453 27.715518951416016 0.32329240441322327 0.07171858102083206 2.369025267660618 -0.0878004 0.08819677 0.00039637088775634766 -26.028480529785156 27.975086212158203 0.338571697473526 0.07258382439613342 2.3577612042427063 -0.08872581 0.0891018 0.00037598609924316406
26.69999999999999 -26.513748168945312 28.425369262695312 0.3843366503715515 0.07767368853092194 2.3736314326524734 -0.09027183 0.09068464 0.0004128068685531616 -26.80809783935547 28.685218811035156 0.4019457995891571 0.0786452442407608 2.3577120155096054 -0.091215156 0.09159122 0.0003760606050491333
27.0 -27.4290714263916 29.268245697021484 0.45353397727012634 0.08404151350259781 2.376749761402607 -0.093206584 0.09363143 0.00042484700679779053 -27.806610107421875 29.605209350585938 0.4740836024284363 0.08506229519844055 2.3577451407909393 -0.09442597 0.09480214 0.00037617236375808716
27.299999999999983 -28.529077529907227 30.284576416015625 0.5320479869842529 0.09083756059408188 2.3783844336867332 -0.09674187 0.097173825 0.00043195486068725586 -28.951377868652344 30.660980224609375 0.5563170313835144 0.09181808680295944 2.357737474143505 -0.09810294 0.09847926 0.00037632137537002563
27.599999999999966 -29.893625259399414 31.552989959716797 0.6229647397994995 0.09796162694692612 2.3802910670638084 -0.10114227 0.101578474 0.00043620169162750244 -30.416677474975586 32.02511215209961 0.6504576206207275 0.09888545423746109 2.357777751982212 -0.10283353 0.10321011 0.00037657469511032104
27.899999999999977 -31.576793670654297 33.12572479248047 0.7264843583106995 0.10556264221668243 2.3809781223535538 -0.10658114 0.10701991 0.00043877214193344116 -32.219669342041016 33.71214294433594 0.759088397026062 0.10621901601552963 2.3577810153365135 -0.1086631 0.109040044 0.00037694722414016724
28.19999999999999 -33.779972076416016 35.19947814941406 0.8470308184623718 0.11320125311613083 2.3797381445765495 -0.113728516 0.11416291 0.00043439120054244995 -34.63357925415039 35.9915771484375 0.8860137462615967 0.11374419182538986 2.357755832374096 -0.11650277 0.1168804 0.00037763267755508423
28.5 -36.75609588623047 38.02191925048828 0.9894091486930847 0.12094173580408096 2.376174248754978 -0.12341619 0.123839654 0.0004234611988067627 -37.956302642822266 39.155723571777344 1.0370769500732422 0.12133067101240158 2.357828550040722 -0.12733185 0.12771079 0.0003789365291595459
28.799999999999983 -41.20556640625 42.292327880859375 1.16202974319458 0.1285623013973236 2.3773535192012787 -0.13797128 0.13839841 0.0004271268844604492 -43.14703369140625 44.15534210205078 1.2207245826721191 0.12872877717018127 2.3577617704868317 -0.1443406 0.14472274 0.00038214027881622314
29.099999999999966 -49.03456497192383 49.909523010253906 1.3686667680740356 0.13569363951683044 2.379318445920944 -0.16374679 0.16418731 0.00044052302837371826 -53.25286102294922 54.04330062866211 1.4319583177566528 0.13532772660255432 2.357725650072098 -0.17770904 0.17810357 0.00039452314376831055
29.399999999999977 -64.55724334716797 65.32954406738281 1.4696520566940308 0.1418294906616211 2.3837822675704956 -0.21539411 0.21588069 0.00048658251762390137 -61.27426528930664 62.00830841064453 1.4829994440078735 0.1407148838043213 2.3577574491500854 -0.2044149 0.20481735 0.0004024505615234375
29.69999999999999 -50.07085037231445 50.91291046142578 1.3754186630249023 0.14748676121234894 2.3649655133485794 -0.1672086 0.1676804 0.0004718005657196045 -46.471656799316406 47.35895538330078 1.3236110210418701 0.14681096374988556 2.3577205687761307 -0.15530618 0.1557354 0.00042922794818878174
30.0 -39.352821350097656 40.374366760253906 1.1903250217437744 0.1554468423128128 2.367317274212837 -0.13168266 0.13218758 0.000504910945892334 -37.851200103759766 38.901031494140625 1.1527352333068848 0.15518228709697723 2.3577489107847214 -0.12678091 0.12721919 0.00043827295303344727
30.299999999999983 -35.81386184692383 36.97233581542969 1.0490920543670654 0.16544483602046967 2.3730108588933945 -0.12020737 0.12072311 0.0005157440900802612 -34.349788665771484 35.524208068847656 1.0182915925979614 0.16500939428806305 2.3577203899621964 -0.115392074 0.11583179 0.0004397183656692505
30.599999999999966 -30.691965103149414 31.952146530151367 0.933684766292572 0.17629987001419067 2.370166063308716 -0.10323123 0.10373517 0.0005039423704147339 -29.946720123291016 31.219491958618164 0.9089708924293518 0.1760101467370987 2.357752874493599 -0.100824684 0.10126676 0.0004420727491378784
30.899999999999977 -29.27129554748535 30.624706268310547 0.8380089402198792 0.18813663721084595 2.3795562982559204 -0.09874922 0.09928228 0.0005330592393875122 -28.186241149902344 29.53813362121582 0.8178033232688904 0.18809674680233002 2.357792541384697 -0.095166475 0.0956089 0.00044242292642593384
31.19999999999999 -25.70049476623535 27.11529541015625 0.7571924328804016 0.20117610692977905 2.373169183731079 -0.08688386 0.08739096 0.0005071014165878296 -25.176544189453125 26.593334197998047 0.7397871017456055 0.20119163393974304 2.3577687442302704 -0.08519587 0.085639395 0.00044352561235427856
31.5 -24.84567642211914 26.32232666015625 0.6864145994186401 0.21533894538879395 2.3784037828445435 -0.084230505 0.08475295 0.0005224421620368958 -24.02391242980957 25.49429702758789 0.6721551418304443 0.21528705954551697 2.3578267991542816 -0.081514984 0.08195867 0.00044368207454681396
31.799999999999983 -22.226356506347656 23.747573852539062 0.6235639452934265 0.23025095462799072 2.3750322461128235 -0.07551967 0.07603243 0.0005127564072608948 -21.73619842529297 23.25094223022461 0.6126999258995056 0.23035115003585815 2.3577948808670044 -0.07392585 0.074370176 0.0004443228244781494
32.099999999999966 -21.50265884399414 23.069591522216797 0.5694378614425659 0.24659448862075806 2.3829650282859802 -0.07325319 0.073787645 0.000534452497959137 -20.854660034179688 22.405921936035156 0.5601475834846497 0.24639970064163208 2.3578091859817505 -0.07111258 0.07155699 0.0004444122314453125
32.39999999999998 -19.46797752380371 21.067825317382812 0.5210569500923157 0.2635875344276428 2.38449227809906 -0.06648268 0.06701954 0.0005368590354919434 -19.01470947265625 20.595760345458984 0.5133787393569946 0.26342102885246277 2.3578506410121918 -0.06500075 0.06544557 0.0004448220133781433
32.69999999999999 -18.861995697021484 20.49120330810547 0.4775564670562744 0.2818446755409241 2.388608753681183 -0.06457693 0.06512523 0.0005482956767082214 -18.26488494873047 19.869518280029297 0.47173842787742615 0.28144213557243347 2.3578138947486877 -0.062597714 0.0630426 0.0004448890686035156
33.0 -17.18069076538086 18.829208374023438 0.4384307265281677 0.30077341198921204 2.387721747159958 -0.058975745 0.059520826 0.0005450807511806488 -16.725990295410156 18.348724365234375 0.43461039662361145 0.3004644513130188 2.357808917760849 -0.05747866 0.05792384 0.00044517964124679565
33.29999999999998 -16.693544387817383 18.35443878173828 0.4035096764564514 0.320503294467926 2.384907364845276 -0.057445906 0.057982136 0.0005362294614315033 -16.037832260131836 17.673389434814453 0.40163904428482056 0.3205229341983795 2.3577191531658173 -0.05525704 0.055702277 0.0004452355206012726
33.599999999999966 -15.148725509643555 16.819419860839844 0.37271997332572937 0.34139323234558105 2.3848075568675995 -0.052282713 0.0528186 0.0005358867347240448 -14.732025146484375 16.375717163085938 0.3724735379219055 0.34162968397140503 2.357795238494873 -0.05090895 0.051354393 0.00044544413685798645
33.89999999999998 -14.633241653442383 16.307838439941406 0.34521856904029846 0.36337366700172424 2.383189022541046 -0.050632425 0.051163804 0.0005313791334629059 -14.044746398925781 15.691726684570312 0.34692028164863586 0.36382582783699036 2.3577263951301575 -0.04866729 0.04911279 0.0004455000162124634
34.19999999999999 -13.315811157226562 14.99338150024414 0.3215443789958954 0.3862777650356293 2.385392487049103 -0.04622569 0.046765387 0.0005396977066993713 -12.858531951904297 14.504432678222656 0.32478469610214233 0.3871335983276367 2.3578190207481384 -0.044707693 0.045153365 0.0004456713795661926
34.5 -12.7874755859375 14.46255874633789 0.30140575766563416 0.4104331433773041 2.386922061443329 -0.044512216 0.04505663 0.0005444139242172241 -12.185924530029297 13.82613754272461 0.3059750199317932 0.4116005599498749 2.3577885925769806 -0.042498216 0.042943947 0.000445730984210968
34.79999999999998 -11.620843887329102 13.289520263671875 0.28373396396636963 0.4355485141277313 2.3879588544368744 -0.040604267 0.041155644 0.0005513764917850494 -11.096685409545898 12.726829528808594 0.290395587682724 0.4372568428516388 2.357796549797058 -0.038853936 0.039299812 0.00044587627053260803
35.099999999999966 -10.99888801574707 12.657798767089844 0.2697798013687134 0.4618862271308899 2.3905767798423767 -0.038554832 0.039116163 0.0005613304674625397 -10.40218734741211 12.017772674560547 0.2780243754386902 0.46415528655052185 2.3577649891376495 -0.03655462 0.037000556 0.0004459358751773834
35.39999999999998 -9.93524169921875 11.57779312133789 0.25849759578704834 0.4893162250518799 2.390365242958069 -0.034985624 0.035550226 0.0005646012723445892 -9.363637924194336 10.960277557373047 0.2688376009464264 0.4923314154148102 2.3578086495399475 -0.033070423 0.033516493 0.00044606998562812805
35.69999999999999 -9.225606918334961 10.848865509033203 0.2513272166252136 0.5181794762611389 2.3927652835845947 -0.03262294 0.033196267 0.000573325902223587 -8.628870010375977 10.201919555664062 0.2628670632839203 0.5218388438224792 2.3577554523944855 -0.030620834 0.031066969 0.00044613517820835114
36.0 -8.224565505981445 9.82086181640625 0.24722179770469666 0.548376739025116 2.3918948471546173 -0.029256593 0.029828675 0.0005720816552639008 -7.605628967285156 9.15053939819336 0.2601453959941864 0.5527117848396301 2.3577676117420197 -0.027178422 0.027624689 0.00044626742601394653
36.29999999999998 -7.350681304931641 8.917037963867188 0.24642473459243774 0.5800656080245972 2.392847001552582 -0.026320964 0.026897382 0.0005764178931713104 -6.810523986816406 8.322578430175781 0.26074907183647156 0.584993302822113 2.3577968180179596 -0.024512386 0.024958732 0.00044634565711021423
36.599999999999966 -6.440105438232422 7.971687316894531 0.24897043406963348 0.6131758689880371 2.39372818171978 -0.023255168 0.023836253 0.0005810856819152832 -5.767429351806641 7.241813659667969 0.26475512981414795 0.6186981201171875 2.3578375577926636 -0.02099307 0.021439556 0.00044648535549640656
36.89999999999998 -5.523681640625 7.014461517333984 0.255195289850235 0.6477522850036621 2.3937274515628815 -0.020165086 0.02074779 0.0005827043205499649 -4.887886047363281 6.319538116455078 0.272272527217865 0.6538305878639221 2.357755184173584 -0.018029576 0.018476158 0.00044658221304416656
37.19999999999999 -4.561168670654297 6.004520416259766 0.26483169198036194 0.6834942698478699 2.3916777074337006 -0.016914174 0.017492864 0.0005786903202533722 -3.7944564819335938 5.178558349609375 0.2834017872810364 0.6903408765792847 2.3578445315361023 -0.014331468 0.014778202 0.0004467340186238289
37.5 -3.5389060974121094 4.929107666015625 0.2782924473285675 0.7204634547233582 2.3889574706554413 -0.013455661 0.01402876 0.0005730986595153809 -2.808429718017578 4.139865875244141 0.2982494831085205 0.7281233668327332 2.357809007167816 -0.01099759 0.011444447 0.00044685695320367813
37.79999999999998 -2.4675559997558594 3.7995681762695312 0.29573988914489746 0.7585871815681458 2.386339247226715 -0.009826817 0.010394812 0.000567995011806488 -1.6323585510253906 2.906391143798828 0.31687647104263306 0.7669515609741211 2.3578606247901917 -0.0070118136 0.0074588475 0.00044703390449285507
38.099999999999966 -1.3326835632324219 2.6020965576171875 0.31726548075675964 0.7977638244628906 2.384442299604416 -0.005978439 0.0065432787 0.0005648396909236908 -0.525299072265625 1.7373504638671875 0.33927714824676514 0.8064346313476562 2.357763171195984 -0.0032596209 0.003706811 0.0004471901338547468
38.39999999999998 -0.13742828369140625 1.340667724609375 0.3428969979286194 0.8375777006149292 2.3837141394615173 -0.0019225739 0.0024869218 0.0005643479526042938 0.7436027526855469 0.4030418395996094 0.36528050899505615 0.8458980321884155 2.357823133468628 0.001046351 -0.00059895485 0.0004473961889743805
38.69999999999999 1.1083335876464844 0.0264129638671875 0.3724910020828247 0.8772632479667664 2.384500801563263 0.0023068935 -0.0017395951 0.0005672983825206757 1.9492111206054688 -0.8701705932617188 0.39444759488105774 0.8842601180076599 2.3577482402324677 0.005137789 -0.004690207 0.0004475819878280163
39.0 2.3992919921875 -1.3336372375488281 0.40463656187057495 0.91465824842453 2.384949564933777 0.0066915825 -0.0061179027 0.0005736798048019409 3.2447776794433594 -2.232767105102539 0.42586660385131836 0.9198325872421265 2.357709765434265 0.009536841 -0.009089043 0.00044779758900403976
39.29999999999998 3.6515655517578125 -2.6546974182128906 0.4383016526699066 0.948150634765625 2.3833204209804535 0.010944657 -0.0103705935 0.0005740635097026825 4.40386962890625 -3.454195022583008 0.4579421281814575 0.9501655101776123 2.357782244682312 0.013471725 -0.013023756 0.000447968952357769
39.599999999999966 4.77581787109375 -3.842195510864258 0.4719999134540558 0.9757952690124512 2.381417542695999 0.014762983 -0.014193084 0.0005698986351490021 5.452569961547852 -4.555044174194336 0.488212913274765 0.9720375537872314 2.357776254415512 0.017032031 -0.016583921 0.00044810958206653595
39.89999999999998 5.7148895263671875 -4.830574035644531 0.502288818359375 0.9917525053024292 2.3783568143844604 0.017952435 -0.017386187 0.0005662478506565094 6.136177062988281 -5.273778915405273 0.5135241746902466 0.9819337725639343 2.3578560948371887 0.019352308 -0.018904136 0.00044817104935646057
40.19999999999999 6.262876510620117 -5.404090881347656 0.5249851942062378 0.9930840134620667 2.3768548369407654 0.019814283 -0.019242339 0.0005719438195228577 6.4228973388671875 -5.573062896728516 0.5308030247688293 0.9771727919578552 2.3578102588653564 0.020326104 -0.019877924 0.0004481803625822067
40.5 6.255304336547852 -5.402650833129883 0.5391638278961182 0.9808754324913025 2.3726927638053894 0.019790247 -0.019234806 0.0005554407835006714 6.16035270690918 -5.298151016235352 0.5383225083351135 0.957261323928833 2.3577855229377747 0.019435491 -0.018987302 0.0004481896758079529
40.79999999999998 5.761381149291992 -4.882633209228516 0.542537271976471 0.9527755975723267 2.374060809612274 0.018116467 -0.01755558 0.0005608871579170227 5.486509323120117 -4.589590072631836 0.5365041494369507 0.9243374466896057 2.3577608466148376 0.017149378 -0.01670113 0.00044824741780757904
41.099999999999966 4.796552658081055 -3.8746814727783203 0.5364981889724731 0.9134836792945862 2.3718530535697937 0.014843382 -0.014291957 0.0005514249205589294 4.467369079589844 -3.5193138122558594 0.5275358557701111 0.8821876645088196 2.357778787612915 0.0136908265 -0.013242446 0.00044838059693574905
41.39999999999998 3.6773414611816406 -2.695253372192383 0.5242434740066528 0.8668438792228699 2.3731754422187805 0.011047348 -0.010492045 0.0005553029477596283 3.3070144653320312 -2.2982559204101562 0.5142456889152527 0.8347495198249817 2.3577537536621094 0.009753787 -0.009305235 0.0004485519602894783
41.69999999999999 2.3640823364257812 -1.3160820007324219 0.5090089440345764 0.8166376948356628 2.3736469745635986 0.0065918863 -0.0060361773 0.0005557090044021606 2.045299530029297 -0.9718055725097656 0.49917879700660706 0.7851560711860657 2.357828825712204 0.005472758 -0.005024002 0.0004487559199333191
42.0 1.0817718505859375 0.03108978271484375 0.4933532476425171 0.7664773464202881 2.3726922273635864 0.0022433773 -0.0016954057 0.0005479715764522552 0.8131294250488281 0.3248252868652344 0.4842391908168793 0.7355308532714844 2.357724756002426 0.001294638 -0.0008456881 0.0004489499260671437
42.29999999999998 -0.2089691162109375 1.3834686279296875 0.4783959984779358 0.7172966003417969 2.3701921105384827 -0.0021320358 0.0026681237 0.0005360879004001617 -0.40996551513671875 1.6098594665527344 0.4707019031047821 0.6871572136878967 2.3577530682086945 -0.00285066 0.003299801 0.0004491410218179226
42.599999999999966 -1.4157066345214844 2.652557373046875 0.4653294086456299 0.6692354679107666 2.371415615081787 -0.0062188953 0.006758418 0.0005395226180553436 -1.5645332336425781 2.8222084045410156 0.45936858654022217 0.6407431364059448 2.3577868938446045 -0.0067595923 0.007208903 0.0004493105225265026
42.89999999999998 -2.5690574645996094 3.864147186279297 0.45520925521850586 0.6235445141792297 2.373843491077423 -0.010120999 0.010666773 0.0005457736551761627 -2.6832122802734375 3.9936599731445312 0.45071685314178467 0.596630871295929 2.3577954173088074 -0.01054307 0.010992539 0.00044946931302547455
43.19999999999999 -3.6740074157714844 5.0224151611328125 0.44787171483039856 0.5805140733718872 2.376793533563614 -0.013855053 0.014408372 0.0005533192306756973 -3.7368392944335938 5.094676971435547 0.44502243399620056 0.5549482107162476 2.3578083217144012 -0.014101137 0.014550747 0.0004496099427342415
43.5 -4.724925994873047 6.120780944824219 0.44326382875442505 0.5400540828704834 2.3791728615760803 -0.017400915 0.017961103 0.0005601886659860611 -4.758686065673828 6.158317565917969 0.44243666529655457 0.5156984329223633 2.3577665984630585 -0.017546555 0.017996296 0.00044974125921726227
43.79999999999998 -5.729682922363281 7.166095733642578 0.4421122372150421 0.5021257400512695 2.3806507885456085 -0.020784672 0.021348106 0.0005634333938360214 -5.731395721435547 7.167316436767578 0.4430408179759979 0.47881942987442017 2.3577809631824493 -0.020819515 0.021269375 0.00044986046850681305
44.099999999999966 -6.69575309753418 8.166122436523438 0.44437044858932495 0.46656760573387146 2.3813073933124542 -0.024031432 0.02459506 0.0005636271089315414 -6.680774688720703 8.147441864013672 0.44687822461128235 0.4442152976989746 2.3577606976032257 -0.024008155 0.024458129 0.00044997408986091614
44.39999999999998 -7.629550933837891 9.12744140625 0.4498787820339203 0.4333029091358185 2.381072163581848 -0.027162686 0.027723935 0.0005612485110759735 -7.585973739624023 9.077999114990234 0.4539763629436493 0.41177716851234436 2.3577789068222046 -0.027040455 0.027490532 0.00045007653534412384
44.69999999999999 -8.545713424682617 10.064239501953125 0.4587995409965515 0.4022063612937927 2.379531979560852 -0.030227957 0.03078189 0.0005539320409297943 -8.519615173339844 10.031635284423828 0.46435827016830444 0.3813921809196472 2.357770562171936 -0.030164145 0.03061433 0.00045018456876277924
45.0 -9.44900894165039 10.981048583984375 0.47111162543296814 0.3729325234889984 2.376083791255951 -0.033243492 0.033784065 0.0005405731499195099 -9.362724304199219 10.889484405517578 0.47805657982826233 0.3529537320137024 2.357770413160324 -0.032971784 0.033422057 0.0004502721130847931
45.29999999999998 -10.327625274658203 11.868648529052734 0.4866856336593628 0.3456305265426636 2.3733394145965576 -0.036168236 0.036697228 0.0005289912223815918 -10.328121185302734 11.864452362060547 0.49511006474494934 0.32635757327079773 2.3577988147735596 -0.036190998 0.036641385 0.0004503875970840454
45.599999999999966 -11.218366622924805 12.76639175415039 0.5058875679969788 0.31995269656181335 2.373865395784378 -0.039126772 0.039655898 0.0005291253328323364 -11.143182754516602 12.683818817138672 0.5155845880508423 0.3015134036540985 2.357734054327011 -0.038887765 0.039338235 0.00045046955347061157
45.89999999999998 -12.118019104003906 13.669197082519531 0.528306245803833 0.29607269167900085 2.375556915998459 -0.042107716 0.04264202 0.0005343034863471985 -12.107746124267578 13.647628784179688 0.5395556688308716 0.27833306789398193 2.357771396636963 -0.042088296 0.04253888 0.0004505850374698639
46.19999999999999 -13.047508239746094 14.59609603881836 0.5536274909973145 0.27371707558631897 2.375932365655899 -0.045181546 0.04571943 0.0005378834903240204 -13.005273818969727 14.539199829101562 0.5671361684799194 0.2567428648471832 2.3578050434589386 -0.045049995 0.045500677 0.0004506818950176239
46.5 -13.981565475463867 15.521514892578125 0.583077609539032 0.2530451714992523 2.376072198152542 -0.048261717 0.04880012 0.0005384013056755066 -14.01877212524414 15.541496276855469 0.5984590649604797 0.23667296767234802 2.357856184244156 -0.04839826 0.048849065 0.00045080482959747314
46.79999999999998 -15.007347106933594 16.53443145751953 0.6169635057449341 0.23401673138141632 2.378064587712288 -0.051644534 0.052187566 0.0005430318415164948 -14.974054336547852 16.48013687133789 0.6337016820907593 0.2180645912885666 2.357848808169365 -0.051536083 0.051986996 0.00045091286301612854
47.099999999999966 -16.04057502746582 17.546039581298828 0.6547402739524841 0.2161983996629715 2.3764032274484634 -0.055040214 0.055577714 0.0005374997854232788 -16.069961547851562 17.55380630493164 0.67307049036026 0.20086270570755005 2.357777953147888 -0.05514206 0.055593118 0.00045105814933776855
47.39999999999998 -17.130054473876953 18.610084533691406 0.6968986392021179 0.19963862001895905 2.37656731903553 -0.058615103 0.059153017 0.0005379132926464081 -17.148178100585938 18.604110717773438 0.7168266773223877 0.18502159416675568 2.3577808886766434 -0.05867362 0.059124816 0.00045119598507881165
47.69999999999999 -18.28949546813965 19.738971710205078 0.7431651949882507 0.18457838892936707 2.3772198259830475 -0.062414438 0.062955216 0.0005407780408859253 -18.384973526000977 19.80699920654297 0.7652668952941895 0.17049840092658997 2.3577909767627716 -0.0627314 0.06318278 0.0004513785243034363
48.0 -19.54827117919922 20.96194839477539 0.7939754128456116 0.17097419500350952 2.378626823425293 -0.066536814 0.06708336 0.0005465447902679443 -19.651199340820312 21.032962799072266 0.818741500377655 0.15725743770599365 2.357762396335602 -0.06687189 0.06732346 0.0004515722393989563
48.29999999999998 -20.91156768798828 22.281322479248047 0.8504064083099365 0.15857966244220734 2.3787408620119095 -0.070996955 0.071544 0.0005470439791679382 -21.105003356933594 22.43994903564453 0.8776132464408875 0.14526501297950745 2.3578239381313324 -0.07163297 0.07208479 0.0004518255591392517
48.599999999999966 -22.408363342285156 23.726905822753906 0.9125787019729614 0.14743627607822418 2.3785574585199356 -0.07589184 0.07643747 0.0005456358194351196 -22.6491641998291 23.930294036865234 0.9422241449356079 0.13449186086654663 2.3578458428382874 -0.076679945 0.077132046 0.0004521012306213379
48.89999999999998 -24.05548095703125 25.3155574798584 0.9798778295516968 0.13747920095920563 2.377433553338051 -0.081278 0.08181993 0.0005419328808784485 -24.42717933654785 25.647249221801758 1.0127301216125488 0.12490872293710709 2.357708729803562 -0.0824996 0.08295208 0.000452481210231781
49.19999999999999 -25.873266220092773 27.06952667236328 1.052290439605713 0.1285695880651474 2.377120479941368 -0.0872225 0.08776553 0.0005430281162261963 -26.36156463623047 27.514123916625977 1.0887794494628906 0.11648663133382797 2.3578253611922264 -0.088827744 0.08928067 0.00045292824506759644
49.5 -27.860143661499023 28.98697280883789 1.1284698247909546 0.12074999511241913 2.376048967242241 -0.09372451 0.09426539 0.0005408748984336853 -28.54534339904785 29.62527084350586 1.1686826944351196 0.10919058322906494 2.3578007221221924 -0.09598311 0.096436605 0.00045349448919296265
49.79999999999998 -29.932729721069336 30.98621368408203 1.2036796808242798 0.11399444192647934 2.3711580857634544 -0.100513384 0.10104042 0.0005270391702651978 -30.807373046875 31.814516067504883 1.2476946115493774 0.10297337919473648 2.3578110113739967 -0.103399046 0.10385315 0.0004541054368019104
50.099999999999966 -31.855640411376953 32.84834289550781 1.2690678834915161 0.10803603380918503 2.3698064014315605 -0.10682017 0.10734831 0.0005281344056129456 -32.909610748291016 33.85449981689453 1.3150991201400757 0.09775996953248978 2.357748158276081 -0.11030463 0.110759266 0.000454634428024292
50.39999999999998 -32.97153091430664 33.92372131347656 1.3085811138153076 0.10327151417732239 2.364043027162552 -0.11047228 0.11099112 0.0005188435316085815 -34.09138488769531 35.00239944458008 1.353289008140564 0.0934344008564949 2.3577379658818245 -0.11418972 0.11464453 0.00045480579137802124
50.69999999999999 -32.85002899169922 33.801109313964844 1.3120993375778198 0.09948229789733887 2.3626619577407837 -0.1100658 0.1105828 0.0005169957876205444 -33.729469299316406 34.64954376220703 1.3478901386260986 0.08985694497823715 2.357821546494961 -0.11300192 0.11345673 0.00045481324195861816
51.0 -31.621078491210938 32.61106872558594 1.2813924551010132 0.09608268737792969 2.367465376853943 -0.106037945 0.10656473 0.0005267858505249023 -32.00267791748047 32.969913482666016 1.3036524057388306 0.08693338930606842 2.357821360230446 -0.107326865 0.10778204 0.00045517832040786743
51.29999999999998 -29.655397415161133 30.706859588623047 1.2272669076919556 0.09339111298322678 2.3721201941370964 -0.09959065 0.10012753 0.0005368813872337341 -29.719646453857422 30.75411033630371 1.2386767864227295 0.08466289937496185 2.3578035682439804 -0.099832274 0.10028807 0.0004557967185974121
51.599999999999966 -27.50920295715332 28.624528884887695 1.1643234491348267 0.09111271798610687 2.3707620948553085 -0.09255628 0.09308286 0.0005265772342681885 -27.39306640625 28.499879837036133 1.1678848266601562 0.08311276882886887 2.357811026275158 -0.092201956 0.09265841 0.0004564523696899414
51.89999999999998 -25.449119567871094 26.6246280670166 1.1018540859222412 0.08968535810709 2.367047943174839 -0.08580932 0.086315215 0.0005058944225311279 -25.248046875 26.424537658691406 1.0988762378692627 0.08237199485301971 2.3577390164136887 -0.0851744 0.08563139 0.00045699626207351685
52.19999999999999 -23.55996322631836 24.790672302246094 1.04203200340271 0.08929696679115295 2.3620380461215973 -0.079626635 0.08010928 0.0004826486110687256 -23.303333282470703 24.5439510345459 1.0346453189849854 0.08252767473459244 2.357790745794773 -0.07880598 0.079263434 0.0004574507474899292
52.5 -21.832815170288086 23.11355972290039 0.9866585731506348 0.08986162394285202 2.3572647497057915 -0.07397439 0.07443663 0.0004622340202331543 -21.563983917236328 22.86200714111328 0.9760668873786926 0.08365929871797562 2.3577494099736214 -0.07311251 0.07357032 0.00045780837535858154
52.79999999999998 -20.258544921875 21.584026336669922 0.9361205697059631 0.09140612185001373 2.3530081063508987 -0.06882228 0.06926747 0.0004451870918273926 -19.984474182128906 21.333335876464844 0.9231524467468262 0.08583938330411911 2.357853524386883 -0.06794146 0.06839956 0.0004581063985824585
53.099999999999966 -18.806180953979492 20.17138671875 0.8902568817138672 0.09408022463321686 2.349542871117592 -0.064066276 0.06449872 0.00043244659900665283 -18.54869842529297 19.941761016845703 0.8756035566329956 0.08913587778806686 2.357802025973797 -0.06323997 0.06369832 0.000458352267742157
53.39999999999998 -17.460559844970703 18.860641479492188 0.8488027453422546 0.09802534431219101 2.34690972417593 -0.059657156 0.06008043 0.0004232749342918396 -17.22106170654297 18.652183532714844 0.8330385684967041 0.09361443668603897 2.357774831354618 -0.058889247 0.05934781 0.00045856088399887085
53.69999999999999 -16.200969696044922 17.631999969482422 0.8116059303283691 0.10323679447174072 2.34587299823761 -0.055525728 0.055946283 0.0004205554723739624 -15.989850997924805 17.453205108642578 0.7950854897499084 0.09934080392122269 2.3577804043889046 -0.054851647 0.05531039 0.0004587434232234955
54.0 -15.013090133666992 16.470626831054688 0.779024600982666 0.10971423238515854 2.34627553075552 -0.051624987 0.052046645 0.00042165815830230713 -14.823633193969727 16.31366729736328 0.7614126801490784 0.10638269037008286 2.357829473912716 -0.05102201 0.051480915 0.00045890361070632935
54.29999999999998 -13.880142211914062 15.359630584716797 0.7504797577857971 0.11756784468889236 2.347535975277424 -0.047899265 0.048325136 0.00042587146162986755 -13.72336196899414 15.234622955322266 0.7317405343055725 0.11481178551912308 2.3578133061528206 -0.04740488 0.04786393 0.00045904889702796936
54.599999999999966 -12.783548355102539 14.280773162841797 0.7257217168807983 0.127023383975029 2.349969908595085 -0.04428647 0.044720083 0.0004336126148700714 -12.659696578979492 14.18691635131836 0.7058377861976624 0.12470550090074539 2.357763059437275 -0.043901376 0.044360563 0.00045918673276901245
54.89999999999998 -11.716712951660156 13.227287292480469 0.7050139904022217 0.13786210119724274 2.353450432419777 -0.040764704 0.041209094 0.00044438987970352173 -11.63576889038086 13.17392349243164 0.6835200786590576 0.13614903390407562 2.3578237146139145 -0.040523924 0.040983237 0.00045931339263916016
55.19999999999999 -10.671127319335938 12.187610626220703 0.6875995397567749 0.15047425031661987 2.3545570969581604 -0.03730655 0.037754033 0.0004474818706512451 -10.629018783569336 12.172916412353516 0.6646428108215332 0.1492370367050171 2.35777747631073 -0.03719586 0.037655298 0.0004594363272190094
55.5 -9.644950866699219 11.161518096923828 0.6731343865394592 0.16482272744178772 2.3545243442058563 -0.033906486 0.034354664 0.0004481784999370575 -9.59958267211914 11.144256591796875 0.6490955352783203 0.1640758365392685 2.357845291495323 -0.033782195 0.034241762 0.00045956671237945557
55.79999999999998 -8.630796432495117 10.142040252685547 0.6614558696746826 0.18093346059322357 2.353633150458336 -0.030540366 0.030987866 0.0004475004971027374 -8.63614273071289 10.176361083984375 0.6368044018745422 0.18078692257404327 2.35780967772007 -0.030586626 0.031046307 0.00045968033373355865
56.099999999999966 -7.610017776489258 9.109981536865234 0.6534330248832703 0.19902272522449493 2.3524195104837418 -0.027144918 0.027589621 0.00044470280408859253 -7.671049118041992 9.20162582397461 0.6277164220809937 0.19950737059116364 2.3578004986047745 -0.027378764 0.027838558 0.00045979395508766174
56.39999999999998 -6.577461242675781 8.060539245605469 0.6483706831932068 0.2191290259361267 2.350577712059021 -0.023703352 0.024143856 0.00044050440192222595 -6.642406463623047 8.158000946044922 0.6218024492263794 0.22039420902729034 2.3577911406755447 -0.023947543 0.024407467 0.0004599243402481079
56.69999999999999 -5.495857238769531 6.955970764160156 0.6468833684921265 0.2417525351047516 2.348749428987503 -0.020088552 0.020523082 0.0004345308989286423 -5.6363983154296875 7.131519317626953 0.6190565824508667 0.2436288446187973 2.3578064292669296 -0.020588012 0.021048062 0.0004600491374731064
57.0 -4.399242401123047 5.831142425537109 0.6483997702598572 0.2669912278652191 2.347291022539139 -0.01641744 0.016848076 0.00043063610792160034 -4.561134338378906 6.030063629150391 0.6194804906845093 0.26941755414009094 2.3578273355960846 -0.016986728 0.017446922 0.0004601944237947464
57.29999999999998 -3.261993408203125 4.659778594970703 0.6524533629417419 0.2948455512523651 2.345084100961685 -0.01260313 0.013029616 0.00042648613452911377 -3.480113983154297 4.916843414306641 0.6230849027633667 0.29799795150756836 2.357812285423279 -0.013361166 0.013821507 0.00046034064143896103
57.599999999999966 -2.075946807861328 3.4334983825683594 0.6587241888046265 0.3256054222583771 2.341881185770035 -0.008618165 0.00904116 0.00042299553751945496 -2.3175697326660156 3.71588134765625 0.6298689842224121 0.32963791489601135 2.357818514108658 -0.009452805 0.009913315 0.00046051014214754105
57.89999999999998 -0.8251495361328125 2.1369667053222656 0.6676977872848511 0.35996341705322266 2.339478373527527 -0.0044080988 0.004830841 0.00042274221777915955 -1.1199378967285156 2.4732818603515625 0.6398056149482727 0.3646383583545685 2.357787936925888 -0.0054209777 0.0058816685 0.00046069081872701645
58.19999999999999 0.5095062255859375 0.7504806518554688 0.6794418096542358 0.3983190953731537 2.3377477824687958 9.179488e-05 0.00033309683 0.00042489171028137207 0.17491531372070312 1.1267738342285156 0.6527990698814392 0.40332189202308655 2.3578101098537445 -0.0010540237 0.0015149262 0.0004609024617820978
58.5 1.9242324829101562 -0.7225074768066406 0.6934608817100525 0.4407249987125397 2.335910886526108 0.0048674196 -0.00443957 0.00042784959077835083 1.5342292785644531 -0.29108428955078125 0.6686280965805054 0.44601497054100037 2.3577880561351776 0.0035358253 -0.0030746888 0.00046113645657896996
58.79999999999998 3.4351119995117188 -2.2975120544433594 0.70942622423172 0.48682141304016113 2.3338475823402405 0.00997299 -0.00954112 0.00043186917901039124 3.009258270263672 -1.8313179016113281 0.6868336796760559 0.49299243092536926 2.357766479253769 0.008522829 -0.0080614155 0.00046141352504491806
59.099999999999966 5.035930633544922 -3.966878890991211 0.7259500622749329 0.5372241139411926 2.3322259187698364 0.0153868385 -0.014947761 0.00043907761573791504 4.559688568115234 -3.452817916870117 0.7065423130989075 0.5443692207336426 2.3577821850776672 0.013768297 -0.013306578 0.00046171899884939194
59.39999999999998 6.765682220458984 -5.76582145690918 0.7430356740951538 0.5933375954627991 2.3362340331077576 0.021240808 -0.02078674 0.0004540681838989258 6.221092224121094 -5.189287185668945 0.7261648178100586 0.5998664498329163 2.3578363060951233 0.019392848 -0.018930778 0.00046207010746002197
59.69999999999999 8.418161392211914 -7.484518051147461 0.7552758455276489 0.6519029140472412 2.3408221006393433 0.026831694 -0.026357628 0.00047406554222106934 7.900218963623047 -6.943778991699219 0.7429746389389038 0.6583875417709351 2.357802152633667 0.025078118 -0.024615688 0.00046242959797382355


==> graphs/double_pendulum/double_energy_test_2.txt <==
tspan e1_net e2_net k1_net k2_net e_net s1_net s2_net s_net e1_real e2_real k1_real k2_real e_real s1_real s2_real s_real 
0.0 3.1805572509765625 -2.470327377319336 1.1226005554199219 0.5367727875709534 2.369603216648102 0.0097146565 -0.009355415 0.0003592418506741524 3.1805572509765625 -2.470327377319336 1.1226005554199219 0.5367727875709534 2.369603216648102 0.0097146565 -0.009355415 0.0003592418506741524
0.29999999999999716 5.198862075805664 -4.564174652099609 1.1358791589736938 0.592021644115448 2.3625882267951965 0.016517885 -0.01618179 0.0003360956907272339 5.218681335449219 -4.577186584472656 1.136073112487793 0.592030942440033 2.3695988059043884 0.01658543 -0.016225662 0.0003597680479288101
0.5999999999999943 6.94964599609375 -6.367303848266602 1.1315158605575562 0.6465307474136353 2.36038875579834 0.02241218 -0.022085086 0.0003270953893661499 6.954990386962891 -6.36311149597168 1.1308422088623047 0.6468567252159119 2.3695778250694275 0.02243072 -0.022070574 0.000360146164894104
0.8999999999999915 7.936180114746094 -7.37108039855957 1.0984550714492798 0.6939306855201721 2.3574854731559753 0.025716417 -0.025395192 0.0003212243318557739 7.94401741027832 -7.367504119873047 1.098583698272705 0.6945986747741699 2.3696956634521484 0.025743159 -0.025382891 0.000360267236828804
1.1999999999999886 7.942817687988281 -7.351066589355469 1.0373729467391968 0.7274780869483948 2.356602132320404 0.025701411 -0.02538377 0.00031764060258865356 7.848541259765625 -7.244237899780273 1.0370824337005615 0.7283096313476562 2.3696954250335693 0.02538186 -0.025021588 0.0003602709621191025
1.5 7.033773422241211 -6.370233535766602 0.9540611505508423 0.7440077662467957 2.3616088032722473 0.02258104 -0.022246473 0.0003345683217048645 7.08160400390625 -6.410650253295898 0.9535790681838989 0.7451035380363464 2.369636356830597 0.02274386 -0.022383513 0.00036034733057022095
1.7999999999999972 5.689237594604492 -4.940805435180664 0.8592987656593323 0.7456830143928528 2.353413939476013 0.017979242 -0.017667629 0.0003116130828857422 5.63134765625 -4.868625640869141 0.8597151041030884 0.7471916079521179 2.3696287274360657 0.017782744 -0.017422123 0.0003606211394071579
2.0999999999999943 4.24005126953125 -3.386608123779297 0.7639048099517822 0.7373621463775635 2.354710102081299 0.013015788 -0.0126976 0.00031818822026252747 4.301822662353516 -3.4360275268554688 0.7649206519126892 0.7389243841171265 2.3696401715278625 0.013226452 -0.012865602 0.0003608502447605133
2.3999999999999915 2.8624496459960938 -1.8987293243408203 0.6737006306648254 0.7229452133178711 2.36036616563797 0.008290488 -0.007954635 0.00033585354685783386 2.8370323181152344 -1.8660717010498047 0.6744591593742371 0.7242146134376526 2.3696343898773193 0.008204498 -0.007843367 0.0003611315041780472
2.6999999999999886 1.6166267395019531 -0.548980712890625 0.5892310738563538 0.7040616273880005 2.3609387278556824 0.0040103123 -0.0036683045 0.00034200772643089294 1.6897125244140625 -0.6166229248046875 0.5906530022621155 0.7058069705963135 2.369549572467804 0.0042604334 -0.0038991293 0.0003613040316849947
3.0 0.5129737854003906 0.6518516540527344 0.5123252272605896 0.683493435382843 2.3606441020965576 0.00021232665 0.00013153628 0.000343862920999527 0.4981422424316406 0.6718902587890625 0.5141985416412354 0.6854344606399536 2.369665503501892 0.00016229655 0.00019919398 0.00036149052903056145
3.299999999999997 -0.47075653076171875 1.7253875732421875 0.44319209456443787 0.6619448661804199 2.3597680032253265 -0.0031776614 0.0035204291 0.0003427676856517792 -0.4013710021972656 1.661773681640625 0.44507789611816406 0.6641621589660645 2.369642734527588 -0.0029401768 0.0033017742 0.0003615973982959986
3.5999999999999943 -1.3278388977050781 2.666210174560547 0.3812057673931122 0.6402338147163391 2.35981085896492 -0.0061355755 0.006479077 0.00034350156784057617 -1.340423583984375 2.6844100952148438 0.38295280933380127 0.642625093460083 2.369564414024353 -0.0061777905 0.0065395045 0.00036171404644846916
3.8999999999999915 -2.1012840270996094 3.5167160034179688 0.32557427883148193 0.6189531087875366 2.359959363937378 -0.008806802 0.009151194 0.00034439191222190857 -2.0492935180664062 3.470287322998047 0.32740116119384766 0.6212085485458374 2.3696035146713257 -0.008628018 0.008989799 0.00036178063601255417
4.199999999999989 -2.791400909423828 4.277915954589844 0.27595552802085876 0.5979954600334167 2.360466033220291 -0.011191502 0.011538826 0.0003473237156867981 -2.7994537353515625 4.291004180908203 0.27798110246658325 0.6001350283622742 2.369666576385498 -0.011218474 0.011580329 0.0003618551418185234
4.5 -3.4056930541992188 4.956707000732422 0.23249877989292145 0.5776004195213318 2.3611131459474564 -0.01331462 0.013663661 0.00034904107451438904 -3.372966766357422 4.928752899169922 0.2342877835035324 0.5795364379882812 2.3696103543043137 -0.013202024 0.013563923 0.00036189891397953033
4.799999999999997 -3.9625320434570312 5.572093963623047 0.1944378912448883 0.5576703548431396 2.3616701662540436 -0.015238881 0.015589306 0.00035042501986026764 -3.963459014892578 5.577617645263672 0.19594985246658325 0.5594809651374817 2.3695894479751587 -0.015241602 0.015603547 0.0003619445487856865
5.09999999999998 -4.477058410644531 6.1396636962890625 0.16137857735157013 0.5383402109146118 2.362324073910713 -0.017015139 0.01736742 0.0003522820770740509 -4.451911926269531 6.118865966796875 0.16264265775680542 0.5400030016899109 2.36959969997406 -0.016928857 0.017290834 0.00036197714507579803
5.399999999999977 -4.955432891845703 6.665580749511719 0.13300667703151703 0.5195749402046204 2.362729474902153 -0.018664785 0.019017966 0.00035318173468112946 -4.960720062255859 6.675163269042969 0.13407747447490692 0.5211119055747986 2.369632586836815 -0.018683068 0.01904508 0.0003620106726884842
5.699999999999989 -5.392520904541016 7.143573760986328 0.10913097858428955 0.5015444159507751 2.361728250980377 -0.020169472 0.020518446 0.0003489740192890167 -5.409816741943359 7.166660308837891 0.11000260710716248 0.5028038620948792 2.369650036096573 -0.020228904 0.020590942 0.00036203861236572266
5.999999999999986 -5.805240631103516 7.593513488769531 0.08956336230039597 0.4840784966945648 2.3619147166609764 -0.02158723 0.021935586 0.00034835562109947205 -5.82232666015625 7.616729736328125 0.09019532054662704 0.48506566882133484 2.369664065539837 -0.021646092 0.02200815 0.0003620591014623642
6.299999999999983 -6.197765350341797 8.019401550292969 0.07408425956964493 0.4671781063079834 2.3628985658288 -0.022931654 0.023282485 0.0003508310765028 -6.216350555419922 8.043659210205078 0.07445874810218811 0.4678788483142853 2.3696462512016296 -0.02299601 0.023358092 0.00036208145320415497
6.59999999999998 -6.5612945556640625 8.412593841552734 0.06247483938932419 0.4505790174007416 2.3643531426787376 -0.02417277 0.024528412 0.00035564228892326355 -6.5798187255859375 8.435646057128906 0.06261787563562393 0.4512220621109009 2.3696672692894936 -0.02423733 0.024599427 0.00036209821701049805
6.899999999999977 -6.9166412353515625 8.794239044189453 0.054504700005054474 0.4345053732395172 2.3666078820824623 -0.025381887 0.025745284 0.000363396480679512 -6.952587127685547 8.83258056640625 0.05451551452279091 0.4350720942020416 2.3695810474455357 -0.025506537 0.025868652 0.0003621149808168411
7.199999999999989 -7.260768890380859 9.161144256591797 0.050126317888498306 0.4188946783542633 2.369396362453699 -0.026548257 0.02692167 0.0003734137862920761 -7.282341003417969 9.182537078857422 0.05001012235879898 0.4194059669971466 2.3696121647953987 -0.026623882 0.02698601 0.00036212801933288574
7.499999999999986 -7.5944366455078125 9.513954162597656 0.04923836514353752 0.40378907322883606 2.3725449554622173 -0.027674608 0.028058661 0.00038405321538448334 -7.629585266113281 9.546070098876953 0.04897170886397362 0.4041999578475952 2.3696564994752407 -0.027797468 0.028159613 0.0003621447831392288
7.799999999999983 -7.921012878417969 9.85537338256836 0.05174168944358826 0.38918933272361755 2.3752915263175964 -0.02877222 0.029165367 0.00039314664900302887 -7.945564270019531 9.87442398071289 0.051280681043863297 0.3894314467906952 2.369571838527918 -0.028858861 0.029221019 0.00036215782165527344
8.099999999999966 -8.244644165039062 10.189350128173828 0.05751198157668114 0.3750362992286682 2.377254243940115 -0.029855166 0.030255038 0.00039987266063690186 -8.279083251953125 10.21673583984375 0.056824274361133575 0.37507784366607666 2.3695547059178352 -0.029976184 0.030338354 0.00036217086017131805
8.399999999999977 -8.566261291503906 10.517440795898438 0.0664450004696846 0.3612799644470215 2.3789044693112373 -0.030926902 0.03133163 0.00040472671389579773 -8.590808868408203 10.533790588378906 0.06549549847841263 0.3611181974411011 2.369595415890217 -0.03101416 0.031376343 0.00036218389868736267
8.699999999999989 -8.88906478881836 10.843215942382812 0.0784071758389473 0.3478894829750061 2.3804478123784065 -0.03199789 0.032407396 0.00040950626134872437 -8.920639038085938 10.865543365478516 0.07719006389379501 0.34753182530403137 2.3696262165904045 -0.032109827 0.032472026 0.0003621987998485565
9.0 -9.21484375 11.168510437011719 0.09328034520149231 0.3348403871059418 2.381787419319153 -0.03307443 0.033488173 0.00041374191641807556 -9.237045288085938 11.180618286132812 0.09180513769388199 0.33429956436157227 2.3696777001023293 -0.033154495 0.0335167 0.00036220625042915344
9.299999999999983 -9.543773651123047 11.493762969970703 0.11101990938186646 0.3221202492713928 2.3831294775009155 -0.034156747 0.034574546 0.0004177987575531006 -9.57315444946289 11.51211166381836 0.10923652350902557 0.32140299677848816 2.3695967346429825 -0.034261994 0.034624215 0.0003622211515903473
9.599999999999966 -9.878780364990234 11.821491241455078 0.13150666654109955 0.3096688389778137 2.383886381983757 -0.035254948 0.035674848 0.0004198998212814331 -9.90213394165039 11.833576202392578 0.12937724590301514 0.30882495641708374 2.3696444630622864 -0.035340093 0.03570233 0.00036223605275154114
9.899999999999977 -10.22640609741211 12.158432006835938 0.15450447797775269 0.2974836826324463 2.384014070034027 -0.036391377 0.036811456 0.0004200786352157593 -10.254093170166016 12.175094604492188 0.15211454033851624 0.2965492308139801 2.369665205478668 -0.036492016 0.036854267 0.000362250953912735
10.199999999999989 -10.588787078857422 12.50754165649414 0.17990604043006897 0.28561902046203613 2.384279638528824 -0.037573405 0.037994538 0.000421132892370224 -10.606193542480469 12.513919830322266 0.17732815444469452 0.284560889005661 2.3696153312921524 -0.037639216 0.038001478 0.00036226212978363037
10.5 -10.96310806274414 12.865978240966797 0.20783990621566772 0.2740929126739502 2.384802997112274 -0.03879143 0.03921314 0.0004217103123664856 -10.982505798339844 12.874366760253906 0.2048872411251068 0.27284616231918335 2.3695943653583527 -0.038864505 0.039226785 0.0003622807562351227
10.799999999999983 -11.35525894165039 13.240150451660156 0.23793600499629974 0.2627125680446625 2.385540083050728 -0.040065203 0.040489014 0.0004238113760948181 -11.36636734008789 13.23992919921875 0.2346479892730713 0.2613925635814667 2.3696024119853973 -0.040110376 0.04047267 0.00036229565739631653
11.099999999999966 -11.767194747924805 13.632015228271484 0.27011725306510925 0.2515360414981842 2.386473774909973 -0.04140176 0.041828237 0.00042647868394851685 -11.77762222290039 13.630626678466797 0.2664501368999481 0.2501888573169708 2.369643449783325 -0.041445136 0.041807454 0.0003623180091381073
11.399999999999977 -12.201583862304688 14.044132232666016 0.3043155074119568 0.24060241878032684 2.3874662965536118 -0.042809792 0.043238543 0.0004287511110305786 -12.20455551147461 14.034805297851562 0.3001139760017395 0.23922552168369293 2.3695892840623856 -0.042827908 0.043190245 0.0003623366355895996
11.699999999999989 -12.660451889038086 14.479022979736328 0.34010007977485657 0.22992467880249023 2.388595849275589 -0.0442965 0.044728044 0.00043154507875442505 -12.661088943481445 14.46685791015625 0.3354363441467285 0.22849446535110474 2.369699776172638 -0.044307426 0.04466979 0.00036236271262168884
12.0 -13.146430969238281 14.939399719238281 0.3772275149822235 0.21942658722400665 2.38962285220623 -0.045870703 0.04630507 0.0004343688488006592 -13.139591217041016 14.918960571289062 0.3721865117549896 0.21798940002918243 2.369545266032219 -0.045856375 0.046218764 0.0003623887896537781
12.299999999999983 -13.667764663696289 15.43344497680664 0.415617972612381 0.20900148153305054 2.390299767255783 -0.047560718 0.047997046 0.00043632835149765015 -13.654516220092773 15.406356811523438 0.4101012051105499 0.20770588517189026 2.3696476817131042 -0.04752544 0.04788786 0.00036242231726646423
12.599999999999966 -14.224847793579102 15.962188720703125 0.4548337459564209 0.1988203525543213 2.3909950256347656 -0.04936867 0.049806487 0.0004378184676170349 -14.195716857910156 15.918865203857422 0.44887930154800415 0.19764167070388794 2.3696693181991577 -0.04927951 0.049641967 0.0003624558448791504
12.899999999999977 -14.814029693603516 16.522323608398438 0.4944016635417938 0.18894539773464203 2.3916409760713577 -0.05128182 0.051721238 0.0004394166171550751 -14.774925231933594 16.468555450439453 0.4881753921508789 0.18779650330543518 2.3696021139621735 -0.051158924 0.051521417 0.000362493097782135
13.199999999999989 -15.435966491699219 17.115177154541016 0.5342347025871277 0.17937247455120087 2.3928178399801254 -0.053302906 0.0537447 0.0004417933523654938 -15.387899398803711 17.051738739013672 0.5275918245315552 0.17817240953445435 2.3696035742759705 -0.053149823 0.05351236 0.00036253780126571655
13.5 -16.09233856201172 17.74312973022461 0.5738349556922913 0.1698828935623169 2.394509017467499 -0.055438664 0.055884264 0.00044560059905052185 -16.03390884399414 17.66805648803711 0.5666705965995789 0.16877377033233643 2.369592010974884 -0.05525017 0.055612758 0.00036258623003959656
13.799999999999983 -16.778676986694336 18.402488708496094 0.6120200157165527 0.16069476306438446 2.396526500582695 -0.057674523 0.05812592 0.0004513971507549286 -16.719486236572266 18.324615478515625 0.6048821210861206 0.15960687398910522 2.369618237018585 -0.057483286 0.057845928 0.0003626421093940735
14.099999999999966 -17.492481231689453 19.090652465820312 0.648331344127655 0.15167482197284698 2.3981774002313614 -0.060002897 0.060460486 0.0004575885832309723 -17.481502532958984 19.058765411376953 0.6416147947311401 0.15067993104457855 2.3695576041936874 -0.059976473 0.060339186 0.00036271288990974426
14.399999999999977 -18.2318115234375 19.80636215209961 0.6822580695152283 0.14286760985851288 2.3996763080358505 -0.062418763 0.06288253 0.00046376511454582214 -18.168411254882812 19.71991729736328 0.6761688590049744 0.14200332760810852 2.3696782290935516 -0.062212996 0.062575765 0.0003627687692642212
14.699999999999989 -18.987150192260742 20.540935516357422 0.7129929661750793 0.1343916803598404 2.4011699706315994 -0.064892486 0.06536178 0.0004692971706390381 -18.913223266601562 20.441524505615234 0.7077385783195496 0.13358740508556366 2.369627222418785 -0.064649604 0.06501244 0.0003628358244895935
15.0 -19.740291595458984 21.276947021484375 0.739802896976471 0.126230850815773 2.4026891738176346 -0.06736413 0.06783832 0.00047419220209121704 -19.71708106994629 21.225921630859375 0.7354241609573364 0.12544329464435577 2.369708016514778 -0.067293055 0.067655966 0.00036291033029556274
15.299999999999983 -20.45970344543457 21.98438262939453 0.7611221671104431 0.11834675073623657 2.4041481018066406 -0.06972892 0.07020955 0.00048062950372695923 -20.352161407470703 21.845890045166016 0.7582525610923767 0.11758266389369965 2.369563862681389 -0.0693672 0.06973016 0.0003629624843597412
15.599999999999966 -21.14133071899414 22.660385131835938 0.7767509818077087 0.1106473058462143 2.40645270049572 -0.0719766 0.072465405 0.0004888027906417847 -21.209049224853516 22.693470001220703 0.7752026319503784 0.11001385748386383 2.3696372658014297 -0.07221096 0.07257401 0.0003630518913269043
15.899999999999977 -21.748302459716797 23.26712417602539 0.785006046295166 0.10333475470542908 2.407162517309189 -0.07398467 0.07447715 0.000492483377456665 -21.61750030517578 23.099124908447266 0.7853219509124756 0.1027475968003273 2.3696941509842873 -0.07353732 0.07390039 0.00036306679248809814
16.19999999999999 -22.288124084472656 23.81558609008789 0.7856300473213196 0.09626925736665726 2.409361310303211 -0.075781085 0.07628292 0.0005018338561058044 -22.36213493347168 23.84819793701172 0.7877871990203857 0.09578794986009598 2.369638152420521 -0.07603002 0.076393165 0.0003631412982940674
16.5 -22.693790435791016 24.23621368408203 0.7776817083358765 0.0896044597029686 2.4097094163298607 -0.07714097 0.07764584 0.0005048662424087524 -22.626502990722656 24.124935150146484 0.7820904850959778 0.08914273232221603 2.369665376842022 -0.07690282 0.07726597 0.0003631487488746643
16.799999999999983 -23.00345802307129 24.568584442138672 0.7621744275093079 0.08328209817409515 2.410582944750786 -0.07819347 0.07870172 0.0005082488059997559 -23.112600326538086 24.63129425048828 0.7681002616882324 0.08281421661376953 2.3696084022521973 -0.07855448 0.07891765 0.0003631711006164551
17.099999999999966 -23.19715118408203 24.791793823242188 0.7389426827430725 0.07724850624799728 2.410833828151226 -0.078871086 0.07938025 0.0005091652274131775 -23.190101623535156 24.736713409423828 0.7461533546447754 0.07680824398994446 2.3695733845233917 -0.07883168 0.07919486 0.000363178551197052
17.399999999999977 -23.28548812866211 24.91531753540039 0.7086962461471558 0.07138053327798843 2.4099061861634254 -0.07920808 0.079714775 0.0005066916346549988 -23.418771743774414 25.000274658203125 0.7170073986053467 0.07112761586904526 2.369637928903103 -0.079645395 0.08000858 0.0003631860017776489
17.69999999999999 -23.296558380126953 24.968372344970703 0.6726704239845276 0.06588716804981232 2.41037155687809 -0.07929708 0.07980555 0.0005084723234176636 -23.325603485107422 24.94772720336914 0.681753933429718 0.06577826291322708 2.369655914604664 -0.079375975 0.07973916 0.0003631860017776489
18.0 -23.222923278808594 24.94150161743164 0.6319664120674133 0.06077319011092186 2.411317940801382 -0.0791091 0.079621695 0.0005125924944877625 -23.36321258544922 25.0303955078125 0.6416742205619812 0.06076430529356003 2.3696214482188225 -0.079567395 0.07993057 0.000363178551197052
18.299999999999983 -23.11374855041504 24.8792724609375 0.5889069437980652 0.05602465197443962 2.4104555062949657 -0.07880944 0.07931661 0.0005071684718132019 -23.162708282470703 24.87822723388672 0.59809809923172 0.05609184131026268 2.3697088919579983 -0.07895455 0.07931773 0.0003631860017776489
18.599999999999966 -22.96100616455078 24.77495574951172 0.5433341860771179 0.05163460224866867 2.408918373286724 -0.078366846 0.078867435 0.0005005896091461182 -23.08970832824707 24.85519790649414 0.5522982478141785 0.05176517739892006 2.369553003460169 -0.07878427 0.07914746 0.0003631860017776489
18.899999999999977 -22.791357040405273 24.655921936035156 0.4967218339443207 0.04766933247447014 2.4089560620486736 -0.07786924 0.07836902 0.0004997849464416504 -22.849096298217773 24.66553497314453 0.5054129362106323 0.047789279371500015 2.36964089050889 -0.07804395 0.07840715 0.0003632009029388428
19.19999999999999 -22.60614013671875 24.522193908691406 0.4497687816619873 0.04404759034514427 2.409870143979788 -0.07731905 0.07782251 0.0005034580826759338 -22.7291202545166 24.596176147460938 0.45842188596725464 0.04416728392243385 2.3696450628340244 -0.077717654 0.078080855 0.0003632009029388428
19.5 -22.424449920654297 24.391490936279297 0.4040164649486542 0.040800511837005615 2.41185799241066 -0.076778956 0.077288695 0.0005097389221191406 -22.492372512817383 24.408981323242188 0.4121342599391937 0.04090222343802452 2.369645293802023 -0.076990254 0.077353455 0.0003632009029388428
19.799999999999983 -22.252147674560547 24.268798828125 0.3598514199256897 0.03792239725589752 2.4144249707460403 -0.07626873 0.07678576 0.0005170255899429321 -22.36649513244629 24.330848693847656 0.36720767617225647 0.037995580583810806 2.3695568181574345 -0.076639935 0.077003144 0.0003632083535194397
20.099999999999966 -22.09256935119629 24.155601501464844 0.31738272309303284 0.03539000451564789 2.4158048778772354 -0.07579779 0.07631913 0.000521339476108551 -22.15866470336914 24.168643951416016 0.3241625726222992 0.03544851019978523 2.3695903308689594 -0.07600461 0.07636782 0.0003632083535194397
20.399999999999977 -21.947538375854492 24.053970336914062 0.27732908725738525 0.03324669599533081 2.4170077443122864 -0.07537202 0.075896464 0.0005244463682174683 -22.049158096313477 24.102092742919922 0.2834094762802124 0.03326110914349556 2.3696052320301533 -0.07570163 0.07606484 0.0003632083535194397
20.69999999999999 -21.820955276489258 23.967430114746094 0.23991365730762482 0.0314791314303875 2.4178676269948483 -0.07500334 0.07552979 0.0005264505743980408 -21.881959915161133 23.974891662597656 0.2452663779258728 0.03143322095274925 2.3696313463151455 -0.07519471 0.075557925 0.0003632158041000366
21.0 -21.709217071533203 23.892498016357422 0.2050284445285797 0.03005892038345337 2.418368309736252 -0.074679226 0.07520796 0.0005287379026412964 -21.80105972290039 23.930816650390625 0.20998193323612213 0.029964134097099304 2.369702994823456 -0.074978 0.07534122 0.0003632158041000366
21.299999999999983 -21.6175479888916 23.83458709716797 0.17312520742416382 0.028995348140597343 2.4191596638411283 -0.07441768 0.07494962 0.0005319416522979736 -21.678937911987305 23.84197235107422 0.1777483969926834 0.02885308489203453 2.369635920971632 -0.07461275 0.07497597 0.0003632158041000366
21.599999999999966 -21.54756736755371 23.795364379882812 0.1445283144712448 0.028299186378717422 2.420624513179064 -0.07422331 0.07476047 0.0005371570587158203 -21.632295608520508 23.825191497802734 0.14871755242347717 0.028099093586206436 2.36971253529191 -0.07449975 0.074862964 0.0003632158041000366
21.899999999999977 -21.494239807128906 23.76940155029297 0.11927802860736847 0.02796757034957409 2.422407342121005 -0.07407891 0.074622415 0.0005435049533843994 -21.557334899902344 23.776283264160156 0.12301034480333328 0.027701329439878464 2.3696600385010242 -0.0742819 0.07464512 0.0003632158041000366
22.19999999999999 -21.464990615844727 23.763660430908203 0.09741520136594772 0.027997752651572227 2.4240827690809965 -0.07400976 0.07455924 0.0005494803190231323 -21.554014205932617 23.795276641845703 0.10072661191225052 0.027659039944410324 2.369648087769747 -0.0743029 0.07466611 0.0003632158041000366
22.5 -21.458738327026367 23.776931762695312 0.07904362678527832 0.028398137539625168 2.425635199993849 -0.07401207 0.074566744 0.0005546733736991882 -21.52656364440918 23.78628158569336 0.08195176720619202 0.027971703559160233 2.369641412049532 -0.074232996 0.07459621 0.0003632158041000366
22.799999999999983 -21.47586441040039 23.809101104736328 0.06427854299545288 0.029183723032474518 2.426698960363865 -0.07408659 0.07464524 0.0005586519837379456 -21.570337295532227 23.844554901123047 0.06676311790943146 0.028639106079936028 2.369619829580188 -0.07440024 0.074763454 0.0003632158041000366
23.099999999999966 -21.515600204467773 23.85947036743164 0.05317053571343422 0.030360104516148567 2.42740080319345 -0.07423058 0.074791834 0.000561252236366272 -21.559499740600586 23.84423828125 0.055234961211681366 0.029661301523447037 2.3696348033845425 -0.07437108 0.07473429 0.0003632158041000366
23.399999999999977 -21.57842445373535 23.928417205810547 0.04575787112116814 0.03190827742218971 2.427658900618553 -0.07444544 0.075007915 0.0005624741315841675 -21.67724609375 23.96845245361328 0.04744192212820053 0.03103882260620594 2.3696871045976877 -0.074776225 0.07513945 0.00036322325468063354
23.69999999999999 -21.667613983154297 24.019084930419922 0.042194221168756485 0.033825140446424484 2.427490308880806 -0.07474228 0.07530461 0.0005623325705528259 -21.71323585510254 24.006710052490234 0.04346441105008125 0.032772406935691833 2.3697110153734684 -0.07489115 0.075254366 0.0003632158041000366
24.0 -21.784090042114258 24.13245391845703 0.0425727553665638 0.036128584295511246 2.4270652160048485 -0.075124316 0.075685024 0.0005607083439826965 -21.874114990234375 24.165531158447266 0.043389640748500824 0.034863416105508804 2.3696692250669003 -0.075426705 0.07578992 0.0003632158041000366
24.299999999999983 -21.93216323852539 24.272476196289062 0.046966299414634705 0.038828399032354355 2.426107656210661 -0.0756056 0.0761629 0.0005572959780693054 -21.982892990112305 24.267841339111328 0.04731815680861473 0.03731335699558258 2.3695798628032207 -0.07577356 0.076136775 0.0003632158041000366
24.599999999999966 -22.121299743652344 24.448280334472656 0.05549808591604233 0.04193321615457535 2.42441189289093 -0.076217875 0.07676929 0.0005514174699783325 -22.17953109741211 24.45372772216797 0.055363986641168594 0.04012431204319 2.369684923440218 -0.07641313 0.07677636 0.00036323070526123047
24.899999999999977 -22.343048095703125 24.651874542236328 0.06834377348423004 0.045408472418785095 2.4225786924362183 -0.076932415 0.07747732 0.0005449056625366211 -22.37786293029785 24.63660430908203 0.06766161322593689 0.04329853132367134 2.369701523333788 -0.077048294 0.077411525 0.00036323070526123047
25.19999999999999 -22.60010528564453 24.886035919189453 0.08576114475727081 0.04924962297081947 2.420941401273012 -0.077757515 0.07829592 0.0005384013056755066 -22.619094848632812 24.857513427734375 0.08436818420886993 0.046838607639074326 2.3696253709495068 -0.07781972 0.07818296 0.0003632381558418274
25.5 -22.8978328704834 25.15589141845703 0.1079479455947876 0.0534832701086998 2.41948976367712 -0.07871086 0.079242684 0.0005318224430084229 -22.905620574951172 25.11888885498047 0.10566966980695724 0.050747279077768326 2.3696852289140224 -0.078735836 0.07909908 0.0003632456064224243
25.799999999999983 -23.242155075073242 25.466888427734375 0.13499900698661804 0.05814173445105553 2.4178740940988064 -0.07981145 0.08033649 0.0005250424146652222 -23.240671157836914 25.42352294921875 0.13178777694702148 0.05502732843160629 2.3696668967604637 -0.079806 0.08016926 0.00036326050758361816
26.099999999999966 -23.63852310180664 25.824901580810547 0.16725771129131317 0.06317631900310516 2.4168125092983246 -0.08107746 0.081597075 0.0005196183919906616 -23.588098526000977 25.735023498535156 0.16298778355121613 0.05968122556805611 2.369593981653452 -0.08090529 0.081268564 0.000363275408744812
26.399999999999977 -24.093265533447266 26.23592758178711 0.20515261590480804 0.06856938451528549 2.4163840487599373 -0.08252896 0.083044834 0.0005158707499504089 -24.0584659576416 26.16381072998047 0.19958798587322235 0.06471136212348938 2.369644120335579 -0.08241219 0.08277549 0.0003632977604866028
26.69999999999999 -24.619413375854492 26.712913513183594 0.24910390377044678 0.07436635345220566 2.416970394551754 -0.08420919 0.08472428 0.0005150884389877319 -24.541669845581055 26.599220275878906 0.2419797033071518 0.07011885941028595 2.3696489930152893 -0.08394711 0.08431043 0.00036332011222839355
27.0 -25.234710693359375 27.273616790771484 0.29954224824905396 0.08055974543094635 2.4190080910921097 -0.08617655 0.08669534 0.0005187913775444031 -25.159006118774414 27.162052154541016 0.2906395494937897 0.07590395957231522 2.3695895448327065 -0.08592377 0.08628714 0.000363372266292572
27.299999999999983 -25.95690155029297 27.93548583984375 0.3569532036781311 0.08712593466043472 2.422663427889347 -0.08848928 0.08901727 0.000527992844581604 -25.830242156982422 27.77170181274414 0.3461668789386749 0.08206436038017273 2.3696908950805664 -0.088064924 0.08842834 0.00036341696977615356
27.599999999999966 -26.807926177978516 28.718612670898438 0.42222461104393005 0.09405364096164703 2.426964744925499 -0.09121916 0.091758326 0.0005391687154769897 -26.665340423583984 28.537113189697266 0.40931642055511475 0.0885949432849884 2.3696841299533844 -0.09074383 0.09110734 0.00036350637674331665
27.899999999999977 -27.821128845214844 29.652446746826172 0.49598923325538635 0.1014326885342598 2.4287398234009743 -0.09447517 0.09501766 0.0005424842238426208 -27.619014739990234 29.412189483642578 0.4810703992843628 0.09548529982566833 2.369730442762375 -0.09380071 0.09416431 0.00036360323429107666
28.19999999999999 -29.059375762939453 30.80031967163086 0.5806984901428223 0.10925720632076263 2.430899605154991 -0.09846629 0.09900989 0.0005435943603515625 -28.80531120300293 30.509475708007812 0.5627250075340271 0.10271798819303513 2.369607500731945 -0.097619765 0.097983524 0.00036375969648361206
28.5 -30.55615997314453 32.194034576416016 0.6775652766227722 0.11752244085073471 2.4329623207449913 -0.10329792 0.103841275 0.0005433559417724609 -30.23027229309082 31.833633422851562 0.6560571789741516 0.11026371270418167 2.3696820214390755 -0.102213115 0.10257711 0.0003639981150627136
28.799999999999983 -32.48377990722656 34.002079010009766 0.7889463901519775 0.12599875032901764 2.4332442432641983 -0.10954433 0.110081725 0.0005373954772949219 -32.06121826171875 33.54920959472656 0.7635737657546997 0.1180751770734787 2.369640275835991 -0.10813927 0.108503655 0.00036438554525375366
29.099999999999966 -35.0037727355957 36.38188171386719 0.9179643988609314 0.13459281623363495 2.4306661933660507 -0.11773433 0.118259564 0.0005252361297607422 -34.42780303955078 35.782371520996094 0.8889726996421814 0.12607383728027344 2.3696150183677673 -0.115820296 0.116185345 0.0003650486469268799
29.399999999999977 -38.55052947998047 39.76575469970703 1.0713317394256592 0.1433030068874359 2.4298599660396576 -0.12930992 0.12982832 0.0005183964967727661 -37.742584228515625 38.94023895263672 1.0378608703613281 0.1341249644756317 2.3696405589580536 -0.12662694 0.12699327 0.0003663301467895508
29.69999999999999 -44.10332107543945 45.133399963378906 1.2582415342330933 0.15189826488494873 2.440218687057495 -0.14752272 0.14806953 0.0005468130111694336 -42.79381561279297 43.80326461791992 1.2182406187057495 0.1419726312160492 2.369662255048752 -0.14317322 0.1435426 0.00036938488483428955
30.0 -55.060028076171875 55.87281799316406 1.4593268632888794 0.15922243893146515 2.431339219212532 -0.18373308 0.18427068 0.0005376040935516357 -52.41340255737305 53.208194732666016 1.4258489608764648 0.14901623129844666 2.3696573674678802 -0.17492399 0.17530458 0.000380590558052063
30.299999999999983 -55.70966339111328 56.48756408691406 1.4656249284744263 0.16570119559764862 2.409226819872856 -0.18583703 0.18637842 0.000541388988494873 -60.69762420654297 61.42704391479492 1.485482931137085 0.15479981899261475 2.369702458381653 -0.20248953 0.20287856 0.0003890395164489746
30.599999999999966 -44.43383026123047 45.372901916503906 1.295969843864441 0.17348960041999817 2.4085310995578766 -0.14849384 0.1490642 0.0005703568458557129 -46.673763275146484 47.55258560180664 1.3295949697494507 0.16123706102371216 2.369654357433319 -0.15597378 0.15638684 0.00041306018829345703
30.899999999999977 -37.70703887939453 38.80430603027344 1.134071946144104 0.1834399402141571 2.4147790372371674 -0.12633497 0.1269125 0.0005775392055511475 -38.019569396972656 39.062347412109375 1.156955599784851 0.16997940838336945 2.3697130233049393 -0.12733698 0.12775916 0.0004221796989440918
31.19999999999999 -33.784767150878906 35.012367248535156 0.9987121820449829 0.19455522298812866 2.4208675026893616 -0.1135043 0.11410847 0.0006041750311851501 -34.516048431396484 35.68562316894531 1.0198498964309692 0.18022508919239044 2.369649723172188 -0.11594362 0.116367236 0.0004236176609992981
31.5 -29.90028190612793 31.224929809570312 0.888793408870697 0.2068357616662979 2.4202770739793777 -0.100688964 0.10129169 0.00060272216796875 -30.107839584350586 31.37799644470215 0.9077968001365662 0.1916666328907013 2.36962029337883 -0.10136069 0.10178667 0.00042597949504852295
31.799999999999983 -28.018098831176758 29.429731369018555 0.798879086971283 0.21997952461242676 2.4304911494255066 -0.09460909 0.095237546 0.0006284564733505249 -28.371559143066406 29.723058700561523 0.813962996006012 0.20420262217521667 2.369665175676346 -0.095786236 0.09621256 0.00042632222175598145
32.099999999999966 -25.219913482666016 26.692028045654297 0.7187806367874146 0.2344352751970291 2.425330474972725 -0.085353665 0.085964486 0.0006108209490776062 -25.371883392333984 26.790409088134766 0.7333776950836182 0.21774418652057648 2.369647577404976 -0.085850395 0.08627782 0.00042742490768432617
32.39999999999998 -24.07672882080078 25.608238220214844 0.6495517492294312 0.2497282773256302 2.430789425969124 -0.08170031 0.08232735 0.0006270408630371094 -24.249923706054688 25.72400665283203 0.6632843017578125 0.23227627575397491 2.369643524289131 -0.08227459 0.08270215 0.0004275590181350708
32.69999999999999 -21.87329864501953 23.448101043701172 0.5860766768455505 0.26613548398017883 2.42701455950737 -0.07439441 0.07501386 0.000619448721408844 -21.98284149169922 23.503318786621094 0.6014817953109741 0.24775943160057068 2.36971852183342 -0.07475561 0.0751838 0.0004281923174858093
33.0 -21.0349178314209 22.653553009033203 0.5309950113296509 0.2837875783443451 2.4334177672863007 -0.07172412 0.07236406 0.0006399452686309814 -21.13405990600586 22.692806243896484 0.5466984510421753 0.264204204082489 2.3696489930152893 -0.07205352 0.072481796 0.0004282742738723755
33.29999999999998 -19.251577377319336 20.900611877441406 0.48114728927612305 0.3021939694881439 2.4323757588863373 -0.065800935 0.06643995 0.000639013946056366 -19.320810317993164 20.91114044189453 0.49781984090805054 0.28159284591674805 2.3697428107261658 -0.06603218 0.066460855 0.0004286766052246094
33.599999999999966 -18.61871910095215 20.294055938720703 0.4366401433944702 0.32154494524002075 2.4335219264030457 -0.06379314 0.064438 0.0006448626518249512 -18.606342315673828 20.221847534179688 0.4541909694671631 0.299948126077652 2.3696443140506744 -0.063748844 0.06417757 0.00042872875928878784
33.89999999999998 -17.11106300354004 18.804550170898438 0.3967919945716858 0.3417593538761139 2.432038515806198 -0.058776014 0.059418477 0.0006424635648727417 -17.09449005126953 18.72976303100586 0.4151987135410309 0.31926628947257996 2.369737982749939 -0.058720887 0.0591499 0.00042901188135147095
34.19999999999999 -16.439556121826172 18.143890380859375 0.3611108064651489 0.36259958148002625 2.4280446469783783 -0.056606323 0.057239097 0.0006327740848064423 -16.44968032836914 18.099254608154297 0.3804865777492523 0.33957868814468384 2.3696395456790924 -0.056645878 0.057074938 0.00042906031012535095
34.5 -15.255453109741211 16.968856811523438 0.329740434885025 0.3845444321632385 2.42768856883049 -0.052668944 0.05330368 0.0006347373127937317 -15.147378921508789 16.806438446044922 0.349704384803772 0.36089271306991577 2.3696566224098206 -0.052307308 0.052736577 0.0004292689263820648
34.79999999999998 -14.555028915405273 16.272266387939453 0.30262312293052673 0.4073408246040344 2.427201420068741 -0.050376616 0.051011667 0.0006350502371788025 -14.565177917480469 16.22895050048828 0.32265955209732056 0.3832472264766693 2.3696793615818024 -0.050423622 0.050852932 0.0004293099045753479
35.099999999999966 -13.461652755737305 15.181625366210938 0.27903053164482117 0.43125593662261963 2.4302590787410736 -0.046728387 0.04737679 0.00064840167760849 -13.371847152709961 15.03570556640625 0.299152672290802 0.4066590368747711 2.369670122861862 -0.046436645 0.04686613 0.0004294849932193756
35.39999999999998 -12.835744857788086 14.551712036132812 0.25851503014564514 0.45605215430259705 2.4305343627929688 -0.04467253 0.04532621 0.0006536804139614105 -12.81641960144043 14.475811004638672 0.2790939509868622 0.4311751425266266 2.369660496711731 -0.044625856 0.04505538 0.00042952224612236023
35.69999999999999 -11.807798385620117 13.516487121582031 0.24131245911121368 0.4820398986339569 2.4320410937070847 -0.04123121 0.0418953 0.0006640888750553131 -11.668197631835938 13.318710327148438 0.2623806893825531 0.4568200707435608 2.369713455438614 -0.040776182 0.041205868 0.00042968615889549255
36.0 -11.207286834716797 12.90488052368164 0.22822552919387817 0.5091584324836731 2.434977650642395 -0.039246954 0.039923664 0.0006767101585865021 -11.082366943359375 12.719425201416016 0.24899399280548096 0.4836486279964447 2.3697008788585663 -0.038845904 0.039275635 0.0004297308623790741
36.29999999999998 -10.25294303894043 11.933151245117188 0.2183058112859726 0.5375176072120667 2.436031624674797 -0.036043532 0.03672807 0.0006845369935035706 -10.035694122314453 11.654838562011719 0.2389034479856491 0.5116931200027466 2.3697410076856613 -0.035330355 0.03576022 0.0004298649728298187
36.599999999999966 -9.486495971679688 11.1448974609375 0.21232087910175323 0.5671507716178894 2.437873139977455 -0.03347788 0.034170836 0.0006929561495780945 -9.399112701416016 10.995628356933594 0.23214206099510193 0.5410107970237732 2.3696685135364532 -0.033213437 0.03364335 0.00042991340160369873
36.89999999999998 -8.636533737182617 10.26663589477539 0.20980973541736603 0.5981526374816895 2.438064530491829 -0.030620918 0.03131675 0.0006958320736885071 -8.37968635559082 9.948982238769531 0.22873888909816742 0.571637749671936 2.3696725219488144 -0.029779619 0.030209666 0.00043004751205444336
37.19999999999999 -7.753314971923828 9.350177764892578 0.21094293892383575 0.6306958198547363 2.438501551747322 -0.027645014 0.028344255 0.0006992407143115997 -7.681072235107422 9.21832275390625 0.22877420485019684 0.603627622127533 2.369652345776558 -0.027439693 0.027869802 0.000430108979344368
37.5 -6.848365783691406 8.407073974609375 0.2157817780971527 0.6647436022758484 2.43923357129097 -0.02459031 0.025293712 0.0007034018635749817 -6.652164459228516 8.152534484863281 0.23232777416706085 0.6370070576667786 2.369704857468605 -0.023964725 0.024394969 0.0004302430897951126
37.79999999999998 -5.980781555175781 7.495891571044922 0.22463782131671906 0.700249195098877 2.4399970322847366 -0.02165935 0.022366473 0.0007071234285831451 -5.867534637451172 7.325839996337891 0.23952215909957886 0.6718072295188904 2.369634747505188 -0.021321652 0.021751972 0.0004303194582462311
38.099999999999966 -5.035755157470703 6.499782562255859 0.2372511625289917 0.736922562122345 2.438201129436493 -0.018459912 0.019164339 0.0007044263184070587 -4.795055389404297 6.206317901611328 0.25047770142555237 0.7080143094062805 2.369754523038864 -0.017690325 0.018120792 0.0004304666072130203
38.39999999999998 -4.029644012451172 5.4355316162109375 0.2541249990463257 0.7747615575790405 2.434774160385132 -0.015048951 0.015745522 0.0006965715438127518 -3.8983802795410156 5.257129669189453 0.2653424143791199 0.7455856204032898 2.369677424430847 -0.014657066 0.015087634 0.0004305681213736534
38.69999999999999 -2.970855712890625 4.313022613525391 0.2753640413284302 0.8137378692626953 2.431268811225891 -0.011455316 0.01214445 0.0006891340017318726 -2.746776580810547 4.047779083251953 0.28424233198165894 0.7843866348266602 2.3696314692497253 -0.010749777 0.011180515 0.00043073855340480804
39.0 -1.850494384765625 3.1239013671875 0.30094221234321594 0.8536041378974915 2.4279533326625824 -0.007649593 0.008332767 0.0006831735372543335 -1.7130241394042969 2.9512290954589844 0.30728575587272644 0.8241724371910095 2.3696631491184235 -0.0072433804 0.0076742554 0.0004308749921619892
39.29999999999998 -0.6517906188964844 1.8521995544433594 0.3311942219734192 0.89422208070755 2.4258252382278442 -0.003575243 0.0042553097 0.0006800666451454163 -0.4539680480957031 1.6246452331542969 0.3344801962375641 0.8644812107086182 2.369638592004776 -0.0029659204 0.0033969984 0.0004310780204832554
39.599999999999966 0.6323471069335938 0.4925498962402344 0.3662464916706085 0.9347370862960815 2.425880581140518 0.00079123303 -0.000108819455 0.0006824135780334473 0.7207450866699219 0.37874603271484375 0.3656698167324066 0.9045417904853821 2.3697027266025543 0.0010244689 -0.00059321383 0.00043125508818775415
39.89999999999998 1.9733963012695312 -0.9255828857421875 0.40474122762680054 0.9729921221733093 2.4255467653274536 0.0053515583 -0.004664775 0.0006867833435535431 2.0692291259765625 -1.0429306030273438 0.4003497362136841 0.9430705904960632 2.369718849658966 0.0056081917 -0.0051767034 0.0004314882680773735
40.19999999999999 3.3040008544921875 -2.333538055419922 0.44561767578125 1.0074520111083984 2.423532485961914 0.0098760985 -0.0091903545 0.0006857439875602722 3.3135528564453125 -2.3594493865966797 0.43745163083076477 0.9780709147453308 2.3696260154247284 0.009837353 -0.009405665 0.0004316875711083412
40.5 4.566692352294922 -3.667409896850586 0.4866444170475006 1.0355489253997803 2.421475797891617 0.014169332 -0.013488077 0.0006812550127506256 4.570985794067383 -3.6829376220703125 0.4750136435031891 1.0066131353378296 2.369674950838089 0.014111418 -0.013679529 0.0004318896681070328
40.79999999999998 5.606658935546875 -4.758995056152344 0.5250948667526245 1.0522524118423462 2.425011157989502 0.01770537 -0.017014205 0.0006911642849445343 5.526205062866211 -4.691431045532227 0.5099958181381226 1.0249220132827759 2.369691848754883 0.017357921 -0.016925914 0.0004320070147514343
41.099999999999966 6.133441925048828 -5.314596176147461 0.5552190542221069 1.052733063697815 2.426797866821289 0.019499972 -0.018802859 0.000697113573551178 6.181148529052734 -5.379079818725586 0.5385538339614868 1.0291154384613037 2.369737982749939 0.019585634 -0.01915357 0.00043206289410591125
41.39999999999998 6.07246208190918 -5.260478973388672 0.5745292901992798 1.036155343055725 2.4226677417755127 0.019300945 -0.018626079 0.0006748661398887634 6.216228485107422 -5.420581817626953 0.5572411417961121 1.0168017148971558 2.3696895241737366 0.019709837 -0.019277774 0.00043206289410591125
41.69999999999999 5.332973480224609 -4.495979309082031 0.5796838998794556 1.0019686222076416 2.4186466932296753 0.016800914 -0.016140401 0.0006605125963687897 5.756969451904297 -4.940515518188477 0.564626157283783 0.9885842800140381 2.3696643710136414 0.018157436 -0.017725345 0.0004320908337831497
42.0 4.222494125366211 -3.332477569580078 0.5736095905303955 0.9564621448516846 2.420088291168213 0.013042465 -0.012378737 0.0006637275218963623 4.784711837768555 -3.9249267578125 0.5619509816169739 0.9479588866233826 2.369694948196411 0.014864183 -0.014431973 0.0004322100430727005
42.29999999999998 2.7993011474609375 -1.8467636108398438 0.5606788992881775 0.9042916893959045 2.417508125305176 0.00822179 -0.0075681396 0.0006536506116390228 3.5882301330566406 -2.6704254150390625 0.5521847605705261 0.8996085524559021 2.3695980310440063 0.01081046 -0.010378067 0.00043239258229732513
42.599999999999966 1.317840576171875 -0.2957649230957031 0.5443075299263 0.8498548269271851 2.416238009929657 0.0032034256 -0.0025545284 0.0006488971412181854 2.2194480895996094 -1.2360076904296875 0.5385569334030151 0.8476822376251221 2.369679570198059 0.006171262 -0.0057386304 0.000432631466537714
42.89999999999998 -0.12828826904296875 1.2191238403320312 0.5280861854553223 0.7962969541549683 2.415218710899353 -0.0016935617 0.002335921 0.0006423592567443848 0.8678550720214844 0.18304443359375 0.5236883759498596 0.7951100468635559 2.36969792842865 0.0015921906 -0.0011593259 0.00043286464642733335
43.19999999999999 -1.5258293151855469 2.6835365295410156 0.512287437915802 0.7442541718482971 2.414248824119568 -0.006424088 0.0070640706 0.0006399825215339661 -0.4908866882324219 1.6075439453125 0.5093952417373657 0.7436689734458923 2.369721472263336 -0.0030097747 0.0034428746 0.0004330999217927456
43.5 -2.8519058227539062 4.0736846923828125 0.4992983341217041 0.6947537660598755 2.415830969810486 -0.0109092705 0.011554018 0.0006447471678256989 -1.7633056640625 2.9418296813964844 0.4968337118625641 0.6943253874778748 2.369683116674423 -0.007315335 0.007748641 0.0004333062097430229
43.79999999999998 -4.113277435302734 5.394855499267578 0.4891110360622406 0.6479959487915039 2.4186850488185883 -0.01517142 0.015825316 0.0006538964807987213 -3.001544952392578 4.237003326416016 0.48669835925102234 0.647533118724823 2.369689851999283 -0.011502237 0.011935738 0.00043350085616111755
44.099999999999966 -5.303840637207031 6.640071868896484 0.4817962348461151 0.6040783524513245 2.4221058189868927 -0.019189024 0.019855468 0.000666443258523941 -4.155677795410156 5.442485809326172 0.47939333319664 0.6034538745880127 2.3696552217006683 -0.015398627 0.015832298 0.00043367035686969757
44.39999999999998 -6.430660247802734 7.816082000732422 0.4774056077003479 0.5630261301994324 2.4258534908294678 -0.022985315 0.02366642 0.0006811041384935379 -5.275859832763672 6.608318328857422 0.4751449227333069 0.5620853304862976 2.3696887493133545 -0.019176064 0.019609893 0.0004338286817073822
44.69999999999999 -7.512548446655273 8.940086364746094 0.476908415555954 0.5248149037361145 2.429261237382889 -0.02662388 0.027316729 0.0006928481161594391 -6.323156356811523 7.695407867431641 0.47407960891723633 0.5233436226844788 2.3696747422218323 -0.022700043 0.023134008 0.00043396465480327606
45.0 -8.558967590332031 10.01906967163086 0.48033350706100464 0.4895320534706116 2.4299676418304443 -0.030136358 0.030829009 0.0006926506757736206 -7.370771408081055 8.777057647705078 0.4762663245201111 0.48710334300994873 2.3696559071540833 -0.026220893 0.026654998 0.0004341043531894684
45.29999999999998 -9.570459365844727 11.056224822998047 0.4870292544364929 0.4565944969654083 2.4293892085552216 -0.0335244 0.03421297 0.0006885677576065063 -8.345235824584961 9.779918670654297 0.4817509651184082 0.45322754979133606 2.36966136097908 -0.02948643 0.029920653 0.00043422169983386993
45.599999999999966 -10.556156158447266 12.060554504394531 0.4971080720424652 0.4257044196128845 2.4272108376026154 -0.036818624 0.037498157 0.0006795339286327362 -9.335508346557617 10.793033599853516 0.4905675947666168 0.42157575488090515 2.3696686029434204 -0.03280063 0.033234973 0.00043434277176856995
45.89999999999998 -11.522907257080078 13.041313171386719 0.5107714533805847 0.39695385098457336 2.4261312186717987 -0.040042024 0.040715374 0.0006733499467372894 -10.26030158996582 11.735191345214844 0.5027569532394409 0.3920159935951233 2.3696627020835876 -0.035884526 0.036318976 0.00043445080518722534
46.19999999999999 -12.493743896484375 14.023601531982422 0.5285118818283081 0.369973748922348 2.428343266248703 -0.043271814 0.043949366 0.0006775520741939545 -11.260772705078125 12.747669219970703 0.518365204334259 0.3644235134124756 2.3696852326393127 -0.03922053 0.039655104 0.0004345737397670746
46.5 -13.462154388427734 14.999259948730469 0.5493947267532349 0.34481704235076904 2.4313173294067383 -0.046485234 0.047171988 0.0006867535412311554 -12.170951843261719 13.664474487304688 0.5374612212181091 0.33868786692619324 2.369671732187271 -0.04223995 0.042674623 0.00043467432260513306
46.79999999999998 -14.451021194458008 15.990188598632812 0.5732361674308777 0.3211171329021454 2.4335207045078278 -0.04976022 0.050456434 0.0006962157785892487 -13.12453842163086 14.619426727294922 0.5601257681846619 0.31470635533332825 2.3697204291820526 -0.045399886 0.04583467 0.0004347860813140869
47.099999999999966 -15.424884796142578 16.96222686767578 0.6014850735664368 0.29951274394989014 2.43833988904953 -0.05297506 0.053685833 0.0007107742130756378 -14.156791687011719 15.64761734008789 0.5864640474319458 0.29238834977149963 2.3696780502796173 -0.048819494 0.04925441 0.0004349164664745331
47.39999999999998 -16.510887145996094 18.040264129638672 0.6336755156517029 0.2794811427593231 2.442533642053604 -0.05656197 0.057285983 0.0007240138947963715 -15.130573272705078 16.61191177368164 0.6166097521781921 0.2716548442840576 2.3696030974388123 -0.05202928 0.05246431 0.00043502822518348694
47.69999999999999 -17.581693649291992 19.094497680664062 0.6697327494621277 0.2609834372997284 2.4435202181339264 -0.060085874 0.060812324 0.0007264502346515656 -16.20986557006836 17.67642593383789 0.6507126092910767 0.25243330001831055 2.3697062730789185 -0.05558898 0.05602415 0.0004351697862148285
48.0 -18.710538864135742 20.201770782470703 0.7101019620895386 0.24388425052165985 2.4452181309461594 -0.063795306 0.06452699 0.0007316842675209045 -17.27610206604004 18.722183227539062 0.688952624797821 0.2346617877483368 2.3696955740451813 -0.05909172 0.05952703 0.0004353076219558716
48.29999999999998 -19.90362548828125 21.367656707763672 0.7546893358230591 0.2282734215259552 2.446993976831436 -0.06771093 0.06844807 0.0007371380925178528 -18.45707893371582 19.87692642211914 0.731518030166626 0.21828381717205048 2.3696493357419968 -0.06297332 0.06340879 0.0004354715347290039
48.599999999999966 -21.17902374267578 22.609630584716797 0.8040702939033508 0.2139374017715454 2.448614537715912 -0.07189344 0.07263437 0.000740930438041687 -19.664627075195312 21.052505493164062 0.7786032557487488 0.2032509744167328 2.3697326481342316 -0.06693113 0.06736678 0.0004356503486633301
48.89999999999998 -22.522523880004883 23.912029266357422 0.8579571843147278 0.20074109733104706 2.448203667998314 -0.07629351 0.07703161 0.000738099217414856 -20.99791717529297 22.347736358642578 0.8303593993186951 0.1895187497138977 2.369697332382202 -0.071302354 0.07173821 0.00043585896492004395
49.19999999999999 -23.964614868164062 25.30779266357422 0.9150271415710449 0.18884044885635376 2.447045385837555 -0.08101754 0.08175119 0.0007336512207984924 -22.400527954101562 23.706279754638672 0.886833667755127 0.17704765498638153 2.369633123278618 -0.07589326 0.07632936 0.0004360973834991455
49.5 -25.458354949951172 26.749380111694336 0.9741258025169373 0.17788420617580414 2.4430351704359055 -0.08590664 0.08663001 0.0007233694195747375 -23.943809509277344 25.19983673095703 0.9478092193603516 0.16579970717430115 2.36963614821434 -0.0809474 0.08138378 0.0004363805055618286
49.79999999999998 -27.013280868530273 28.248836517333984 1.0351366996765137 0.16811764240264893 2.4388099908828735 -0.090999946 0.091708854 0.0007089078426361084 -25.573684692382812 26.775054931640625 1.0125279426574707 0.15573769807815552 2.3696358799934387 -0.08628148 0.08671818 0.00043670088052749634
50.099999999999966 -28.47940444946289 29.666933059692383 1.0925544500350952 0.15947967767715454 2.439562737941742 -0.09580046 0.09651419 0.0007137283682823181 -27.311952590942383 28.4556941986084 1.0791383981704712 0.14681966602802277 2.3696996718645096 -0.09197524 0.09241229 0.00043705105781555176
50.39999999999998 -29.745885848999023 30.885910034179688 1.1418266296386719 0.15170171856880188 2.433552533388138 -0.09995192 0.10064693 0.0006950050592422485 -29.029029846191406 30.115894317626953 1.1438114643096924 0.13899458944797516 2.3696705251932144 -0.09760047 0.098037876 0.0004374086856842041
50.69999999999999 -30.501678466796875 31.615930557250977 1.1754391193389893 0.14505095779895782 2.4347421675920486 -0.102425314 0.103125244 0.0006999298930168152 -30.556596755981445 31.594425201416016 1.1996829509735107 0.13219313323497772 2.3697045296430588 -0.10261038 0.103048064 0.0004376843571662903
51.0 -30.560943603515625 31.67442512512207 1.186011791229248 0.1393837034702301 2.4388770163059235 -0.10261731 0.10333277 0.0007154643535614014 -31.534183502197266 32.54052734375 1.2370182275772095 0.12632261216640472 2.3696846812963486 -0.10581771 0.10625551 0.00043779611587524414
51.29999999999998 -29.777545928955078 30.91421127319336 1.1726473569869995 0.134445920586586 2.4437586218118668 -0.10003571 0.10076992 0.0007342100143432617 -31.632131576538086 32.63346862792969 1.247088074684143 0.12127586454153061 2.3697009906172752 -0.10613895 0.106576756 0.00043780356645584106
51.599999999999966 -28.507715225219727 29.687103271484375 1.1434425115585327 0.13027304410934448 2.4531036019325256 -0.09586799 0.096628316 0.0007603242993354797 -30.781753540039062 31.805801391601562 1.2286592721939087 0.11696372181177139 2.36967084556818 -0.103345536 0.10378342 0.0004378855228424072
51.89999999999998 -26.918569564819336 28.14579200744629 1.1023712158203125 0.12690407037734985 2.4564977288246155 -0.09065283 0.09142268 0.0007698461413383484 -29.286697387695312 30.353822708129883 1.1891157627105713 0.11334936320781708 2.3695904463529587 -0.09843878 0.09887693 0.0004381537437438965
52.19999999999999 -25.236221313476562 26.50992774963379 1.0563524961471558 0.12432125955820084 2.454380191862583 -0.08513424 0.08589756 0.0007633194327354431 -27.497089385986328 28.617835998535156 1.1384882926940918 0.11045346409082413 2.369688369333744 -0.09256862 0.09300716 0.0004385411739349365
52.5 -23.585060119628906 24.90176010131836 1.011125087738037 0.12268567085266113 2.4505107402801514 -0.07972075 0.080468334 0.00074758380651474 -25.660255432128906 26.837135314941406 1.084446668624878 0.10833335667848587 2.369659908115864 -0.08654683 0.086985774 0.0004389435052871704
52.79999999999998 -22.01291275024414 23.368408203125 0.9678828120231628 0.12193486094474792 2.44531312584877 -0.07456769 0.075296156 0.0007284656167030334 -23.88994598388672 25.12112045288086 1.0314429998397827 0.10706166923046112 2.3696791380643845 -0.08074493 0.081184246 0.0004393160343170166
53.099999999999966 -20.531347274780273 21.921764373779297 0.928138256072998 0.12207210063934326 2.4406274557113647 -0.06971124 0.07042223 0.0007109940052032471 -22.228055953979492 23.50931167602539 0.9816704392433167 0.10671429336071014 2.3696404546499252 -0.075298734 0.07573838 0.00043964385986328125
53.39999999999998 -19.13451385498047 20.555912017822266 0.8925111889839172 0.1231488361954689 2.437058188021183 -0.065130614 0.06582737 0.0006967559456825256 -20.67801856994629 22.004261016845703 0.9360576272010803 0.1073664203286171 2.3696664944291115 -0.07021799 0.070657924 0.0004399344325065613
53.69999999999999 -17.806379318237305 19.25461196899414 0.8611829280853271 0.12530533969402313 2.434720918536186 -0.060770705 0.061457645 0.0006869398057460785 -19.233903884887695 20.599647521972656 0.8948927521705627 0.10909220576286316 2.369728595018387 -0.06548272 0.0659229 0.00044018030166625977
54.0 -16.528017044067383 17.999454498291016 0.8337761163711548 0.12870576977729797 2.4339193403720856 -0.05656843 0.057251252 0.0006828233599662781 -17.876832962036133 19.276378631591797 0.8581628203392029 0.11196587979793549 2.3696743696928024 -0.06102873 0.06146913 0.000440400093793869
54.29999999999998 -15.29239273071289 16.78323745727539 0.8101664781570435 0.13346368074417114 2.4344748854637146 -0.052500248 0.053183906 0.0006836578249931335 -16.597230911254883 18.02507781982422 0.8257275223731995 0.1160636767745018 2.369638107717037 -0.056825455 0.057266053 0.0004405975341796875
54.599999999999966 -14.08542251586914 15.591785430908203 0.790654718875885 0.13962732255458832 2.436644956469536 -0.048519354 0.04920891 0.0006895549595355988 -15.377016067504883 16.827804565429688 0.7974042892456055 0.12146557122468948 2.3696583583950996 -0.05281202 0.0532528 0.00044078007340431213
54.89999999999998 -12.887699127197266 14.406517028808594 0.7752379775047302 0.1473124623298645 2.441368341445923 -0.044560313 0.04526337 0.0007030554115772247 -14.206401824951172 15.674800872802734 0.7730106115341187 0.12825751304626465 2.369667172431946 -0.048956595 0.04939754 0.00044094398617744446
55.19999999999999 -11.699075698852539 13.225738525390625 0.7637406587600708 0.1567509025335312 2.447154387831688 -0.04062336 0.041342717 0.0007193572819232941 -13.071023941040039 14.551826477050781 0.7523826360702515 0.1365334540605545 2.369718626141548 -0.045211036 0.045652132 0.0004410967230796814
55.5 -10.529726028442383 12.057575225830078 0.7558137774467468 0.16791708767414093 2.451580062508583 -0.03674478 0.037475497 0.0007307156920433044 -11.961227416992188 13.449089050292969 0.7353839874267578 0.14639785885810852 2.3696434795856476 -0.041543264 0.04198451 0.0004412457346916199
55.79999999999998 -9.362926483154297 10.884506225585938 0.7509828209877014 0.18104782700538635 2.4536103904247284 -0.03286782 0.03360346 0.0007356405258178711 -10.86625862121582 12.356048583984375 0.7219086289405823 0.1579684615135193 2.3696670532226562 -0.037917778 0.038359173 0.00044139474630355835
56.099999999999966 -8.183540344238281 9.69061279296875 0.7485659718513489 0.19646009802818298 2.4520985186100006 -0.028941002 0.029672991 0.0007319897413253784 -9.774896621704102 11.261310577392578 0.7118807435035706 0.17137911915779114 2.3696738183498383 -0.034297187 0.034738727 0.00044154003262519836
56.39999999999998 -6.9887847900390625 8.474510192871094 0.7493540048599243 0.2140117883682251 2.4490911960601807 -0.024956351 0.025681112 0.0007247608155012131 -8.639995574951172 10.11764144897461 0.7052527070045471 0.1867835372686386 2.3696821182966232 -0.030520422 0.030962119 0.00044169649481773376
56.69999999999999 -5.762643814086914 7.221046447753906 0.7540208697319031 0.23392029106616974 2.446343794465065 -0.020859284 0.0215775 0.0007182154804468155 -7.607582092285156 9.070880889892578 0.7020105719566345 0.20436111092567444 2.369670480489731 -0.027088007 0.027529836 0.00044182874262332916
57.0 -4.496734619140625 5.921722412109375 0.7610828876495361 0.2563794255256653 2.4424501061439514 -0.016621359 0.017334756 0.000713396817445755 -6.4058837890625 7.849117279052734 0.7021510004997253 0.2243172526359558 2.3697017431259155 -0.02307101 0.023513017 0.00044200755655765533
57.29999999999998 -3.16290283203125 4.548480987548828 0.771124005317688 0.2819994390010834 2.4387015998363495 -0.012147933 0.012859132 0.0007111988961696625 -5.298614501953125 6.715602874755859 0.7057085037231445 0.24689775705337524 2.369594633579254 -0.019371977 0.019814137 0.0004421602934598923
57.599999999999966 -1.7514457702636719 3.0910263061523438 0.7854973673820496 0.311638206243515 2.4367161095142365 -0.0074054077 0.008117635 0.000712227076292038 -4.029224395751953 5.413852691650391 0.7127134203910828 0.2723855674266815 2.369727283716202 -0.015114277 0.015556638 0.0004423614591360092
57.89999999999998 -0.24254608154296875 1.5288734436035156 0.8037448525428772 0.34546977281570435 2.4355419874191284 -0.002327036 0.003042981 0.000715944916009903 -2.8037490844726562 4.149078369140625 0.7232112884521484 0.3011194169521332 2.3696599900722504 -0.011002647 0.011445195 0.00044254865497350693
58.19999999999999 1.3660812377929688 -0.14093780517578125 0.8239818811416626 0.38360971212387085 2.432735025882721 0.00309401 -0.002372358 0.0007216520607471466 -1.4079742431640625 2.7069969177246094 0.7372121810913086 0.33348923921585083 2.3697240948677063 -0.0063057127 0.0067485063 0.0004427935928106308
58.5 3.1159706115722656 -1.961557388305664 0.8476861715316772 0.4267835021018982 2.428882896900177 0.00899839 -0.008274466 0.0007239244878292084 -0.0088653564453125 1.2539215087890625 0.7546752691268921 0.3699522018432617 2.369683623313904 -0.0015945429 0.0020375834 0.0004430405097082257
58.79999999999998 5.004173278808594 -3.9308395385742188 0.8746390342712402 0.4764308035373688 2.424403578042984 0.015375249 -0.014655691 0.000719558447599411 1.5765419006347656 -0.3932609558105469 0.7754086852073669 0.4110127091407776 2.3697023391723633 0.0037548987 -0.0033115402 0.0004433584399521351
59.099999999999966 7.054079055786133 -6.0688323974609375 0.9017907977104187 0.531751275062561 2.418788731098175 0.02230268 -0.021588571 0.0007141083478927612 3.217620849609375 -2.1040802001953125 0.7989526391029358 0.457200288772583 2.3696935772895813 0.009295788 -0.008852088 0.00044369976967573166
59.39999999999998 9.259117126464844 -8.363138198852539 0.9225614666938782 0.5927203297615051 2.411260724067688 0.029756948 -0.029044345 0.0007126033306121826 5.059391021728516 -4.022943496704102 0.8242986798286438 0.5089536309242249 2.3696998357772827 0.015521658 -0.015077528 0.000444130040705204
59.69999999999999 11.430290222167969 -10.61338996887207 0.9302635788917542 0.6564437747001648 2.4036076068878174 0.037093826 -0.03637477 0.0007190555334091187 6.978885650634766 -6.024974822998047 0.8494460582733154 0.5663762092590332 2.3697330951690674 0.022012226 -0.021567628 0.0004445984959602356


==> graphs/double_pendulum/double_energy_test_3.txt <==
tspan e1_net e2_net k1_net k2_net e_net s1_net s2_net s_net e1_real e2_real k1_real k2_real e_real s1_real s2_real s_real 
0.0 2.875673294067383 -2.1632747650146484 1.2187412977218628 0.4579232931137085 2.3890631198883057 0.00870368 -0.008332658 0.00037102214992046356 2.875673294067383 -2.1632747650146484 1.2187412977218628 0.4579232931137085 2.3890631198883057 0.00870368 -0.008332658 0.00037102214992046356
0.29999999999999716 5.945247650146484 -5.3493194580078125 1.282429575920105 0.509188175201416 2.387545943260193 0.019070968 -0.018698528 0.0003724396228790283 5.938076019287109 -5.342695236206055 1.2830759286880493 0.5106781721115112 2.3891348838806152 0.019047217 -0.018675007 0.0003722105175256729
0.5999999999999943 9.6566162109375 -9.180832862854004 1.3454920053482056 0.5713006258010864 2.392575979232788 0.031596556 -0.03121899 0.0003775656223297119 9.604637145996094 -9.130913734436035 1.3431365489959717 0.5721795558929443 2.3890395164489746 0.03142173 -0.031047817 0.0003739111125469208
0.8999999999999915 13.597249984741211 -13.219581604003906 1.3849217891693115 0.6374713778495789 2.400061547756195 0.044876322 -0.044483006 0.0003933161497116089 13.473817825317383 -13.102359771728516 1.3796197175979614 0.6380370259284973 2.389114797115326 0.044460226 -0.044084426 0.00037579983472824097
1.1999999999999886 16.087642669677734 -15.731637001037598 1.3686232566833496 0.6913454532623291 2.4159743785858154 0.05324606 -0.052808776 0.0004372820258140564 15.598628997802734 -15.261476516723633 1.359303593635559 0.6926493048667908 2.3891053795814514 0.051596995 -0.05122063 0.0003763660788536072
1.5 14.31838607788086 -13.902475357055664 1.2772223949432373 0.7178137302398682 2.410946846008301 0.04724232 -0.046828404 0.00041391700506210327 14.060440063476562 -13.657203674316406 1.2679046392440796 0.7179436683654785 2.3890846967697144 0.04637165 -0.04599498 0.00037667155265808105
1.7999999999999972 11.166482925415039 -10.618830680847168 1.1421165466308594 0.712421178817749 2.4021899700164795 0.036545888 -0.036141984 0.00040390342473983765 10.902650833129883 -10.365177154541016 1.1370316743850708 0.7144924402236938 2.388997793197632 0.03565411 -0.035276163 0.00037794560194015503
2.0999999999999943 8.26054573059082 -7.557567596435547 1.003674030303955 0.6932551264762878 2.3999072909355164 0.026652582 -0.026242055 0.00041052699089050293 8.044794082641602 -7.353614807128906 1.0023471117019653 0.6955881118774414 2.389114499092102 0.02592245 -0.025543451 0.0003789979964494705
2.3999999999999915 5.905765533447266 -5.050571441650391 0.8782735466957092 0.6688324809074402 2.4023001194000244 0.018607102 -0.018186562 0.00042054057121276855 5.689456939697266 -4.8486785888671875 0.8776108622550964 0.6707421541213989 2.3891313672065735 0.017874518 -0.0174948 0.0003797188401222229
2.6999999999999886 4.021221160888672 -3.027162551879883 0.7657192945480347 0.6422921419143677 2.4020700454711914 0.012146063 -0.011723433 0.0004226304590702057 3.8946800231933594 -2.9153079986572266 0.7654440402984619 0.644334077835083 2.3891501426696777 0.0117187295 -0.011338591 0.0003801388666033745
3.0 2.5194168090820312 -1.4000740051269531 0.6651132106781006 0.616722822189331 2.4011788368225098 0.0069798045 -0.006559722 0.00042008236050605774 2.3709564208984375 -1.2653045654296875 0.6652303338050842 0.6181938648223877 2.389076054096222 0.006477435 -0.0060969903 0.00038044480606913567
3.299999999999997 1.2836875915527344 -0.05086517333984375 0.5753738880157471 0.5922515392303467 2.4004478454589844 0.0027157366 -0.0022983924 0.00041734427213668823 1.1933670043945312 0.0269622802734375 0.5757115483283997 0.5930660963058472 2.3891069293022156 0.0024117052 -0.002031077 0.0003806282766163349
3.5999999999999943 0.26300811767578125 1.0728263854980469 0.49545082449913025 0.569190502166748 2.4004758298397064 -0.00081747025 0.0012322366 0.0004147663712501526 0.15732955932617188 1.1669197082519531 0.4956459701061249 0.5692217946052551 2.389117032289505 -0.0011735408 0.0015543121 0.0003807712346315384
3.8999999999999915 -0.586669921875 2.0144424438476562 0.4243437349796295 0.5474562048912048 2.3995724618434906 -0.0037669241 0.0041752197 0.00040829554200172424 -0.6611785888671875 2.079559326171875 0.42398205399513245 0.546728253364563 2.389091044664383 -0.004016374 0.0043972344 0.0003808606415987015
4.199999999999989 -1.3124580383300781 2.8222274780273438 0.3604334890842438 0.5270057320594788 2.397208660840988 -0.006292701 0.0066901 0.00039739906787872314 -1.4096488952636719 2.91326904296875 0.35985010862350464 0.5255584716796875 2.3890287280082703 -0.0066192523 0.007000189 0.00038093654438853264
4.5 -1.9396247863769531 3.5228004455566406 0.3032340407371521 0.5076923966407776 2.394102096557617 -0.008479726 0.00886441 0.00038468465209007263 -2.0017127990722656 3.5826148986816406 0.3025444746017456 0.5056493878364563 2.389095962047577 -0.008685693 0.009066677 0.0003809835761785507
4.799999999999997 -2.4923133850097656 4.141551971435547 0.2520740330219269 0.48923173546791077 2.390544354915619 -0.010409832 0.010782268 0.00037243589758872986 -2.563770294189453 4.2144012451171875 0.25148385763168335 0.48692089319229126 2.389035701751709 -0.010647709 0.011028735 0.00038102641701698303
5.09999999999998 -2.9834442138671875 4.692447662353516 0.20640242099761963 0.47172069549560547 2.3871265649795532 -0.012126945 0.01248841 0.0003614649176597595 -3.01318359375 4.7267303466796875 0.20619046688079834 0.46929270029067993 2.3890299201011658 -0.012221178 0.012602231 0.0003810534253716469
5.399999999999977 -3.403240203857422 5.165111541748047 0.16636331379413605 0.45519736409187317 2.383432015776634 -0.013596596 0.013945691 0.00034909509122371674 -3.4442481994628906 5.214427947998047 0.1662638634443283 0.4526855945587158 2.3891292065382004 -0.013729313 0.014110393 0.0003810795024037361
5.699999999999989 -3.7660179138183594 5.574428558349609 0.13145379722118378 0.43982771039009094 2.3796921521425247 -0.01486736 0.015202785 0.00033542513847351074 -3.795764923095703 5.616443634033203 0.13136804103851318 0.43702661991119385 2.389073371887207 -0.014961459 0.015342555 0.0003810962662100792
5.999999999999986 -4.080188751220703 5.928607940673828 0.1014380007982254 0.42546746134757996 2.3753246515989304 -0.015967976 0.016286418 0.0003184415400028229 -4.106391906738281 5.972053527832031 0.1012164056301117 0.42224785685539246 2.389125883579254 -0.016049992 0.016431103 0.0003811102360486984
6.299999999999983 -4.378101348876953 6.261409759521484 0.07587403059005737 0.41174909472465515 2.3709315359592438 -0.017009411 0.017311515 0.00030210427939891815 -4.413593292236328 6.318840026855469 0.075562983751297 0.4082876443862915 2.389097362756729 -0.017123453 0.017504575 0.0003811214119195938
6.59999999999998 -4.631629943847656 6.545742034912109 0.0545438677072525 0.39861199259757996 2.3672679513692856 -0.017894994 0.018183822 0.0002888273447751999 -4.67767333984375 6.617515563964844 0.054195109754800797 0.3950900137424469 2.3891273476183414 -0.018045487 0.018426618 0.00038113072514533997
6.899999999999977 -4.862178802490234 6.803173065185547 0.03724540024995804 0.3862563371658325 2.364496000111103 -0.01869834 0.018976947 0.00027860701084136963 -4.930572509765625 6.9001007080078125 0.03692649304866791 0.3826036751270294 2.389058366417885 -0.018925516 0.019306656 0.0003811400383710861
7.199999999999989 -5.077606201171875 7.041645050048828 0.023864392191171646 0.3746350407600403 2.362538281828165 -0.019446075 0.01971708 0.0002710055559873581 -5.110279083251953 7.104911804199219 0.02359314262866974 0.37078237533569336 2.3890082389116287 -0.01955024 0.019931383 0.0003811437636613846
7.499999999999986 -5.275737762451172 7.259063720703125 0.014318453148007393 0.3635936677455902 2.3612380791455507 -0.020130435 0.020396015 0.0002655796706676483 -5.361686706542969 7.377132415771484 0.014048192650079727 0.35958293080329895 2.3890768326818943 -0.020418309 0.020799462 0.00038115307688713074
7.799999999999983 -5.4606781005859375 7.459690093994141 0.008516611531376839 0.35304710268974304 2.360575707629323 -0.02076591 0.021028379 0.0002624690532684326 -5.492286682128906 7.524234771728516 0.008160203695297241 0.3489668667316437 2.3890751600265503 -0.020866694 0.021247849 0.00038115493953227997
8.099999999999966 -5.634880065917969 7.645236968994141 0.006321027874946594 0.3430100381374359 2.3596879690885544 -0.021360664 0.0216192 0.00025853700935840607 -5.700839996337891 7.7451934814453125 0.005807992070913315 0.3388972878456116 2.3890587650239468 -0.021579837 0.021960998 0.00038116052746772766
8.399999999999977 -5.798152923583984 7.815326690673828 0.007581137120723724 0.3334310054779053 2.3581859096884727 -0.021914113 0.022166712 0.0002525988966226578 -5.8011322021484375 7.8540191650390625 0.0068799033761024475 0.3293410837650299 2.3891079500317574 -0.021917019 0.022298181 0.0003811623901128769
8.699999999999989 -5.949085235595703 7.968666076660156 0.01213570311665535 0.3241935074329376 2.355910051614046 -0.022421645 0.022666119 0.00024447403848171234 -5.996837615966797 8.05440902709961 0.011269502341747284 0.32026585936546326 2.389106772840023 -0.022578625 0.022959793 0.0003811679780483246
9.0 -6.0775604248046875 8.094898223876953 0.019908364862203598 0.3153679370880127 2.352614101022482 -0.022848068 0.02308115 0.0002330821007490158 -6.0748138427734375 8.133392333984375 0.018874606117606163 0.31164246797561646 2.38909556530416 -0.022831678 0.023212846 0.0003811679780483246
9.299999999999983 -6.193286895751953 8.204994201660156 0.030831696465611458 0.3069470524787903 2.349486054852605 -0.023227178 0.023448925 0.00022174790501594543 -6.238788604736328 8.294780731201172 0.029593423008918762 0.3034416139125824 2.389027163386345 -0.023376852 0.023758024 0.00038117170333862305
9.599999999999966 -6.305248260498047 8.308311462402344 0.04473992809653282 0.2988513112068176 2.3466544412076473 -0.023589736 0.02380198 0.0002122446894645691 -6.308433532714844 8.358566284179688 0.043323058634996414 0.2956361770629883 2.3890919871628284 -0.02359426 0.023975432 0.00038117170333862305
9.899999999999977 -6.410968780517578 8.402595520019531 0.061486631631851196 0.2910556197166443 2.3441689908504486 -0.023927124 0.024131281 0.00020415708422660828 -6.447021484375 8.487934112548828 0.05995597317814827 0.2881986200809479 2.3890672214329243 -0.024045119 0.024426293 0.0003811735659837723
10.199999999999989 -6.504154205322266 8.481624603271484 0.08097152411937714 0.28349167108535767 2.3419335931539536 -0.024217993 0.024415432 0.00019743852317333221 -6.509342193603516 8.537967681884766 0.07937760651111603 0.2811028063297272 2.389105901122093 -0.02423069 0.024611864 0.0003811735659837723
10.5 -6.583122253417969 8.542701721191406 0.10313552618026733 0.27614831924438477 2.3388633131980896 -0.024456764 0.024644794 0.00018803030252456665 -6.626850128173828 8.64016342163086 0.1014626994729042 0.2743217349052429 2.3890977278351784 -0.024602763 0.024983939 0.0003811754286289215
10.799999999999983 -6.661426544189453 8.600261688232422 0.12793633341789246 0.269217848777771 2.335989326238632 -0.024690611 0.024868801 0.0001781899482011795 -6.683128356933594 8.67825698852539 0.12607210874557495 0.26782888174057007 2.389029622077942 -0.024761006 0.025142184 0.00038117729127407074
11.099999999999966 -6.742282867431641 8.658153533935547 0.15509958565235138 0.2626311182975769 2.3336013704538345 -0.024930198 0.025099846 0.00016964785754680634 -6.78253173828125 8.756942749023438 0.15304866433143616 0.2615964710712433 2.389056146144867 -0.02506498 0.025446156 0.0003811754286289215
11.399999999999977 -6.818271636962891 8.708145141601562 0.18450282514095306 0.25631994009017944 2.3306962698698044 -0.025150415 0.025309207 0.00015879236161708832 -6.833637237548828 8.784900665283203 0.18221302330493927 0.2555966079235077 2.389073058962822 -0.025200168 0.025581345 0.00038117729127407074
11.699999999999989 -6.883937835693359 8.744579315185547 0.21597599983215332 0.2502293586730957 2.3268468379974365 -0.025333082 0.025477048 0.0001439657062292099 -6.918266296386719 8.84420394897461 0.21335916221141815 0.24979980289936066 2.3890966176986694 -0.025448423 0.0258296 0.00038117729127407074
12.0 -6.952964782714844 8.78305435180664 0.24867594242095947 0.24430067837238312 2.3230661898851395 -0.025524983 0.025656635 0.00013165175914764404 -6.963809967041016 8.862434387207031 0.2462492734193802 0.2441757470369339 2.3890494406223297 -0.025560178 0.025941357 0.00038117915391921997
12.299999999999983 -7.017189025878906 8.815357208251953 0.2825910151004791 0.23858383297920227 2.3193430304527283 -0.025699131 0.0258186 0.00011946819722652435 -7.035373687744141 8.905166625976562 0.2806089520454407 0.23869255185127258 2.389094442129135 -0.02575983 0.026141008 0.00038117915391921997
12.599999999999966 -7.074558258056641 8.839595794677734 0.31745246052742004 0.23303630948066711 2.315526306629181 -0.025848277 0.025955804 0.00010752677917480469 -7.075916290283203 8.915550231933594 0.31612247228622437 0.23331710696220398 2.389073520898819 -0.025851786 0.026232963 0.00038117729127407074
12.899999999999977 -7.125022888183594 8.855762481689453 0.35315483808517456 0.22755345702171326 2.311447888612747 -0.025973046 0.026067745 9.469874203205109e-05 -7.136688232421875 8.945358276367188 0.3524280786514282 0.22801481187343597 2.3891129344701767 -0.026012681 0.02639386 0.00038117915391921997
13.199999999999989 -7.167324066162109 8.863418579101562 0.38970473408699036 0.22231580317020416 2.3081150501966476 -0.026069924 0.026151547 8.162297308444977e-05 -7.172416687011719 8.949687957763672 0.38911497592926025 0.2227502465248108 2.389136493206024 -0.026087329 0.026468508 0.00038117915391921997
13.5 -7.203449249267578 8.866615295410156 0.42567703127861023 0.21712259948253632 2.3059656769037247 -0.02614607 0.026220642 7.45728611946106e-05 -7.2222900390625 8.968154907226562 0.4257212281227112 0.217487171292305 2.3890732675790787 -0.026211035 0.026592214 0.00038117915391921997
13.799999999999983 -7.238212585449219 8.870864868164062 0.46105149388313293 0.21212822198867798 2.3058319985866547 -0.026218796 0.026292766 7.396936416625977e-05 -7.253452301025391 8.968631744384766 0.46173521876335144 0.212189719080925 2.3891043812036514 -0.026271898 0.026653077 0.00038117915391921997
14.099999999999966 -7.273063659667969 8.878189086914062 0.4955919086933136 0.2072555124759674 2.3079728484153748 -0.026293913 0.026373146 7.923319935798645e-05 -7.294097900390625 8.979808807373047 0.496599406003952 0.20682285726070404 2.389133170247078 -0.026367458 0.026748637 0.00038117915391921997
14.399999999999977 -7.305660247802734 8.884346008300781 0.5281751155853271 0.201787069439888 2.308647945523262 -0.026363537 0.026445372 8.18353146314621e-05 -7.319358825683594 8.977359771728516 0.5297192931175232 0.20135416090488434 2.3890744000673294 -0.026413085 0.026794264 0.00038117915391921997
14.699999999999989 -7.324729919433594 8.878711700439453 0.5579779744148254 0.19583389163017273 2.3077936470508575 -0.026390128 0.026472216 8.208863437175751e-05 -7.351959228515625 8.984809875488281 0.5604775547981262 0.19575504958629608 2.3890832513570786 -0.026487658 0.026868837 0.00038117915391921997
15.0 -7.360176086425781 8.895500183105469 0.5848127007484436 0.1901605725288391 2.31029736995697 -0.026477713 0.026570227 9.251385927200317e-05 -7.370357513427734 8.981182098388672 0.5882532596588135 0.19000275433063507 2.389080598950386 -0.026518337 0.026899517 0.00038117915391921997
15.299999999999983 -7.403240203857422 8.925613403320312 0.6081157326698303 0.18463651835918427 2.315125450491905 -0.026596816 0.026706997 0.0001101810485124588 -7.395637512207031 8.988143920898438 0.6124466061592102 0.18408198654651642 2.389035001397133 -0.026577802 0.026958982 0.00038117915391921997
15.599999999999966 -7.428310394287109 8.944385528564453 0.62776118516922 0.17913205921649933 2.322968378663063 -0.026660671 0.026796365 0.00013569369912147522 -7.411155700683594 8.989669799804688 0.6325074434280396 0.17798678576946259 2.389008328318596 -0.026610175 0.026991354 0.00038117915391921997
15.899999999999977 -7.4396514892578125 8.952583312988281 0.6428549289703369 0.17318902909755707 2.3289757817983627 -0.026684554 0.026840456 0.00015590153634548187 -7.422454833984375 8.99184799194336 0.6479654312133789 0.17172196507453918 2.3890805542469025 -0.026635263 0.027016442 0.00038117915391921997
16.19999999999999 -7.483325958251953 8.993034362792969 0.6522312760353088 0.16660167276859283 2.3285413533449173 -0.026826702 0.026985476 0.000158773735165596 -7.4325103759765625 8.997840881347656 0.6584587693214417 0.16530370712280273 2.389092981815338 -0.02666324 0.02704442 0.00038117915391921997
16.5 -7.531047821044922 9.04132080078125 0.6561005115509033 0.15965121984481812 2.3260247111320496 -0.026990695 0.027147263 0.00015656836330890656 -7.53271484375 9.099353790283203 0.6637569665908813 0.15875959396362305 2.3891555070877075 -0.027007751 0.02738893 0.00038117915391921997
16.799999999999983 -7.570770263671875 9.087665557861328 0.6565066576004028 0.15294073522090912 2.326342687010765 -0.027134879 0.02729166 0.00015678070485591888 -7.379901885986328 8.95309829711914 0.6637755632400513 0.15212911367416382 2.3891010880470276 -0.026493043 0.026874226 0.00038118287920951843
17.099999999999966 -7.5794830322265625 9.108478546142578 0.6521116495132446 0.1463346928358078 2.327441856265068 -0.027180552 0.027338762 0.00015820935368537903 -7.510425567626953 9.095474243164062 0.6585826873779297 0.14545848965644836 2.3890898525714874 -0.026956966 0.027338153 0.0003811866044998169
17.399999999999977 -7.557453155517578 9.103153228759766 0.6427493691444397 0.13989071547985077 2.328340157866478 -0.027127855 0.02728627 0.00015841610729694366 -7.397487640380859 8.99935531616211 0.6483876705169678 0.13880392909049988 2.3890592753887177 -0.026593657 0.026974846 0.0003811884671449661
17.69999999999999 -7.527427673339844 9.093437194824219 0.6285210251808167 0.13368269801139832 2.32821324467659 -0.027054928 0.027210627 0.0001556985080242157 -7.4505767822265625 9.073936462402344 0.6335296630859375 0.1322232484817505 2.3891125917434692 -0.026806343 0.02718753 0.0003811866044998169
18.0 -7.500885009765625 9.09109115600586 0.6106313467025757 0.12766104936599731 2.3284985423088074 -0.027000042 0.027152335 0.0001522935926914215 -7.344245910644531 8.993133544921875 0.6144477128982544 0.12577803432941437 2.3891133815050125 -0.026478749 0.026859937 0.0003811884671449661
18.299999999999983 -7.483863830566406 9.103302001953125 0.5899372100830078 0.12187617272138596 2.3312515541911125 -0.026983349 0.027137619 0.00015426985919475555 -7.4808502197265625 9.15877914428711 0.5916580557823181 0.11952711641788483 2.38911409676075 -0.026989298 0.02737049 0.0003811921924352646
18.599999999999966 -7.468658447265625 9.118511199951172 0.5653668642044067 0.11586857587099075 2.3310881927609444 -0.026976632 0.027127543 0.00015091150999069214 -7.219196319580078 8.929054260253906 0.5657180547714233 0.11352936178445816 2.3891053572297096 -0.026138669 0.026519869 0.0003811996430158615
18.899999999999977 -7.443229675292969 9.125934600830078 0.5375645160675049 0.11010371148586273 2.330373153090477 -0.026938895 0.027086461 0.00014756619930267334 -7.389476776123047 9.13351058959961 0.5372082591056824 0.10783543437719345 2.3890775069594383 -0.02677346 0.027154664 0.00038120336830616
19.19999999999999 -7.411228179931641 9.128585815429688 0.5075430870056152 0.10480023920536041 2.3297009617090225 -0.026882075 0.027026815 0.00014474056661128998 -7.162853240966797 8.9427490234375 0.5066989660263062 0.10249508172273636 2.3890898302197456 -0.026049279 0.02643049 0.0003812108188867569
19.5 -7.374111175537109 9.127727508544922 0.4757278561592102 0.09989888221025467 2.3292430713772774 -0.026810313 0.02695361 0.00014329701662063599 -7.280555725097656 9.097381591796875 0.47474387288093567 0.09754854440689087 2.3891182839870453 -0.026509002 0.026890215 0.00038121268153190613
19.799999999999983 -7.3255462646484375 9.118194580078125 0.44309329986572266 0.09537112712860107 2.3311127424240112 -0.026700463 0.02684992 0.00014945678412914276 -7.080310821533203 8.934490203857422 0.44185686111450195 0.09303360432386398 2.3890698477625847 -0.0258784 0.026259618 0.0003812182694673538
20.099999999999966 -7.264190673828125 9.098480224609375 0.4103519320487976 0.09142032265663147 2.336061805486679 -0.026547518 0.02671183 0.00016431324183940887 -7.153827667236328 9.045394897460938 0.40851354598999023 0.08898015320301056 2.38906092941761 -0.026188783 0.026570002 0.0003812182694673538
20.399999999999977 -7.19354248046875 9.071002960205078 0.3777611553668976 0.08803731203079224 2.343258947134018 -0.026362484 0.026548848 0.00018636323511600494 -6.973262786865234 8.901771545410156 0.3751395642757416 0.08541527390480042 2.389063596725464 -0.025626056 0.026007278 0.0003812219947576523
20.69999999999999 -7.115207672119141 9.0380859375 0.3452099561691284 0.085148386657238 2.353236608207226 -0.02615127 0.026369574 0.0002183038741350174 -7.024570465087891 8.989246368408203 0.3421168625354767 0.08236026018857956 2.3891530260443687 -0.025860257 0.02624148 0.0003812219947576523
21.0 -7.033306121826172 9.002971649169922 0.31308606266975403 0.08262412250041962 2.3653757125139236 -0.025927138 0.02618573 0.000258592888712883 -6.8299560546875 8.829387664794922 0.30977874994277954 0.07983411848545074 2.389044478535652 -0.025247533 0.02562876 0.0003812275826931
21.299999999999983 -6.952327728271484 8.968189239501953 0.28184136748313904 0.08051972836256027 2.378222607076168 -0.02570531 0.026006944 0.00030163489282131195 -6.858245849609375 8.891071319580078 0.2784191966056824 0.0778520330786705 2.389096699655056 -0.025400314 0.025781542 0.0003812275826931
21.599999999999966 -6.881340026855469 8.94091796875 0.2517023980617523 0.07880973815917969 2.3900900781154633 -0.025516296 0.025858697 0.0003424007445573807 -6.6780242919921875 8.742401123046875 0.2482902854681015 0.07642778754234314 2.389094904065132 -0.024834339 0.02521557 0.00038123130798339844
21.899999999999977 -6.801364898681641 8.900184631347656 0.2234453707933426 0.07768925279378891 2.399954356253147 -0.025294447 0.025668807 0.00037436001002788544 -6.672992706298828 8.766864776611328 0.21961234509944916 0.07557298988103867 2.389057405292988 -0.024868896 0.025250126 0.0003812294453382492
22.19999999999999 -6.709510803222656 8.844112396240234 0.1969185173511505 0.07717250287532806 2.4086926132440567 -0.025029102 0.025431478 0.00040237605571746826 -6.499603271484375 8.620853424072266 0.1925734281539917 0.07529865950345993 2.3891222402453423 -0.02432185 0.024703085 0.0003812350332736969
22.5 -6.616294860839844 8.783615112304688 0.1720728576183319 0.07722853124141693 2.4166216403245926 -0.024757406 0.025184125 0.00042671896517276764 -6.465976715087891 8.612102508544922 0.16733741760253906 0.07561508566141129 2.3890782967209816 -0.024253607 0.02463484 0.00038123317062854767
22.799999999999983 -6.5033721923828125 8.699596405029297 0.14888113737106323 0.0779566764831543 2.423062026500702 -0.024414761 0.024861427 0.00044666603207588196 -6.294391632080078 8.46285629272461 0.14404462277889252 0.0765325054526329 2.3890417888760567 -0.023707826 0.024089063 0.00038123689591884613
23.099999999999966 -6.3778839111328125 8.598186492919922 0.1275479644536972 0.0793735533952713 2.427224099636078 -0.02402596 0.024485232 0.0004592724144458771 -6.236003875732422 8.424152374267578 0.12281882762908936 0.07806170731782913 2.3890290334820747 -0.023549236 0.023930473 0.00038123689591884613
23.399999999999977 -6.241710662841797 8.4814453125 0.10832302272319794 0.08150454610586166 2.4295622184872627 -0.023597667 0.02406254 0.00046487338840961456 -6.056800842285156 8.261898040771484 0.10376735031604767 0.08021386712789536 2.389078415930271 -0.022971777 0.023353018 0.0003812406212091446
23.69999999999999 -6.115684509277344 8.371356964111328 0.09104165434837341 0.08405741304159164 2.4307715222239494 -0.023201605 0.02367035 0.0004687439650297165 -5.973419189453125 8.192546844482422 0.08698713034391403 0.08300168067216873 2.3891164660453796 -0.022721734 0.023102976 0.0003812424838542938
24.0 -5.983551025390625 8.25137710571289 0.07602103054523468 0.08716057986021042 2.4310076907277107 -0.022781486 0.023250986 0.00046950019896030426 -5.785175323486328 8.01523208618164 0.07256460934877396 0.0864388570189476 2.389060229063034 -0.022107156 0.022488402 0.0003812462091445923
24.299999999999983 -5.841915130615234 8.117897033691406 0.06339012831449509 0.09088440239429474 2.4302564337849617 -0.022325939 0.022793088 0.0004671495407819748 -5.679328918457031 7.917285919189453 0.06058109179139137 0.0905413031578064 2.3890793956816196 -0.021773862 0.02215511 0.0003812480717897415
24.599999999999966 -5.691871643066406 7.972076416015625 0.05322522297501564 0.0952599048614502 2.4286899007856846 -0.021837994 0.022300327 0.00046233274042606354 -5.477382659912109 7.720085144042969 0.0511120967566967 0.09532658010721207 2.389141160994768 -0.021106558 0.021487812 0.0003812536597251892
24.899999999999977 -5.529048919677734 7.809413909912109 0.045631907880306244 0.10033973306417465 2.426336631178856 -0.021303356 0.021758035 0.00045467913150787354 -5.340068817138672 7.584136962890625 0.044232286512851715 0.10081533342599869 2.3891157656908035 -0.020658923 0.021040177 0.0003812536597251892
25.19999999999999 -5.349620819091797 7.6261749267578125 0.0406951941549778 0.10617032647132874 2.423419628292322 -0.02070843 0.021153124 0.0004446934908628464 -5.115966796875 7.358001708984375 0.04001479968428612 0.10703039169311523 2.3890801034867764 -0.019909246 0.020290505 0.0003812592476606369
25.5 -5.152629852294922 7.421298980712891 0.038471706211566925 0.11278607696294785 2.4199269115924835 -0.020049732 0.020482646 0.0004329141229391098 -4.9573974609375 7.193977355957031 0.03853572532534599 0.11399868875741959 2.389114309102297 -0.019382713 0.019763976 0.00038126297295093536
25.799999999999983 -4.936931610107422 7.193702697753906 0.039016276597976685 0.12022391706705093 2.416011281311512 -0.019323718 0.019743474 0.0004197563976049423 -4.69793701171875 6.925437927246094 0.03987325727939606 0.1217501312494278 2.3891243040561676 -0.018505514 0.018886786 0.0003812722861766815
26.099999999999966 -4.704448699951172 6.945674896240234 0.0424041822552681 0.12851253151893616 2.4121429100632668 -0.018537028 0.018943429 0.00040640123188495636 -4.513542175292969 6.728183746337891 0.04411281645298004 0.13032002747058868 2.3890744149684906 -0.017884078 0.018265354 0.00038127601146698
26.399999999999977 -4.4589080810546875 6.681236267089844 0.0487564392387867 0.13766881823539734 2.4087534435093403 -0.017702714 0.018097062 0.00039434805512428284 -4.204669952392578 6.402683258056641 0.051345448940992355 0.13974761962890625 2.389106374233961 -0.016831256 0.017212545 0.0003812890499830246
26.69999999999999 -4.197620391845703 6.3974456787109375 0.05819372087717056 0.14773231744766235 2.4057513251900673 -0.016811213 0.017194875 0.00038366205990314484 -3.9825172424316406 6.159854888916016 0.06167448312044144 0.15007935464382172 2.389091484248638 -0.016074678 0.016455973 0.0003812946379184723
27.0 -3.9159202575683594 6.089664459228516 0.07084576040506363 0.15875184535980225 2.403341807425022 -0.015847262 0.01622156 0.0003742985427379608 -3.6434364318847656 5.79595947265625 0.07521334290504456 0.16136714816093445 2.3891035318374634 -0.014912424 0.015293733 0.00038130953907966614
27.299999999999983 -3.609905242919922 5.753631591796875 0.08683590590953827 0.17077238857746124 2.4013346433639526 -0.014796823 0.015163446 0.00036662258207798004 -3.355316162109375 5.478588104248047 0.09209363162517548 0.1736723780632019 2.3890379518270493 -0.013923594 0.0143049145 0.0003813207149505615
27.599999999999966 -3.275360107421875 5.385173797607422 0.10629112273454666 0.1838502138853073 2.399955026805401 -0.013645822 0.014006661 0.0003608390688896179 -2.9589462280273438 5.048542022705078 0.11246408522129059 0.18706445395946503 2.38912433385849 -0.01255976 0.012941102 0.00038134120404720306
27.899999999999977 -2.9078521728515625 4.979652404785156 0.1293456107378006 0.198047935962677 2.3991937786340714 -0.012379207 0.012736365 0.00035715848207473755 -2.6210365295410156 4.671939849853516 0.13650034368038177 0.20162564516067505 2.389029309153557 -0.011394906 0.011776263 0.0003813570365309715
28.19999999999999 -2.4999618530273438 4.529499053955078 0.15614639222621918 0.2134324163198471 2.3991160094738007 -0.010971762 0.01132768 0.00035591796040534973 -2.1376304626464844 4.144874572753906 0.1644047647714615 0.21744981408119202 2.3890986889600754 -0.009727526 0.010108914 0.00038138777017593384
28.5 -2.045452117919922 4.0282135009765625 0.1868453323841095 0.23008687794208527 2.3996935933828354 -0.009402137 0.009759478 0.0003573410212993622 -1.6996994018554688 3.6577186584472656 0.1964215189218521 0.2346494048833847 2.3890901803970337 -0.008215049 0.008596462 0.00038141291588544846
28.799999999999983 -1.5375213623046875 3.4687271118164062 0.22159834206104279 0.248106449842453 2.4009105414152145 -0.0076471753 0.00800889 0.00036171451210975647 -1.1219825744628906 3.02490234375 0.2328384518623352 0.25335416197776794 2.3891123831272125 -0.0062204716 0.006601929 0.00038145761936903
29.099999999999966 -0.9686203002929688 2.8429031372070312 0.2606237530708313 0.2676266133785248 2.4025332033634186 -0.005681593 0.006050572 0.0003689788281917572 -0.5529327392578125 2.3942909240722656 0.274008572101593 0.2737206816673279 2.389087438583374 -0.0042545707 0.004636071 0.0003815004602074623
29.399999999999977 -0.3184623718261719 2.129283905029297 0.30452919006347656 0.288953572511673 2.4043042957782745 -0.0034361333 0.0038120672 0.0003759339451789856 0.16223526000976562 1.610504150390625 0.3203600347042084 0.2959333658218384 2.3890328109264374 -0.0017857914 0.0021673595 0.00038156809750944376
29.69999999999999 0.41620635986328125 1.3230361938476562 0.35371896624565125 0.31225642561912537 2.405217945575714 -0.0009000525 0.0012805983 0.00038054585456848145 0.9142646789550781 0.7821540832519531 0.37242934107780457 0.32021620869636536 2.389064311981201 0.0008091983 -0.00042755558 0.0003816427197307348
30.0 1.2411880493164062 0.41796875 0.40844297409057617 0.3376028835773468 2.4052026569843292 0.0019455068 -0.0015619099 0.00038359686732292175 1.8376350402832031 -0.22623443603515625 0.4308871626853943 0.34683758020401 2.389125347137451 0.00399162 -0.0036098647 0.0003817554097622633
30.299999999999983 2.2020111083984375 -0.6324501037597656 0.4695335626602173 0.36549288034439087 2.40458744764328 0.0052559413 -0.0048708096 0.00038513168692588806 2.8580245971679688 -1.3416481018066406 0.4965963065624237 0.37612617015838623 2.389098972082138 0.0075054453 -0.0071235527 0.00038189254701137543
30.599999999999966 3.3505325317382812 -1.8813591003417969 0.5383341312408447 0.3966887593269348 2.404196321964264 0.009207524 -0.008822214 0.00038531050086021423 4.110340118408203 -2.700408935546875 0.5706709027290344 0.4084778428077698 2.3890799283981323 0.011811284 -0.011429186 0.00038209836930036545
30.899999999999977 4.694923400878906 -3.3401260375976562 0.6167025566101074 0.43161603808403015 2.4031159579753876 0.013826277 -0.0134467855 0.0003794915974140167 5.562709808349609 -4.272548675537109 0.6545816659927368 0.44436803460121155 2.3891108334064484 0.016797509 -0.016415136 0.000382373109459877
31.19999999999999 6.305736541748047 -5.078426361083984 0.707309901714325 0.47051143646240234 2.40513151884079 0.019351386 -0.018972814 0.00037857145071029663 7.391948699951172 -6.237447738647461 0.750262439250946 0.48433059453964233 2.3890939950942993 0.023065813 -0.022683002 0.0003828108310699463
31.5 8.286087036132812 -7.196725845336914 0.8103273510932922 0.5131394863128662 2.412828028202057 0.026130773 -0.02573035 0.0004004240036010742 9.643516540527344 -8.643552780151367 0.8602133989334106 0.5288606286048889 2.389037787914276 0.03076545 -0.03038198 0.00038347020745277405
31.799999999999983 10.768070220947266 -9.831378936767578 0.9268549680709839 0.5596622228622437 2.423208475112915 0.034609474 -0.034169413 0.000440061092376709 12.615238189697266 -11.791316986083984 0.9872164726257324 0.5779661536216736 2.3891038298606873 0.04090274 -0.040518127 0.00038461387157440186
32.099999999999966 14.019750595092773 -13.25816822052002 1.0621367692947388 0.6119847297668457 2.4357038736343384 0.045689404 -0.045213684 0.0004757195711135864 16.553133010864258 -15.92540454864502 1.1319588422775269 0.6293764710426331 2.389063775539398 0.05429713 -0.053910524 0.000386606901884079
32.39999999999998 18.328937530517578 -17.76725196838379 1.2094528675079346 0.6608723998069763 2.4320108294487 0.060326062 -0.059864983 0.0004610791802406311 21.820302963256836 -21.38159942626953 1.2791104316711426 0.6712954640388489 2.389109432697296 0.07214912 -0.07175897 0.00039014965295791626
32.69999999999999 22.669675827026367 -22.2579345703125 1.326917290687561 0.6850370764732361 2.4236956238746643 0.075023904 -0.07457203 0.0004518777132034302 24.99812889099121 -24.637622833251953 1.3589355945587158 0.6697266101837158 2.3891682624816895 0.08289056 -0.08249913 0.00039143115282058716
33.0 22.00114631652832 -21.563024520874023 1.340867042541504 0.6469253301620483 2.425914168357849 0.07277459 -0.0722852 0.0004893913865089417 20.80428695678711 -20.33642578125 1.3120723962783813 0.6092121601104736 2.3891457319259644 0.06873617 -0.06834252 0.00039365142583847046
33.29999999999998 17.073606491088867 -16.498252868652344 1.2550702095031738 0.5747157335281372 2.4051395654678345 0.05610531 -0.05568178 0.000423528254032135 15.34343147277832 -14.687708854675293 1.2021872997283936 0.5311101675033569 2.389020085334778 0.050248034 -0.049850583 0.0003974512219429016
33.599999999999966 12.883054733276367 -12.129148483276367 1.139599084854126 0.5022656321525574 2.3957709670066833 0.04189229 -0.0414887 0.00040359050035476685 11.463970184326172 -10.62603759765625 1.0896241664886475 0.4614763557910919 2.3890331089496613 0.037080936 -0.036681555 0.0003993809223175049
33.89999999999998 9.6175537109375 -8.687751770019531 1.0339696407318115 0.4409012794494629 2.404672861099243 0.03079483 -0.030368365 0.000426463782787323 8.286922454833984 -7.289272308349609 0.9885819554328918 0.402858704328537 2.389090806245804 0.026278326 -0.02587765 0.0004006754606962204
34.19999999999999 7.069801330566406 -5.978855133056641 0.9405255913734436 0.3895505368709564 2.4210223257541656 0.022124715 -0.021653175 0.00047153979539871216 6.006389617919922 -4.870893478393555 0.9001399874687195 0.3534805178642273 2.389116644859314 0.018517235 -0.01811589 0.00040134601294994354
34.5 4.94873046875 -3.715789794921875 0.8564808964729309 0.3446634113788605 2.4340849816799164 0.014900021 -0.014381371 0.0005186498165130615 3.9441452026367188 -2.6892852783203125 0.8228435516357422 0.31143879890441895 2.3891422748565674 0.011492319 -0.011090427 0.00040189269930124283
34.79999999999998 3.221965789794922 -1.8628730773925781 0.7828331589698792 0.3061911165714264 2.4481169879436493 0.009015538 -0.008446623 0.0005689151585102081 2.397075653076172 -1.0382919311523438 0.7550906538963318 0.2752816677093506 2.3891560435295105 0.0062225345 -0.005820333 0.00040220143273472786
35.099999999999966 1.7450218200683594 -0.2750816345214844 0.7175443768501282 0.27228406071662903 2.459768623113632 0.003980931 -0.0033666044 0.0006143264472484589 0.9064140319824219 0.5432929992675781 0.6954828500747681 0.24391748011112213 2.38910736143589 0.0011420147 -0.00073952624 0.0004024885129183531
35.39999999999998 0.459320068359375 1.109893798828125 0.6601845026016235 0.2425508201122284 2.471949189901352 -0.0004015714 0.0010629185 0.0006613470613956451 -0.24120330810546875 1.7708511352539062 0.6429316997528076 0.21654455363750458 2.3891240805387497 -0.0027663126 0.0031689708 0.00040265824645757675
35.69999999999999 -0.660400390625 2.3194313049316406 0.6102520227432251 0.21674591302871704 2.4860288500785828 -0.004217144 0.004928466 0.0007113218307495117 -1.3878288269042969 2.987804412841797 0.5965654253959656 0.19254828989505768 2.3890893012285233 -0.006672385 0.007075213 0.00040282774716615677
36.0 -1.6534996032714844 3.391559600830078 0.5663319230079651 0.19414979219436646 2.4985417127609253 -0.0075996667 0.008354764 0.0007550977170467377 -2.290607452392578 3.9524879455566406 0.5557178854942322 0.1714620143175125 2.389060392975807 -0.009742919 0.010145851 0.0004029320552945137
36.29999999999998 -2.5553131103515625 4.362678527832031 0.5279103517532349 0.17430639266967773 2.5095821619033813 -0.010668851 0.011462428 0.0007935762405395508 -3.214031219482422 4.930400848388672 0.5198529958724976 0.152915820479393 2.3891384452581406 -0.012884356 0.013287398 0.00040304195135831833
36.599999999999966 -3.366504669189453 5.233634948730469 0.4945579767227173 0.15674595534801483 2.5184342116117477 -0.013426736 0.014250515 0.0008237790316343307 -3.955463409423828 5.719429016113281 0.48855894804000854 0.13661976158618927 2.389144316315651 -0.0154004935 0.015803607 0.0004031136631965637
36.89999999999998 -4.1028900146484375 6.020862579345703 0.4655398428440094 0.1412976235151291 2.524810031056404 -0.015926875 0.016772818 0.0008459426462650299 -4.719074249267578 6.524318695068359 0.46150028705596924 0.12233787029981613 2.3890826031565666 -0.0179914 0.018394588 0.00040318816900253296
37.19999999999999 -4.780147552490234 6.7407073974609375 0.44068053364753723 0.12779279053211212 2.5290331691503525 -0.018222123 0.019083187 0.0008610635995864868 -5.351650238037109 7.1924285888671875 0.43841779232025146 0.10988064855337143 2.389076791703701 -0.020130703 0.020533942 0.0004032384604215622
37.5 -5.411136627197266 7.406898498535156 0.41989147663116455 0.11605151742696762 2.531704865396023 -0.020356428 0.02122656 0.0008701328188180923 -5.988563537597656 7.859466552734375 0.4191001355648041 0.09909109771251678 2.3890942484140396 -0.022282876 0.022686167 0.00040329061448574066
37.79999999999998 -6.00244140625 8.026939392089844 0.4028080999851227 0.10592269152402878 2.533228777348995 -0.02235163 0.02322791 0.0008762795478105545 -6.570781707763672 8.4666748046875 0.4033833146095276 0.08984056115150452 2.3891169726848602 -0.024244696 0.024648027 0.00040333159267902374
38.099999999999966 -6.560276031494141 8.607673645019531 0.38923922181129456 0.09731817245483398 2.533955007791519 -0.024229463 0.025108835 0.0008793715387582779 -7.130817413330078 9.046768188476562 0.3911372125148773 0.08202196657657623 2.389109954237938 -0.02612744 0.026530813 0.0004033725708723068
38.39999999999998 -7.089221954345703 9.153491973876953 0.37894538044929504 0.09018302708864212 2.533398427069187 -0.026004536 0.026883408 0.000878872349858284 -7.646747589111328 9.578044891357422 0.3822619915008545 0.07554619759321213 2.3891054913401604 -0.027855232 0.028258637 0.00040340423583984375
38.69999999999999 -7.594921112060547 9.67010498046875 0.3720780611038208 0.08440139144659042 2.5316633209586143 -0.027696567 0.02857045 0.0008738841861486435 -8.157142639160156 10.099178314208984 0.37668195366859436 0.07033880800008774 2.3890564367175102 -0.029560737 0.029964175 0.0004034377634525299
39.0 -8.083568572998047 10.163005828857422 0.368757039308548 0.07987593859434128 2.5280702337622643 -0.029325925 0.030188251 0.0008623264729976654 -8.634525299072266 10.582977294921875 0.3743435740470886 0.06633782386779785 2.389133393764496 -0.03114904 0.031552505 0.00040346384048461914
39.29999999999998 -8.559993743896484 10.637432098388672 0.3691309690475464 0.07649128884077072 2.5230606123805046 -0.030909494 0.031753972 0.0008444786071777344 -9.112617492675781 11.063003540039062 0.3752111494541168 0.06349150836467743 2.3890887051820755 -0.032735307 0.0331388 0.00040349364280700684
39.599999999999966 -9.02816390991211 11.097270965576172 0.37321481108665466 0.07417037338018417 2.5164922401309013 -0.032459766 0.033280212 0.0008204467594623566 -9.568248748779297 11.516361236572266 0.3792668282985687 0.06175704300403595 2.3891363590955734 -0.03423986 0.034643374 0.0004035159945487976
39.89999999999998 -9.488838195800781 11.543601989746094 0.3809239864349365 0.07287149131298065 2.5085592716932297 -0.033979896 0.034769896 0.0007899999618530273 -10.029632568359375 11.971099853515625 0.38650721311569214 0.06109911575913429 2.3890736140310764 -0.03575922 0.036162764 0.00040354207158088684
40.19999999999999 -9.93743896484375 11.971080780029297 0.3922969698905945 0.07257238030433655 2.498511165380478 -0.03545274 0.036204465 0.0007517263293266296 -10.478431701660156 12.409130096435547 0.3969442546367645 0.06148892268538475 2.38913157209754 -0.037229825 0.037633393 0.0004035681486129761
40.5 -10.370811462402344 12.376773834228516 0.40719714760780334 0.07327341288328171 2.486432932317257 -0.036867857 0.037573162 0.0007053054869174957 -10.938434600830078 12.853946685791016 0.4106031060218811 0.06290320307016373 2.3890183940529823 -0.038733047 0.039136637 0.00040359050035476685
40.79999999999998 -10.808937072753906 12.780731201171875 0.4252365529537201 0.07489213347434998 2.471922814846039 -0.038293112 0.03894427 0.0006511583924293518 -11.3953857421875 13.291641235351562 0.42752355337142944 0.06532350182533264 2.3891025483608246 -0.040219642 0.04062326 0.0004036165773868561
41.099999999999966 -11.264129638671875 13.196662902832031 0.4466670751571655 0.07742096483707428 2.456621304154396 -0.039770678 0.040364757 0.0005940794944763184 -11.87002182006836 13.742618560791016 0.44775906205177307 0.06873538345098495 2.3890911862254143 -0.041759994 0.042163637 0.0004036426544189453
41.39999999999998 -11.741809844970703 13.6329345703125 0.47115346789360046 0.0809343159198761 2.4432125091552734 -0.041317984 0.041862678 0.0005446933209896088 -12.352001190185547 14.19662857055664 0.47137874364852905 0.0731276422739029 2.3891337662935257 -0.043318335 0.043722007 0.000403672456741333
41.69999999999999 -12.237367630004883 14.086868286132812 0.49919208884239197 0.08551839739084244 2.434211142361164 -0.042918153 0.043428976 0.000510822981595993 -12.859718322753906 14.671821594238281 0.4984671175479889 0.07849171757698059 2.3890621066093445 -0.044956546 0.045360245 0.00040369853377342224
42.0 -12.741844177246094 14.54571533203125 0.5303946137428284 0.0911220908164978 2.4253878593444824 -0.044540387 0.045018908 0.0004785209894180298 -13.387947082519531 15.163021087646484 0.5291275382041931 0.08482072502374649 2.3890222683548927 -0.04665649 0.04706022 0.0004037320613861084
42.29999999999998 -13.269521713256836 15.024051666259766 0.5648550987243652 0.09773706644773483 2.4171221181750298 -0.046233382 0.04668218 0.00044879689812660217 -13.951993942260742 15.68548583984375 0.5634838342666626 0.0921085774898529 2.3890843093395233 -0.048469767 0.048873536 0.000403769314289093
42.599999999999966 -13.837850570678711 15.539295196533203 0.6028603315353394 0.10545912384986877 2.4097640812397003 -0.048055366 0.048477866 0.0004225000739097595 -14.55483627319336 16.241825103759766 0.6016842126846313 0.10034879297018051 2.389021836221218 -0.05040491 0.05080872 0.0004038102924823761
42.89999999999998 -14.454156875610352 16.098453521728516 0.6446746587753296 0.11418218165636063 2.4031534865498543 -0.050030995 0.05042934 0.00039834529161453247 -15.209192276000977 16.844806671142578 0.6439065933227539 0.1095331609249115 2.389054149389267 -0.052504964 0.052908823 0.0004038587212562561
43.19999999999999 -15.133926391601562 16.717121124267578 0.6907073855400085 0.12391360849142075 2.397815726697445 -0.052211773 0.052588977 0.0003772042691707611 -15.924741744995117 17.50381851196289 0.6903653740882874 0.11964976042509079 2.3890919014811516 -0.054801144 0.055205062 0.0004039183259010315
43.5 -15.88914680480957 17.406627655029297 0.7412257790565491 0.13458533585071564 2.3932919651269913 -0.054637074 0.05499531 0.00035823509097099304 -16.720239639282227 18.237384796142578 0.7413204312324524 0.13068073987960815 2.389146327972412 -0.057356134 0.057760127 0.00040399283170700073
43.79999999999998 -16.733936309814453 18.1810302734375 0.796567976474762 0.14613942801952362 2.3898013681173325 -0.057352975 0.05769453 0.0003415532410144806 -17.61247444152832 19.061878204345703 0.7970907688140869 0.14259889721870422 2.389093428850174 -0.060224432 0.060628515 0.0004040822386741638
44.099999999999966 -17.691102981567383 19.06383514404297 0.857171893119812 0.15864425897598267 2.3885483145713806 -0.060435236 0.0607661 0.00033086538314819336 -18.628419876098633 20.004100799560547 0.8580706715583801 0.1553635597229004 2.3891151547431946 -0.06349635 0.06390055 0.0004042014479637146
44.39999999999998 -18.77785873413086 20.072078704833984 0.9236629009246826 0.17197838425636292 2.3898612558841705 -0.06393949 0.06426595 0.0003264620900154114 -19.802902221679688 21.098304748535156 0.9247494339942932 0.168914794921875 2.389066755771637 -0.067286275 0.06769063 0.00040435791015625
44.69999999999999 -20.03678321838379 21.24652862548828 0.9969696998596191 0.18613381683826447 2.392848923802376 -0.068006694 0.06833075 0.000324055552482605 -21.183998107910156 22.39218521118164 0.9977309107780457 0.18316511809825897 2.389083132147789 -0.07175405 0.072158635 0.0004045814275741577
45.0 -21.561126708984375 22.684877395629883 1.0778892040252686 0.20108665525913239 2.4027265459299088 -0.07294975 0.07328951 0.0003397613763809204 -22.89229965209961 24.00568962097168 1.0777294635772705 0.1979890763759613 2.389108508825302 -0.07730428 0.07770921 0.00040493160486221313
45.29999999999998 -23.370166778564453 24.401151657104492 1.1662464141845703 0.21655966341495514 2.4137909561395645 -0.0788279 0.079185665 0.0003577619791030884 -24.816009521484375 25.826412200927734 1.165505290031433 0.21320442855358124 2.3891123980283737 -0.08354924 0.0839546 0.0004053637385368347
45.599999999999966 -25.589675903320312 26.506898880004883 1.2635235786437988 0.23138268291950226 2.4121292382478714 -0.08606317 0.086391225 0.0003280565142631531 -27.440860748291016 28.34001922607422 1.2613813877105713 0.22855672240257263 2.389096587896347 -0.092130415 0.09253659 0.0004061758518218994
45.89999999999998 -28.501773834228516 29.294727325439453 1.3717972040176392 0.2457905262708664 2.410541221499443 -0.095605746 0.095887765 0.00028201937675476074 -30.6094970703125 31.39121437072754 1.3637032508850098 0.24368137121200562 2.3891019225120544 -0.10250673 0.102914095 0.0004073679447174072
46.19999999999999 -31.990345001220703 32.65703582763672 1.4791258573532104 0.2599203586578369 2.405737042427063 -0.10706574 0.1072966 0.00023086369037628174 -34.67724609375 35.345638275146484 1.4626129865646362 0.258117139339447 2.3891223073005676 -0.11589655 0.11630592 0.0004093647003173828
46.5 -36.31330871582031 36.865966796875 1.5516034364700317 0.2743661403656006 2.37862765789032 -0.12135674 0.12151799 0.0001612529158592224 -38.140472412109375 38.73274230957031 1.5252991914749146 0.2715747058391571 2.389143794775009 -0.12733388 0.1277447 0.0004108250141143799
46.79999999999998 -37.81145477294922 38.32722473144531 1.588891625404358 0.28828445076942444 2.392946034669876 -0.12633231 0.126463 0.00013068318367004395 -37.13100051879883 37.727447509765625 1.5078662633895874 0.2847961187362671 2.3891093730926514 -0.12399004 0.12440098 0.00041094422340393066
47.099999999999966 -35.280517578125 35.83944320678711 1.5294902324676514 0.2972642183303833 2.385680079460144 -0.11797952 0.11813085 0.00015132874250411987 -32.73551559448242 33.4015998840332 1.4237151145935059 0.29924720525741577 2.389046609401703 -0.10945976 0.10987305 0.00041329115629196167
47.39999999999998 -30.526086807250977 31.161094665527344 1.4264787435531616 0.3140398859977722 2.375526487827301 -0.10224954 0.10239872 0.0001491829752922058 -28.36502456665039 29.11883544921875 1.3196295499801636 0.31557852029800415 2.389018952846527 -0.095036715 0.095452316 0.00041560083627700806
47.69999999999999 -26.5246524810791 27.244550704956055 1.3173677921295166 0.3327653408050537 2.3700313568115234 -0.08903916 0.08919665 0.00015749037265777588 -25.01677894592285 25.85500717163086 1.2173150777816772 0.3335929811000824 2.3891362845897675 -0.08402678 0.08444373 0.00041694939136505127
48.0 -23.459444046020508 24.263959884643555 1.2140474319458008 0.3507630228996277 2.3693262934684753 -0.07895392 0.0791305 0.00017657876014709473 -22.169818878173828 23.084327697753906 1.1215884685516357 0.35294610261917114 2.389043390750885 -0.07466552 0.07508344 0.0004179254174232483
48.29999999999998 -20.950176239013672 21.835918426513672 1.1195753812789917 0.36908313632011414 2.374400705099106 -0.070709765 0.07091574 0.00020597875118255615 -19.98029899597168 20.963401794433594 1.0326642990112305 0.373332142829895 2.3890992403030396 -0.06749187 0.06791036 0.0004184916615486145
48.599999999999966 -18.812911987304688 19.771360397338867 1.0343997478485107 0.3883005976676941 2.3811487555503845 -0.06369043 0.063917466 0.0002270340919494629 -18.02705192565918 19.071979522705078 0.949746310710907 0.39447537064552307 2.3891492784023285 -0.06108514 0.061504085 0.00041894614696502686
48.89999999999998 -17.038646697998047 18.06867027282715 0.9482589960098267 0.40829548239707947 2.3865780532360077 -0.057873234 0.058135867 0.00026263296604156494 -16.490219116210938 17.59110450744629 0.8720477819442749 0.4161364734172821 2.3890696465969086 -0.05606454 0.056483768 0.00041922926902770996
49.19999999999999 -15.617593765258789 16.719154357910156 0.8655990362167358 0.4302501678466797 2.3974097967147827 -0.053231254 0.05354577 0.000314515084028244 -15.071229934692383 16.223316192626953 0.7989306449890137 0.4380931258201599 2.389110028743744 -0.051420093 0.05183956 0.0004194676876068115
49.5 -14.41789436340332 15.588363647460938 0.7869967222213745 0.45188212394714355 2.4093481302261353 -0.049320273 0.04969346 0.00037318840622901917 -13.93844223022461 15.137439727783203 0.729964017868042 0.46014833450317383 2.3891098499298096 -0.047729056 0.048148677 0.00041962042450904846
49.79999999999998 -13.37818717956543 14.61477279663086 0.71397465467453 0.4731040894985199 2.4236643612384796 -0.045934886 0.04637087 0.00043598562479019165 -12.869083404541016 14.111213684082031 0.664858877658844 0.48211929202079773 2.3891084492206573 -0.04423573 0.044655483 0.0004197545349597931
50.099999999999966 -12.469799041748047 13.768444061279297 0.6488561034202576 0.4947458505630493 2.442246973514557 -0.042980075 0.043477505 0.0004974305629730225 -12.049905776977539 13.331729888916016 0.603456437587738 0.5038446187973022 2.389125168323517 -0.041579407 0.04199924 0.0004198327660560608
50.39999999999998 -11.630815505981445 12.973651885986328 0.5869497060775757 0.5161348581314087 2.445920944213867 -0.040247098 0.04075616 0.0005090609192848206 -11.155426025390625 12.473678588867188 0.5456725358963013 0.5251739621162415 2.3890990614891052 -0.038651526 0.039071456 0.0004199296236038208
50.69999999999999 -10.89752197265625 12.271800994873047 0.5284514427185059 0.5371346473693848 2.4398651123046875 -0.037861254 0.038349286 0.00048803165555000305 -10.558666229248047 11.910285949707031 0.49149632453918457 0.5459794998168945 2.3890955448150635 -0.0367274 0.03714737 0.0004199706017971039
51.0 -10.237192153930664 11.638736724853516 0.4737773835659027 0.5572254061698914 2.4325473606586456 -0.035712224 0.03617558 0.00046335533261299133 -9.861661911010742 11.243682861328125 0.4409447908401489 0.5661395192146301 2.389105260372162 -0.034448773 0.0348688 0.0004200264811515808
51.29999999999998 -9.628149032592773 11.057003021240234 0.4234757721424103 0.5761560201644897 2.428485780954361 -0.03372674 0.034175843 0.00044910237193107605 -9.396963119506836 10.806392669677734 0.39407074451446533 0.5855522155761719 2.3890525102615356 -0.032952815 0.033372868 0.00042005255818367004
51.599999999999966 -9.069112777709961 10.52468490600586 0.37670567631721497 0.5943107008934021 2.4265885055065155 -0.0319018 0.032344386 0.00044258683919906616 -8.849884033203125 10.283935546875 0.35093486309051514 0.604120671749115 2.389107048511505 -0.03116538 0.03158547 0.00042008981108665466
51.89999999999998 -8.563276290893555 10.043704986572266 0.3334222733974457 0.611878514289856 2.4257294833660126 -0.030248944 0.030689284 0.00044034048914909363 -8.486474990844727 9.942256927490234 0.31161099672317505 0.6217626333236694 2.3891555666923523 -0.029996576 0.030416679 0.0004201028496026993
52.19999999999999 -8.100381851196289 9.603507995605469 0.29437974095344543 0.6285991668701172 2.4261050522327423 -0.028733658 0.02917459 0.00044093281030654907 -8.056873321533203 9.531375885009766 0.2761709988117218 0.638399064540863 2.3890726268291473 -0.028592039 0.029012164 0.00042012520134449005
52.5 -7.675298690795898 9.199283599853516 0.25974583625793457 0.6442646980285645 2.427995443344116 -0.027339118 0.027784776 0.000445658341050148 -7.774234771728516 9.264717102050781 0.24468854069709778 0.6539607644081116 2.389131635427475 -0.027682034 0.028102169 0.0004201345145702362
52.79999999999998 -7.289289474487305 8.832588195800781 0.22937126457691193 0.6588551998138428 2.4315251857042313 -0.02606997 0.026525479 0.0004555080085992813 -7.43950080871582 8.942935943603516 0.21723119914531708 0.6683796048164368 2.389045938849449 -0.026585458 0.027005605 0.0004201475530862808
53.099999999999966 -6.941356658935547 8.502166748046875 0.20319893956184387 0.6722825169563293 2.4362915456295013 -0.024923092 0.025393184 0.0004700925201177597 -7.223865509033203 8.737537384033203 0.19386255741119385 0.6815943717956543 2.389128804206848 -0.02588883 0.026308984 0.0004201531410217285
53.39999999999998 -6.626495361328125 8.202617645263672 0.181356281042099 0.6846932172775269 2.4421717822551727 -0.023881752 0.024369344 0.00048759207129478455 -6.967948913574219 8.48885726928711 0.17463864386081696 0.6935425996780396 2.389089599251747 -0.025046622 0.025466783 0.00042016059160232544
53.69999999999999 -6.335304260253906 7.924289703369141 0.16378402709960938 0.6959991455078125 2.4487686157226562 -0.022914238 0.023421573 0.0005073342472314835 -6.810993194580078 8.3363037109375 0.15960852801799774 0.7041649222373962 2.389083966612816 -0.024535945 0.024956107 0.00042016245424747467
54.0 -6.073055267333984 7.672737121582031 0.15033988654613495 0.7061144709587097 2.4561362117528915 -0.022038357 0.022568531 0.0005301740020513535 -6.626007080078125 8.152851104736328 0.14881256222724915 0.7134007215499878 2.38905730843544 -0.023921976 0.024342144 0.00042016804218292236
54.29999999999998 -5.848590850830078 7.456398010253906 0.14112892746925354 0.7152411937713623 2.464177280664444 -0.021285096 0.021839712 0.0005546156316995621 -6.522617340087891 8.048286437988281 0.14228206872940063 0.7211899757385254 2.3891411423683167 -0.023580376 0.024000544 0.00042016804218292236
54.599999999999966 -5.663848876953125 7.276767730712891 0.13618722558021545 0.7233449816703796 2.4724510610103607 -0.020660635 0.021240495 0.0005798600614070892 -6.401580810546875 7.923240661621094 0.14003819227218628 0.7274705767631531 2.389168620109558 -0.0231713 0.02359147 0.0004201699048280716
54.89999999999998 -5.524494171142578 7.1401519775390625 0.13528387248516083 0.7299702167510986 2.480911895632744 -0.020184385 0.020791976 0.0006075911223888397 -6.344051361083984 7.858818054199219 0.14209069311618805 0.7321810126304626 2.389038398861885 -0.02297238 0.02339255 0.0004201699048280716
55.19999999999999 -5.419376373291016 7.034843444824219 0.13865256309509277 0.7353091239929199 2.489428758621216 -0.019818438 0.020454392 0.0006359536200761795 -6.306404113769531 7.811805725097656 0.14843647181987762 0.735258162021637 2.3890962451696396 -0.022834957 0.023255128 0.0004201717674732208
55.5 -5.347190856933594 6.958209991455078 0.14648109674453735 0.7394312620162964 2.496931493282318 -0.019558204 0.020218536 0.0006603319197893143 -6.300758361816406 7.794216156005859 0.15905793011188507 0.7366392612457275 2.3891549855470657 -0.022799922 0.023220094 0.0004201717674732208
55.79999999999998 -5.308254241943359 6.910846710205078 0.15886427462100983 0.7422765493392944 2.503733292222023 -0.01940468 0.020086212 0.000681532546877861 -6.3287506103515625 7.8076629638671875 0.17392101883888245 0.7362631559371948 2.3890965282917023 -0.022872927 0.023293098 0.0004201717674732208
56.099999999999966 -5.307292938232422 6.896434783935547 0.17568618059158325 0.7426716089248657 2.507499635219574 -0.019373812 0.0200698 0.0006959885358810425 -6.394691467285156 7.856719970703125 0.1929730623960495 0.7340714335441589 2.389072999358177 -0.023068476 0.02348865 0.00042017363011837006
56.39999999999998 -5.326534271240234 6.8991546630859375 0.19599269330501556 0.7408899664878845 2.509503051638603 -0.01940544 0.020113664 0.0007082242518663406 -6.498195648193359 7.941150665283203 0.2161407619714737 0.7300112247467041 2.3891070038080215 -0.023385542 0.023805715 0.00042017363011837006
56.69999999999999 -5.413782119750977 6.964351654052734 0.2199724018573761 0.737364649772644 2.507906585931778 -0.019662015 0.02037274 0.0007107257843017578 -6.648120880126953 8.069808959960938 0.24332816898822784 0.7240375876426697 2.389053836464882 -0.023853539 0.024273714 0.0004201754927635193
57.0 -5.589960098266602 7.113639831542969 0.24759069085121155 0.7316081523895264 2.502878576517105 -0.020215146 0.020920414 0.0007052682340145111 -6.844465255737305 8.243038177490234 0.27441537380218506 0.7161176800727844 2.389105975627899 -0.02447284 0.02489302 0.00042017921805381775
57.29999999999998 -5.838430404663086 7.330753326416016 0.2792017161846161 0.7239932417869568 2.4955178797245026 -0.021007597 0.021700334 0.0006927363574504852 -7.096614837646484 8.47018051147461 0.3092581629753113 0.7062340378761292 2.3890578746795654 -0.025274832 0.025695018 0.00042018666863441467
57.599999999999966 -6.159252166748047 7.617076873779297 0.3146257698535919 0.7149060368537903 2.487356513738632 -0.022039013 0.022715652 0.0006766393780708313 -7.4080810546875 8.755146026611328 0.3476886749267578 0.694390058517456 2.389143705368042 -0.026271312 0.02669151 0.00042019784450531006
57.89999999999998 -6.5538787841796875 7.973457336425781 0.3531685173511505 0.704014778137207 2.4767618477344513 -0.023313913 0.02396791 0.0006539970636367798 -7.789056777954102 9.108028411865234 0.3895188570022583 0.6806146502494812 2.3891051411628723 -0.027496133 0.027916348 0.00042021460831165314
58.19999999999999 -7.015071868896484 8.393962860107422 0.3951992988586426 0.6914277076721191 2.465517997741699 -0.024807047 0.025436006 0.0006289593875408173 -8.245475769042969 9.535083770751953 0.43454593420028687 0.6649665832519531 2.3891205191612244 -0.028969698 0.029389936 0.00042023882269859314
58.5 -7.569059371948242 8.90414810180664 0.4403204023838043 0.676642894744873 2.452052026987076 -0.026606921 0.02720551 0.0005985889583826065 -8.788318634033203 10.047290802001953 0.48256179690361023 0.6475395560264587 2.389073520898819 -0.030728128 0.031148402 0.00042027421295642853
58.79999999999998 -8.189437866210938 9.478397369384766 0.48851367831230164 0.6598262190818787 2.4372994005680084 -0.02862253 0.02918763 0.0005651004612445831 -9.429969787597656 10.657184600830078 0.5333662033081055 0.6284650564193726 2.3890460729599 -0.032812897 0.033233218 0.0004203207790851593
59.099999999999966 -8.901115417480469 10.149497985839844 0.5393792390823364 0.6417086124420166 2.429470419883728 -0.030937884 0.031493247 0.0005553625524044037 -10.231983184814453 11.426368713378906 0.5867836475372314 0.6079138517379761 2.3890830278396606 -0.03543297 0.035853367 0.000420399010181427
59.39999999999998 -9.678058624267578 10.892234802246094 0.5931854844093323 0.6227143406867981 2.430076003074646 -0.033463113 0.034034032 0.0005709193646907806 -11.074363708496094 12.234729766845703 0.6426907181739807 0.5860987901687622 2.3891555666923523 -0.038177833 0.038598314 0.00042048096656799316
59.69999999999999 -10.620529174804688 11.809173583984375 0.6490345597267151 0.601617157459259 2.4392961263656616 -0.036538597 0.03715875 0.0006201528012752533 -12.102758407592773 13.227535247802734 0.7010348439216614 0.5632667541503906 2.389078438282013 -0.041541927 0.041962534 0.00042060762643814087


==> graphs/double_pendulum/double_energy_test_4.txt <==
tspan e1_net e2_net k1_net k2_net e_net s1_net s2_net s_net e1_real e2_real k1_real k2_real e_real s1_real s2_real s_real 
0.0 3.9886302947998047 -3.3112010955810547 1.1200129985809326 0.5693760514259338 2.3668182492256165 0.012450091 -0.012080082 0.0003700088709592819 3.9886302947998047 -3.3112010955810547 1.1200129985809326 0.5693760514259338 2.3668182492256165 0.012450091 -0.012080082 0.0003700088709592819
0.29999999999999716 5.687871932983398 -5.061723709106445 1.115458369255066 0.6226134300231934 2.3642200231552124 0.018168323 -0.01780855 0.0003597736358642578 5.706882476806641 -5.077566146850586 1.114976167678833 0.6224576830863953 2.366750180721283 0.018232824 -0.017862443 0.0003703813999891281
0.5999999999999943 6.794895172119141 -6.188924789428711 1.0876537561416626 0.6705898642539978 2.36421400308609 0.021878645 -0.021518707 0.00035993754863739014 6.784528732299805 -6.175413131713867 1.0871257781982422 0.670604407787323 2.3668457865715027 0.021843588 -0.021473063 0.0003705248236656189
0.8999999999999915 7.085338592529297 -6.458728790283203 1.0334064960479736 0.7077681422233582 2.3677844405174255 0.022822514 -0.022449441 0.00037307292222976685 7.080577850341797 -6.454744338989258 1.0333236455917358 0.7076727747917175 2.3668299317359924 0.022806708 -0.022436174 0.00037053413689136505
1.1999999999999886 6.549808502197266 -5.866374969482422 0.9580475091934204 0.7293357849121094 2.3708168268203735 0.020966515 -0.020581417 0.0003850981593132019 6.505573272705078 -5.826503753662109 0.9577934145927429 0.7299594283103943 2.366822361946106 0.020816494 -0.020445915 0.0003705788403749466
1.5 5.496242523193359 -4.739004135131836 0.8692805767059326 0.7373750805854797 2.363894045352936 0.017350525 -0.01698587 0.0003646537661552429 5.467981338500977 -4.708944320678711 0.8698363304138184 0.7379762530326843 2.3668496012687683 0.01725463 -0.01688391 0.00037072040140628815
1.7999999999999972 4.218233108520508 -3.3676681518554688 0.7772577404975891 0.7340831756591797 2.361905872821808 0.0129681565 -0.0126071125 0.0003610439598560333 4.187110900878906 -3.333585739135742 0.7784212231636047 0.7349327802658081 2.366879165172577 0.012862453 -0.012491518 0.0003709355369210243
2.0999999999999943 2.93658447265625 -1.9834632873535156 0.6879969239234924 0.7232469320297241 2.364365041255951 0.008569185 -0.008197244 0.0003719404339790344 2.9320297241210938 -1.9790878295898438 0.6894340515136719 0.7244024872779846 2.3667784333229065 0.008554177 -0.008183036 0.00037114135921001434
2.3999999999999915 1.7336349487304688 -0.6796226501464844 0.604090690612793 0.7078561186790466 2.365959107875824 0.0044349506 -0.004054755 0.000380195677280426 1.7424087524414062 -0.6907157897949219 0.6058892607688904 0.7092007994651794 2.366783022880554 0.004465254 -0.0040939273 0.0003713266924023628
2.6999999999999886 0.6561126708984375 0.4928092956542969 0.527104914188385 0.6900726556777954 2.366099536418915 0.0007260218 -0.0003447868 0.0003812350332736969 0.6715774536132812 0.4749908447265625 0.5290191173553467 0.6912556290626526 2.366843044757843 0.000778893 -0.00040741515 0.0003714778576977551
3.0 -0.3109321594238281 1.5482292175292969 0.4573381543159485 0.6709104180335999 2.365545630455017 -0.0026072934 0.0029858425 0.00037854909896850586 -0.2975349426269531 1.5334548950195312 0.4591224789619446 0.6718122363090515 2.366854667663574 -0.0025612176 0.0029328195 0.0003716018982231617
3.299999999999997 -1.1640968322753906 2.4835052490234375 0.39455777406692505 0.6504378318786621 2.364404022693634 -0.0055519603 0.0059273504 0.00037539005279541016 -1.1583747863769531 2.4774551391601562 0.3960641920566559 0.6516561508178711 2.36680069565773 -0.005531839 0.005903539 0.0003716996870934963
3.5999999999999943 -1.9404830932617188 3.335845947265625 0.33815547823905945 0.6303821206092834 2.363900452852249 -0.008233223 0.008605897 0.0003726743161678314 -1.9353752136230469 3.331409454345703 0.33952757716178894 0.6312789916992188 2.366840809583664 -0.008215113 0.008586892 0.00037177931517362595
3.8999999999999915 -2.6370620727539062 4.102455139160156 0.2877075970172882 0.610524594783783 2.363625258207321 -0.010640066 0.011011213 0.00037114694714546204 -2.6298065185546875 4.096416473388672 0.28913941979408264 0.610986590385437 2.366735965013504 -0.010614528 0.010986373 0.00037184450775384903
4.199999999999989 -3.261493682861328 4.7911834716796875 0.24323973059654236 0.5908411145210266 2.3637706339359283 -0.012798276 0.013168685 0.0003704093396663666 -3.262584686279297 4.7939453125 0.24452579021453857 0.590967059135437 2.3668534755706787 -0.012801299 0.013173196 0.0003718975931406021
4.5 -3.8280487060546875 5.415889739990234 0.20427344739437103 0.5714696645736694 2.3635841459035873 -0.014755648 0.015124235 0.0003685876727104187 -3.838207244873047 5.428314208984375 0.20533671975135803 0.5713334083557129 2.366777092218399 -0.014789754 0.015161695 0.00037194136530160904
4.799999999999997 -4.352985382080078 5.9933319091796875 0.17045514285564423 0.552386999130249 2.3631886690855026 -0.016567582 0.01693429 0.00036670826375484467 -4.347873687744141 5.991329193115234 0.17125485837459564 0.5521512627601624 2.3668616265058517 -0.01654977 0.016921746 0.0003719758242368698
5.09999999999998 -4.8448944091796875 6.532440185546875 0.14143775403499603 0.5337511301040649 2.3627346605062485 -0.018263346 0.01862805 0.00036470405757427216 -4.865482330322266 6.55682373046875 0.14199544489383698 0.5334540009498596 2.366790845990181 -0.018333727 0.018705737 0.00037200935184955597
5.399999999999977 -5.294109344482422 7.022346496582031 0.11693758517503738 0.5156261920928955 2.3608009293675423 -0.01980954 0.02016665 0.00035711005330085754 -5.277545928955078 7.011756896972656 0.11730746179819107 0.5152567028999329 2.366775132715702 -0.019752359 0.020124393 0.00037203356623649597
5.699999999999989 -5.709686279296875 7.474418640136719 0.09682289510965347 0.4979856312274933 2.3595408871769905 -0.02123658 0.021588992 0.00035241246223449707 -5.752681732177734 7.524967193603516 0.09696535766124725 0.4975590407848358 2.3668098598718643 -0.021384103 0.021756165 0.00037206150591373444
5.999999999999986 -6.111579895019531 7.909412384033203 0.08087976276874542 0.4809282422065735 2.359640493988991 -0.022612985 0.022964869 0.0003518834710121155 -6.109153747558594 7.914806365966797 0.08077169954776764 0.48035502433776855 2.3667793422937393 -0.0226047 0.02297678 0.00037208013236522675
6.299999999999983 -6.485355377197266 8.312442779541016 0.06890655308961868 0.4641205370426178 2.3601144924759865 -0.023888677 0.024241889 0.00035321153700351715 -6.531375885009766 8.366035461425781 0.06854734569787979 0.46363046765327454 2.36683738976717 -0.024047446 0.024419548 0.0003721024841070175
6.59999999999998 -6.849971771240234 8.702957153320312 0.06065671890974045 0.44777950644493103 2.3614216074347496 -0.025129013 0.025486786 0.00035777315497398376 -6.862087249755859 8.721359252929688 0.06013402342796326 0.44737061858177185 2.3667766451835632 -0.025171492 0.02554361 0.00037211738526821136
6.899999999999977 -7.204463958740234 9.080120086669922 0.05605022981762886 0.43188196420669556 2.363588321954012 -0.026330603 0.026695473 0.0003648698329925537 -7.2483673095703125 9.128288269042969 0.05538647994399071 0.4315565824508667 2.3668640218675137 -0.026482712 0.026854848 0.0003721360117197037
7.199999999999989 -7.548736572265625 9.443721771240234 0.05502082780003548 0.4163917303085327 2.3663977570831776 -0.027492449 0.027867075 0.00037462636828422546 -7.564521789550781 9.460960388183594 0.054173920303583145 0.41617023944854736 2.366782758384943 -0.027548153 0.027920302 0.0003721490502357483
7.499999999999986 -7.888309478759766 9.798828125 0.057382527738809586 0.40142154693603516 2.369322720915079 -0.028633762 0.029018244 0.00038448162376880646 -7.928623199462891 9.837879180908203 0.05637413263320923 0.4011915922164917 2.3668217062950134 -0.028774455 0.029146621 0.00037216581404209137
7.799999999999983 -8.225383758544922 10.147109985351562 0.06305671483278275 0.38690370321273804 2.3716866448521614 -0.029761994 0.030154094 0.00039209984242916107 -8.240436553955078 10.15878677368164 0.061874162405729294 0.3866022527217865 2.3668266348540783 -0.029816197 0.030188374 0.00037217698991298676
8.099999999999966 -8.56119155883789 10.490081787109375 0.07194264233112335 0.3727899193763733 2.373622789978981 -0.030881073 0.031279072 0.0003979988396167755 -8.594379425048828 10.51828384399414 0.0705655962228775 0.37238287925720215 2.366852894425392 -0.030998018 0.03137021 0.00037219375371932983
8.399999999999977 -8.898414611816406 10.830978393554688 0.0839056596159935 0.3590458035469055 2.3755152449011803 -0.03200028 0.03240408 0.0004037991166114807 -8.910247802734375 10.836265563964844 0.0823449194431305 0.35851576924324036 2.3668784499168396 -0.03204435 0.032416556 0.0003722049295902252
8.699999999999989 -9.238895416259766 11.171661376953125 0.09882926195859909 0.34564685821533203 2.3772420808672905 -0.033125825 0.033534814 0.00040898844599723816 -9.264766693115234 11.18942642211914 0.09710919857025146 0.34498298168182373 2.3667519092559814 -0.03321824 0.03359046 0.00037221983075141907
9.0 -9.584392547607422 11.513984680175781 0.11663039773702621 0.33257412910461426 2.37879665941 -0.034263454 0.034677006 0.000413551926612854 -9.593746185302734 11.514019012451172 0.11475620418787003 0.33176836371421814 2.3667973950505257 -0.034299683 0.034671914 0.00037223100662231445
9.299999999999983 -9.936943054199219 11.859764099121094 0.13722531497478485 0.3197745680809021 2.379820927977562 -0.03542014 0.035836384 0.00041624531149864197 -9.958812713623047 11.871597290039062 0.13518039882183075 0.318855881690979 2.3668208569288254 -0.035499807 0.035872057 0.00037224963307380676
9.599999999999966 -10.30279541015625 12.214855194091797 0.160400390625 0.30716919898986816 2.379629373550415 -0.03661721 0.037032627 0.0004154182970523834 -10.310787200927734 12.213085174560547 0.15827253460884094 0.3062310814857483 2.3668015897274017 -0.036649767 0.037022028 0.00037226080894470215
9.899999999999977 -10.685726165771484 12.584213256835938 0.18599630892276764 0.2948785722255707 2.3793619722127914 -0.037867427 0.038281985 0.0004145577549934387 -10.696647644042969 12.585662841796875 0.18391568958759308 0.2938801646232605 2.36681105196476 -0.037910618 0.0382829 0.0003722831606864929
10.199999999999989 -11.083072662353516 12.965259552001953 0.2141026258468628 0.2829340100288391 2.3792235255241394 -0.039161623 0.03957513 0.00041350722312927246 -11.080070495605469 12.953018188476562 0.21198441088199615 0.2817908227443695 2.3667229264974594 -0.039157353 0.03952965 0.00037229806184768677
10.5 -11.499475479125977 13.363048553466797 0.24455533921718597 0.2711702287197113 2.3792986422777176 -0.040515594 0.0409288 0.00041320547461509705 -11.499378204345703 13.353927612304688 0.242340549826622 0.2699519395828247 2.366841897368431 -0.040522147 0.040894467 0.00037232041358947754
10.799999999999983 -11.938928604125977 13.781978607177734 0.27709829807281494 0.2595566213130951 2.379704922437668 -0.04194323 0.042357557 0.0004143267869949341 -11.926263809204102 13.759857177734375 0.2748318016529083 0.2583537995815277 2.3667789697647095 -0.04190683 0.04227917 0.00037233904004096985
11.099999999999966 -12.40283203125 14.223026275634766 0.3117368221282959 0.24818100035190582 2.3801120668649673 -0.04344838 0.043863516 0.0004151351749897003 -12.390060424804688 14.2005615234375 0.3092869222164154 0.2469882369041443 2.366776257753372 -0.043412328 0.043784693 0.0003723651170730591
11.399999999999977 -12.89324951171875 14.688785552978516 0.3481149673461914 0.2370619773864746 2.3807129859924316 -0.04503908 0.04545534 0.0004162602126598358 -12.870309829711914 14.655765533447266 0.3455136716365814 0.23584894835948944 2.3668183237314224 -0.044968728 0.045341123 0.0003723949193954468
11.699999999999989 -13.413841247558594 15.182899475097656 0.38600724935531616 0.22611764073371887 2.3811831176280975 -0.046726983 0.047144476 0.0004174932837486267 -13.40164566040039 15.160236358642578 0.38329294323921204 0.22493122518062592 2.3668148666620255 -0.04669418 0.047066607 0.00037242472171783447
12.0 -13.975528717041016 15.716217041015625 0.42526596784591675 0.21527430415153503 2.381228595972061 -0.04854972 0.04896724 0.00041751936078071594 -13.949344635009766 15.67953872680664 0.4223756194114685 0.21423286199569702 2.3668025732040405 -0.048470005 0.048842464 0.00037245824933052063
12.299999999999983 -14.578811645507812 16.289642333984375 0.4655061960220337 0.2046356201171875 2.3809725046157837 -0.050508924 0.050925795 0.00041687116026878357 -14.522163391113281 16.22277069091797 0.4624747335910797 0.20375347137451172 2.366835504770279 -0.050326135 0.050698634 0.0003724992275238037
12.599999999999966 -15.216072082519531 16.896289825439453 0.5061671137809753 0.19434674084186554 2.3807315975427628 -0.052579373 0.0529957 0.00041632726788520813 -15.163509368896484 16.833599090576172 0.5032591223716736 0.1934950053691864 2.3668438494205475 -0.0524115 0.052784048 0.0003725476562976837
12.899999999999977 -15.892732620239258 17.542037963867188 0.5477374196052551 0.18434858322143555 2.3813913464546204 -0.05477934 0.055195905 0.0004165656864643097 -15.821455001831055 17.460418701171875 0.5443452000617981 0.18346209824085236 2.3667709976434708 -0.05454826 0.05492086 0.0003725998103618622
13.199999999999989 -16.61297035217285 18.231544494628906 0.5891710519790649 0.17437279224395752 2.382117986679077 -0.057124134 0.05754196 0.0004178248345851898 -16.54511260986328 18.152996063232422 0.5852828025817871 0.17366135120391846 2.366827607154846 -0.056905907 0.057278566 0.0003726594150066376
13.5 -17.36686134338379 18.955535888671875 0.6294609904289246 0.1646515280008316 2.382787063717842 -0.05957993 0.060000606 0.0004206746816635132 -17.309553146362305 18.886707305908203 0.6255440711975098 0.1641017496585846 2.366799980401993 -0.059399094 0.05977182 0.0003727264702320099
13.799999999999983 -18.1623592376709 19.72281265258789 0.6681692600250244 0.15519694983959198 2.3838196247816086 -0.062176116 0.06260128 0.00042516738176345825 -18.06671905517578 19.614166259765625 0.6645036935806274 0.1547943651676178 2.366745263338089 -0.06186479 0.062237583 0.0003727935254573822
14.099999999999966 -18.99225425720215 20.52606964111328 0.7046696543693542 0.1459667682647705 2.3844518065452576 -0.0648887 0.065318 0.000429302453994751 -18.947675704956055 20.467327117919922 0.7014163136482239 0.1457507163286209 2.366818442940712 -0.06475345 0.06512634 0.00037288665771484375
14.399999999999977 -19.837617874145508 21.34725570678711 0.7379065752029419 0.13708454370498657 2.38462895154953 -0.06765595 0.06808863 0.00043267756700515747 -19.711204528808594 21.20563507080078 0.7354097366333008 0.1369844377040863 2.3668247163295746 -0.067242034 0.067614995 0.000372961163520813
14.699999999999989 -20.689611434936523 22.178722381591797 0.7675056457519531 0.1285194605588913 2.385136052966118 -0.07045038 0.07088636 0.0004359781742095947 -20.627714157104492 22.10052490234375 0.7654518485069275 0.12850701808929443 2.3667696118354797 -0.070257716 0.070630774 0.000373058021068573
15.0 -21.508052825927734 22.98233413696289 0.7915999889373779 0.12028253823518753 2.3861638382077217 -0.07313889 0.07358101 0.00044211745262145996 -21.38654327392578 22.842666625976562 0.7903892397880554 0.12033085525035858 2.3668434470891953 -0.072743386 0.07311652 0.00037313252687454224
15.299999999999983 -22.28934097290039 23.755863189697266 0.8100476861000061 0.11226242780685425 2.3888323307037354 -0.07571349 0.076164745 0.0004512518644332886 -22.230810165405273 23.676219940185547 0.8089632987976074 0.1124642863869667 2.3668373599648476 -0.07553326 0.07590648 0.0003732144832611084
15.599999999999966 -22.969802856445312 24.434600830078125 0.8203830718994141 0.10471315681934357 2.38989420235157 -0.077961795 0.07841742 0.00045562535524368286 -22.875282287597656 24.317214965820312 0.8199406266212463 0.10491500049829483 2.3667883053421974 -0.077658 0.078031264 0.00037326663732528687
15.899999999999977 -23.585525512695312 25.059200286865234 0.8220093846321106 0.09740789234638214 2.3930920511484146 -0.08001067 0.08047788 0.0004672110080718994 -23.523298263549805 24.97018051147461 0.8222493529319763 0.09768620133399963 2.3668178021907806 -0.07981628 0.0801896 0.00037331879138946533
16.19999999999999 -24.020944595336914 25.510879516601562 0.8134065866470337 0.09053640812635422 2.3938779160380363 -0.081469595 0.08194226 0.00047266483306884766 -23.939666748046875 25.40044403076172 0.8151971697807312 0.09078054875135422 2.366755001246929 -0.08120791 0.08158125 0.0003733411431312561
16.5 -24.33968734741211 25.85547637939453 0.7964003086090088 0.0839993879199028 2.3961887285113335 -0.082556024 0.083035186 0.00047916173934936523 -24.301517486572266 25.78542709350586 0.798628568649292 0.08419822156429291 2.3667363971471786 -0.08243956 0.08281291 0.00037335604429244995
16.799999999999983 -24.494688034057617 26.04281234741211 0.7697392702102661 0.07771032303571701 2.3955739066004753 -0.08310832 0.083586976 0.0004786550998687744 -24.438358306884766 25.954246520996094 0.7730172872543335 0.07794051617383957 2.366846017539501 -0.082928345 0.0833017 0.00037335604429244995
17.099999999999966 -24.53839683532715 26.126522064208984 0.7355077266693115 0.07167432457208633 2.395307280123234 -0.0833037 0.08378142 0.00047772377729415894 -24.52465057373047 26.080028533935547 0.7394046187400818 0.07200881093740463 2.3667913898825645 -0.0832669 0.08364026 0.0003733634948730469
17.399999999999977 -24.46227264404297 26.09841537475586 0.6941023468971252 0.06599821150302887 2.3962432891130447 -0.08310872 0.083591506 0.0004827827215194702 -24.435382843017578 26.03656768798828 0.699233889579773 0.06640662997961044 2.3668253645300865 -0.083024666 0.08339803 0.0003733634948730469
17.69999999999999 -24.326004028320312 26.011573791503906 0.6492196917533875 0.06066163256764412 2.3954510875046253 -0.08272193 0.08319941 0.00047747790813446045 -24.3289794921875 25.980464935302734 0.6541347503662109 0.06113799661397934 2.3667581900954247 -0.08273803 0.08311139 0.0003733634948730469
18.0 -24.12665557861328 25.862247467041016 0.6004801988601685 0.05566985532641411 2.391741942614317 -0.08212921 0.082593694 0.0004644840955734253 -24.113983154296875 25.81879425048828 0.6057260632514954 0.05620815232396126 2.366745311766863 -0.0820898 0.08246317 0.0003733709454536438
18.299999999999983 -23.903491973876953 25.69255828857422 0.5501601099967957 0.05104775354266167 2.390274178236723 -0.08146009 0.08191869 0.00045859813690185547 -23.91542625427246 25.675071716308594 0.5554845333099365 0.05162191390991211 2.3667519092559814 -0.08150359 0.08187696 0.0003733709454536438
18.599999999999966 -23.65605926513672 25.500911712646484 0.4988672733306885 0.0467899814248085 2.3905097022652626 -0.08070995 0.08116983 0.00045987963676452637 -23.6585636138916 25.473312377929688 0.5046743154525757 0.04738392308354378 2.3668070025742054 -0.080719955 0.08109333 0.0003733783960342407
18.899999999999977 -23.41571044921875 25.3162841796875 0.44859233498573303 0.04288644343614578 2.392052508890629 -0.079982854 0.080447465 0.000464610755443573 -23.439973831176758 25.30896759033203 0.4543326497077942 0.04349769279360771 2.3668241016566753 -0.08006668 0.08044006 0.0003733783960342407
19.19999999999999 -23.186904907226562 25.14218521118164 0.39978691935539246 0.039335496723651886 2.3944027200341225 -0.079292625 0.079764344 0.00047171860933303833 -23.193695068359375 25.115196228027344 0.4052817225456238 0.0399659164249897 2.3667487986385822 -0.07931554 0.07968893 0.00037338584661483765
19.5 -22.972339630126953 24.980060577392578 0.3528228998184204 0.036112699657678604 2.396656546741724 -0.07864685 0.07912581 0.00047895312309265137 -22.993038177490234 24.964828491210938 0.3581608235836029 0.03679012507200241 2.3667412623763084 -0.07871657 0.07908996 0.00037339329719543457
19.799999999999983 -22.774478912353516 24.83157730102539 0.30857372283935547 0.03329717367887497 2.3989692851901054 -0.078052275 0.078538135 0.00048585981130599976 -22.782861709594727 24.802181243896484 0.31345683336257935 0.03397107124328613 2.3667474389076233 -0.07807951 0.0784529 0.00037339329719543457
20.099999999999966 -22.596166610717773 24.69904327392578 0.26702553033828735 0.03086738847196102 2.400769582018256 -0.077518195 0.07800946 0.0004912614822387695 -22.618816375732422 24.682601928710938 0.2715378999710083 0.031508687883615494 2.3668321408331394 -0.077594586 0.07796798 0.00037339329719543457
20.399999999999977 -22.43963050842285 24.584720611572266 0.22841310501098633 0.02878654934465885 2.4022897575050592 -0.07705164 0.07754783 0.0004961937665939331 -22.453210830688477 24.55792999267578 0.23267948627471924 0.029402410611510277 2.366801058873534 -0.0770968 0.0774702 0.0003734007477760315
20.69999999999999 -22.30855941772461 24.492385864257812 0.193069726228714 0.0270391833037138 2.403935356065631 -0.07666534 0.077166915 0.0005015730857849121 -22.33565902709961 24.477691650390625 0.19708837568759918 0.027651218697428703 2.3667722176760435 -0.076756895 0.077130295 0.0003734007477760315
21.0 -22.202817916870117 24.421634674072266 0.16119952499866486 0.02564913220703602 2.4056654144078493 -0.076357886 0.07686572 0.0005078315734863281 -22.21851921081543 24.39417266845703 0.16491961479187012 0.026253970339894295 2.366827042773366 -0.07641075 0.07678415 0.0003734007477760315
21.299999999999983 -22.121442794799805 24.37177276611328 0.13293549418449402 0.024606436491012573 2.407871901988983 -0.07612613 0.07664123 0.0005151033401489258 -22.146224975585938 24.351539611816406 0.13629212975502014 0.025209378451108932 2.366816144436598 -0.07621029 0.07658369 0.0003734007477760315
21.599999999999966 -22.064346313476562 24.341567993164062 0.10829612612724304 0.023937566205859184 2.4094553720206022 -0.07596995 0.07649008 0.0005201324820518494 -22.08430290222168 24.31528091430664 0.11129903793334961 0.02451624721288681 2.3667932972311974 -0.07603758 0.07641098 0.0003734007477760315
21.899999999999977 -22.034276962280273 24.333831787109375 0.08735714852809906 0.02363523654639721 2.410547209903598 -0.07589778 0.07642147 0.000523686408996582 -22.067678451538086 24.32030487060547 0.09001757949590683 0.02417350560426712 2.3668175041675568 -0.07601219 0.07638559 0.0003734007477760315
22.19999999999999 -22.029653549194336 24.34682846069336 0.07018282264471054 0.023705968633294106 2.411063702777028 -0.075904734 0.07643022 0.0005254819989204407 -22.04330062866211 24.313369750976562 0.07251539081335068 0.024180322885513306 2.366764836013317 -0.075951405 0.07632481 0.0003734081983566284
22.5 -22.049028396606445 24.379150390625 0.05681878700852394 0.024153418838977814 2.4110941998660564 -0.07598534 0.07651083 0.0005254894495010376 -22.07608985900879 24.35955810546875 0.05885666236281395 0.024536147713661194 2.366861056536436 -0.07607875 0.07645215 0.0003734007477760315
22.799999999999983 -22.09404754638672 24.432300567626953 0.04734082147479057 0.024957852438092232 2.410551695153117 -0.0761453 0.07666896 0.0005236640572547913 -22.10043716430664 24.392845153808594 0.04910697788000107 0.025240754708647728 2.366755722090602 -0.0761679 0.0765413 0.0003734007477760315
23.099999999999966 -22.16623878479004 24.507797241210938 0.0418611504137516 0.02611953765153885 2.409539144486189 -0.07638973 0.0769098 0.000520072877407074 -22.1845645904541 24.481800079345703 0.043336980044841766 0.02629430778324604 2.3668667767196894 -0.07645392 0.076827325 0.0003734081983566284
23.399999999999977 -22.266935348510742 24.606910705566406 0.040443141013383865 0.02764056995511055 2.4080590680241585 -0.076722845 0.07723765 0.0005148053169250488 -22.302433013916016 24.599849700927734 0.04162663593888283 0.02769732102751732 2.366740643978119 -0.07684629 0.077219695 0.0003734081983566284
23.69999999999999 -22.398195266723633 24.731483459472656 0.043173205107450485 0.029534494504332542 2.4059958923608065 -0.077151105 0.07765896 0.0005078539252281189 -22.39361000061035 24.686851501464844 0.04406891390681267 0.02945064567029476 2.3667610604315996 -0.07713733 0.07751074 0.0003734081983566284
24.0 -22.569488525390625 24.890968322753906 0.05018135532736778 0.03179782256484032 2.4034589752554893 -0.077707015 0.07820585 0.0004988387227058411 -22.59495735168457 24.879417419433594 0.050772055983543396 0.03155563399195671 2.3667877577245235 -0.07779719 0.0781706 0.0003734081983566284
24.299999999999983 -22.77564239501953 25.08017349243164 0.061616163700819016 0.034423187375068665 2.400570448487997 -0.078371994 0.07886103 0.0004890337586402893 -22.742050170898438 25.01299285888672 0.06186649948358536 0.03401373326778412 2.3668229207396507 -0.0782599 0.078633316 0.00037341564893722534
24.599999999999966 -23.016490936279297 25.299232482910156 0.0776384100317955 0.03740490600466728 2.397784862667322 -0.079145506 0.07962476 0.0004792511463165283 -23.029626846313477 25.282073974609375 0.07750506699085236 0.03682698681950569 2.3667791821062565 -0.0791944 0.07956782 0.00037342309951782227
24.899999999999977 -23.30021095275879 25.55609893798828 0.09848800301551819 0.04075836017727852 2.395134348422289 -0.08005411 0.080523804 0.00046969205141067505 -23.244462966918945 25.473438262939453 0.09787433594465256 0.03999721631407738 2.3668468482792377 -0.07986715 0.08024058 0.0003734305500984192
25.19999999999999 -23.630184173583984 25.853958129882812 0.12425189465284348 0.044516827911138535 2.39254267886281 -0.08110924 0.08156936 0.00046011805534362793 -23.619037628173828 25.819042205810547 0.12319362163543701 0.043526824563741684 2.3667250238358974 -0.08107616 0.081449606 0.00037344545125961304
25.5 -24.013141632080078 26.199764251708984 0.15532538294792175 0.04863392934203148 2.3905819319188595 -0.08233261 0.08278522 0.0004526078701019287 -23.945026397705078 26.11066436767578 0.1537332683801651 0.04741756618022919 2.3667888045310974 -0.08210469 0.08247815 0.0003734603524208069
25.799999999999983 -24.455202102661133 26.599468231201172 0.1920788437128067 0.05310342088341713 2.389448393136263 -0.08374368 0.0841916 0.0004479214549064636 -24.421751022338867 26.547073364257812 0.18981513381004333 0.05167142301797867 2.3668088987469673 -0.08363601 0.0840095 0.0003734901547431946
26.099999999999966 -24.968116760253906 27.065135955810547 0.2348763346672058 0.05797253176569939 2.389868061989546 -0.08538152 0.0858295 0.0004479736089706421 -24.887897491455078 26.966594696044922 0.2318393439054489 0.05628915876150131 2.366825707256794 -0.0851144 0.08548791 0.00037351250648498535
26.399999999999977 -25.56949234008789 27.61395263671875 0.2842419743537903 0.06322527676820755 2.391927547752857 -0.08730392 0.08775773 0.00045380741357803345 -25.50946807861328 27.53472137451172 0.2802935242652893 0.06127098202705383 2.3668178021907806 -0.08710754 0.08748109 0.00037354975938796997
26.69999999999999 -26.277006149291992 28.263553619384766 0.3406890630722046 0.06883860379457474 2.3960751369595528 -0.089569226 0.09003577 0.00046654045581817627 -26.167320251464844 28.131805419921875 0.335795134305954 0.06661470234394073 2.366895005106926 -0.08920448 0.089578085 0.00037360191345214844
27.0 -27.10895538330078 29.0302734375 0.4051353931427002 0.07479199767112732 2.4012454450130463 -0.09223619 0.09271908 0.00048288702964782715 -27.005706787109375 28.9010009765625 0.39912205934524536 0.07231588661670685 2.366732135415077 -0.09189558 0.09226926 0.0003736764192581177
27.299999999999983 -28.099977493286133 29.945201873779297 0.47828665375709534 0.08118421584367752 2.404695250093937 -0.095418975 0.09591283 0.000493854284286499 -27.949405670166016 29.76653289794922 0.47129151225090027 0.078365258872509 2.3667839989066124 -0.09491913 0.09529291 0.0003737807273864746
27.599999999999966 -29.31167221069336 31.06878662109375 0.5620660781860352 0.08798722922801971 2.4071677178144455 -0.09932194 0.09982212 0.0005001798272132874 -29.1396484375 30.867984771728516 0.5536486506462097 0.08474750071763992 2.3667324855923653 -0.09875216 0.09912611 0.00037394464015960693
27.899999999999977 -30.791500091552734 32.44700622558594 0.658044695854187 0.09513736516237259 2.4086881950497627 -0.10409813 0.10460116 0.0005030333995819092 -30.558860778808594 32.18623733520508 0.6480469703674316 0.09143652766942978 2.366860054433346 -0.103325784 0.10369996 0.00037417560815811157
28.19999999999999 -32.671844482421875 34.21040725708008 0.7689977884292603 0.10271728038787842 2.410277843475342 -0.11018614 0.1106912 0.0005050599575042725 -32.39564895629883 33.90701675415039 0.7571144104003906 0.09839022159576416 2.3668724298477173 -0.109270714 0.109645285 0.00037457048892974854
28.5 -35.1650276184082 36.56488800048828 0.8986873030662537 0.1102801188826561 2.408827804028988 -0.11828774 0.11878632 0.0004985779523849487 -34.7691650390625 36.1456298828125 0.8847678303718567 0.1055380329489708 2.3667707070708275 -0.11697254 0.11734778 0.00037523359060287476
28.799999999999983 -38.662879943847656 39.898948669433594 1.0535489320755005 0.11806434392929077 2.4076820015907288 -0.1296987 0.13019204 0.0004933476448059082 -38.115562438964844 39.332584381103516 1.037063717842102 0.11275777220726013 2.366843432188034 -0.1278809 0.12825745 0.0003765523433685303
29.099999999999966 -44.1864013671875 45.22994613647461 1.242161750793457 0.12565374374389648 2.411360263824463 -0.14781122 0.14831965 0.000508427619934082 -43.27238464355469 44.296302795410156 1.2231428623199463 0.11981295794248581 2.366873972117901 -0.14477167 0.14515139 0.0003797262907028198
29.399999999999977 -55.633811950683594 56.44092559814453 1.451484203338623 0.13234862685203552 2.390946477651596 -0.18564597 0.18612105 0.000475078821182251 -53.55652618408203 54.356292724609375 1.44089674949646 0.12611430883407593 2.3667775988578796 -0.17872521 0.17911774 0.00039252638816833496
29.69999999999999 -58.83386993408203 59.600929260253906 1.4582679271697998 0.13805431127548218 2.363381564617157 -0.19627473 0.19675186 0.00047713518142700195 -63.107826232910156 63.852787017822266 1.490692377090454 0.13114699721336365 2.366800159215927 -0.21054138 0.21094517 0.0004037916660308838
30.0 -45.642799377441406 46.56722640991211 1.2926198244094849 0.14463937282562256 2.3616862297058105 -0.152533 0.15303433 0.0005013346672058105 -47.00993728637695 47.90685272216797 1.3331037759780884 0.13682790100574493 2.366847112774849 -0.15710746 0.15754296 0.0004355013370513916
30.299999999999983 -37.918514251708984 39.00941848754883 1.1274199485778809 0.1534680724143982 2.371792256832123 -0.12702435 0.1275483 0.0005239546298980713 -37.99088668823242 39.05340576171875 1.1595020294189453 0.14481370151042938 2.366834804415703 -0.12724686 0.12769225 0.00044539570808410645
30.599999999999966 -34.09566116333008 35.31413650512695 0.9952298998832703 0.1634257286787033 2.3771309703588486 -0.11453831 0.11507815 0.0005398392677307129 -34.659423828125 35.84756851196289 1.024499535560608 0.15421843528747559 2.366862654685974 -0.116440415 0.116887115 0.0004466995596885681
30.899999999999977 -30.025348663330078 31.33976936340332 0.8917222023010254 0.1747276782989502 2.3808705806732178 -0.10109642 0.10163337 0.0005369484424591064 -30.021547317504883 31.30824851989746 0.9154271483421326 0.16476647555828094 2.3668948262929916 -0.101077795 0.10152712 0.0004493221640586853
31.19999999999999 -28.179643630981445 29.573497772216797 0.8034999966621399 0.18679280579090118 2.3841469436883926 -0.09514478 0.095686585 0.0005418062210083008 -28.416614532470703 29.782068252563477 0.8249941468238831 0.17638181149959564 2.366829678416252 -0.09595161 0.096401215 0.0004496052861213684
31.5 -25.289180755615234 26.741905212402344 0.728029727935791 0.20013238489627838 2.3808865696191788 -0.08557812 0.08610289 0.000524766743183136 -25.220766067504883 26.65062713623047 0.7479321956634521 0.1889907568693161 2.366784021258354 -0.085348 0.08579887 0.00045086443424224854
31.799999999999983 -24.184612274169922 25.691856384277344 0.6631817817687988 0.21438159048557281 2.3848074823617935 -0.08205987 0.082590595 0.000530727207660675 -24.189781188964844 25.672603607177734 0.6814239025115967 0.20259428024291992 2.3668406009674072 -0.08208421 0.082535185 0.0004509761929512024
32.099999999999966 -21.78851890563965 23.338642120361328 0.6057542562484741 0.22972071170806885 2.3855981826782227 -0.07409927 0.07462754 0.0005282685160636902 -21.751270294189453 23.27779769897461 0.6231590509414673 0.21716268360614777 2.3668491393327713 -0.07398145 0.074433155 0.00045170634984970093
32.39999999999998 -21.086179733276367 22.67569351196289 0.5552273392677307 0.246185302734375 2.390926420688629 -0.071897775 0.072438285 0.000540509819984436 -20.962017059326172 22.52431869506836 0.5718527436256409 0.2327193319797516 2.36687371134758 -0.071485095 0.07193687 0.00045177340507507324
32.69999999999999 -19.12635040283203 20.745819091796875 0.5106132626533508 0.2634957432746887 2.3935776948928833 -0.06537536 0.06591972 0.0005443617701530457 -18.9964542388916 20.58767318725586 0.5263322591781616 0.24925412237644196 2.3668053299188614 -0.06494518 0.065397434 0.00045225024223327637
33.0 -18.46150779724121 20.103607177734375 0.4705289602279663 0.2817412316799164 2.3943695724010468 -0.06326297 0.063806295 0.0005433261394500732 -18.313945770263672 19.928043365478516 0.4859403371810913 0.26680099964141846 2.3668389320373535 -0.06277416 0.06322646 0.00045230239629745483
33.29999999999998 -16.806608200073242 18.46450424194336 0.43422549962997437 0.30110299587249756 2.393224537372589 -0.057746954 0.058285397 0.0005384422838687897 -16.6757869720459 18.307220458984375 0.4500286281108856 0.28536295890808105 2.3668250739574432 -0.05731706 0.057769693 0.00045263394713401794
33.599999999999966 -16.349143981933594 18.01467514038086 0.40174582600593567 0.3212167024612427 2.388493686914444 -0.056314975 0.05683839 0.0005234144628047943 -16.094491958618164 17.738113403320312 0.4182429909706116 0.3049817383289337 2.3668461740016937 -0.05546321 0.05591588 0.00045267120003700256
33.89999999999998 -14.765806198120117 16.438148498535156 0.37378302216529846 0.34267115592956543 2.388796478509903 -0.0510166 0.051538866 0.000522267073392868 -14.551097869873047 16.202049255371094 0.39020437002182007 0.3256690204143524 2.3668247759342194 -0.050303467 0.050756436 0.0004529692232608795
34.19999999999999 -14.249589920043945 15.925464630126953 0.34840625524520874 0.365517258644104 2.3897982239723206 -0.049361017 0.049887247 0.0005262307822704315 -14.028791427612305 15.682350158691406 0.3657333254814148 0.347476601600647 2.3667686581611633 -0.048628934 0.049081933 0.0004529990255832672
34.5 -12.951171875 14.627059936523438 0.3276009261608124 0.38917282223701477 2.3926618099212646 -0.045017153 0.045551118 0.0005339644849300385 -12.662797927856445 14.314590454101562 0.3446076810359955 0.37042394280433655 2.366824150085449 -0.044055592 0.044508822 0.00045322999358177185
34.79999999999998 -12.364887237548828 14.034767150878906 0.31014391779899597 0.41425493359565735 2.3942787647247314 -0.04310372 0.043639824 0.0005361028015613556 -12.104049682617188 13.7496337890625 0.32674744725227356 0.39456918835639954 2.3669007420539856 -0.04223867 0.04269194 0.00045326724648475647
35.099999999999966 -11.183940887451172 12.842769622802734 0.29479095339775085 0.44034427404403687 2.39396396279335 -0.039145235 0.03968224 0.0005370043218135834 -10.859090805053711 12.493995666503906 0.3120383322238922 0.4199413061141968 2.3668844997882843 -0.038063455 0.038516916 0.0004534609615802765
35.39999999999998 -10.541208267211914 12.188426971435547 0.2836397588253021 0.46762025356292725 2.398478716611862 -0.037023894 0.03757475 0.0005508549511432648 -10.247356414794922 11.867172241210938 0.3004673421382904 0.44660279154777527 2.3668859601020813 -0.036050253 0.03650376 0.00045350566506385803
35.69999999999999 -9.460298538208008 11.087089538574219 0.2750420570373535 0.4958672821521759 2.3977003395557404 -0.03339519 0.033945777 0.0005505867302417755 -9.077888488769531 10.678119659423828 0.2919968366622925 0.47458919882774353 2.366817206144333 -0.032120414 0.032574095 0.00045368075370788574
36.0 -8.62773323059082 10.23092269897461 0.2702735662460327 0.5256423354148865 2.3991053700447083 -0.030611241 0.031166557 0.0005553159862756729 -8.3983154296875 9.97452163696289 0.28666526079177856 0.5039633512496948 2.366834819316864 -0.029863017 0.030316753 0.00045373663306236267
36.29999999999998 -7.628301620483398 9.20162582397461 0.26863914728164673 0.5569515824317932 2.398914933204651 -0.027250858 0.02780552 0.0005546621978282928 -7.263553619384766 8.811199188232422 0.28449419140815735 0.5347597002983093 2.366899460554123 -0.026041625 0.026495522 0.00045389682054519653
36.599999999999966 -6.670909881591797 8.20999526977539 0.27050650119781494 0.5897622108459473 2.399354100227356 -0.024029957 0.024585724 0.0005557667464017868 -6.501167297363281 8.01541519165039 0.2855633497238159 0.5670292973518372 2.3668405413627625 -0.023490611 0.02394458 0.00045396946370601654
36.89999999999998 -5.7508392333984375 7.251041412353516 0.27575939893722534 0.6238606572151184 2.399822235107422 -0.02093257 0.02149093 0.0005583595484495163 -5.358390808105469 6.834529876708984 0.28993844985961914 0.6007857918739319 2.3668633103370667 -0.019633356 0.02008749 0.00045413337647914886
37.19999999999999 -4.771919250488281 6.2256927490234375 0.28464746475219727 0.6594568490982056 2.397877812385559 -0.017630229 0.0181826 0.0005523711442947388 -4.500251770019531 5.933387756347656 0.2977258265018463 0.6360383033752441 2.3669001162052155 -0.016746772 0.017201 0.00045422837138175964
37.5 -3.7217254638671875 5.123027801513672 0.2971348762512207 0.696380615234375 2.39481782913208 -0.014080932 0.014624529 0.0005435962229967117 -3.313213348388672 4.698268890380859 0.3090071678161621 0.6727290749549866 2.366791784763336 -0.01273159 0.0131859975 0.0004544071853160858
37.79999999999998 -2.62396240234375 3.9679908752441406 0.31318914890289307 0.7344565391540527 2.3916741609573364 -0.010366596 0.010902695 0.0005360990762710571 -2.3347320556640625 3.666980743408203 0.32387232780456543 0.7107463479042053 2.3668673634529114 -0.009427184 0.0098817125 0.00045452825725078583
38.099999999999966 -1.4781036376953125 2.760578155517578 0.33309292793273926 0.7736162543296814 2.3891837000846863 -0.006485436 0.0070168935 0.0005314573645591736 -1.0756683349609375 2.3503074645996094 0.34234145283699036 0.7498378157615662 2.3668183982372284 -0.0051612207 0.0056159506 0.0004547298885881901
38.39999999999998 -0.2631492614746094 1.4805717468261719 0.3569798469543457 0.8136820793151855 2.3880844116210938 -0.0023667626 0.0028968267 0.0005300641059875488 0.03206634521484375 1.1808319091796875 0.36435505747795105 0.7895755171775818 2.366828829050064 -0.0014107673 0.0018656538 0.0004548864671960473
38.69999999999999 1.0073890686035156 0.1424407958984375 0.3848002552986145 0.8540768623352051 2.3887069821357727 0.0019431822 -0.0014103241 0.0005328580737113953 1.3700332641601562 -0.22210311889648438 0.38964569568634033 0.8292123675346375 2.3667882084846497 0.0031277393 -0.002672624 0.00045511522330343723
39.0 2.3153419494628906 -1.2340621948242188 0.4153561294078827 0.8930462598800659 2.3896821439266205 0.006381441 -0.0058423765 0.0005390644073486328 2.5692787170410156 -1.4876022338867188 0.4176367521286011 0.8675605654716492 2.366873800754547 0.007193516 -0.006738217 0.00045529892668128014
39.29999999999998 3.634349822998047 -2.619791030883789 0.4475654065608978 0.9287942051887512 2.390918403863907 0.010858305 -0.010310076 0.0005482286214828491 3.904705047607422 -2.887847900390625 0.4472116529941559 0.9027762413024902 2.366845041513443 0.011725039 -0.011269512 0.00045552756637334824
39.599999999999966 4.817766189575195 -3.865663528442383 0.480143666267395 0.9595039486885071 2.3917502760887146 0.01487362 -0.014322251 0.0005513690412044525 5.012233734130859 -4.054128646850586 0.4765324890613556 0.9322375655174255 2.3668751418590546 0.015481068 -0.015025384 0.00045568402856588364
39.89999999999998 5.936183929443359 -5.033351898193359 0.510460376739502 0.9807136654853821 2.394006073474884 0.01866918 -0.018111669 0.0005575120449066162 6.050844192504883 -5.139532089233398 0.5029216408729553 0.9526070952415466 2.3668408393859863 0.01900427 -0.018548448 0.00045582279562950134
40.19999999999999 6.511146545410156 -5.643259048461914 0.5339853167533875 0.9880527257919312 2.389925539493561 0.020618066 -0.02007337 0.0005446970462799072 6.612146377563477 -5.72895622253418 0.5232189893722534 0.9604679346084595 2.3668770790100098 0.020905184 -0.020449322 0.0004558619111776352
40.5 6.68812370300293 -5.823892593383789 0.5470758080482483 0.9797394871711731 2.391046404838562 0.02121675 -0.020665623 0.0005511268973350525 6.824756622314453 -5.946161270141602 0.5347172021865845 0.9535461664199829 2.366858720779419 0.021623688 -0.02116782 0.0004558674991130829
40.79999999999998 6.237142562866211 -5.350957870483398 0.5488078594207764 0.9543882012367249 2.3893807530403137 0.019683465 -0.0191302 0.0005532652139663696 6.446714401245117 -5.548196792602539 0.536378800868988 0.9319244027137756 2.366820812225342 0.020336004 -0.019880118 0.0004558861255645752
41.099999999999966 5.398368835449219 -4.469926834106445 0.5408543944358826 0.9175329804420471 2.386829376220703 0.016833752 -0.016286436 0.000547315925359726 5.752830505371094 -4.813453674316406 0.529292106628418 0.8981395363807678 2.3668084740638733 0.017977068 -0.01752112 0.0004559475928544998
41.39999999999998 4.336219787597656 -3.349672317504883 0.525116503238678 0.8723122477531433 2.3839762210845947 0.013226297 -0.012682106 0.0005441904067993164 4.694923400878906 -3.700063705444336 0.5159817337989807 0.8560023903846741 2.366843819618225 0.014380928 -0.013924836 0.0004560919478535652
41.69999999999999 3.061290740966797 -2.008699417114258 0.5069427490234375 0.823523759841919 2.3830578327178955 0.008895636 -0.008355115 0.0005405209958553314 3.584003448486328 -2.5256614685058594 0.4992803633213043 0.8092244267463684 2.3668467700481415 0.010606507 -0.0101502575 0.00045624934136867523
42.0 1.7794685363769531 -0.6580467224121094 0.48806095123291016 0.773088812828064 2.382571578025818 0.0045424253 -0.0040035658 0.0005388595163822174 2.3521041870117188 -1.2274971008300781 0.48156628012657166 0.7606544494628906 2.366827815771103 0.0064212577 -0.0059648133 0.0004564444534480572
42.29999999999998 0.5382537841796875 0.6484031677246094 0.46984609961509705 0.7236482501029968 2.3801513016223907 0.0003291592 0.0002008602 0.0005300194025039673 1.188629150390625 0.001399993896484375 0.46455055475234985 0.7121973037719727 2.366777002811432 0.0024711213 -0.002014503 0.00045661814510822296
42.599999999999966 -0.6567268371582031 1.908050537109375 0.4533205032348633 0.6751829981803894 2.3798272013664246 -0.0037244596 0.004255835 0.0005313754081726074 0.010478973388671875 1.2420539855957031 0.44934511184692383 0.6649959683418274 2.366874039173126 -0.0015272899 0.0019840854 0.0004567955620586872
42.89999999999998 -1.7866630554199219 3.099609375 0.4399636685848236 0.6288514137268066 2.3817614018917084 -0.0075535215 0.008092541 0.0005390197038650513 -1.128448486328125 2.4389572143554688 0.43663108348846436 0.6196823716163635 2.3668221831321716 -0.0053890646 0.005846026 0.00045696133747696877
43.19999999999999 -2.8635520935058594 4.233219146728516 0.42974814772605896 0.5850367546081543 2.3844519555568695 -0.011198785 0.011747524 0.0005487389862537384 -2.082763671875 3.4462928771972656 0.4268046021461487 0.5765683650970459 2.36690217256546 -0.008617145 0.009074221 0.0004570763558149338
43.5 -3.8893661499023438 5.309974670410156 0.42254897952079773 0.5438353419303894 2.3869928419589996 -0.014666041 0.015224112 0.0005580708384513855 -3.1766319274902344 4.5876617431640625 0.4200748801231384 0.5357620120048523 2.366866707801819 -0.012318965 0.012776195 0.00045723002403974533
43.79999999999998 -4.862693786621094 6.327373504638672 0.4188636541366577 0.5051801800727844 2.3887235522270203 -0.017949967 0.018513864 0.0005638971924781799 -4.050846099853516 5.503849029541016 0.4165562391281128 0.49727538228034973 2.3668345510959625 -0.01526559 0.015722916 0.0004573259502649307
44.099999999999966 -5.793758392333984 7.29583740234375 0.4187230169773102 0.46888381242752075 2.3896858394145966 -0.021084832 0.021651763 0.0005669314414262772 -5.045337677001953 6.534824371337891 0.4162904620170593 0.4610462784767151 2.366823434829712 -0.018619675 0.019077126 0.0004574507474899292
44.39999999999998 -6.688972473144531 8.222476959228516 0.4220088720321655 0.43488678336143494 2.390400141477585 -0.024092562 0.024661008 0.0005684457719326019 -5.867656707763672 7.388263702392578 0.4192988872528076 0.426993191242218 2.366899073123932 -0.021380031 0.021837568 0.0004575364291667938
44.69999999999999 -7.55634880065918 9.115009307861328 0.4287344813346863 0.4030633866786957 2.3904583752155304 -0.026999388 0.02756711 0.0005677212029695511 -6.790946960449219 8.337165832519531 0.42558029294013977 0.3950123190879822 2.3668114840984344 -0.024480777 0.02493842 0.0004576425999403
45.0 -8.409927368164062 9.986003875732422 0.4390292763710022 0.3732268214225769 2.3883326053619385 -0.029853791 0.030412257 0.0005584657192230225 -7.584510803222656 9.151264190673828 0.435140997171402 0.36500486731529236 2.366899251937866 -0.027132131 0.027589852 0.0004577208310365677
45.29999999999998 -9.241037368774414 10.828086853027344 0.4526093602180481 0.3451528549194336 2.3848116993904114 -0.032624755 0.03317045 0.000545695424079895 -8.422359466552734 10.004344940185547 0.44798704981803894 0.33686885237693787 2.3668413758277893 -0.029928787 0.030386593 0.0004578065127134323
45.599999999999966 -10.060434341430664 11.65545654296875 0.46970334649086 0.31891316175460815 2.383638709783554 -0.03534907 0.035889156 0.0005400851368904114 -9.294898986816406 10.887107849121094 0.46413949131965637 0.3105108439922333 2.366859197616577 -0.03283787 0.033295773 0.0004579015076160431
45.89999999999998 -10.887271881103516 12.486953735351562 0.4904005229473114 0.2942647635936737 2.384347140789032 -0.038091205 0.03863231 0.0005411058664321899 -10.083871841430664 11.681285858154297 0.48363789916038513 0.28584593534469604 2.366897851228714 -0.03545354 0.03591152 0.0004579797387123108
46.19999999999999 -11.728864669799805 13.32891845703125 0.5142686367034912 0.2712463438510895 2.385568767786026 -0.04087562 0.041420687 0.000545065850019455 -10.945291519165039 12.542808532714844 0.5065364837646484 0.26279377937316895 2.366847276687622 -0.03830926 0.03876733 0.0004580691456794739
46.5 -12.602725982666016 14.197673797607422 0.5411794185638428 0.24972911179065704 2.385856345295906 -0.043761544 0.04430945 0.0005479045212268829 -11.780389785766602 13.372970581054688 0.5329182744026184 0.24128508567810059 2.366784155368805 -0.04106639 0.041524544 0.0004581548273563385
46.79999999999998 -13.48497200012207 15.068214416503906 0.5723996758460999 0.22992804646492004 2.385570138692856 -0.046666652 0.04721233 0.0005456767976284027 -12.710237503051758 14.292915344238281 0.5628899335861206 0.22125542163848877 2.366823196411133 -0.044138487 0.044596743 0.00045825541019439697
47.099999999999966 -14.452489852905273 16.019027709960938 0.6078231334686279 0.21162836253643036 2.3859893530607224 -0.04985231 0.050397508 0.0005451962351799011 -13.585126876831055 15.152759552001953 0.5965977311134338 0.20265021920204163 2.366880625486374 -0.047012106 0.047470454 0.0004583485424518585
47.39999999999998 -15.453056335449219 16.995670318603516 0.6474524140357971 0.1945570409297943 2.3846234381198883 -0.053138062 0.053677257 0.000539194792509079 -14.593463897705078 16.14071273803711 0.6342186331748962 0.18541866540908813 2.3668861389160156 -0.050330535 0.050789006 0.00045847147703170776
47.69999999999999 -16.495328903198242 18.009105682373047 0.6911290287971497 0.17885316908359528 2.3837589770555496 -0.056553386 0.057088587 0.0005352012813091278 -15.568431854248047 17.089794158935547 0.6759864687919617 0.1695183664560318 2.3668671399354935 -0.053521745 0.05398033 0.0004585832357406616
48.0 -17.612764358520508 19.09310531616211 0.7389153242111206 0.16451801359653473 2.383774295449257 -0.060211323 0.060746085 0.0005347616970539093 -16.69483757019043 18.184547424316406 0.7221816778182983 0.15490995347499847 2.3668014854192734 -0.05721624 0.057674974 0.00045873597264289856
48.29999999999998 -18.83327865600586 20.27489471435547 0.7912362813949585 0.1515064537525177 2.3843587934970856 -0.06420474 0.06474159 0.0005368515849113464 -17.83536720275879 19.287460327148438 0.7731618285179138 0.14156079292297363 2.366815745830536 -0.060942475 0.061401363 0.0004588887095451355
48.599999999999966 -20.167388916015625 21.561100006103516 0.849890947341919 0.13972410559654236 2.383326143026352 -0.06856522 0.069096975 0.0005317553877830505 -19.153610229492188 20.561664581298828 0.829352080821991 0.1294402927160263 2.366846725344658 -0.065256834 0.06571593 0.00045909732580184937
48.89999999999998 -21.63876724243164 22.977153778076172 0.9141233563423157 0.12914372980594635 2.3816536217927933 -0.07337239 0.073897645 0.000525258481502533 -20.543521881103516 21.900531768798828 0.891271710395813 0.11852262914180756 2.366804227232933 -0.06979417 0.07025349 0.0004593208432197571
49.19999999999999 -23.274433135986328 24.549644470214844 0.9846052527427673 0.11977221816778183 2.379588805139065 -0.07871552 0.079232246 0.0005167275667190552 -22.16469383239746 23.463306427001953 0.9595008492469788 0.10878285020589828 2.3668962940573692 -0.07509562 0.07555526 0.0004596412181854248
49.5 -25.120567321777344 26.32549476623535 1.0608561038970947 0.11149293184280396 2.3772764801979065 -0.08474842 0.0852585 0.0005100816488265991 -23.94894027709961 25.180971145629883 1.0346399545669556 0.10019819438457489 2.366869017481804 -0.080924176 0.0813842 0.0004600211977958679
49.79999999999998 -27.189233779907227 28.318622589111328 1.1435261964797974 0.1040620356798172 2.376977041363716 -0.09151098 0.09202121 0.0005102306604385376 -26.04920196533203 27.206226348876953 1.1170767545700073 0.09274421632289886 2.366845354437828 -0.08779633 0.08825687 0.0004605427384376526
50.099999999999966 -29.481138229370117 30.527849197387695 1.2288074493408203 0.09784965217113495 2.3733680695295334 -0.0990124 0.099513575 0.0005011782050132751 -28.43291473388672 29.50697898864746 1.2063897848129272 0.08639359474182129 2.3668476343154907 -0.09559868 0.0960599 0.00046122074127197266
50.39999999999998 -31.853534698486328 32.81604766845703 1.3102811574935913 0.09295884519815445 2.365752972662449 -0.106787965 0.107267186 0.0004792213439941406 -31.185522079467773 32.171653747558594 1.2995821237564087 0.08110852539539337 2.3668223172426224 -0.10462704 0.105089165 0.00046212226152420044
50.69999999999999 -33.70393753051758 34.6025390625 1.3693687915802002 0.08906471729278564 2.3570350408554077 -0.11285229 0.11331709 0.0004647970199584961 -34.02812957763672 34.93138122558594 1.3867671489715576 0.07682778686285019 2.3668465837836266 -0.11396503 0.11442812 0.00046309083700180054
51.0 -34.19062042236328 35.06780242919922 1.3887726068496704 0.08543266355991364 2.3513872772455215 -0.1144423 0.11489763 0.00045533478260040283 -36.13856506347656 36.98725891113281 1.44474458694458 0.07344035059213638 2.3668787851929665 -0.120913886 0.12137752 0.000463634729385376
51.29999999999998 -33.00691604614258 33.91315460205078 1.362546443939209 0.08234835416078568 2.351133354008198 -0.11055147 0.11100336 0.000451892614364624 -36.03076171875 36.8814582824707 1.445337176322937 0.07078488916158676 2.366818629205227 -0.12056123 0.121024854 0.00046362727880477905
51.599999999999966 -30.760398864746094 31.732656478881836 1.302998661994934 0.08011318743228912 2.3553694635629654 -0.103173524 0.10363567 0.0004621446132659912 -33.81174087524414 34.71947479248047 1.3903888463974 0.06874032318592072 2.3668630868196487 -0.11326153 0.11372575 0.00046422332525253296
51.89999999999998 -28.31736183166504 29.360828399658203 1.233068585395813 0.07827753573656082 2.354812689125538 -0.095164515 0.09561342 0.00044890493154525757 -30.88258934020996 31.87302589416504 1.3091777563095093 0.0673120841383934 2.366926394402981 -0.103636235 0.10410149 0.00046525150537490845
52.19999999999999 -26.024940490722656 27.136320114135742 1.1633625030517578 0.07733429968357086 2.3520764261484146 -0.08765979 0.08808501 0.0004252195358276367 -28.1154842376709 29.19216537475586 1.2236288785934448 0.06659161299467087 2.3669016286730766 -0.0945598 0.09502597 0.0004661679267883301
52.5 -23.970890045166016 25.144323348999023 1.0970842838287354 0.07743754982948303 2.347955137491226 -0.08094224 0.08134203 0.00039978325366973877 -25.66261100769043 26.820289611816406 1.1425657272338867 0.06668419390916824 2.3669285252690315 -0.086522415 0.0869893 0.00046688318252563477
52.79999999999998 -22.125896453857422 23.355728149414062 1.0356661081314087 0.07852642238140106 2.3440242260694504 -0.07491022 0.07528853 0.0003783032298088074 -23.552494049072266 24.78322982788086 1.0684688091278076 0.06768260151147842 2.36688718944788 -0.0796171 0.08008451 0.00046741217374801636
53.099999999999966 -20.46748161315918 21.748062133789062 0.9794492721557617 0.08062835037708282 2.3406581431627274 -0.069488585 0.0698505 0.00036191195249557495 -21.688182830810547 22.98379898071289 1.0015376806259155 0.06966528296470642 2.3668191134929657 -0.07351695 0.07398478 0.0004678294062614441
53.39999999999998 -18.959474563598633 20.285564422607422 0.9284836053848267 0.08386853337287903 2.3384419977664948 -0.06455688 0.06490776 0.00035087764263153076 -20.058197021484375 21.411151885986328 0.9412822723388672 0.07270002365112305 2.3669371604919434 -0.068187825 0.06865597 0.0004681423306465149
53.69999999999999 -17.577312469482422 18.94366455078125 0.8824373483657837 0.08831612765789032 2.337105557322502 -0.060034625 0.060378466 0.0003438405692577362 -18.57816505432129 19.981121063232422 0.8870599269866943 0.0768473818898201 2.3668633177876472 -0.06334574 0.06381414 0.0004684031009674072
54.0 -16.297258377075195 17.698352813720703 0.8409392833709717 0.09405720978975296 2.3360909298062325 -0.055842873 0.05618167 0.0003387965261936188 -17.25178337097168 18.69818878173828 0.8382671475410461 0.08216407150030136 2.366836629807949 -0.059007265 0.059475876 0.0004686117172241211
54.29999999999998 -15.09516716003418 16.52631378173828 0.8037440776824951 0.10113466531038284 2.3360253646969795 -0.051901866 0.052238945 0.00033707916736602783 -16.016002655029297 17.499759674072266 0.7943809032440186 0.08870495855808258 2.36684288084507 -0.05496003 0.055428825 0.00046879425644874573
54.599999999999966 -13.953882217407227 15.410720825195312 0.7705472111701965 0.109614297747612 2.3370001167058945 -0.048154805 0.048493724 0.000338919460773468 -14.881526947021484 16.396953582763672 0.7549715638160706 0.09652552753686905 2.366923727095127 -0.05124335 0.051712297 0.00046894699335098267
54.89999999999998 -12.858392715454102 14.336498260498047 0.7408879399299622 0.11964713782072067 2.338640622794628 -0.04455169 0.044895593 0.00034390389919281006 -13.801815032958984 15.343326568603516 0.7196885347366333 0.10568322986364365 2.366883300244808 -0.047699593 0.048168678 0.00046908482909202576
55.19999999999999 -11.804481506347656 13.299385070800781 0.714670717716217 0.13111750781536102 2.340691789984703 -0.04107945 0.04143087 0.00035141780972480774 -12.775636672973633 14.338035583496094 0.6882515549659729 0.11623943597078323 2.366889901459217 -0.044326756 0.04479597 0.0004692152142524719
55.5 -10.778007507324219 12.283073425292969 0.6921086311340332 0.14417068660259247 2.3413452357053757 -0.037690643 0.038044438 0.00035379454493522644 -11.819034576416016 13.397178649902344 0.6604400277137756 0.1282607764005661 2.36684487760067 -0.041180644 0.041649967 0.0004693232476711273
55.79999999999998 -9.779861450195312 11.289752960205078 0.6726041436195374 0.15882685780525208 2.341322511434555 -0.034390043 0.03474473 0.00035468488931655884 -10.801748275756836 12.390708923339844 0.6360763907432556 0.14181992411613464 2.366856962442398 -0.037817273 0.038286723 0.000469449907541275
56.099999999999966 -8.799896240234375 10.308940887451172 0.6561488509178162 0.1751651018857956 2.3403586000204086 -0.031143356 0.031496733 0.0003533773124217987 -9.988851547241211 11.583740234375 0.6150349974632263 0.15700019896030426 2.3669238835573196 -0.035144597 0.03561413 0.0004695318639278412
56.39999999999998 -7.825666427612305 9.328147888183594 0.6425159573554993 0.19330286979675293 2.3383002877235413 -0.027908988 0.028258573 0.0003495849668979645 -8.976722717285156 10.572498321533203 0.5972053408622742 0.17389051616191864 2.3668714612722397 -0.03178141 0.032251064 0.00046965479850769043
56.69999999999999 -6.853935241699219 8.344383239746094 0.6312652826309204 0.21326075494289398 2.3349740356206894 -0.024676573 0.025020598 0.00034402497112751007 -8.15890884399414 9.750640869140625 0.5825272798538208 0.19259707629680634 2.3668563812971115 -0.029076686 0.029546423 0.0004697367548942566
57.0 -5.852077484130859 7.324390411376953 0.6236717700958252 0.23544462025165558 2.3314293175935745 -0.021334808 0.021670057 0.0003352481871843338 -7.170845031738281 8.753551483154297 0.5709447860717773 0.2132335901260376 2.3668848276138306 -0.025781913 0.026251769 0.0004698559641838074
57.29999999999998 -4.830364227294922 6.2790985107421875 0.6184417009353638 0.259782612323761 2.3269585967063904 -0.01792006 0.01824504 0.00032497942447662354 -6.319572448730469 7.888065338134766 0.5624392628669739 0.23593516647815704 2.366867318749428 -0.022949826 0.023419771 0.00046994537115097046
57.599999999999966 -3.781475067138672 5.200859069824219 0.6156125068664551 0.2864266037940979 2.3214231133461 -0.014407085 0.014720468 0.0003133825957775116 -5.3206634521484375 6.869621276855469 0.5569934844970703 0.26084819436073303 2.3667995035648346 -0.019606344 0.020076413 0.0004700683057308197
57.89999999999998 -2.7110366821289062 4.095497131347656 0.6135414838790894 0.31537947058677673 2.313381403684616 -0.010815747 0.011117309 0.00030156224966049194 -4.4131622314453125 5.937248229980469 0.5546136498451233 0.28814396262168884 2.3668436110019684 -0.016571213 0.017041383 0.0004701707512140274
58.19999999999999 -1.6014747619628906 2.945293426513672 0.6136612892150879 0.3469820022583008 2.30446195602417 -0.0070862174 0.0073754564 0.00028923898935317993 -3.3667335510253906 4.8603057861328125 0.5552988648414612 0.31800779700279236 2.3668788969516754 -0.013055722 0.013526032 0.0004703095182776451
58.5 -0.4329833984375 1.7308273315429688 0.6161556243896484 0.38163575530052185 2.295635312795639 -0.003151819 0.0034289584 0.00027713924646377563 -2.372722625732422 3.829883575439453 0.5590521693229675 0.35064977407455444 2.3668628931045532 -0.009715495 0.010185928 0.00047043338418006897
58.79999999999998 0.7824249267578125 0.464019775390625 0.6207853555679321 0.4194031357765198 2.2866331934928894 0.00094651803 -0.0006806031 0.0002659149467945099 -1.2434158325195312 2.658172607421875 0.5658444762229919 0.3862895965576172 2.366890847682953 -0.00590873 0.0063793245 0.00047059450298547745
59.099999999999966 2.0443992614746094 -0.8541297912597656 0.6274386048316956 0.46050500869750977 2.278213083744049 0.005206831 -0.004950475 0.0002563558518886566 -0.12752532958984375 1.4935951232910156 0.5756052136421204 0.42515748739242554 2.3668324947357178 -0.002144615 0.0026153668 0.00047075189650058746
59.39999999999998 3.3776817321777344 -2.247295379638672 0.6358588337898254 0.5055716633796692 2.271816849708557 0.009713199 -0.009462744 0.00025045499205589294 1.1211776733398438 0.18998336791992188 0.5881636738777161 0.46745991706848145 2.366784632205963 0.0020766116 -0.0016056618 0.00047094980254769325
59.69999999999999 4.779670715332031 -3.7115421295166016 0.6473809480667114 0.5549984574317932 2.2705079913139343 0.014455952 -0.014207415 0.00024853646755218506 2.3906707763671875 -1.1403656005859375 0.6031877398490906 0.5133441090583801 2.3668370246887207 0.006370945 -0.0058997897 0.00047115515917539597


==> graphs/double_pendulum/double_energy_test_5.txt <==
tspan e1_net e2_net k1_net k2_net e_net s1_net s2_net s_net e1_real e2_real k1_real k2_real e_real s1_real s2_real s_real 
0.0 4.836824417114258 -4.175527572631836 1.14909827709198 0.5573049187660217 2.3677000403404236 0.015289925 -0.01492766 0.0003622649237513542 4.836824417114258 -4.175527572631836 1.14909827709198 0.5573049187660217 2.3677000403404236 0.015289925 -0.01492766 0.0003622649237513542
0.29999999999999716 7.073789596557617 -6.492351531982422 1.1650795936584473 0.6159916520118713 2.362509310245514 0.022833914 -0.022488303 0.0003456100821495056 7.0560455322265625 -6.469581604003906 1.1653432846069336 0.6158933639526367 2.3677005767822266 0.022774067 -0.022411179 0.00036288797855377197
0.5999999999999943 8.969058990478516 -8.437150001525879 1.1580252647399902 0.6740772724151611 2.364011526107788 0.0292169 -0.028874874 0.00034202635288238525 8.842544555664062 -8.304256439208984 1.1571487188339233 0.672359824180603 2.3677966594696045 0.02878833 -0.028425042 0.00036328844726085663
0.8999999999999915 9.571989059448242 -9.0431489944458 1.1125106811523438 0.7180483937263489 2.359399139881134 0.031222917 -0.030880906 0.0003420114517211914 9.530338287353516 -8.99492073059082 1.1146330833435059 0.7177160978317261 2.3677667379379272 0.031081943 -0.030718595 0.000363348051905632
1.1999999999999886 8.966629028320312 -8.384899139404297 1.035083532333374 0.7449082732200623 2.361721694469452 0.029137544 -0.028780624 0.000356920063495636 8.944162368774414 -8.359884262084961 1.0389103889465332 0.7445309162139893 2.3677194118499756 0.02906124 -0.028697846 0.00036339275538921356
1.5 7.571239471435547 -6.897775650024414 0.9392115473747253 0.7528758645057678 2.365551233291626 0.0243707 -0.023999564 0.00037113577127456665 7.524019241333008 -6.851766586303711 0.942990779876709 0.7524152398109436 2.3676586747169495 0.02421021 -0.023846556 0.0003636553883552551
1.7999999999999972 5.87684440612793 -5.09295654296875 0.8362796306610107 0.7461692690849304 2.366336762905121 0.018581681 -0.01820027 0.0003814101219177246 5.848745346069336 -5.068548202514648 0.8412123322486877 0.7462965250015259 2.367706000804901 0.018485414 -0.018121393 0.0003640204668045044
2.0999999999999943 4.227363586425781 -3.3247413635253906 0.7383188009262085 0.7314801216125488 2.372421145439148 0.012936972 -0.012536105 0.0004008673131465912 4.242326736450195 -3.3486289978027344 0.7424195408821106 0.7316160202026367 2.3677332997322083 0.012987072 -0.012622717 0.00036435481160879135
2.3999999999999915 2.785564422607422 -1.7681045532226562 0.6472625136375427 0.712731122970581 2.3774535059928894 0.007992469 -0.0075787753 0.00041369348764419556 2.781352996826172 -1.7764434814453125 0.650495707988739 0.7122502326965332 2.3676554560661316 0.007977101 -0.007612467 0.000364634208381176
2.6999999999999886 1.5113601684570312 -0.3866539001464844 0.5634297728538513 0.6908344030380249 2.378970444202423 0.0036144927 -0.0031940825 0.0004204101860523224 1.515869140625 -0.4053535461425781 0.5666475892066956 0.6905655264854431 2.3677287101745605 0.0036284442 -0.0032636 0.0003648442216217518
3.0 0.3946571350097656 0.829620361328125 0.4878395199775696 0.6681444644927979 2.380261480808258 -0.00022895634 0.00065445155 0.0004254952073097229 0.3955726623535156 0.8133087158203125 0.49090489745140076 0.6679284572601318 2.3677147328853607 -0.0002274139 0.00059242325 0.0003650093567557633
3.299999999999997 -0.5674171447753906 1.8834228515625 0.4202900528907776 0.6451778411865234 2.3814736008644104 -0.003545884 0.003975142 0.00042925775051116943 -0.5638465881347656 1.8636131286621094 0.42285457253456116 0.6451159119606018 2.3677370250225067 -0.0035355424 0.0039006735 0.00036513106897473335
3.5999999999999943 -1.4163360595703125 2.8170013427734375 0.35951530933380127 0.6223369240760803 2.3825175166130066 -0.006476376 0.0069103837 0.0004340074956417084 -1.4253692626953125 2.8085670471191406 0.3619532287120819 0.6225635409355164 2.3677145540714264 -0.006509244 0.006874473 0.000365228857845068
3.8999999999999915 -2.1731529235839844 3.651470184326172 0.3053734004497528 0.6003634333610535 2.3840540945529938 -0.009091292 0.009530541 0.0004392489790916443 -2.1711044311523438 3.630657196044922 0.30765822529792786 0.6005127429962158 2.367723733186722 -0.009086818 0.009452121 0.0003653028979897499
4.199999999999989 -2.8433189392089844 4.392448425292969 0.2576179504394531 0.5789875984191895 2.385735034942627 -0.011408217 0.01185235 0.00044413283467292786 -2.848400115966797 4.377613067626953 0.2594706416130066 0.5790894031524658 2.3677729964256287 -0.011428613 0.011793978 0.00036536436527967453
4.5 -3.440135955810547 5.053619384765625 0.21555501222610474 0.5583273768424988 2.3873658180236816 -0.013472244 0.013920771 0.0004485268145799637 -3.434917449951172 5.027313232421875 0.21695053577423096 0.5583540201187134 2.3677003383636475 -0.013457543 0.013822953 0.0003654100000858307
4.799999999999997 -3.9807968139648438 5.652690887451172 0.1786741316318512 0.5384289026260376 2.388997107744217 -0.015341595 0.015794633 0.00045303814113140106 -3.9804420471191406 5.630084991455078 0.17971377074718475 0.5383260846138 2.3676827996969223 -0.0153437955 0.015709246 0.00036545004695653915
5.09999999999998 -4.476009368896484 6.200531005859375 0.14668205380439758 0.5191915035247803 2.3903951942920685 -0.017052421 0.017509539 0.00045711733400821686 -4.500736236572266 6.201969146728516 0.14742785692214966 0.5190028548240662 2.367663621902466 -0.017141134 0.017506618 0.0003654845058917999
5.399999999999977 -4.9384918212890625 6.708988189697266 0.11937424540519714 0.5010051727294922 2.3908757865428925 -0.018648282 0.019104686 0.0004564039409160614 -4.9358367919921875 6.68341064453125 0.11980481445789337 0.5003678798675537 2.3677465468645096 -0.018643433 0.019008944 0.00036551058292388916
5.699999999999989 -5.366436004638672 7.177398681640625 0.09641678631305695 0.48343196511268616 2.3908114284276962 -0.020122135 0.020576691 0.0004545561969280243 -5.376258850097656 7.165042877197266 0.09659261256456375 0.4823964536190033 2.3677730932831764 -0.020160835 0.020526372 0.0003655366599559784
5.999999999999986 -5.761848449707031 7.609302520751953 0.07763756066560745 0.4664531350135803 2.3915447667241096 -0.021481376 0.02193661 0.00045523419976234436 -5.743808746337891 7.568912506103516 0.07757191359996796 0.4650608003139496 2.3677364736795425 -0.021424508 0.021790061 0.00036555342376232147
6.299999999999983 -6.128936767578125 8.009029388427734 0.06282113492488861 0.44997549057006836 2.3928892463445663 -0.022739554 0.023198038 0.0004584845155477524 -6.1326141357421875 7.98944091796875 0.06254806369543076 0.4483299255371094 2.3677047714591026 -0.022757538 0.023123112 0.000365573912858963
6.59999999999998 -6.472896575927734 8.381988525390625 0.05169623717665672 0.4338890612125397 2.394677247852087 -0.023914652 0.024378892 0.00046424008905887604 -6.4778594970703125 8.362075805664062 0.05134911835193634 0.4321741461753845 2.367739573121071 -0.023937626 0.024303215 0.00036558881402015686
6.899999999999977 -6.808734893798828 8.743350982666016 0.044113144278526306 0.4183427393436432 2.397071972489357 -0.02505817 0.025530653 0.000472482293844223 -6.814769744873047 8.722156524658203 0.043820105493068695 0.4165630042552948 2.3677698895335197 -0.025085162 0.025450766 0.0003656037151813507
7.199999999999989 -7.131259918212891 9.087459564208984 0.04001807048916817 0.4033549726009369 2.399572689086199 -0.02615208 0.026632989 0.00048090890049934387 -7.1314697265625 9.057907104492188 0.03982073441147804 0.40146714448928833 2.367725256830454 -0.026159115 0.026524732 0.0003656167536973953
7.499999999999986 -7.441551208496094 9.415149688720703 0.0393187589943409 0.38891488313674927 2.4018321223556995 -0.027199967 0.02768814 0.0004881732165813446 -7.443981170654297 9.385631561279297 0.039221975952386856 0.38685861229896545 2.3677309788763523 -0.027214989 0.027580619 0.00036562979221343994
7.799999999999983 -7.743396759033203 9.73012924194336 0.041908394545316696 0.374962717294693 2.403603594750166 -0.02821462 0.028708601 0.0004939809441566467 -7.743053436279297 9.69613265991211 0.04190376028418541 0.37271052598953247 2.3676935099065304 -0.02822018 0.028585821 0.00036564096808433533
8.099999999999966 -8.039859771728516 10.035545349121094 0.04766778275370598 0.3614386320114136 2.4047919921576977 -0.029206818 0.029704047 0.0004972293972969055 -8.041709899902344 10.002704620361328 0.0477522648870945 0.3589974343776703 2.367744419723749 -0.029219983 0.029585635 0.0003656521439552307
8.399999999999977 -8.33304214477539 10.33331298828125 0.056483421474695206 0.34828469157218933 2.405038956552744 -0.030183252 0.030681215 0.0004979632794857025 -8.332805633544922 10.298160552978516 0.0566578172147274 0.34569501876831055 2.3677077554166317 -0.030189281 0.030554943 0.00036566145718097687
8.699999999999989 -8.626091003417969 10.627395629882812 0.06823132932186127 0.3354678452014923 2.4050038009881973 -0.031154718 0.0316526 0.0004978813230991364 -8.626155853271484 10.592594146728516 0.06851248443126678 0.3327805995941162 2.3677313774824142 -0.03116206 0.03152773 0.000365670770406723
9.0 -8.919376373291016 10.918682098388672 0.08282163739204407 0.3229728937149048 2.405100256204605 -0.03212271 0.032620728 0.0004980191588401794 -8.917171478271484 10.881378173828125 0.08320799469947815 0.3202323317527771 2.367647022008896 -0.032122288 0.03248797 0.0003656819462776184
9.299999999999983 -9.213390350341797 11.207630157470703 0.10018811374902725 0.3107893764972687 2.405217297375202 -0.033088665 0.03358707 0.000498402863740921 -9.214496612548828 11.173629760742188 0.10063331574201584 0.3080298900604248 2.3677963539958 -0.033100054 0.033465747 0.0003656931221485138
9.599999999999966 -9.511089324951172 11.497215270996094 0.12019719183444977 0.29889315366744995 2.4052162915468216 -0.034062654 0.03456092 0.0004982650279998779 -9.513175964355469 11.464000701904297 0.12067238986492157 0.2961539030075073 2.367651030421257 -0.034077376 0.03444308 0.0003657042980194092
9.899999999999977 -9.818832397460938 11.794166564941406 0.14262758195400238 0.28734004497528076 2.405301794409752 -0.035066593 0.035565495 0.0004989020526409149 -9.82171630859375 11.761714935302734 0.1432015597820282 0.2845862805843353 2.367786467075348 -0.03508453 0.035450246 0.00036571547389030457
10.199999999999989 -10.136089324951172 12.098335266113281 0.1674467772245407 0.27609381079673767 2.4057865291833878 -0.03609859 0.036598984 0.0005003958940505981 -10.135848999023438 12.062187194824219 0.16808690130710602 0.2733100354671478 2.367735132575035 -0.03610603 0.036471758 0.00036572664976119995
10.5 -10.461910247802734 12.408489227294922 0.1946205496788025 0.26513805985450745 2.4063375890254974 -0.037155688 0.037657402 0.0005017146468162537 -10.464290618896484 12.37453842163086 0.19518131017684937 0.2623092234134674 2.3677383363246918 -0.03717188 0.03753762 0.00036573782563209534
10.799999999999983 -10.801788330078125 12.731037139892578 0.2237386554479599 0.2543409764766693 2.4073284417390823 -0.038256165 0.038761575 0.0005054101347923279 -10.801956176757812 12.69384765625 0.22432155907154083 0.25156915187835693 2.3677821904420853 -0.038265176 0.03863093 0.0003657527267932892
11.099999999999966 -11.155620574951172 13.065475463867188 0.25484463572502136 0.2437923699617386 2.4084918946027756 -0.03939994 0.039908927 0.0005089864134788513 -11.157791137695312 13.029064178466797 0.25532469153404236 0.2410765141248703 2.367674246430397 -0.03941593 0.039781697 0.00036576762795448303
11.399999999999977 -11.52835464477539 13.41684341430664 0.28765517473220825 0.23338301479816437 2.4095269590616226 -0.040604346 0.041116912 0.0005125664174556732 -11.527158737182617 13.376121520996094 0.28798454999923706 0.2308192104101181 2.3677665442228317 -0.040608954 0.040974736 0.0003657825291156769
11.699999999999989 -11.919805526733398 13.785560607910156 0.321829229593277 0.2232341319322586 2.4108184427022934 -0.04186868 0.042385425 0.0005167461931705475 -11.917886734008789 13.74276351928711 0.3220679461956024 0.22078652679920197 2.3677312582731247 -0.041870654 0.042236455 0.0003658011555671692
12.0 -12.331186294555664 14.172447204589844 0.35721221566200256 0.213372141122818 2.4118452668190002 -0.043196887 0.043716967 0.0005200803279876709 -12.3275146484375 14.126968383789062 0.35731041431427 0.21096958220005035 2.367733731865883 -0.04319329 0.043559108 0.0003658197820186615
12.299999999999983 -12.764728546142578 14.580150604248047 0.3935045301914215 0.203615203499794 2.4125417917966843 -0.044597775 0.045119595 0.0005218200385570526 -12.781787872314453 14.554790496826172 0.39341169595718384 0.20136091113090515 2.3677752315998077 -0.04466497 0.045030814 0.00036584213376045227
12.599999999999966 -13.222110748291016 15.010868072509766 0.43030521273612976 0.1939557045698166 2.4130182415246964 -0.04607648 0.046599984 0.0005235038697719574 -13.246450424194336 14.992111206054688 0.4300324320793152 0.19195540249347687 2.3676486164331436 -0.0461684 0.04653427 0.0003658682107925415
12.899999999999977 -13.703023910522461 15.464942932128906 0.4671500623226166 0.18456068634986877 2.4136297702789307 -0.04763274 0.04815854 0.0005258023738861084 -13.668693542480469 15.386852264404297 0.46678900718688965 0.18275004625320435 2.367697775363922 -0.047523573 0.047889464 0.0003658905625343323
13.199999999999989 -14.209699630737305 15.944847106933594 0.5037232637405396 0.17542731761932373 2.4142980575561523 -0.049275257 0.049802847 0.0005275905132293701 -14.223709106445312 15.914424896240234 0.5032464265823364 0.17374315857887268 2.367705374956131 -0.049331356 0.049697284 0.0003659278154373169
13.5 -14.740171432495117 16.449520111083984 0.539422333240509 0.16655515134334564 2.415326163172722 -0.05099766 0.051528048 0.000530388206243515 -14.706951141357422 16.37079620361328 0.5389232039451599 0.164936825633049 2.3677050918340683 -0.050891254 0.051257204 0.00036595016717910767
13.799999999999983 -15.284290313720703 16.9693603515625 0.5734265446662903 0.1578175574541092 2.4163141399621964 -0.052765757 0.05330075 0.0005349926650524139 -15.294782638549805 16.932857513427734 0.5732775330543518 0.1563340276479721 2.3676864355802536 -0.052808866 0.05317486 0.0003659948706626892
14.099999999999966 -15.845708847045898 17.508384704589844 0.6054770350456238 0.1492030918598175 2.4173559844493866 -0.054593854 0.055133708 0.0005398541688919067 -15.823951721191406 17.437969207763672 0.6057188510894775 0.14794133603572845 2.3676776736974716 -0.054525964 0.05489199 0.0003660246729850769
14.399999999999977 -16.420429229736328 18.063220977783203 0.6349919438362122 0.1408066600561142 2.4185903519392014 -0.056469284 0.057014257 0.0005449727177619934 -16.490659713745117 18.083030700683594 0.6355994343757629 0.13976594805717468 2.367736369371414 -0.05671583 0.05708191 0.00036608055233955383
14.699999999999989 -17.00337791442871 18.62939453125 0.6613651514053345 0.13280002772808075 2.4201817959547043 -0.058377557 0.05892748 0.0005499236285686493 -16.936416625976562 18.510150909423828 0.6622390151023865 0.13181887567043304 2.367792174220085 -0.058153197 0.0585193 0.0003661029040813446
15.0 -17.58441734313965 19.197242736816406 0.6838765740394592 0.12511523067951202 2.421817198395729 -0.06028507 0.060839437 0.0005543678998947144 -17.63265609741211 19.19137954711914 0.6849189400672913 0.12410955131053925 2.3677519410848618 -0.0604532 0.06081936 0.00036616250872612
15.299999999999983 -18.13744354248047 19.74170684814453 0.7013574242591858 0.11762577295303345 2.4232465028762817 -0.06210532 0.06266363 0.0005583092570304871 -18.177717208862305 19.725929260253906 0.7029396295547485 0.11665122956037521 2.3678029105067253 -0.06224374 0.06260994 0.0003661997616291046
15.599999999999966 -18.659255981445312 20.260005950927734 0.7134005427360535 0.11028257757425308 2.4244330897927284 -0.06382877 0.06439109 0.000562325119972229 -18.61245346069336 20.15502166748047 0.7156367897987366 0.10945610702037811 2.367661103606224 -0.06366672 0.06403294 0.0003662183880805969
15.899999999999977 -19.134124755859375 20.73605728149414 0.7191959023475647 0.10326837748289108 2.4243968054652214 -0.065403596 0.06596717 0.0005635768175125122 -19.172727584838867 20.715457916259766 0.7224400043487549 0.10253574699163437 2.3677060827612877 -0.0655313 0.065897554 0.00036625564098358154
16.19999999999999 -19.55144500732422 21.16098403930664 0.718782901763916 0.09656475484371185 2.4248866885900497 -0.066795915 0.06736136 0.0005654469132423401 -19.51896095275879 21.06783676147461 0.7229414582252502 0.09590307623147964 2.36772034317255 -0.066677906 0.067044176 0.0003662705421447754
16.5 -19.892757415771484 21.515796661376953 0.7117716670036316 0.0901213213801384 2.4249322339892387 -0.06794361 0.06850973 0.0005661174654960632 -19.94696807861328 21.508190155029297 0.7169319987297058 0.08956868946552277 2.367722764611244 -0.06811885 0.06848514 0.00036629289388656616
16.799999999999983 -20.174680709838867 21.816486358642578 0.698569118976593 0.08393093943595886 2.424305707216263 -0.06890255 0.06946773 0.0005651786923408508 -20.167112350463867 21.746883392333984 0.7044568061828613 0.08354417234659195 2.3677720203995705 -0.06886461 0.06923091 0.0003663003444671631
17.099999999999966 -20.38025665283203 22.046749114990234 0.6790835857391357 0.07811643928289413 2.423692487180233 -0.06961562 0.07017982 0.0005642026662826538 -20.43436050415039 22.038387298583984 0.6858125925064087 0.07783907651901245 2.367678463459015 -0.06978657 0.070152886 0.00036631524562835693
17.399999999999977 -20.51751708984375 22.21402359008789 0.6540605425834656 0.07257067412137985 2.423137716948986 -0.07010917 0.070672855 0.0005636811256408691 -20.5272159576416 22.160934448242188 0.6615373492240906 0.07246361672878265 2.367719456553459 -0.07012636 0.07049268 0.00036631524562835693
17.69999999999999 -20.59324073791504 22.324138641357422 0.624470591545105 0.06733065843582153 2.4226991534233093 -0.0704044 0.07096739 0.0005629882216453552 -20.648056030273438 22.3160400390625 0.632355272769928 0.06742632389068604 2.3677656054496765 -0.07057456 0.070940875 0.00036631524562835693
18.0 -20.616695404052734 22.386459350585938 0.5907977223396301 0.0625113993883133 2.4230730682611465 -0.070530474 0.0710962 0.0005657225847244263 -20.641212463378906 22.347110748291016 0.5991153717041016 0.06273582577705383 2.3677494823932648 -0.07059635 0.07096267 0.00036631524562835693
18.299999999999983 -20.59317970275879 22.405532836914062 0.5540145039558411 0.05811801552772522 2.4244856536388397 -0.07050463 0.071076095 0.0005714669823646545 -20.6512451171875 22.39781951904297 0.5627210140228271 0.05839930847287178 2.3676947243511677 -0.070684396 0.07105071 0.00036631524562835693
18.599999999999966 -20.5351619720459 22.390331268310547 0.5151083469390869 0.05410978943109512 2.4243874326348305 -0.070366 0.070938505 0.000572502613067627 -20.57543182373047 22.364639282226562 0.5240707993507385 0.05442346632480621 2.3677017241716385 -0.07048462 0.07085094 0.00036631524562835693
18.899999999999977 -20.455711364746094 22.353958129882812 0.4752890467643738 0.05043300613760948 2.423968818038702 -0.07015755 0.070728995 0.0005714446306228638 -20.52444076538086 22.357257843017578 0.4840136766433716 0.05081358551979065 2.367644339799881 -0.07037409 0.0707404 0.00036631524562835693
19.19999999999999 -20.362577438354492 22.305477142333984 0.43502840399742126 0.04718250408768654 2.4251106120646 -0.06990437 0.0704791 0.0005747303366661072 -20.413352966308594 22.29019546508789 0.44331955909729004 0.04757419228553772 2.3677362501621246 -0.07005982 0.070426136 0.00036631524562835693
19.5 -20.26423454284668 22.2513427734375 0.394634485244751 0.04435564950108528 2.4260983653366566 -0.06963346 0.07021183 0.000578366219997406 -20.33626937866211 22.256607055664062 0.4026663303375244 0.04470853507518768 2.3677125424146652 -0.0698625 0.07022882 0.00036632269620895386
19.799999999999983 -20.1606388092041 22.19064712524414 0.3545840084552765 0.041861847043037415 2.426454171538353 -0.06934319 0.06992482 0.0005816295742988586 -20.219871520996094 22.18267059326172 0.36263588070869446 0.0422191321849823 2.3676540851593018 -0.069529556 0.06989588 0.00036632269620895386
20.099999999999966 -20.056339263916016 22.127716064453125 0.3159535229206085 0.039763275533914566 2.4270935989916325 -0.06904822 0.06963305 0.0005848333239555359 -20.13728141784668 22.14117431640625 0.32371941208839417 0.04010754078626633 2.367719851434231 -0.06931084 0.06967716 0.00036632269620895386
20.399999999999977 -19.96019172668457 22.069965362548828 0.27903151512145996 0.03805220127105713 2.426857352256775 -0.06877829 0.06936253 0.000584237277507782 -20.029624938964844 22.072704315185547 0.2863256335258484 0.03837475925683975 2.3677797690033913 -0.06900281 0.06936913 0.00036632269620895386
20.69999999999999 -19.87872314453125 22.02310562133789 0.24392296373844147 0.036675095558166504 2.4249805361032486 -0.06855565 0.06913386 0.0005782097578048706 -19.96002197265625 22.03997039794922 0.25079166889190674 0.0370212197303772 2.3677613139152527 -0.068821564 0.06918789 0.00036632269620895386
21.0 -19.80328941345215 21.979812622070312 0.21084733307361603 0.03568931668996811 2.423059858381748 -0.06834909 0.06892124 0.0005721449851989746 -19.8718204498291 21.986125946044922 0.2173936367034912 0.0360470786690712 2.3677462115883827 -0.068572134 0.06893845 0.00036631524562835693
21.299999999999983 -19.73790740966797 21.943897247314453 0.18003252148628235 0.03508897125720978 2.4211113303899765 -0.06817221 0.06873887 0.0005666613578796387 -19.820009231567383 21.96593475341797 0.1863575130701065 0.035452261567115784 2.3677352964878082 -0.0684427 0.068809025 0.00036632269620895386
21.599999999999966 -19.687118530273438 21.920169830322266 0.15185219049453735 0.034873101860284805 2.4197765924036503 -0.06803967 0.06860312 0.0005634501576423645 -19.76018524169922 21.934844970703125 0.15786829590797424 0.03523664548993111 2.3677646704018116 -0.06828056 0.068646885 0.00036632269620895386
21.899999999999977 -19.650983810424805 21.90868377685547 0.1265415996313095 0.03506556153297424 2.419307127594948 -0.0679519 0.0685143 0.0005623996257781982 -19.731430053710938 21.931690216064453 0.13207848370075226 0.035400182008743286 2.367738828063011 -0.06821939 0.06858571 0.00036631524562835693
22.19999999999999 -19.626361846923828 21.906288146972656 0.10419859737157822 0.03565436601638794 2.4197792634367943 -0.06789797 0.0684617 0.0005637332797050476 -19.70083236694336 21.92348861694336 0.10911524295806885 0.035942986607551575 2.3677144795656204 -0.0681458 0.06851211 0.00036631524562835693
22.5 -19.6181583404541 21.91736602783203 0.08481819182634354 0.03661350905895233 2.4206393882632256 -0.06789415 0.06846045 0.0005662962794303894 -19.703266143798828 21.94500732421875 0.08908649533987045 0.03686543554067612 2.3676931113004684 -0.06817962 0.068545945 0.00036632269620895386
22.799999999999983 -19.627431869506836 21.942729949951172 0.0684751644730568 0.03795151039958 2.4217247553169727 -0.06794396 0.068513796 0.0005698353052139282 -19.718524932861328 21.976043701171875 0.07208620756864548 0.03816822171211243 2.367773197591305 -0.06825135 0.068617664 0.00036631524562835693
23.099999999999966 -19.653738021850586 21.981895446777344 0.05522589012980461 0.039667416363954544 2.423050731420517 -0.068045594 0.06861981 0.0005742162466049194 -19.736356735229492 22.00606918334961 0.05819857865571976 0.03985241800546646 2.3677634447813034 -0.06832514 0.06869146 0.00036632269620895386
23.399999999999977 -19.696943283081055 22.034683227539062 0.04512854665517807 0.0417540967464447 2.4246225878596306 -0.06819899 0.06877799 0.0005790069699287415 -19.7811222076416 22.05936050415039 0.04750201478600502 0.04191957786679268 2.3676598891615868 -0.06848445 0.06885077 0.00036632269620895386
23.69999999999999 -19.7572021484375 22.100765228271484 0.038244202733039856 0.04421701282262802 2.4260242953896523 -0.068403676 0.06898776 0.0005840808153152466 -19.826541900634766 22.109882354736328 0.04007239267230034 0.04437168315052986 2.3677845299243927 -0.06863921 0.069005534 0.00036632269620895386
24.0 -19.8347225189209 22.180522918701172 0.03464120253920555 0.04706605523824692 2.427507657557726 -0.06866038 0.06924969 0.0005893111228942871 -19.940488815307617 22.224956512451172 0.0359855592250824 0.04721126705408096 2.367664523422718 -0.06902204 0.06938836 0.00036632269620895386
24.299999999999983 -19.930694580078125 22.27481460571289 0.0344051830470562 0.05033009126782417 2.428855299949646 -0.06897304 0.06956731 0.0005942657589912415 -20.005887985229492 22.287818908691406 0.03532100096344948 0.05044124647974968 2.367693170905113 -0.06923044 0.06959677 0.0003663301467895508
24.599999999999966 -20.04709815979004 22.38582992553711 0.03763432428240776 0.05397859588265419 2.4303446859121323 -0.06934839 0.06994765 0.0005992650985717773 -20.161840438842773 22.43734359741211 0.0381624735891819 0.054065313190221786 2.3677309453487396 -0.06974275 0.07010908 0.0003663301467895508
24.899999999999977 -20.187118530273438 22.51580810546875 0.044414669275283813 0.05804610624909401 2.4311503507196903 -0.0697967 0.070399284 0.0006025880575180054 -20.27855110168457 22.543617248535156 0.04460294917225838 0.05808734893798828 2.3677564449608326 -0.07011149 0.07047782 0.0003663301467895508
25.19999999999999 -20.356643676757812 22.670578002929688 0.05486113205552101 0.06256334483623505 2.431358803063631 -0.07033776 0.07094128 0.0006035193800926208 -20.44283676147461 22.693313598632812 0.05474445968866348 0.06251201033592224 2.367733307182789 -0.07063542 0.07100175 0.0003663301467895508
25.5 -20.560020446777344 22.854122161865234 0.06915945559740067 0.0675535574555397 2.430814728140831 -0.07098599 0.07158799 0.0006019994616508484 -20.653921127319336 22.885601043701172 0.06870241463184357 0.0673442855477333 2.367726616561413 -0.07131093 0.07167727 0.0003663375973701477
25.799999999999983 -20.789457321166992 23.059295654296875 0.08745892345905304 0.07293915003538132 2.430236406624317 -0.07171428 0.07231454 0.0006002560257911682 -20.87844467163086 23.086956024169922 0.08660854399204254 0.07258950918912888 2.367709405720234 -0.07202334 0.072389685 0.00036634504795074463
26.099999999999966 -21.050579071044922 23.291683197021484 0.10995238274335861 0.07872124761343002 2.429777756333351 -0.072541766 0.073140256 0.0005984902381896973 -21.13783073425293 23.31866455078125 0.10861328989267349 0.0782533511519432 2.367700457572937 -0.07284559 0.07321194 0.00036634504795074463
26.399999999999977 -21.350067138671875 23.55792236328125 0.136882022023201 0.0849042758345604 2.4296415224671364 -0.07349044 0.07408738 0.0005969405174255371 -21.37129020690918 23.519702911376953 0.13489140570163727 0.08434145152568817 2.367645561695099 -0.07356768 0.07393404 0.0003663599491119385
26.69999999999999 -21.692594528198242 23.862106323242188 0.16824690997600555 0.09153635054826736 2.4292950555682182 -0.074574985 0.07517023 0.0005952417850494385 -21.82982635498047 23.941055297851562 0.1656414270401001 0.09086009114980698 2.367730461061001 -0.0750519 0.075418286 0.00036638230085372925
27.0 -22.080223083496094 24.206050872802734 0.20394422113895416 0.09868162870407104 2.428453639149666 -0.07580172 0.07639438 0.0005926564335823059 -22.119422912597656 24.188213348388672 0.2011062055826187 0.09781365096569061 2.367710292339325 -0.07594266 0.07630905 0.00036638975143432617
27.299999999999983 -22.524633407592773 24.601604461669922 0.2446960061788559 0.10623854398727417 2.4279056042432785 -0.07720955 0.07780065 0.0005910992622375488 -22.662994384765625 24.68392562866211 0.2415579855442047 0.10520785301923752 2.3676970824599266 -0.07769158 0.078058004 0.0003664270043373108
27.599999999999966 -23.03919219970703 25.06197738647461 0.2908354699611664 0.11422667652368546 2.42784733325243 -0.07884294 0.079433724 0.000590786337852478 -23.099225997924805 25.066635131835938 0.28733599185943604 0.11304492503404617 2.367790050804615 -0.07905711 0.079423554 0.00036644190549850464
27.899999999999977 -23.639389038085938 25.602176666259766 0.34286031126976013 0.12260167300701141 2.4282496124505997 -0.08075267 0.081344426 0.0005917549133300781 -23.773130416870117 25.680648803710938 0.3388322591781616 0.12132703512907028 2.367677681148052 -0.08122029 0.081586786 0.0003664940595626831
28.19999999999999 -24.341670989990234 26.238372802734375 0.4014102816581726 0.13129732012748718 2.4294094145298004 -0.08299306 0.08358798 0.0005949214100837708 -24.40407943725586 26.245216369628906 0.3965391218662262 0.1300511360168457 2.3677271902561188 -0.08321718 0.08358372 0.00036653876304626465
28.5 -25.162128448486328 26.984661102294922 0.46673452854156494 0.1403757482767105 2.429642930626869 -0.08561606 0.08621082 0.0005947574973106384 -25.280982971191406 27.048439025878906 0.4610459506511688 0.13921129703521729 2.367713302373886 -0.086034186 0.086400814 0.00036662817001342773
28.799999999999983 -26.119487762451172 27.857177734375 0.5392121076583862 0.1498449146747589 2.4267469942569733 -0.08868204 0.08926728 0.0005852431058883667 -26.194778442382812 27.880611419677734 0.5331048369407654 0.14879243075847626 2.3677302449941635 -0.0889518 0.08931852 0.00036672502756118774
29.099999999999966 -27.26849365234375 28.911521911621094 0.6211029887199402 0.15979595482349396 2.423927202820778 -0.092374 0.09294528 0.0005712807178497314 -27.402976989746094 28.998294830322266 0.6136474013328552 0.15877068042755127 2.3677359223365784 -0.09284569 0.09321258 0.00036688894033432007
29.399999999999977 -28.670124053955078 30.20693588256836 0.7129942178726196 0.1701831966638565 2.4199892431497574 -0.096892506 0.09744489 0.0005523860454559326 -28.774188995361328 30.26898193359375 0.7038787603378296 0.16910432279109955 2.367776021361351 -0.09725958 0.097626686 0.00036710500717163086
29.69999999999999 -30.41548728942871 31.83370590209961 0.8148653507232666 0.1810862421989441 2.414170205593109 -0.10254027 0.10306871 0.0005284398794174194 -30.570314407348633 31.953067779541016 0.8052977919578552 0.179729163646698 2.367780327796936 -0.10307808 0.10344557 0.000367484986782074
30.0 -32.62385559082031 33.9141731262207 0.9305071830749512 0.1918974071741104 2.412722125649452 -0.10971075 0.11022693 0.0005161762237548828 -32.77936553955078 34.03685760498047 0.9196959137916565 0.19054168462753296 2.367729663848877 -0.1102465 0.11061455 0.0003680512309074402
30.299999999999983 -35.5914192199707 36.74766159057617 1.0622304677963257 0.20258979499340057 2.421062633395195 -0.11939662 0.11992475 0.0005281269550323486 -35.765838623046875 36.88365173339844 1.048524022102356 0.20137999951839447 2.367717131972313 -0.11998841 0.12035752 0.00036910921335220337
30.599999999999966 -39.517364501953125 40.53261184692383 1.2029820680618286 0.21314747631549835 2.43137688934803 -0.13226935 0.13281351 0.0005441606044769287 -39.73259353637695 40.6988410949707 1.189547061920166 0.21198873221874237 2.3677833527326584 -0.13297775 0.13334873 0.00037097930908203125
30.899999999999977 -44.1644287109375 45.06065368652344 1.3316868543624878 0.22363540530204773 2.451547235250473 -0.14759204 0.14815935 0.000567317008972168 -44.69792175292969 45.52382278442383 1.3198180198669434 0.2220383882522583 2.3677574396133423 -0.14932214 0.1496961 0.0003739595413208008
31.19999999999999 -45.48580551147461 46.35955047607422 1.3600050210952759 0.23346135020256042 2.4672113358974457 -0.15197337 0.15257955 0.0006061792373657227 -46.57217788696289 47.35002136230469 1.3582020998001099 0.23163612186908722 2.367681697010994 -0.15551569 0.15589006 0.0003743767738342285
31.5 -41.01350021362305 41.97319412231445 1.2702754735946655 0.24404314160346985 2.4740125238895416 -0.13718973 0.13782832 0.0006385892629623413 -41.93806076049805 42.79811477661133 1.2657949924468994 0.24183137714862823 2.367680385708809 -0.14020981 0.1405868 0.00037698447704315186
31.799999999999983 -36.0567741394043 37.12096405029297 1.1375609636306763 0.25584909319877625 2.4575999677181244 -0.12084239 0.12145445 0.0006120577454566956 -36.750343322753906 37.732200622558594 1.1323456764221191 0.2535213530063629 2.3677243292331696 -0.12311506 0.123495296 0.00038023293018341064
32.099999999999966 -32.29396057128906 33.468109130859375 1.0129326581954956 0.26910942792892456 2.4561906456947327 -0.10847921 0.10909869 0.0006194785237312317 -32.88946533203125 33.985076904296875 1.005406141281128 0.26668795943260193 2.367705672979355 -0.110440575 0.11082259 0.00038201361894607544
32.39999999999998 -29.35950469970703 30.63663101196289 0.9002934098243713 0.28355464339256287 2.4609743654727936 -0.098859064 0.09950608 0.0006470158696174622 -29.80329132080078 30.99768829345703 0.8922550678253174 0.2811254560947418 2.367777496576309 -0.10031816 0.10070132 0.0003831535577774048
32.69999999999999 -26.93732452392578 28.300899505615234 0.8005388379096985 0.29907912015914917 2.463192939758301 -0.09092243 0.091583565 0.0006611347198486328 -27.437410354614258 28.71653175354004 0.7919471263885498 0.29668208956718445 2.3677506148815155 -0.09258139 0.09296521 0.000383816659450531
33.0 -24.952251434326172 26.386676788330078 0.7112248539924622 0.3156651258468628 2.461315333843231 -0.0844271 0.085086435 0.0006593316793441772 -25.402996063232422 26.754959106445312 0.7025092840194702 0.31325122714042664 2.3677235543727875 -0.08592373 0.08630804 0.000384308397769928
33.29999999999998 -23.320091247558594 24.813472747802734 0.6298770308494568 0.3333539068698883 2.4566124379634857 -0.07909696 0.079746574 0.0006496161222457886 -23.764747619628906 25.179424285888672 0.6222597360610962 0.330761194229126 2.367697596549988 -0.08057689 0.08096151 0.0003846213221549988
33.599999999999966 -21.8892879486084 23.432228088378906 0.5556260347366333 0.3520868420600891 2.4506530165672302 -0.07442248 0.07505907 0.0006365925073623657 -22.282169342041016 23.750839233398438 0.5498872995376587 0.3491595685482025 2.367716759443283 -0.0757285 0.07611339 0.00038488954305648804
33.89999999999998 -20.6607666015625 22.243270874023438 0.48905080556869507 0.37163761258125305 2.4431926906108856 -0.07041256 0.071027786 0.0006152242422103882 -21.049701690673828 22.564552307128906 0.4844226837158203 0.3684120178222656 2.367685317993164 -0.07170749 0.072092555 0.0003850683569908142
34.19999999999999 -19.53870964050293 21.15285873413086 0.42910146713256836 0.3919397294521332 2.4351902902126312 -0.06674397 0.06733433 0.0005903616547584534 -19.89444923400879 21.448593139648438 0.425130158662796 0.3884936273097992 2.3677676916122437 -0.067927465 0.06831269 0.0003852248191833496
34.5 -18.52611541748047 20.166763305664062 0.3753476142883301 0.41317710280418396 2.429172605276108 -0.063430466 0.0639994 0.0005689337849617004 -18.909772872924805 20.496700286865234 0.3714638948440552 0.4093915820121765 2.3677828907966614 -0.06471082 0.06509616 0.0003853440284729004
34.79999999999998 -17.609460830688477 19.272289276123047 0.3270931541919708 0.43536388874053955 2.4252854883670807 -0.060427886 0.060981542 0.0005536563694477081 -17.964624404907227 19.5782470703125 0.32300472259521484 0.4310988187789917 2.36772620677948 -0.061611872 0.06199732 0.0003854483366012573
35.099999999999966 -16.81543731689453 18.49616241455078 0.28396522998809814 0.45817986130714417 2.4228701889514923 -0.057830375 0.058373064 0.0005426891148090363 -17.1396484375 18.774314880371094 0.27943921089172363 0.45361727476119995 2.3677229285240173 -0.058909412 0.059294943 0.0003855302929878235
35.39999999999998 -16.052560806274414 17.745925903320312 0.24493737518787384 0.4817730188369751 2.4200754910707474 -0.055326056 0.05585794 0.0005318857729434967 -16.332422256469727 17.98269271850586 0.24052642285823822 0.4769534468650818 2.367750331759453 -0.056253698 0.056639303 0.0003856047987937927
35.69999999999999 -15.335018157958984 17.037166595458984 0.20999112725257874 0.5061286687850952 2.418268233537674 -0.05296511 0.05349098 0.0005258731544017792 -15.633537292480469 17.2940673828125 0.20608897507190704 0.5011216998100281 2.3677407652139664 -0.0539569 0.054342564 0.0003856644034385681
36.0 -14.653741836547852 16.36153793334961 0.17904284596443176 0.5311562418937683 2.417995184659958 -0.05071717 0.05124366 0.0005264878273010254 -14.882266998291016 16.54782485961914 0.1759936660528183 0.5261390805244446 2.367690607905388 -0.051469408 0.051855143 0.0003857351839542389
36.29999999999998 -14.001836776733398 15.712200164794922 0.15239796042442322 0.5569396615028381 2.419701009988785 -0.048559465 0.04909394 0.0005344748497009277 -14.262350082397461 15.927940368652344 0.15015175938606262 0.5520317554473877 2.367773801088333 -0.049421865 0.04980765 0.0003857836127281189
36.599999999999966 -13.368003845214844 15.078193664550781 0.13027355074882507 0.5834529399871826 2.423916310071945 -0.046454526 0.047004532 0.0005500055849552155 -13.596149444580078 15.256561279296875 0.12850333750247955 0.5788273215293884 2.367742493748665 -0.047206145 0.04759198 0.00038583576679229736
36.89999999999998 -12.735368728637695 14.44107437133789 0.11253854632377625 0.6108197569847107 2.4290639460086823 -0.044344965 0.0449131 0.0005681328475475311 -12.972827911376953 14.62302017211914 0.11102162301540375 0.6065614223480225 2.3677753061056137 -0.04512873 0.04551461 0.0003858804702758789
37.19999999999999 -12.102252960205078 13.797714233398438 0.09917136281728745 0.6390953063964844 2.433727942407131 -0.042225685 0.042809647 0.0005839616060256958 -12.35496711730957 13.989795684814453 0.09770526736974716 0.6352735161781311 2.367807351052761 -0.043061838 0.04344777 0.0003859326243400574
37.5 -11.468242645263672 13.14742660522461 0.09016752243041992 0.6684420704841614 2.437793552875519 -0.040095624 0.04069277 0.0005971454083919525 -11.745718002319336 13.35989761352539 0.08857890218496323 0.6650081276893616 2.3677666410803795 -0.04101673 0.041402712 0.0003859810531139374
37.79999999999998 -10.841201782226562 12.499881744384766 0.08544699102640152 0.6991022229194641 2.4432291761040688 -0.037983023 0.03859568 0.0006126575171947479 -11.132802963256836 12.72103500366211 0.08369184285402298 0.6958149075508118 2.367738790810108 -0.03895218 0.0393382 0.00038602203130722046
38.099999999999966 -10.237602233886719 11.871105194091797 0.08512940257787704 0.730521023273468 2.449153386056423 -0.0359443 0.036575083 0.0006307810544967651 -10.512834548950195 12.069759368896484 0.08311868458986282 0.72774738073349 2.367790885269642 -0.036856923 0.037242997 0.0003860741853713989
38.39999999999998 -9.590019226074219 11.191776275634766 0.08919036388397217 0.7631629109382629 2.454110324382782 -0.033748806 0.03439411 0.0006453059613704681 -9.876129150390625 11.39602279663086 0.08695993572473526 0.7608628273010254 2.367716409265995 -0.03469817 0.035084296 0.0003861263394355774
38.69999999999999 -8.912435531616211 10.475929260253906 0.0977015495300293 0.7972491979598999 2.4584444761276245 -0.031445354 0.03210199 0.0006566345691680908 -9.221681594848633 10.698867797851562 0.09534378349781036 0.7952195405960083 2.3677495270967484 -0.032472998 0.03285918 0.0003861822187900543
39.0 -8.201925277709961 9.71969985961914 0.11082910746335983 0.8326560854911804 2.46125977486372 -0.029024037 0.029686447 0.000662410631775856 -8.532079696655273 9.960514068603516 0.10842783749103546 0.8308745622634888 2.3677367717027664 -0.03012258 0.030508822 0.0003862418234348297
39.29999999999998 -7.46235466003418 8.926578521728516 0.12864835560321808 0.8693751692771912 2.462247386574745 -0.026498865 0.027161296 0.0006624311208724976 -7.804721832275391 9.178112030029297 0.12640175223350525 0.867877721786499 2.3676696717739105 -0.027638065 0.028024375 0.00038631074130535126
39.599999999999966 -6.6915435791015625 8.093742370605469 0.1511882245540619 0.9072358012199402 2.4606228172779083 -0.023862652 0.024517778 0.0006551258265972137 -7.028253555297852 8.340274810791016 0.14948880672454834 0.9062630534172058 2.367773115634918 -0.024981959 0.025368348 0.00038638897240161896
39.89999999999998 -5.855251312255859 7.187229156494141 0.17887453734874725 0.9464419484138489 2.4572943300008774 -0.020999487 0.021640832 0.0006413441151380539 -6.187892913818359 7.431636810302734 0.17794618010520935 0.9460316300392151 2.3677217066287994 -0.02210386 0.022490341 0.0003864821046590805
40.19999999999999 -4.934226989746094 6.187385559082031 0.2122630923986435 0.9867165684700012 2.452138230204582 -0.01784383 0.018465081 0.0006212517619132996 -5.269443511962891 6.4379730224609375 0.21206064522266388 0.9871248006820679 2.3677149564027786 -0.018956231 0.019342823 0.00038659200072288513
40.5 -3.9454193115234375 5.111419677734375 0.25122660398483276 1.0276331901550293 2.4448601603507996 -0.014455376 0.015050193 0.0005948171019554138 -4.255983352661133 5.342205047607422 0.25213322043418884 1.0293742418289185 2.3677291572093964 -0.015482919 0.015869645 0.00038672611117362976
40.79999999999998 -2.8683853149414062 3.9401283264160156 0.29616686701774597 1.0691509246826172 2.4370608031749725 -0.010764908 0.011330981 0.0005660727620124817 -3.1277198791503906 4.124599456787109 0.2984398603439331 1.0724148750305176 2.3677343130111694 -0.0116174 0.012004291 0.0003868909552693367
41.099999999999966 -1.6556816101074219 2.628528594970703 0.3475901186466217 1.1106034517288208 2.4310405552387238 -0.006612703 0.0071525425 0.0005398392677307129 -1.8693351745605469 2.770387649536133 0.3511376976966858 1.1155295372009277 2.3677197098731995 -0.007309348 0.007696445 0.00038709724321961403
41.39999999999998 -0.30112266540527344 1.1736412048339844 0.4053763151168823 1.1506152153015137 2.428510069847107 -0.0019801185 0.002500739 0.0005206204950809479 -0.4689464569091797 1.2692184448242188 0.4100569784641266 1.1573729515075684 2.367701917886734 -0.0025206534 0.0029080056 0.000387352192774415
41.69999999999999 1.1574726104736328 -0.3823833465576172 0.4686853289604187 1.1873891353607178 2.431163728237152 0.0030028932 -0.0024906732 0.0005122199654579163 1.0580196380615234 -0.36002540588378906 0.47426193952560425 1.1955146789550781 2.3677708506584167 0.0026943004 -0.002306646 0.00038765440694987774
42.0 2.6244964599609375 -1.9382991790771484 0.5338958501815796 1.2158327102661133 2.435925841331482 0.008010469 -0.0074981265 0.0005123429000377655 2.614269256591797 -2.0135345458984375 0.5412248969078064 1.2258082628250122 2.367767870426178 0.008003301 -0.0076153334 0.0003879675641655922
42.29999999999998 3.8911705017089844 -3.2721214294433594 0.5964106321334839 1.229723572731018 2.445183277130127 0.012334168 -0.011801787 0.0005323812365531921 3.948068618774414 -3.4280738830566406 0.6056975722312927 1.242031216621399 2.367723524570465 0.012553389 -0.012165191 0.00038819853216409683
42.599999999999966 4.568586349487305 -3.9968128204345703 0.6531261205673218 1.2267515659332275 2.4516512155532837 0.0146614425 -0.014135968 0.0005254745483398438 4.6293182373046875 -4.158424377441406 0.659527599811554 1.237282395362854 2.367703855037689 0.014892616 -0.014504357 0.00038825906813144684
42.89999999999998 4.272129058837891 -3.7159366607666016 0.6898502707481384 1.1983211040496826 2.44436377286911 0.01369575 -0.013193205 0.0005025453865528107 4.155729293823242 -3.691366195678711 0.6949682235717773 1.2084118127822876 2.367743134498596 0.013327967 -0.012939682 0.00038828514516353607
43.19999999999999 3.0147857666015625 -2.4304866790771484 0.7106766104698181 1.1521917581558228 2.447167456150055 0.009484161 -0.008973338 0.000510822981595993 2.635244369506836 -2.137388229370117 0.7102052569389343 1.1597265005111694 2.3677878975868225 0.0082269395 -0.007838365 0.0003885747864842415
43.5 1.039510726928711 -0.40856361389160156 0.7158562541007996 1.0944963693618774 2.4412997364997864 0.002845522 -0.002345834 0.0004996880888938904 0.5008087158203125 0.056720733642578125 0.7100603580474854 1.100168228149414 2.36775803565979 0.0010497603 -0.0006606131 0.0003891471424140036
43.79999999999998 -1.179800033569336 1.8687934875488281 0.7104131579399109 1.0329588651657104 2.4323654770851135 -0.0046199374 0.0051053986 0.00048546120524406433 -1.833993911743164 2.4628047943115234 0.7013399600982666 1.0376023054122925 2.3677531480789185 -0.0068074786 0.007197312 0.0003898334689438343
44.099999999999966 -3.406576156616211 4.159540176391602 0.7009727358818054 0.9718344807624817 2.4257712364196777 -0.012111798 0.012591548 0.0004797503352165222 -4.074884414672852 4.77668571472168 0.6893139481544495 0.9766074419021606 2.3677226901054382 -0.014348705 0.014739171 0.0003904653713107109
44.39999999999998 -5.521589279174805 6.33782958984375 0.6910443902015686 0.9144467115402222 2.421731412410736 -0.019225823 0.019703573 0.00047774985432624817 -6.209367752075195 6.980670928955078 0.6771544814109802 0.9192042350769043 2.3676618933677673 -0.021530287 0.021921325 0.0003910381346940994
44.69999999999999 -7.479032516479492 8.353904724121094 0.6831710338592529 0.8616620302200317 2.4197052717208862 -0.025805525 0.026280604 0.000475078821182251 -8.147802352905273 8.982988357543945 0.6665554046630859 0.8660351037979126 2.3677765130996704 -0.02804765 0.02843916 0.0003915112465620041
45.0 -9.33030891418457 10.25764274597168 0.6772196888923645 0.8130830526351929 2.4176365733146667 -0.032024782 0.03249529 0.0004705078899860382 -9.999568939208984 10.891874313354492 0.6583390235900879 0.8171008825302124 2.367745280265808 -0.034270324 0.034662265 0.00039194151759147644
45.29999999999998 -11.074316024780273 12.047674179077148 0.6730157136917114 0.7676689028739929 2.4140427708625793 -0.03787817 0.038343504 0.0004653334617614746 -11.662439346313477 12.605186462402344 0.6528612971305847 0.7721514105796814 2.3677598237991333 -0.039850753 0.040243037 0.00039228424429893494
45.599999999999966 -12.685110092163086 13.699310302734375 0.6703359484672546 0.7255901098251343 2.410126268863678 -0.043277826 0.04374084 0.00046301260590553284 -13.267730712890625 14.254386901855469 0.6502103209495544 0.7308459877967834 2.3677124977111816 -0.045234434 0.045627043 0.0003926083445549011
45.89999999999998 -14.210862159729004 15.260818481445312 0.6706752777099609 0.6866399049758911 2.4072715044021606 -0.048386596 0.048850186 0.00046359002590179443 -14.731693267822266 15.756305694580078 0.6503318548202515 0.6928407549858093 2.3677850365638733 -0.050136626 0.050529502 0.0003928765654563904
46.19999999999999 -15.642904281616211 16.722444534301758 0.6740928292274475 0.6507811546325684 2.4044142365455627 -0.053175602 0.05363742 0.00046181678771972656 -16.14714813232422 17.20395278930664 0.6530687808990479 0.6578103303909302 2.3676837682724 -0.054872673 0.055265795 0.00039312243461608887
46.5 -17.00226593017578 18.111722946166992 0.6812464594841003 0.6188645362854004 2.4095680117607117 -0.05771648 0.058194354 0.0004778727889060974 -17.451793670654297 18.535873413085938 0.6581902503967285 0.6254636645317078 2.367733657360077 -0.059231788 0.059625126 0.00039333850145339966
46.79999999999998 -18.316478729248047 19.453065872192383 0.6908557415008545 0.5885679125785828 2.416010797023773 -0.062103827 0.0626031 0.0004992745816707611 -18.711841583251953 19.818603515625 0.6653856039047241 0.5955400466918945 2.3676875829696655 -0.06343898 0.063832514 0.0003935322165489197
47.099999999999966 -19.496919631958008 20.651504516601562 0.7026264667510986 0.5602765679359436 2.417487919330597 -0.06603798 0.06653904 0.0005010589957237244 -19.867069244384766 20.992700576782227 0.6742647290229797 0.5678110718727112 2.367707133293152 -0.067291014 0.06768471 0.000393696129322052
47.39999999999998 -20.659481048583984 21.829010009765625 0.7151268720626831 0.5355921387672424 2.420247972011566 -0.069913276 0.070417106 0.00050383061170578 -20.96916961669922 22.110506057739258 0.6843418478965759 0.5420724749565125 2.3677507638931274 -0.07096524 0.07135909 0.0003938525915145874
47.69999999999999 -21.6411190032959 22.81553077697754 0.7267532348632812 0.5112482905387878 2.4124132990837097 -0.07317922 0.07365768 0.00047845393419265747 -21.95771026611328 23.112215042114258 0.695035994052887 0.5181434154510498 2.3676841855049133 -0.07425713 0.0746511 0.0003939718008041382
48.0 -22.587230682373047 23.767793655395508 0.7388516664505005 0.48861682415008545 2.408031463623047 -0.07633078 0.076793835 0.0004630535840988159 -22.866832733154297 24.033069610595703 0.7056729197502136 0.49586033821105957 2.3677701354026794 -0.07728607 0.07768014 0.0003940686583518982
48.29999999999998 -23.430416107177734 24.62047576904297 0.7488301396369934 0.46826836466789246 2.4071581661701202 -0.07914221 0.07960284 0.00046062469482421875 -23.636428833007812 24.813554763793945 0.7155152559280396 0.47507598996162415 2.3677171766757965 -0.07984962 0.08024377 0.00039414316415786743
48.599999999999966 -24.1152286529541 25.31485366821289 0.7574682831764221 0.4492787718772888 2.4063720703125 -0.08142823 0.081884354 0.00045612454414367676 -24.289894104003906 25.478172302246094 0.7238109707832336 0.4556559920310974 2.3677451610565186 -0.08203 0.08242419 0.0003941953182220459
48.89999999999998 -24.566213607788086 25.780521392822266 0.7624310255050659 0.43135857582092285 2.4080973863601685 -0.08293571 0.08339811 0.0004623979330062866 -24.775888442993164 25.976247787475586 0.7298749089241028 0.4374786913394928 2.3677129447460175 -0.08365483 0.08404905 0.0003942251205444336
49.19999999999999 -24.907846450805664 26.134145736694336 0.764170229434967 0.4136924147605896 2.4041619300842285 -0.08408951 0.08454131 0.00045180320739746094 -25.11386489868164 26.32798957824707 0.7331787347793579 0.4204341769218445 2.367737591266632 -0.08479261 0.08518685 0.00039424002170562744
49.5 -25.05286407470703 26.293380737304688 0.7623746395111084 0.3974887728691101 2.4003800749778748 -0.08459419 0.08503339 0.0004391968250274658 -25.270225524902344 26.500080108642578 0.7334338426589966 0.4044257700443268 2.3677141964435577 -0.08532943 0.085723676 0.00039424747228622437
49.79999999999998 -25.045269012451172 26.306926727294922 0.7576296329498291 0.38266295194625854 2.4019502997398376 -0.08459804 0.0850395 0.00044145435094833374 -25.26784896850586 26.515573501586914 0.7306392788887024 0.3893696963787079 2.367733508348465 -0.08534351 0.08573775 0.00039424002170562744
50.099999999999966 -24.855451583862305 26.137765884399414 0.7497785687446594 0.36836498975753784 2.4004578590393066 -0.08399868 0.08443327 0.0004345923662185669 -25.119796752929688 26.38732147216797 0.7250758409500122 0.37519583106040955 2.367796391248703 -0.08487785 0.085272096 0.00039424747228622437
50.39999999999998 -24.558631896972656 25.86655044555664 0.7397646307945251 0.3550778329372406 2.40276101231575 -0.08304867 0.08348869 0.00044001638889312744 -24.821582794189453 26.110210418701172 0.7172516584396362 0.3618483245372772 2.367727607488632 -0.08391492 0.084309176 0.0003942549228668213
50.69999999999999 -24.12090301513672 25.459922790527344 0.7267084121704102 0.34272468090057373 2.408452868461609 -0.081630245 0.082092226 0.0004619807004928589 -24.415821075439453 25.726444244384766 0.7078161835670471 0.3492833375930786 2.3677226901054382 -0.08259781 0.082992084 0.00039427727460861206
51.0 -23.590248107910156 24.957637786865234 0.7129061222076416 0.33065125346183777 2.4109470546245575 -0.0799036 0.08037762 0.0004740208387374878 -23.949420928955078 25.28225326538086 0.6974713206291199 0.3374687135219574 2.3677723705768585 -0.08108322 0.08147752 0.00039429962635040283
51.29999999999998 -23.022781372070312 24.41529083251953 0.7003982663154602 0.31953200697898865 2.4124397337436676 -0.07805753 0.078535065 0.00047753751277923584 -23.30131721496582 24.655773162841797 0.6868932247161865 0.3263830542564392 2.3677322268486023 -0.07895614 0.079350494 0.0003943517804145813
51.599999999999966 -22.38751983642578 23.800640106201172 0.6892004609107971 0.3094305992126465 2.4117513298988342 -0.0759839 0.07645434 0.00047044456005096436 -22.72374725341797 24.098819732666016 0.6766993403434753 0.3160111606121063 2.3677829802036285 -0.07707436 0.077468745 0.0003943890333175659
51.89999999999998 -21.70301055908203 23.1334228515625 0.6789162158966064 0.3000696301460266 2.409398138523102 -0.07374407 0.07420224 0.0004581660032272339 -21.981937408447266 23.375934600830078 0.6674020290374756 0.30634719133377075 2.367746412754059 -0.074634925 0.07502938 0.00039445608854293823
52.19999999999999 -20.996639251708984 22.442367553710938 0.6703732013702393 0.29140469431877136 2.4075061976909637 -0.071430236 0.07187731 0.0004470720887184143 -21.30681037902832 22.717693328857422 0.6594321727752686 0.2973889708518982 2.3677040934562683 -0.072424546 0.072819054 0.0003945082426071167
52.5 -20.248828887939453 21.708084106445312 0.6632153987884521 0.28326764702796936 2.405738264322281 -0.068974614 0.06941301 0.00043839216232299805 -20.507797241210938 21.933273315429688 0.6531212329864502 0.2891409695148468 2.367738276720047 -0.06979147 0.070186056 0.00039458274841308594
52.79999999999998 -19.489524841308594 20.959789276123047 0.6572173237800598 0.2759135663509369 2.40339532494545 -0.066478685 0.06690988 0.00043119490146636963 -19.765077590942383 21.202472686767578 0.6487385034561157 0.2816108763217926 2.3677444756031036 -0.06735027 0.067744926 0.0003946572542190552
53.099999999999966 -18.711589813232422 20.1900634765625 0.6536610126495361 0.2693573534488678 2.401492029428482 -0.0639172 0.06434228 0.0004250854253768921 -18.923555374145508 20.36998748779297 0.6464859843254089 0.2748120427131653 2.367730140686035 -0.06457055 0.06496529 0.00039473921060562134
53.39999999999998 -17.90882682800293 19.393096923828125 0.6525236368179321 0.26356232166290283 2.4003560543060303 -0.06126913 0.061690412 0.0004212819039821625 -18.124048233032227 19.576461791992188 0.64653480052948 0.26876118779182434 2.3677095472812653 -0.061932947 0.062327765 0.00039481744170188904
53.69999999999999 -17.07583999633789 18.56338119506836 0.6537725329399109 0.25849711894989014 2.3998108506202698 -0.058515914 0.058936194 0.0004202798008918762 -17.240236282348633 18.695423126220703 0.6490200161933899 0.26348069310188293 2.367687553167343 -0.05900595 0.05940086 0.0003949105739593506
54.0 -16.2091007232666 17.69719696044922 0.6576381921768188 0.25418516993522644 2.3999195992946625 -0.055645034 0.05606758 0.00042254477739334106 -16.3824462890625 17.837139129638672 0.6540721654891968 0.25899747014045715 2.367762476205826 -0.056166288 0.05656129 0.00039500370621681213
54.29999999999998 -15.315467834472656 16.801631927490234 0.6644770503044128 0.25065046548843384 2.401291608810425 -0.052680347 0.05310867 0.0004283227026462555 -15.446548461914062 16.897075653076172 0.6618135571479797 0.25534501671791077 2.367685765028 -0.053058118 0.053453226 0.00039510801434516907
54.599999999999966 -14.392032623291016 15.873069763183594 0.6745009422302246 0.24795828759670258 2.4034963697195053 -0.049612407 0.050048616 0.00043620914220809937 -14.51845932006836 15.96121597290039 0.6723832488059998 0.25256338715553284 2.367703288793564 -0.04997542 0.050370637 0.00039521604776382446
54.89999999999998 -13.424562454223633 14.89731216430664 0.6877856254577637 0.24618743360042572 2.406722769141197 -0.046392255 0.04683945 0.00044719502329826355 -13.513071060180664 14.944221496582031 0.6859354376792908 0.2507011294364929 2.367787003517151 -0.04662763 0.04702297 0.0003953389823436737
55.19999999999999 -12.404806137084961 13.866085052490234 0.7043407559394836 0.2454068809747696 2.4110265523195267 -0.042992044 0.04345398 0.00046193599700927734 -12.49618911743164 13.911476135253906 0.7026631832122803 0.24981623888015747 2.3677664399147034 -0.043239336 0.043634802 0.0003954656422138214
55.5 -11.329111099243164 12.775360107421875 0.7242017388343811 0.24569931626319885 2.416150063276291 -0.03940003 0.03987965 0.00047961995005607605 -11.392454147338867 12.787406921386719 0.72279953956604 0.24997887015342712 2.3677311837673187 -0.039553672 0.039949287 0.0003956146538257599
55.79999999999998 -10.19696044921875 11.623764038085938 0.7472925782203674 0.2471233755350113 2.4212195426225662 -0.03561419 0.03611338 0.000499192625284195 -10.258033752441406 11.627845764160156 0.7466439008712769 0.251273512840271 2.367729425430298 -0.035762716 0.03615849 0.00039577484130859375
56.099999999999966 -8.994979858398438 10.396564483642578 0.7741802930831909 0.24982041120529175 2.4255853295326233 -0.031589545 0.03210655 0.0005170032382011414 -9.020040512084961 10.359428405761719 0.7745689749717712 0.25380265712738037 2.3677595257759094 -0.031617705 0.03201367 0.0003959648311138153
56.39999999999998 -7.713459014892578 9.083320617675781 0.8051560521125793 0.2539186179637909 2.4289362728595734 -0.027293116 0.027825912 0.0005327966064214706 -7.721349716186523 9.024311065673828 0.807056725025177 0.25769129395484924 2.367709368467331 -0.027265647 0.027661826 0.00039617903530597687
56.69999999999999 -6.337684631347656 7.667888641357422 0.840764582157135 0.25953617691993713 2.4305047690868378 -0.022674797 0.02321932 0.0005445238202810287 -6.235586166381836 7.495506286621094 0.8447179198265076 0.26309287548065186 2.3677309155464172 -0.022275476 0.02267193 0.00039645470678806305
57.0 -4.837760925292969 6.1189727783203125 0.8819018006324768 0.2670626938343048 2.4301763474941254 -0.017633837 0.018183656 0.0005498193204402924 -4.800325393676758 6.009498596191406 0.8883627653121948 0.27019843459129333 2.3677344024181366 -0.017458925 0.017855639 0.00039671361446380615
57.29999999999998 -3.204833984375 4.426082611083984 0.9300100803375244 0.2763168513774872 2.427575558423996 -0.012139931 0.012687538 0.000547606498003006 -2.988676071166992 4.138195037841797 0.939014196395874 0.2792438566684723 2.367777019739151 -0.011359217 0.011756343 0.0003971261903643608
57.599999999999966 -1.3902206420898438 2.5395851135253906 0.9864320158958435 0.28743448853492737 2.4232309758663177 -0.0060283914 0.0065686703 0.0005402788519859314 -1.1631660461425781 2.2422752380371094 0.9980815052986145 0.2905295193195343 2.36772021651268 -0.00521486 0.005612406 0.0003975457511842251
57.89999999999998 0.6956977844238281 0.3680534362792969 1.052668809890747 0.30035924911499023 2.4167792797088623 0.0010051429 -0.0004759319 0.000529211014509201 1.1132469177246094 -0.11736679077148438 1.0674093961715698 0.30442866683006287 2.3677181899547577 0.0024633473 -0.0020651466 0.0003982007037848234
58.19999999999999 3.1332855224609375 -2.1725425720214844 1.1313163042068481 0.31532859802246094 2.407387852668762 0.009231925 -0.008719943 0.0005119815468788147 3.5997867584228516 -2.703004837036133 1.1495827436447144 0.32140806317329407 2.367772728204727 0.010851225 -0.010452243 0.00039898231625556946
58.5 6.061346054077148 -5.224058151245117 1.2248642444610596 0.33278122544288635 2.394933372735977 0.019121185 -0.018629022 0.0004921630024909973 6.790445327758789 -6.012853622436523 1.2480944395065308 0.34199467301368713 2.3676808178424835 0.021626862 -0.02122659 0.0004002712666988373
58.79999999999998 9.808895111083984 -9.12002944946289 1.3383028507232666 0.3521014153957367 2.379269927740097 0.03178344 -0.031309552 0.00047388672828674316 10.686273574829102 -10.052681922912598 1.3675727844238281 0.3665911853313446 2.3677556216716766 0.034782816 -0.03438062 0.0004021972417831421
59.099999999999966 14.776817321777344 -14.263496398925781 1.4749619960784912 0.37237223982810974 2.3606551587581635 0.048561618 -0.048094608 0.00046700984239578247 16.308908462524414 -15.847068786621094 1.5115625858306885 0.39433738589286804 2.367739647626877 0.05376317 -0.053356975 0.0004061944782733917
59.39999999999998 22.626169204711914 -22.287588119506836 1.6400163173675537 0.394735723733902 2.373333126306534 0.07502686 -0.074511714 0.0005151480436325073 25.076398849487305 -24.783199310302734 1.6581624746322632 0.41641852259635925 2.3677805364131927 0.08329034 -0.082874455 0.00041588395833969116
59.69999999999999 33.09587860107422 -32.280357360839844 1.640711784362793 0.4014282524585724 2.8576612770557404 0.11017712 -0.109516196 0.0006609261035919189 32.66145324707031 -32.386199951171875 1.6800497770309448 0.412399023771286 2.3677020967006683 0.108726755 -0.10830369 0.00042306631803512573


==> graphs/double_pendulum/double_energy_test_6.txt <==
tspan e1_net e2_net k1_net k2_net e_net s1_net s2_net s_net e1_real e2_real k1_real k2_real e_real s1_real s2_real s_real 
0.0 6.679906845092773 -6.088130950927734 1.1431612968444824 0.6233470439910889 2.3582842350006104 0.021516068 -0.021152614 0.0003634542226791382 6.679906845092773 -6.088130950927734 1.1431612968444824 0.6233470439910889 2.3582842350006104 0.021516068 -0.021152614 0.0003634542226791382
0.29999999999999716 8.29738998413086 -7.748512268066406 1.1299197673797607 0.6775163412094116 2.3563138246536255 0.026958346 -0.02660226 0.0003560855984687805 8.28590202331543 -7.734893798828125 1.129848599433899 0.677460789680481 2.3583176136016846 0.026919482 -0.026555704 0.00036377832293510437
0.5999999999999943 8.807653427124023 -8.256117820739746 1.08345627784729 0.7195054888725281 2.3544973731040955 0.028650671 -0.02829516 0.0003555119037628174 8.821208953857422 -8.267338752746582 1.084399700164795 0.720043420791626 2.3583133220672607 0.02869682 -0.028333006 0.00036381371319293976
0.8999999999999915 8.20602035522461 -7.603799819946289 1.0067722797393799 0.7443422675132751 2.3533350825309753 0.026577018 -0.02621968 0.0003573372960090637 8.202625274658203 -7.59832763671875 1.0091748237609863 0.7448624968528748 2.358334958553314 0.026565554 -0.02620169 0.000363864004611969
1.1999999999999886 6.891426086425781 -6.2048187255859375 0.9141154289245605 0.7520755529403687 2.352798342704773 0.022082657 -0.021729402 0.00035325437784194946 6.877033233642578 -6.186922073364258 0.9161934852600098 0.7520016431808472 2.3583062887191772 0.022033948 -0.021669855 0.0003640931099653244
1.5 5.304496765136719 -4.5135498046875 0.8152247071266174 0.745667576789856 2.351839244365692 0.016657598 -0.01630241 0.0003551878035068512 5.3042755126953125 -4.510028839111328 0.8181012272834778 0.7459872961044312 2.3583351969718933 0.016656522 -0.016292108 0.0003644134849309921
1.7999999999999972 3.7606964111328125 -2.855379104614258 0.7206240296363831 0.7315351366996765 2.3574764728546143 0.011372093 -0.010999508 0.00037258490920066833 3.777935028076172 -2.8741493225097656 0.7228008508682251 0.7317514419555664 2.3583379983901978 0.011430224 -0.011065508 0.00036471616476774216
2.0999999999999943 2.385181427001953 -1.3690910339355469 0.6324575543403625 0.7132771015167236 2.3618250489234924 0.006653525 -0.006270334 0.0003831908106803894 2.387096405029297 -1.3755302429199219 0.6339082717895508 0.7128819823265076 2.3583564162254333 0.00665944 -0.0062944703 0.0003649699501693249
2.3999999999999915 1.1552505493164062 -0.036045074462890625 0.5509624481201172 0.6916755437850952 2.361843466758728 0.0024271682 -0.002041325 0.0003858432173728943 1.1600227355957031 -0.045948028564453125 0.552638053894043 0.6916269063949585 2.3583396673202515 0.0024426938 -0.0020775264 0.00036516739055514336
2.6999999999999886 0.06991958618164062 1.1450767517089844 0.4773370027542114 0.6690109968185425 2.361344337463379 -0.0013084151 0.0016943961 0.0003859810531139374 0.07740402221679688 1.13250732421875 0.4791017770767212 0.6693195700645447 2.3583326935768127 -0.0012837227 0.0016490443 0.00036532164085656404
3.0 -0.8792877197265625 2.1830520629882812 0.411613792181015 0.64629065990448 2.3616687953472137 -0.0045804717 0.0049669817 0.00038651004433631897 -0.8709831237792969 2.169658660888672 0.41296911239624023 0.6467359066009521 2.3583805561065674 -0.0045530014 0.0049184416 0.0003654402680695057
3.299999999999997 -1.7172698974609375 3.1029014587402344 0.35262927412986755 0.6237695217132568 2.3620303571224213 -0.0074723884 0.007860277 0.0003878884017467499 -1.708648681640625 3.08892822265625 0.35376518964767456 0.6243231296539307 2.3583678603172302 -0.0074439817 0.007809515 0.00036553340032696724
3.5999999999999943 -2.462749481201172 3.923992156982422 0.29994693398475647 0.6019976735115051 2.3631872832775116 -0.010047156 0.010438345 0.00039118900895118713 -2.453449249267578 3.908466339111328 0.30099815130233765 0.6023352742195129 2.3583505153656006 -0.010016646 0.010382253 0.00036560650914907455
3.8999999999999915 -3.1259498596191406 4.6564178466796875 0.2533915638923645 0.5808515548706055 2.364711105823517 -0.012339093 0.012734015 0.00039492174983024597 -3.0668067932128906 4.5900115966796875 0.25420889258384705 0.5809119343757629 2.358325630426407 -0.012137765 0.012503422 0.0003656568005681038
4.199999999999989 -3.719013214111328 5.312412261962891 0.21248376369476318 0.560381293296814 2.3662641048431396 -0.014389144 0.014787134 0.00039798952639102936 -3.7684288024902344 5.353672027587891 0.21298308670520782 0.5601215958595276 2.3583479076623917 -0.014559645 0.014925367 0.0003657219931483269
4.5 -4.257274627685547 5.907768249511719 0.17671339213848114 0.5405586957931519 2.367765709757805 -0.016248602 0.016650036 0.0004014335572719574 -4.196048736572266 5.837482452392578 0.17696350812911987 0.5399972200393677 2.3583944439888 -0.016040105 0.01640585 0.00036574527621269226
4.799999999999997 -4.754428863525391 6.4564666748046875 0.14575499296188354 0.5213482975959778 2.369141101837158 -0.017964749 0.018369423 0.00040467455983161926 -4.830753326416016 6.522686004638672 0.14582888782024384 0.5205386281013489 2.358300194144249 -0.01822782 0.018593619 0.00036579929292201996
5.09999999999998 -5.218692779541016 6.965702056884766 0.1194097250699997 0.5029973387718201 2.3694163411855698 -0.019564852 0.019968752 0.0004038996994495392 -5.171405792236328 6.908634185791016 0.1193089634180069 0.5017397403717041 2.3582770973443985 -0.019403938 0.019769754 0.00036581605672836304
5.399999999999977 -5.643890380859375 7.430656433105469 0.0973682552576065 0.485236793756485 2.3693711012601852 -0.021027911 0.021429524 0.00040161237120628357 -5.7083282470703125 7.485923767089844 0.09715822339057922 0.4835769236087799 2.3583306670188904 -0.021250423 0.021616274 0.0003658514469861984
5.699999999999989 -6.044677734375 7.867221832275391 0.07950496673583984 0.468085914850235 2.3701349794864655 -0.02240364 0.022806017 0.00040237605571746826 -6.0098114013671875 7.822925567626953 0.07916878908872604 0.4660293757915497 2.3583123311400414 -0.022285094 0.022650959 0.00036586448550224304
5.999999999999986 -6.419223785400391 8.27370834350586 0.06558365374803543 0.4513937532901764 2.3714619651436806 -0.023685364 0.024091303 0.0004059392958879471 -6.479770660400391 8.323932647705078 0.06515048444271088 0.44906744360923767 2.358379915356636 -0.023894977 0.024260871 0.00036589428782463074
6.299999999999983 -6.771625518798828 8.654529571533203 0.055376503616571426 0.4350912868976593 2.3733718432486057 -0.024887428 0.0252994 0.00041197240352630615 -6.758750915527344 8.629524230957031 0.05493933707475662 0.4326658844947815 2.3583785369992256 -0.024844935 0.025210839 0.0003659036010503769
6.59999999999998 -7.115253448486328 9.023136138916016 0.04871908202767372 0.4193110167980194 2.3759127892553806 -0.026055237 0.0264757 0.00042046234011650085 -7.177127838134766 9.070213317871094 0.048383474349975586 0.41679468750953674 2.3582636415958405 -0.026269525 0.026635453 0.0003659278154373169
6.899999999999977 -7.448200225830078 9.377593994140625 0.045549530535936356 0.4039977788925171 2.3789410777390003 -0.027182471 0.027613418 0.0004309471696615219 -7.445556640625 9.357131958007812 0.04534892737865448 0.4014286398887634 2.3583528846502304 -0.027175283 0.027541218 0.0003659352660179138
7.199999999999989 -7.7689208984375 9.715713500976562 0.04578350484371185 0.389229416847229 2.3818055242300034 -0.02826359 0.028703947 0.0004403572529554367 -7.828685760498047 9.754730224609375 0.045709289610385895 0.3865396976470947 2.3582934513688087 -0.028470658 0.028836612 0.00036595389246940613
7.499999999999986 -8.08502197265625 10.04476547241211 0.04929544776678085 0.37494826316833496 2.383987210690975 -0.02932446 0.029772095 0.00044763460755348206 -8.094467163085938 10.031391143798828 0.04934975504875183 0.37210407853126526 2.3583778142929077 -0.029358724 0.029724687 0.0003659632056951523
7.799999999999983 -8.39737319946289 10.365768432617188 0.055986180901527405 0.36109891533851624 2.3854803293943405 -0.030367896 0.030820552 0.0004526562988758087 -8.456123352050781 10.400154113769531 0.056159086525440216 0.3580965995788574 2.3582864478230476 -0.03057159 0.03093757 0.00036597996950149536
8.099999999999966 -8.708065032958984 10.681121826171875 0.06574954092502594 0.3476340174674988 2.3864403516054153 -0.03140129 0.03185691 0.00045561790466308594 -8.726768493652344 10.674495697021484 0.06603250652551651 0.34449532628059387 2.358255036175251 -0.03146719 0.031833176 0.0003659874200820923
8.399999999999977 -9.020469665527344 10.9947509765625 0.07845185697078705 0.33452919125556946 2.3872623592615128 -0.032435983 0.032894444 0.0004584603011608124 -9.077865600585938 11.026058197021484 0.07886495441198349 0.33127784729003906 2.3583353981375694 -0.032634858 0.03300086 0.00036600232124328613
8.699999999999989 -9.335132598876953 11.307403564453125 0.09400961548089981 0.3217652142047882 2.38804579526186 -0.0334737 0.03393473 0.0004610307514667511 -9.360984802246094 11.306255340576172 0.0945531576871872 0.3184245228767395 2.358248218894005 -0.033564024 0.033930037 0.0003660134971141815
9.0 -9.653007507324219 11.620109558105469 0.11237411201000214 0.309333473443985 2.388809636235237 -0.03451753 0.03498108 0.00046354904770851135 -9.712448120117188 11.651817321777344 0.11298960447311401 0.30591556429862976 2.3582743704319 -0.03472349 0.03508952 0.00036602839827537537
9.299999999999983 -9.978153228759766 11.936290740966797 0.13336309790611267 0.29713988304138184 2.3886404931545258 -0.035581473 0.03604455 0.0004630759358406067 -10.014450073242188 11.945003509521484 0.13406383991241455 0.2937335669994354 2.358350843191147 -0.03570811 0.03607415 0.00036603957414627075
9.599999999999966 -10.316150665283203 12.262580871582031 0.15677373111248016 0.28529369831085205 2.3884976357221603 -0.036684874 0.03714777 0.0004628971219062805 -10.37655258178711 12.295333862304688 0.157656729221344 0.2818610668182373 2.3582990765571594 -0.036893893 0.037259948 0.0003660544753074646
9.899999999999977 -10.666927337646484 12.599102020263672 0.18259724974632263 0.27377763390541077 2.388549566268921 -0.037826974 0.038290437 0.00046346336603164673 -10.7052001953125 12.609561920166016 0.18364091217517853 0.2702830731868744 2.3582857102155685 -0.037960097 0.038326167 0.00036606937646865845
10.199999999999989 -11.029731750488281 12.945083618164062 0.21083199977874756 0.2625465989112854 2.388730466365814 -0.03900544 0.03946911 0.0004636719822883606 -11.089401245117188 12.976913452148438 0.21187521517276764 0.25898483395576477 2.3583722561597824 -0.03921196 0.039578043 0.0003660842776298523
10.5 -11.410530090332031 13.307415008544922 0.24105678498744965 0.2514702081680298 2.38941191136837 -0.04024069 0.040706825 0.0004661343991756439 -11.452102661132812 13.320255279541016 0.24220441281795502 0.2479536235332489 2.358310654759407 -0.040384624 0.040750723 0.00036609917879104614
10.799999999999983 -11.809473037719727 13.685497283935547 0.2733347713947296 0.24065016210079193 2.390009179711342 -0.041533113 0.042001355 0.00046824291348457336 -11.868133544921875 13.714759826660156 0.27445295453071594 0.23717740178108215 2.3582566380500793 -0.041735534 0.042101655 0.0003661215305328369
11.099999999999966 -12.231586456298828 14.084877014160156 0.3074238896369934 0.23003192245960236 2.390746369957924 -0.04289987 0.04337022 0.0004703514277935028 -12.274503707885742 14.097724914550781 0.30842435359954834 0.22664634883403778 2.358291909098625 -0.0430482 0.04341434 0.0003661401569843292
11.399999999999977 -12.676177978515625 14.505046844482422 0.3429133892059326 0.21970462799072266 2.391486883163452 -0.04433856 0.044811714 0.00047315284609794617 -12.732185363769531 14.530250549316406 0.34389400482177734 0.21635152399539948 2.358310714364052 -0.04453169 0.044897854 0.00036616250872612
11.699999999999989 -13.145866394042969 14.948760986328125 0.3795991837978363 0.2095457762479782 2.3920395523309708 -0.04585893 0.046334125 0.0004751943051815033 -13.192203521728516 14.963634490966797 0.3806074857711792 0.2062862664461136 2.358324721455574 -0.04601819 0.04638438 0.00036618858575820923
12.0 -13.648662567138672 15.424072265625 0.41739925742149353 0.1994706094264984 2.39227956533432 -0.04748749 0.047963932 0.00047644227743148804 -13.701322555541992 15.44497299194336 0.41827335953712463 0.19644539058208466 2.3583691865205765 -0.047668707 0.048034925 0.0003662183880805969
12.299999999999983 -14.181921005249023 15.929187774658203 0.45575442910194397 0.18970848619937897 2.3927296847105026 -0.049216393 0.049694486 0.00047809258103370667 -14.22203254699707 15.93698501586914 0.4565592110157013 0.18682603538036346 2.358337715268135 -0.049354028 0.049720276 0.0003662481904029846
12.599999999999966 -14.74528694152832 16.463958740234375 0.49429017305374146 0.1802361011505127 2.393198072910309 -0.0510447 0.05152431 0.0004796124994754791 -14.789506912231445 16.475296020507812 0.495083749294281 0.17742714285850525 2.3583000004291534 -0.051195715 0.051562004 0.0003662891685962677
12.899999999999977 -15.338863372802734 17.029155731201172 0.5328208804130554 0.1710730642080307 2.3941863030195236 -0.052973207 0.05345486 0.00048165395855903625 -15.426778793334961 17.08349609375 0.5334107875823975 0.1682499796152115 2.358378067612648 -0.053273253 0.053639587 0.00036633387207984924
13.199999999999989 -15.960454940795898 17.6234130859375 0.5705986022949219 0.16205628216266632 2.3956130295991898 -0.05499511 0.055480547 0.00048543885350227356 -16.011781692504883 17.63977813720703 0.571043848991394 0.1592983454465866 2.358338639140129 -0.055168834 0.05553521 0.0003663748502731323
13.5 -16.60447883605957 18.241493225097656 0.6065835356712341 0.15331128239631653 2.3969092071056366 -0.0570924 0.057582818 0.0004904195666313171 -16.70343780517578 18.303821563720703 0.60741126537323 0.15057720243930817 2.35837222635746 -0.05742804 0.05779447 0.00036643072962760925
13.799999999999983 -17.271869659423828 18.88470458984375 0.6405461430549622 0.14469996094703674 2.3980810344219208 -0.05926931 0.059765086 0.0004957765340805054 -17.319368362426758 18.893718719482422 0.6418705582618713 0.14209453761577606 2.3583154529333115 -0.059427958 0.059794433 0.0003664754331111908
14.099999999999966 -17.956844329833984 19.548004150390625 0.6718022227287292 0.1363430917263031 2.399305135011673 -0.06150832 0.0620094 0.0005010813474655151 -18.02618408203125 19.576915740966797 0.6736915111541748 0.1338585913181305 2.358281761407852 -0.0617403 0.062106837 0.0003665350377559662
14.399999999999977 -18.655344009399414 20.227893829345703 0.6998239755630493 0.12834246456623077 2.400716260075569 -0.06379805 0.06430347 0.0005054250359535217 -18.705463409423828 20.235824584960938 0.7020707726478577 0.12587955594062805 2.358311504125595 -0.06396243 0.06432902 0.0003665909171104431
14.699999999999989 -19.33931541442871 20.89727020263672 0.7234295010566711 0.12064453214406967 2.4020288214087486 -0.06604476 0.066554084 0.0005093216896057129 -19.40597152709961 20.919979095458984 0.7261379361152649 0.11816758662462234 2.3583130910992622 -0.06626318 0.06662983 0.0003666505217552185
15.0 -19.98909568786621 21.537796020507812 0.7415065169334412 0.11314934492111206 2.403356194496155 -0.068184085 0.06869848 0.000514395534992218 -20.05308723449707 21.555599212646484 0.7449935674667358 0.11073298752307892 2.358238533139229 -0.06839077 0.068757474 0.00036670267581939697
15.299999999999983 -20.589332580566406 22.134140014648438 0.7535662651062012 0.10588069260120392 2.4042543917894363 -0.070166565 0.07068403 0.0005174651741981506 -20.67554473876953 22.172550201416016 0.7577614188194275 0.10358516126871109 2.358352042734623 -0.070446655 0.0708134 0.0003667473793029785
15.599999999999966 -21.136959075927734 22.683837890625 0.7586807012557983 0.09895487129688263 2.4045143872499466 -0.07198441 0.07250319 0.0005187764763832092 -21.217670440673828 22.71554183959961 0.7636741995811462 0.09673281759023666 2.358278416097164 -0.07224287 0.072609656 0.00036678463220596313
15.899999999999977 -21.58367919921875 23.140792846679688 0.7563488483428955 0.09228735417127609 2.405749849975109 -0.073474675 0.073998615 0.0005239397287368774 -21.687870025634766 23.193859100341797 0.7621697187423706 0.09018343687057495 2.358342230319977 -0.073811054 0.07417786 0.0003668069839477539
16.19999999999999 -21.938716888427734 23.511638641357422 0.7464995384216309 0.08593252301216125 2.4053538143634796 -0.07467052 0.07519364 0.0005231201648712158 -22.052200317382812 23.573627471923828 0.7529884576797485 0.08394373953342438 2.3583593517541885 -0.07503655 0.07540338 0.0003668293356895447
16.5 -22.200281143188477 23.796127319335938 0.7293671369552612 0.07994884997606277 2.405162163078785 -0.075565875 0.07608853 0.0005226582288742065 -22.329355239868164 23.873416900634766 0.7362373471260071 0.07801984995603561 2.3583188578486443 -0.07598372 0.076350555 0.0003668367862701416
16.799999999999983 -22.36664581298828 23.991539001464844 0.7054538726806641 0.07420823723077774 2.4045552983880043 -0.07615405 0.076674625 0.0005205720663070679 -22.492992401123047 24.06645965576172 0.7124018669128418 0.07241778075695038 2.358286902308464 -0.07656182 0.07692866 0.0003668367862701416
17.099999999999966 -22.44513702392578 24.104450225830078 0.6753994226455688 0.06868385523557663 2.4033964797854424 -0.07645881 0.07697545 0.0005166381597518921 -22.581417083740234 24.19029998779297 0.6822959184646606 0.06714359670877457 2.3583224192261696 -0.076899596 0.07726643 0.0003668367862701416
17.399999999999977 -22.456645965576172 24.15624237060547 0.640235424041748 0.0635465458035469 2.403378374874592 -0.07654767 0.07706472 0.0005170553922653198 -22.578502655029297 24.227699279785156 0.646964967250824 0.06220350041985512 2.3583650924265385 -0.07693976 0.0773066 0.0003668367862701416
17.69999999999999 -22.394258499145508 24.138561248779297 0.60098797082901 0.05879877507686615 2.4040894955396652 -0.0763949 0.07691515 0.0005202516913414001 -22.536128997802734 24.229232788085938 0.6075729131698608 0.05760355293750763 2.3582802563905716 -0.07685584 0.07722268 0.0003668442368507385
18.0 -22.300098419189453 24.08896255493164 0.559497058391571 0.054419998079538345 2.402781192213297 -0.0761415 0.07665601 0.0005145072937011719 -22.426881790161133 24.16653823852539 0.5652947425842285 0.05334962531924248 2.358300816267729 -0.0765516 0.076918446 0.0003668442368507385
18.299999999999983 -22.17152214050293 24.006431579589844 0.5161433219909668 0.050400860607624054 2.401453621685505 -0.07577522 0.076284185 0.0005089640617370605 -22.306800842285156 24.09441375732422 0.5212380290031433 0.04944687336683273 2.3582978174090385 -0.07621557 0.07658242 0.0003668442368507385
18.599999999999966 -22.03058624267578 23.913524627685547 0.4720182716846466 0.046803656965494156 2.4017603136599064 -0.07536961 0.07587819 0.0005085766315460205 -22.15253448486328 23.988525390625 0.47639355063438416 0.04589976742863655 2.3582842238247395 -0.07576501 0.07613186 0.0003668442368507385
18.899999999999977 -21.8767032623291 23.8079833984375 0.4275591969490051 0.04354756325483322 2.402386896312237 -0.074919656 0.07543096 0.0005113035440444946 -22.00554084777832 23.889556884765625 0.43161410093307495 0.042711760848760605 2.3583418987691402 -0.07533988 0.075706735 0.00036685168743133545
19.19999999999999 -21.720293045043945 23.69948959350586 0.38402530550956726 0.040655605494976044 2.4038774594664574 -0.07445977 0.07497614 0.0005163699388504028 -21.84543800354004 23.77623748779297 0.3876129686832428 0.03988547623157501 2.3582979291677475 -0.074868456 0.0752353 0.0003668442368507385
19.5 -21.572595596313477 23.59823989868164 0.3421321213245392 0.03813762962818146 2.4059140533208847 -0.07402722 0.07454914 0.0005219206213951111 -21.703535079956055 23.67945098876953 0.34497424960136414 0.037422582507133484 2.358312740921974 -0.0744571 0.07482395 0.00036685168743133545
19.799999999999983 -21.43813133239746 23.506858825683594 0.30195167660713196 0.03596772253513336 2.406646892428398 -0.073636405 0.07415994 0.0005235373973846436 -21.559755325317383 23.578510284423828 0.30416813492774963 0.035324059426784515 2.3582471534609795 -0.0740349 0.07440175 0.00036685168743133545
20.099999999999966 -21.315872192382812 23.424625396728516 0.2639067769050598 0.034165408462285995 2.406825389713049 -0.073282756 0.07380611 0.0005233511328697205 -21.439790725708008 23.498920440673828 0.2655702829360962 0.033590272068977356 2.358290269970894 -0.07369006 0.07405691 0.00036685168743133545
20.399999999999977 -21.206584930419922 23.352386474609375 0.2282266914844513 0.03273972123861313 2.4067679569125175 -0.07296837 0.07349082 0.0005224496126174927 -21.325302124023438 23.42188262939453 0.22947801649570465 0.03222115337848663 2.358279675245285 -0.07335831 0.07372517 0.0003668591380119324
20.69999999999999 -21.112749099731445 23.292495727539062 0.195112943649292 0.031679242849349976 2.406538814306259 -0.0727014 0.073222816 0.0005214139819145203 -21.235877990722656 23.36687469482422 0.19612690806388855 0.031216353178024292 2.3583399653434753 -0.0731067 0.07347356 0.0003668591380119324
21.0 -21.0360107421875 23.24679183959961 0.16475602984428406 0.030966322869062424 2.406503450125456 -0.07248666 0.07300848 0.0005218163132667542 -21.156435012817383 23.318500518798828 0.16570377349853516 0.030575379729270935 2.3583446592092514 -0.07288305 0.07324991 0.0003668591380119324
21.299999999999983 -20.977670669555664 23.216747283935547 0.13750949501991272 0.030635926872491837 2.4072220362722874 -0.0723286 0.072852746 0.0005241483449935913 -21.102506637573242 23.29220199584961 0.13835851848125458 0.030297718942165375 2.358351595699787 -0.072740324 0.07310718 0.0003668591380119324
21.599999999999966 -20.934465408325195 23.198883056640625 0.11345503479242325 0.030661476776003838 2.4085341598838568 -0.07221581 0.072744176 0.0005283653736114502 -21.08536720275879 23.29907989501953 0.11421337723731995 0.030382968485355377 2.3583090379834175 -0.07271692 0.07308378 0.0003668591380119324
21.899999999999977 -20.913131713867188 23.19928741455078 0.09264349192380905 0.031047292053699493 2.4098464846611023 -0.07217088 0.07270364 0.0005327537655830383 -21.044158935546875 23.278255462646484 0.0933709666132927 0.030830899253487587 2.3582983929663897 -0.0726037 0.07297056 0.0003668591380119324
22.19999999999999 -20.91286277770996 23.216938018798828 0.07514778524637222 0.03179444372653961 2.411017470061779 -0.07219131 0.07272815 0.0005368366837501526 -21.049419403076172 23.300216674804688 0.07592083513736725 0.03164152801036835 2.358359634876251 -0.07264274 0.0730096 0.0003668591380119324
22.5 -20.933076858520508 23.251293182373047 0.061035145074129105 0.03290839493274689 2.412159863859415 -0.072274715 0.0728151 0.0005403831601142883 -21.07839584350586 23.34197235107422 0.06194417551159859 0.03281523287296295 2.358335915952921 -0.07275568 0.07312254 0.0003668591380119324
22.799999999999983 -20.974613189697266 23.302654266357422 0.050418198108673096 0.034407589584589005 2.4128668643534184 -0.07242353 0.072966464 0.0005429312586784363 -21.11044692993164 23.382911682128906 0.05151914432644844 0.03435269370675087 2.358336590230465 -0.07287105 0.07323791 0.0003668591380119324
23.099999999999966 -21.037460327148438 23.371044158935547 0.043338216841220856 0.0363011434674263 2.4132231920957565 -0.0726375 0.07318181 0.0005443096160888672 -21.203006744384766 23.480308532714844 0.044724125415086746 0.036255061626434326 2.358280975371599 -0.07318657 0.07355343 0.0003668591380119324
23.399999999999977 -21.123138427734375 23.458045959472656 0.03985569626092911 0.038544267416000366 2.4133074954152107 -0.07292189 0.073466815 0.0005449280142784119 -21.280920028686523 23.559040069580078 0.04164202883839607 0.038523804396390915 2.3582858741283417 -0.07344337 0.07381023 0.0003668591380119324
23.69999999999999 -21.233762741088867 23.56555938720703 0.040127795189619064 0.041163086891174316 2.4130875281989574 -0.073283724 0.07382834 0.0005446150898933411 -21.407299041748047 23.68212890625 0.04236263036727905 0.04116091504693031 2.3583534099161625 -0.07385804 0.0742249 0.0003668591380119324
24.0 -21.37241554260254 23.696487426757812 0.0442238487303257 0.04417935758829117 2.4124750904738903 -0.073732994 0.07427576 0.000542767345905304 -21.53070068359375 23.797847747802734 0.04698677733540535 0.044168684631586075 2.358302526175976 -0.07425324 0.074620105 0.0003668665885925293
24.299999999999983 -21.547819137573242 23.85906982421875 0.05224635824561119 0.047602538019418716 2.4110995829105377 -0.07429922 0.074837744 0.0005385205149650574 -21.738046646118164 23.99321746826172 0.05562843009829521 0.04754997044801712 2.358349222689867 -0.074928105 0.07529498 0.0003668740391731262
24.599999999999966 -21.75847625732422 24.052082061767578 0.06435249000787735 0.0514172725379467 2.4093755669891834 -0.07497708 0.075509995 0.0005329176783561707 -21.911819458007812 24.15044403076172 0.06842056661844254 0.051307693123817444 2.3583528324961662 -0.07547722 0.07584409 0.0003668665885925293
24.899999999999977 -22.0003719329834 24.27163314819336 0.08074840903282166 0.05560716241598129 2.407616786658764 -0.07575184 0.076278955 0.000527113676071167 -22.185636520385742 24.403064727783203 0.08551567047834396 0.05544538423418999 2.358389262109995 -0.076359876 0.07672676 0.00036688148975372314
25.19999999999999 -22.278871536254883 24.523147583007812 0.10169337689876556 0.06016693264245987 2.406136356294155 -0.07664183 0.07716339 0.0005215629935264587 -22.44432830810547 24.635540008544922 0.10709528625011444 0.059966400265693665 2.3582733869552612 -0.07717913 0.077546015 0.00036688894033432007
25.5 -22.60039520263672 24.812633514404297 0.12736372649669647 0.06512048095464706 2.4047225192189217 -0.0776678 0.07818389 0.0005160868167877197 -22.79119110107422 24.951251983642578 0.13337121903896332 0.06487444788217545 2.358306549489498 -0.07828952 0.07865643 0.0003669038414955139
25.799999999999983 -22.97035026550293 25.145214080810547 0.15770021080970764 0.07051996141672134 2.403083987534046 -0.07884723 0.07935768 0.0005104541778564453 -23.12705421447754 25.250625610351562 0.1645980328321457 0.07017268985509872 2.358342118561268 -0.07934902 0.07971594 0.00036691874265670776
26.099999999999966 -23.393056869506836 25.525432586669922 0.19312290847301483 0.07630228996276855 2.4018009155988693 -0.080194235 0.08069998 0.0005057454109191895 -23.610628128051758 25.691959381103516 0.20107725262641907 0.07586437463760376 2.3582728803157806 -0.08090132 0.08126826 0.00036694109439849854
26.399999999999977 -23.8798828125 25.964309692382812 0.23411180078983307 0.08246438205242157 2.401003062725067 -0.0817458 0.08224887 0.0005030632019042969 -24.052804946899414 26.08600616455078 0.24317887425422668 0.08195099979639053 2.3583310917019844 -0.08229605 0.082663015 0.0003669634461402893
26.69999999999999 -24.444042205810547 26.475109100341797 0.2811395525932312 0.08900276571512222 2.4012092128396034 -0.08354586 0.084049 0.0005031377077102661 -24.687814712524414 26.666343688964844 0.29134780168533325 0.08843371272087097 2.358310490846634 -0.08433462 0.08470163 0.00036700814962387085
27.0 -25.105026245117188 27.077125549316406 0.33482837677001953 0.0958896204829216 2.40281730145216 -0.085658655 0.08616616 0.0005075037479400635 -25.319059371948242 27.235916137695312 0.3461451530456543 0.09531024098396301 2.3583121597766876 -0.08634029 0.086707346 0.0003670528531074524
27.299999999999983 -25.883777618408203 27.790935516357422 0.3958105146884918 0.10309699922800064 2.406065411865711 -0.08815321 0.088670045 0.0005168318748474121 -26.15933609008789 28.00676727294922 0.40826618671417236 0.10257592797279358 2.358273297548294 -0.08903917 0.089406304 0.00036713480949401855
27.599999999999966 -26.801578521728516 28.633743286132812 0.4646185636520386 0.11071539670228958 2.407498724758625 -0.09109768 0.091618285 0.0005206018686294556 -27.067476272583008 28.836891174316406 0.47861531376838684 0.11021985858678818 2.3582500740885735 -0.09194365 0.09231088 0.00036723166704177856
27.899999999999977 -27.90176010131836 29.647659301757812 0.5423499345779419 0.11877834051847458 2.4070274755358696 -0.09463596 0.09515375 0.0005177855491638184 -28.242326736450195 29.924083709716797 0.5583666563034058 0.1182241439819336 2.358347773551941 -0.09572872 0.096096106 0.00036738812923431396
28.19999999999999 -29.247093200683594 30.896183013916016 0.632051944732666 0.12716710567474365 2.4083088636398315 -0.09897515 0.09949064 0.0005154907703399658 -29.606243133544922 31.188827514648438 0.6491183638572693 0.1265578269958496 2.3582605719566345 -0.10012023 0.100487836 0.00036760419607162476
28.5 -30.89940643310547 32.437232971191406 0.7324863076210022 0.13596639037132263 2.4062792360782623 -0.104315996 0.10482331 0.0005073174834251404 -31.38543701171875 32.85548400878906 0.7530763745307922 0.13517171144485474 2.3582950830459595 -0.105879754 0.10624772 0.000367969274520874
28.799999999999983 -33.054649353027344 34.46410369873047 0.848806619644165 0.14490385353565216 2.403164818882942 -0.11131121 0.11180511 0.0004938989877700806 -33.635101318359375 34.9759521484375 0.8734211325645447 0.14398419857025146 2.358256161212921 -0.11317723 0.1135458 0.00036856532096862793
29.099999999999966 -35.9247932434082 37.18589782714844 0.985432505607605 0.1538127064704895 2.400349795818329 -0.12065901 0.12113621 0.00047720223665237427 -36.76448440551758 37.9552116394043 1.0147507190704346 0.15285837650299072 2.358336329460144 -0.12337737 0.12374709 0.0003697201609611511
29.399999999999977 -40.01326370239258 41.10936737060547 1.145153284072876 0.16266947984695435 2.403926432132721 -0.13402909 0.13451552 0.0004864335060119629 -41.347110748291016 42.36082458496094 1.1830227375030518 0.16154412925243378 2.3582807034254074 -0.13837804 0.13875027 0.00037223100662231445
29.69999999999999 -46.61358642578125 47.52802658081055 1.3306989669799805 0.1712106317281723 2.4163497537374496 -0.15574525 0.15626459 0.0005193352699279785 -49.30961608886719 50.124027252197266 1.374335527420044 0.16952264308929443 2.3582693338394165 -0.16462491 0.16500479 0.0003798753023147583
30.0 -58.60215377807617 59.39564514160156 1.4473814964294434 0.17910829186439514 2.419981151819229 -0.19558579 0.19614321 0.0005574226379394531 -57.790767669677734 58.50932312011719 1.4634493589401245 0.17625726759433746 2.358262076973915 -0.19278976 0.19317846 0.0003886967897415161
30.299999999999983 -50.184722900390625 51.040035247802734 1.374428629875183 0.18427816033363342 2.414019137620926 -0.1676212 0.16818699 0.0005657970905303955 -47.14434814453125 47.9818000793457 1.3374197483062744 0.18337923288345337 2.358250916004181 -0.15749502 0.15789756 0.0004025399684906006
30.599999999999966 -40.23533630371094 41.24290084838867 1.2045831680297852 0.193235844373703 2.4053835570812225 -0.13464215 0.13521647 0.0005743205547332764 -38.52533721923828 39.523040771484375 1.1679272651672363 0.19266527891159058 2.3582960963249207 -0.12897867 0.12939022 0.0004115551710128784
30.899999999999977 -35.33000183105469 36.47337341308594 1.0631479024887085 0.20432120561599731 2.410840690135956 -0.11853043 0.11911758 0.0005871504545211792 -34.7017936706543 35.82881164550781 1.0277276039123535 0.2035800814628601 2.3583256602287292 -0.116507314 0.1169206 0.00041328370571136475
31.19999999999999 -31.24408531188965 32.4982795715332 0.9416447281837463 0.216304749250412 2.412143737077713 -0.10507347 0.10567334 0.0005998760461807251 -30.393705368041992 31.62476921081543 0.9114816188812256 0.2157687544822693 2.3583142161369324 -0.10227396 0.102689505 0.00041554123163223267
31.5 -28.98358917236328 30.330476760864258 0.8431363701820374 0.22938969731330872 2.4194136559963226 -0.09773475 0.098351225 0.0006164759397506714 -28.478267669677734 29.79425048828125 0.8131949305534363 0.2290949523448944 2.3582727015018463 -0.09609409 0.09651005 0.0004159659147262573
31.799999999999983 -26.00203514099121 27.417232513427734 0.7547186017036438 0.24349303543567657 2.413409009575844 -0.08787911 0.08848022 0.0006011128425598145 -25.605045318603516 26.99175262451172 0.7281937599182129 0.2434498369693756 2.3583509027957916 -0.08659455 0.087011516 0.0004169642925262451
32.099999999999966 -24.681886672973633 26.163028717041016 0.6808396577835083 0.2586079239845276 2.4205896258354187 -0.08363846 0.08425576 0.0006173029541969299 -24.37267303466797 25.81842803955078 0.6537693738937378 0.2587995231151581 2.3583239018917084 -0.08264415 0.083061285 0.00041713565587997437
32.39999999999998 -22.60735321044922 24.13498306274414 0.6103852987289429 0.27472323179244995 2.4127383828163147 -0.076788455 0.07738866 0.0006002038717269897 -22.23074722290039 23.72625732421875 0.5877946019172668 0.2750934958457947 2.358398199081421 -0.07555489 0.075972594 0.0004177019000053406
32.69999999999999 -21.315807342529297 22.88494873046875 0.5498925447463989 0.29184579849243164 2.4108797311782837 -0.07258086 0.073175415 0.0005945563316345215 -21.314485549926758 22.851451873779297 0.5289984345436096 0.29232892394065857 2.3582936823368073 -0.07262265 0.07304045 0.0004177987575531006
33.0 -19.915388107299805 21.518463134765625 0.4948563575744629 0.3098469376564026 2.407778322696686 -0.06797701 0.0685644 0.0005873888731002808 -19.618408203125 21.189937591552734 0.476304292678833 0.31048062443733215 2.3583143055438995 -0.06700227 0.06742041 0.0004181414842605591
33.29999999999998 -18.839981079101562 20.471405029296875 0.44552046060562134 0.3287423253059387 2.4056867361068726 -0.06446321 0.065046795 0.0005835816264152527 -18.86808967590332 20.467784881591797 0.4290550947189331 0.32956045866012573 2.3583107590675354 -0.06459534 0.06501355 0.0004182085394859314
33.599999999999966 -17.667808532714844 19.320823669433594 0.39996084570884705 0.3483717143535614 2.4013476967811584 -0.060600758 0.061177343 0.0005765855312347412 -17.46670913696289 19.088821411132812 0.3866620659828186 0.34955915808677673 2.358333498239517 -0.05994429 0.06036274 0.0004184506833553314
33.89999999999998 -16.73118019104004 18.39997100830078 0.3593774735927582 0.3687494993209839 2.3969177901744843 -0.05752866 0.058096968 0.0005683079361915588 -16.814603805541992 18.453685760498047 0.3487663269042969 0.37049874663352966 2.3583470284938812 -0.057842355 0.058260854 0.0004184991121292114
34.19999999999999 -15.821439743041992 17.501426696777344 0.32355812191963196 0.3899606764316559 2.3935057520866394 -0.054534715 0.055097386 0.000562671571969986 -15.653373718261719 17.304271697998047 0.3150346279144287 0.39238226413726807 2.358314871788025 -0.05398456 0.054403223 0.00041866302490234375
34.5 -14.95513916015625 16.643020629882812 0.29223164916038513 0.4120371341705322 2.39215025305748 -0.051677547 0.052239828 0.0005622804164886475 -14.977045059204102 16.634872436523438 0.2852676808834076 0.4152386784553528 2.3583337366580963 -0.051775303 0.05219402 0.0004187189042568207
34.79999999999998 -14.159835815429688 15.852180480957031 0.26458507776260376 0.4349779188632965 2.391907662153244 -0.04905297 0.049619433 0.0005664639174938202 -13.963184356689453 15.623176574707031 0.2592838704586029 0.43908384442329407 2.358359932899475 -0.048399586 0.04881843 0.0004188455641269684
35.099999999999966 -13.289091110229492 14.983413696289062 0.2403855174779892 0.45886874198913574 2.3935768455266953 -0.046159945 0.04673867 0.0005787238478660583 -13.345661163330078 15.003063201904297 0.2369825839996338 0.46395397186279297 2.3583385944366455 -0.04637189 0.04679078 0.0004188902676105499
35.39999999999998 -12.490921020507812 14.182395935058594 0.21936200559139252 0.4836481511592865 2.3944850713014603 -0.043506894 0.044097066 0.0005901716649532318 -12.36628532409668 14.01644515991211 0.21827435493469238 0.4898735582828522 2.3583077490329742 -0.04309612 0.04351513 0.0004190094769001007
35.69999999999999 -11.771400451660156 13.45633316040039 0.2023404985666275 0.5097048282623291 2.396978035569191 -0.041115094 0.041719463 0.0006043687462806702 -11.775920867919922 13.414196014404297 0.20313088595867157 0.5168880224227905 2.358294054865837 -0.041145187 0.041564237 0.0004190504550933838
36.0 -11.055635452270508 12.729103088378906 0.18953561782836914 0.5368974208831787 2.3999006748199463 -0.038728867 0.03934676 0.0006178915500640869 -10.855236053466797 12.47698974609375 0.19152922928333282 0.5450295209884644 2.3583124428987503 -0.038055625 0.038474783 0.0004191584885120392
36.29999999999998 -10.284736633300781 11.940120697021484 0.1805773228406906 0.5651907920837402 2.401152178645134 -0.036147013 0.03677213 0.0006251148879528046 -10.236763000488281 11.837242126464844 0.18349589407444 0.5743495225906372 2.3583245426416397 -0.035994887 0.036414094 0.0004192069172859192
36.599999999999966 -9.486574172973633 11.11893081665039 0.17530709505081177 0.5947999954223633 2.402463734149933 -0.03346615 0.034097567 0.0006314180791378021 -9.339710235595703 10.91415786743164 0.17906485497951508 0.6048858165740967 2.3583983033895493 -0.032974117 0.033393424 0.00041930750012397766
36.89999999999998 -8.698141098022461 10.301860809326172 0.173692524433136 0.6258100271224976 2.4032222628593445 -0.03081274 0.031448487 0.0006357468664646149 -8.671567916870117 10.214897155761719 0.17831198871135712 0.6366912126541138 2.3583324402570724 -0.030731458 0.03115082 0.00041936151683330536
37.19999999999999 -7.917875289916992 9.48923110961914 0.17575325071811676 0.6582353115081787 2.405344381928444 -0.028182633 0.028826805 0.0006441716104745865 -7.7657318115234375 9.272953033447266 0.18132391571998596 0.6698014140129089 2.358346551656723 -0.027670316 0.028089784 0.0004194676876068115
37.5 -7.10359001159668 8.637176513671875 0.18165309727191925 0.6921154260635376 2.407355025410652 -0.025431253 0.026083486 0.0006522331386804581 -7.025190353393555 8.491073608398438 0.18822523951530457 0.7042572498321533 2.3583657443523407 -0.025170762 0.025590297 0.00041953474283218384
37.79999999999998 -6.272972106933594 7.763484954833984 0.19149447977542877 0.7273846864700317 2.409392014145851 -0.022620173 0.023279997 0.0006598234176635742 -6.073936462402344 7.493022918701172 0.1991533488035202 0.7400713562965393 2.3583111613988876 -0.021945965 0.022365617 0.0004196520894765854
38.099999999999966 -5.3759307861328125 6.815959930419922 0.20524320006370544 0.7637926936149597 2.4090650379657745 -0.019578265 0.020239418 0.0006611533463001251 -5.232807159423828 6.599590301513672 0.21427802741527557 0.7772389650344849 2.358300134539604 -0.019094398 0.01951414 0.0004197414964437485
38.39999999999998 -4.4253692626953125 5.807331085205078 0.22331354022026062 0.8011882305145264 2.4064635932445526 -0.016350342 0.017005978 0.000655636191368103 -4.199455261230469 5.508338928222656 0.23377466201782227 0.8156940937042236 2.3583524227142334 -0.015582998 0.016002879 0.0004198802635073662
38.69999999999999 -3.4094924926757812 4.727512359619141 0.24621045589447021 0.8397931456565857 2.4040234684944153 -0.012896668 0.013545919 0.0006492510437965393 -3.2251205444335938 4.47039794921875 0.2578289806842804 0.8552960157394409 2.3584024012088776 -0.012271023 0.012691024 0.0004200004041194916
39.0 -2.3401641845703125 3.588489532470703 0.2735314667224884 0.8790050745010376 2.4008618891239166 -0.009258397 0.009900529 0.0006421320140361786 -2.0680503845214844 3.2440185546875 0.28658971190452576 0.8957533836364746 2.358311265707016 -0.008332991 0.008753165 0.00042017363011837006
39.29999999999998 -1.1869316101074219 2.3607559204101562 0.305839478969574 0.9188949465751648 2.398558735847473 -0.0053327084 0.005968984 0.0006362758576869965 -0.9314308166503906 2.0330734252929688 0.32012781500816345 0.9365509152412415 2.358321338891983 -0.0044636624 0.004884002 0.0004203394055366516
39.599999999999966 0.06386947631835938 1.0332298278808594 0.3431444764137268 0.9582282304763794 2.398472011089325 -0.0010734983 0.0017103925 0.0006368942558765411 0.36925506591796875 0.6539878845214844 0.3583093583583832 0.9767851233482361 2.3583374321460724 -3.4704997e-05 0.00045526275 0.00042055774247273803
39.89999999999998 1.3543033599853516 -0.3373584747314453 0.38421881198883057 0.9951480031013489 2.3963117003440857 0.0033205077 -0.0026862845 0.0006342232227325439 1.6541213989257812 -0.7113704681396484 0.40061432123184204 1.0149619579315186 2.3583272099494934 0.0043405076 -0.003919737 0.0004207706078886986
40.19999999999999 2.6490612030029297 -1.7126026153564453 0.42816904187202454 1.0283030271530151 2.392930656671524 0.007728599 -0.0071015693 0.000627029687166214 3.012187957763672 -2.148365020751953 0.4457963705062866 1.0486937761306763 2.3583130836486816 0.008964032 -0.008543024 0.0004210080951452255
40.5 3.881763458251953 -3.0189666748046875 0.4723253846168518 1.0542727708816528 2.3893949389457703 0.011925332 -0.011303507 0.0006218254566192627 4.228839874267578 -3.4364242553710938 0.4914659857749939 1.0744736194610596 2.358355224132538 0.013105935 -0.012684737 0.0004211980849504471
40.79999999999998 4.895008087158203 -4.089199066162109 0.5144456624984741 1.069399356842041 2.389654040336609 0.015376221 -0.0147507675 0.0006254538893699646 5.217960357666016 -4.481313705444336 0.5337834358215332 1.087836742401123 2.358266830444336 0.016475037 -0.016053712 0.0004213247448205948
41.099999999999966 5.455081939697266 -4.683599472045898 0.5500509738922119 1.0699169635772705 2.3914504051208496 0.017289706 -0.016660467 0.0006292387843132019 5.665895462036133 -4.96006965637207 0.5679516792297363 1.0845625400543213 2.35834002494812 0.018007917 -0.017586567 0.000421350821852684
41.39999999999998 5.410465240478516 -4.653165817260742 0.5752938389778137 1.0524407625198364 2.3850340247154236 0.017153017 -0.01655154 0.0006014779210090637 5.4893341064453125 -4.783876419067383 0.59001624584198 1.0628929138183594 2.358366847038269 0.017424162 -0.017002808 0.0004213545471429825
41.69999999999999 4.653167724609375 -3.8764171600341797 0.5860951542854309 1.0168358087539673 2.3796815276145935 0.0146004595 -0.014012042 0.0005884170532226562 4.640657424926758 -3.9063339233398438 0.5990060567855835 1.025052547454834 2.3583821058273315 0.014562586 -0.0141411405 0.0004214458167552948
42.0 3.505237579345703 -2.679689407348633 0.5865936875343323 0.9707913398742676 2.38293319940567 0.010724217 -0.010127503 0.0005967132747173309 3.3845291137695312 -2.599550247192383 0.5972153544425964 0.976176917552948 2.358371138572693 0.0103200665 -0.00989842 0.00042164605110883713
42.29999999999998 2.025737762451172 -1.1436500549316406 0.5786526203155518 0.9179801940917969 2.37872052192688 0.0057229474 -0.0051394887 0.0005834586918354034 1.8457698822021484 -0.9976615905761719 0.5884714126586914 0.9217250347137451 2.358304738998413 0.0051184283 -0.004696482 0.0004219464026391506
42.599999999999966 0.47806549072265625 0.46843910217285156 0.566281795501709 0.8628113865852356 2.3755977749824524 0.00049029663 8.5152686e-05 0.0005754493176937103 0.2880706787109375 0.6280403137207031 0.5763684511184692 0.8658131957054138 2.3582926392555237 -0.00014691158 0.00056916586 0.00042225426295772195
42.89999999999998 -1.0725975036621094 2.0885696411132812 0.5537739992141724 0.8086016178131104 2.3783477544784546 -0.004751656 0.0053348057 0.0005831494927406311 -1.2878246307373047 2.271688461303711 0.5635397434234619 0.8109510540962219 2.35835462808609 -0.0054734643 0.0058960337 0.0004225694574415684
43.19999999999999 -2.5608272552490234 3.641815185546875 0.5417113304138184 0.7565414905548096 2.3792407512664795 -0.009779483 0.010365177 0.0005856938660144806 -2.7640762329101562 3.8122711181640625 0.5516907572746277 0.7584617733955383 2.3583474159240723 -0.010459554 0.010882401 0.0004228465259075165
43.5 -3.9819259643554688 5.123649597167969 0.531987726688385 0.7073132991790771 2.381024658679962 -0.014576938 0.015166443 0.0005895048379898071 -4.217609405517578 5.325187683105469 0.5418485999107361 0.7089307904243469 2.3583576679229736 -0.015366074 0.015789187 0.0004231128841638565
43.79999999999998 -5.323673248291016 6.521415710449219 0.5247727632522583 0.6609876751899719 2.3835029006004333 -0.019101491 0.019697128 0.0005956366658210754 -5.508478164672852 6.669647216796875 0.5346158742904663 0.6625420451164246 2.3583269715309143 -0.019715708 0.020139031 0.0004233233630657196
44.099999999999966 -6.595794677734375 7.8443756103515625 0.520260751247406 0.6176987886428833 2.386540472507477 -0.023385856 0.023990085 0.0006042290478944778 -6.831073760986328 8.039772033691406 0.5303295254707336 0.6192602515220642 2.358288049697876 -0.024170404 0.024593947 0.00042354315519332886
44.39999999999998 -7.805606842041016 9.099384307861328 0.5184667706489563 0.5774294137954712 2.38967365026474 -0.027453855 0.028067995 0.0006141401827335358 -8.007234573364258 9.257347106933594 0.529188334941864 0.5789574980735779 2.358258366584778 -0.028121764 0.028545482 0.00042371824383735657
44.69999999999999 -8.975418090820312 10.307361602783203 0.5203610062599182 0.540046751499176 2.392351269721985 -0.03138064 0.03200143 0.0006207898259162903 -9.214836120605469 10.50042724609375 0.5313013195991516 0.5414561629295349 2.3583486080169678 -0.032176226 0.032600127 0.0004239007830619812
45.0 -10.108003616333008 11.469215393066406 0.5258257985115051 0.5054983496665955 2.392535924911499 -0.03517606 0.035792865 0.000616803765296936 -10.315313339233398 11.63039779663086 0.5367435812950134 0.5065739154815674 2.3584019541740417 -0.03585996 0.03628401 0.0004240497946739197
45.29999999999998 -11.203519821166992 12.586284637451172 0.534389078617096 0.47326013445854187 2.3904140293598175 -0.038839128 0.039445914 0.000606786459684372 -11.450298309326172 12.788875579833984 0.5455658435821533 0.47412851452827454 2.3582716286182404 -0.03965565 0.040079862 0.000424213707447052
45.599999999999966 -12.279247283935547 13.678466796875 0.5464553833007812 0.4432702362537384 2.388945132493973 -0.042429034 0.043026857 0.0005978234112262726 -12.511859893798828 13.868488311767578 0.5578200221061707 0.4439530670642853 2.358401507139206 -0.04319493 0.043619283 0.0004243515431880951
45.89999999999998 -13.353445053100586 14.766101837158203 0.5625537037849426 0.41537943482398987 2.3905899226665497 -0.046006758 0.046604782 0.0005980245769023895 -13.569829940795898 14.938678741455078 0.5735564827919006 0.4158933460712433 2.3582986295223236 -0.04671471 0.047139198 0.0004244893789291382
46.19999999999999 -14.418205261230469 15.840137481689453 0.5817633271217346 0.38932090997695923 2.3930164575576782 -0.049544528 0.050147757 0.0006032288074493408 -14.662664413452148 16.038330078125 0.5928298830986023 0.3898112177848816 2.3583067655563354 -0.050346334 0.05077097 0.0004246346652507782
46.5 -15.495004653930664 16.921672821044922 0.6038809418678284 0.3647569417953491 2.3953060507774353 -0.05311583 0.053727023 0.0006111934781074524 -15.737058639526367 17.114131927490234 0.6157007217407227 0.365584135055542 2.358358144760132 -0.053907078 0.054331854 0.00042477622628211975
46.79999999999998 -16.549137115478516 17.97624969482422 0.6299771070480347 0.34211528301239014 2.399204969406128 -0.05660177 0.05722396 0.000622190535068512 -16.89230728149414 18.265270233154297 0.6422223448753357 0.3431019186973572 2.358287215232849 -0.057734888 0.058159824 0.0004249364137649536
47.099999999999966 -17.683120727539062 19.105464935302734 0.6595815420150757 0.3217390477657318 2.4036647975444794 -0.06035012 0.060984932 0.0006348118185997009 -17.96875762939453 19.33234405517578 0.6724392175674438 0.32226938009262085 2.3582950234413147 -0.061284732 0.06170981 0.00042507797479629517
47.39999999999998 -18.80249786376953 20.211589813232422 0.6926273703575134 0.30279481410980225 2.4045141339302063 -0.06403919 0.06467568 0.0006364881992340088 -19.16665267944336 20.515689849853516 0.7063487768173218 0.3029981851577759 2.358384132385254 -0.06523952 0.065664776 0.00042525678873062134
47.69999999999999 -19.979948043823242 21.37194061279297 0.7301037907600403 0.2851893901824951 2.407285749912262 -0.067916036 0.068559006 0.0006429702043533325 -20.318988800048828 21.648239135742188 0.743885338306427 0.28521275520324707 2.3583484292030334 -0.06902888 0.06945428 0.0004254058003425598
48.0 -21.19585418701172 22.563819885253906 0.771624743938446 0.2688862383365631 2.4084766805171967 -0.07191379 0.0725568 0.0006430074572563171 -21.58346176147461 22.888126373291016 0.7848393321037292 0.26884204149246216 2.3583459854125977 -0.07319145 0.07361705 0.00042559951543807983
48.29999999999998 -22.457656860351562 23.79507827758789 0.8155626654624939 0.25385838747024536 2.4068424701690674 -0.07605873 0.07669534 0.0006366074085235596 -22.8143310546875 24.090126037597656 0.8287813663482666 0.25382259488105774 2.3583989441394806 -0.077231266 0.07765705 0.00042578577995300293
48.599999999999966 -23.727298736572266 25.02971649169922 0.8627418875694275 0.23973028361797333 2.404889926314354 -0.080225006 0.08085129 0.0006262809038162231 -24.13050651550293 25.373838424682617 0.8748931884765625 0.24009191989898682 2.358317017555237 -0.08155576 0.081981756 0.0004259943962097168
48.89999999999998 -25.003036499023438 26.268579483032227 0.9111744165420532 0.226868137717247 2.4035855382680893 -0.08440776 0.08502778 0.0006200149655342102 -25.385150909423828 26.594160079956055 0.921779215335846 0.22758938372135162 2.358377769589424 -0.08567004 0.08609622 0.0004261806607246399
49.19999999999999 -26.251651763916016 27.479610443115234 0.9565243721008301 0.21536165475845337 2.399844706058502 -0.088502854 0.08911524 0.0006123855710029602 -26.627626419067383 27.802480697631836 0.9671979546546936 0.21624939143657684 2.3583016246557236 -0.08974939 0.09017575 0.00042635947465896606
49.5 -27.326765060424805 28.527881622314453 0.9984112977981567 0.20470073819160461 2.40422859787941 -0.09202255 0.09265483 0.0006322786211967468 -27.67499542236328 28.81943702697754 1.007910132408142 0.2060004621744156 2.3583521991968155 -0.0931839 0.0936104 0.0004265010356903076
49.79999999999998 -28.19685173034668 29.371627807617188 1.03465735912323 0.19467434287071228 2.40410777926445 -0.094875164 0.09550591 0.0006307438015937805 -28.486371994018555 29.6080322265625 1.0398547649383545 0.19676150381565094 2.3582765012979507 -0.09584898 0.09627555 0.00042657554149627686
50.099999999999966 -28.750167846679688 29.912214279174805 1.0610390901565552 0.18615472316741943 2.409240245819092 -0.09669165 0.09733462 0.0006429702043533325 -28.85422706604004 29.96511459350586 1.0590587854385376 0.188446044921875 2.358392357826233 -0.09705548 0.09748207 0.0004265904426574707
50.39999999999998 -28.817127227783203 29.981781005859375 1.0698769092559814 0.17869465053081512 2.4132253378629684 -0.09691277 0.09757146 0.0006586909294128418 -28.76713752746582 29.881317138671875 1.0631664991378784 0.180971160531044 2.358317270874977 -0.09677267 0.09719927 0.0004265978932380676
50.69999999999999 -28.362689971923828 29.547597885131836 1.0634568929672241 0.17200323939323425 2.420368045568466 -0.09542221 0.09610492 0.0006827116012573242 -28.179441452026367 29.310888290405273 1.0526269674301147 0.17427311837673187 2.358346924185753 -0.0948445 0.09527113 0.00042663514614105225
51.0 -27.489667892456055 28.704273223876953 1.044755458831787 0.1659460961818695 2.425306886434555 -0.09255875 0.09325549 0.0006967410445213318 -27.250701904296875 28.41022491455078 1.0304415225982666 0.16831785440444946 2.3582823872566223 -0.09180063 0.09222737 0.0004267394542694092
51.29999999999998 -26.362520217895508 27.616119384765625 1.018231987953186 0.16079053282737732 2.4326216876506805 -0.08886567 0.089580014 0.0007143467664718628 -26.06120491027832 27.255666732788086 1.000713586807251 0.1631038337945938 2.3582792431116104 -0.08789913 0.08832604 0.0004269033670425415
51.599999999999966 -25.056371688842773 26.34844398498535 0.9846218228340149 0.15655243396759033 2.4332465529441833 -0.08458207 0.0852983 0.0007162317633628845 -24.77248764038086 26.00492286682129 0.9672636389732361 0.15865513682365417 2.35835400223732 -0.08367496 0.084102064 0.00042710453271865845
51.89999999999998 -23.693492889404297 25.02151107788086 0.9489980340003967 0.15307794511318207 2.4300941675901413 -0.0801124 0.08081931 0.0007069110870361328 -23.423229217529297 24.693584442138672 0.9329788684844971 0.15501315891742706 2.358347252011299 -0.07924919 0.07967651 0.00042732059955596924
52.19999999999999 -22.355430603027344 23.716079711914062 0.9146795272827148 0.15034756064414978 2.4256761968135834 -0.075726345 0.07641805 0.0006917044520378113 -22.095333099365234 23.401622772216797 0.8997868895530701 0.15222950279712677 2.3583060652017593 -0.07489403 0.07532156 0.0004275292158126831
52.5 -21.05169677734375 22.4417724609375 0.8828704953193665 0.14839494228363037 2.421341121196747 -0.07145199 0.07212716 0.0006751716136932373 -20.780025482177734 22.119121551513672 0.8688664436340332 0.15036197006702423 2.358324483036995 -0.070575945 0.07100369 0.0004277452826499939
52.79999999999998 -19.781200408935547 21.197521209716797 0.8544127941131592 0.14728157222270966 2.418015167117119 -0.067283325 0.06794392 0.0006605982780456543 -19.51397705078125 20.881912231445312 0.8408966064453125 0.1494729369878769 2.358304724097252 -0.066417806 0.06684574 0.000427931547164917
53.099999999999966 -18.559261322021484 19.99877166748047 0.8292932510375977 0.1472039669752121 2.416007563471794 -0.06327151 0.06392212 0.0006506145000457764 -18.273775100708008 19.66632080078125 0.8162384629249573 0.14962922036647797 2.3584133833646774 -0.062339295 0.06276741 0.0004281140863895416
53.39999999999998 -17.37286949157715 18.832538604736328 0.8070744276046753 0.1482657790184021 2.415009319782257 -0.059372332 0.060017597 0.0006452649831771851 -17.077152252197266 18.489459991455078 0.7950707674026489 0.1509029120206833 2.3582814186811447 -0.058400217 0.058828507 0.00042828917503356934
53.69999999999999 -16.204906463623047 17.68144989013672 0.7880565524101257 0.1505342274904251 2.4151342064142227 -0.055526953 0.056172363 0.0006454102694988251 -15.898059844970703 17.325618743896484 0.777468204498291 0.1533728688955307 2.358399972319603 -0.05451289 0.054941345 0.0004284568130970001
54.0 -15.039470672607422 16.529727935791016 0.7724598050117493 0.15401794016361237 2.4167350083589554 -0.051681243 0.05233297 0.0006517283618450165 -14.747695922851562 16.18549346923828 0.7634573578834534 0.1571265608072281 2.3583814650774 -0.05071518 0.0511438 0.00042862072587013245
54.29999999999998 -13.872869491577148 15.37308120727539 0.760537326335907 0.15884549915790558 2.4195945411920547 -0.04782363 0.048485518 0.0006618872284889221 -13.600208282470703 15.04323959350586 0.7530454993247986 0.16226255893707275 2.3583393692970276 -0.04691951 0.047348287 0.00042877718806266785
54.599999999999966 -12.70602798461914 14.211284637451172 0.7522348165512085 0.16520865261554718 2.422700121998787 -0.04395745 0.04463006 0.000672612339258194 -12.463203430175781 13.90640640258789 0.7462440729141235 0.16889339685440063 2.3583404421806335 -0.04315276 0.043581698 0.0004289373755455017
54.89999999999998 -11.531396865844727 13.036483764648438 0.7475302815437317 0.17330971360206604 2.4259268939495087 -0.040057737 0.040741358 0.0006836205720901489 -11.31329345703125 12.75140380859375 0.7430800199508667 0.1771491914987564 2.358339563012123 -0.03933559 0.039764687 0.00042909756302833557
55.19999999999999 -10.35856819152832 11.858009338378906 0.7464646100997925 0.18307647109031677 2.428982228040695 -0.03615872 0.036852375 0.0006936565041542053 -10.153779983520508 11.581306457519531 0.7436066269874573 0.1871822625398636 2.3583153635263443 -0.035479657 0.03590892 0.0004292614758014679
55.5 -9.179513931274414 10.666767120361328 0.7490718960762024 0.1945825219154358 2.4309076070785522 -0.032232627 0.032933295 0.0007006675004959106 -8.883020401000977 10.2943115234375 0.7479074001312256 0.19917219877243042 2.3583707213401794 -0.031238323 0.031667788 0.00042946450412273407
55.79999999999998 -7.9787445068359375 9.44692611694336 0.755303680896759 0.20799168944358826 2.431476980447769 -0.028227868 0.028931363 0.0007034949958324432 -7.805658340454102 9.194580078125 0.7561202645301819 0.2133365422487259 2.358378544449806 -0.027653309 0.028082913 0.0004296042025089264
56.099999999999966 -6.730066299438477 8.170722961425781 0.7648102045059204 0.2238416075706482 2.4293084740638733 -0.024055015 0.024753893 0.0006988774985074997 -6.392925262451172 7.752876281738281 0.7683975696563721 0.22993239760398865 2.35828098654747 -0.022917617 0.02334747 0.00042985379695892334
56.39999999999998 -5.416135787963867 6.820430755615234 0.7777982354164124 0.24245689809322357 2.424550101161003 -0.019655222 0.020342294 0.0006870720535516739 -5.166954040527344 6.491024017333984 0.78498375415802 0.24928303062915802 2.3583367615938187 -0.018817188 0.01924723 0.00043004192411899567
56.69999999999999 -4.023426055908203 5.383754730224609 0.7958958148956299 0.2637394070625305 2.4199638962745667 -0.014983254 0.015657686 0.0006744321435689926 -3.6270179748535156 4.907444000244141 0.8061378002166748 0.27177855372428894 2.3583423793315887 -0.013640924 0.014071263 0.000430339016020298
57.0 -2.533489227294922 3.8408432006835938 0.8195103406906128 0.28818830847740173 2.4150526225566864 -0.009976424 0.010634888 0.0006584636867046356 -2.1852493286132812 3.4134559631347656 0.8322111368179321 0.29791855812072754 2.358336329460144 -0.0087977415 0.00922834 0.0004305988550186157
57.29999999999998 -0.9442520141601562 2.1920623779296875 0.8457555770874023 0.3169580101966858 2.4105239510536194 -0.0046286248 0.005278997 0.0006503723561763763 -0.4139518737792969 1.5804176330566406 0.8635616898536682 0.3283230662345886 2.3583505153656006 -0.0028279312 0.0032589266 0.00043099536560475826
57.599999999999966 0.7863082885742188 0.393798828125 0.8762649893760681 0.35080212354660034 2.407174229621887 0.0012031123 -0.00055462494 0.0006484873592853546 1.3587188720703125 -0.2647819519042969 0.9005797505378723 0.3637961149215698 2.3583127856254578 0.003147069 -0.0027156768 0.00043139210902154446
57.89999999999998 2.7499847412109375 -1.6482009887695312 0.9147475361824036 0.3903259038925171 2.406857192516327 0.0078301355 -0.00718287 0.0006472654640674591 3.5215682983398438 -2.5120792388916016 0.9435018301010132 0.4053454101085663 2.3583362996578217 0.010452049 -0.010020064 0.00043198466300964355
58.19999999999999 4.94366455078125 -3.9327945709228516 0.9572787284851074 0.4357241988182068 2.4038729071617126 0.015240192 -0.014596637 0.000643555074930191 5.829580307006836 -4.917686462402344 0.9921661019325256 0.4542320966720581 2.358292043209076 0.018248979 -0.01781632 0.00043265894055366516
58.5 7.4740142822265625 -6.567527770996094 1.0065982341766357 0.4892117381095886 2.402296483516693 0.023793392 -0.02316051 0.0006328821182250977 8.64283561706543 -7.841411590576172 1.0451359748840332 0.5118230581283569 2.358383059501648 0.027760826 -0.027327161 0.0004336647689342499
58.79999999999998 10.40203857421875 -9.608272552490234 1.0561141967773438 0.5511821508407593 2.4010623693466187 0.033692963 -0.033070676 0.000622287392616272 11.753042221069336 -11.071385383605957 1.0976829528808594 0.5789487957954407 2.358288586139679 0.038273852 -0.03783896 0.0004348941147327423
59.099999999999966 13.705472946166992 -13.02216625213623 1.096128225326538 0.6202179789543152 2.399652898311615 0.04485762 -0.044247568 0.000610053539276123 15.236106872558594 -14.667962074279785 1.1369473934173584 0.6532710790634155 2.3583632707595825 0.050039787 -0.049603358 0.0004364289343357086
59.39999999999998 16.76151466369629 -16.157716751098633 1.101444125175476 0.6886202096939087 2.393862247467041 0.05517243 -0.054569833 0.0006025955080986023 17.870635986328125 -17.37205696105957 1.1366349458694458 0.7230890989303589 2.3583030700683594 0.05892082 -0.05848351 0.00043730810284614563
59.69999999999999 18.0095272064209 -17.40896224975586 1.063784122467041 0.7413106560707092 2.4056597352027893 0.059360005 -0.05874467 0.000615336000919342 18.036741256713867 -17.516780853271484 1.0719099044799805 0.7664901614189148 2.358360469341278 0.059446625 -0.059009317 0.00043730810284614563


==> graphs/double_pendulum/double_energy_test_7.txt <==
tspan e1_net e2_net k1_net k2_net e_net s1_net s2_net s_net e1_real e2_real k1_real k2_real e_real s1_real s2_real s_real 
0.0 3.1828365325927734 -2.485311508178711 1.1636935472488403 0.5182813405990601 2.379499912261963 0.009752589 -0.009369464 0.0003831256181001663 3.1828365325927734 -2.485311508178711 1.1636935472488403 0.5182813405990601 2.379499912261963 0.009752589 -0.009369464 0.0003831256181001663
0.29999999999999716 5.352245330810547 -4.727787017822266 1.1772798299789429 0.5733883380889893 2.3751264810562134 0.017063 -0.01668721 0.0003757886588573456 5.303951263427734 -4.677066802978516 1.1790848970413208 0.5735408067703247 2.3795101642608643 0.016899027 -0.016515333 0.00038369372487068176
0.5999999999999943 7.210351943969727 -6.637426376342773 1.1716431379318237 0.6287140846252441 2.373282790184021 0.023315437 -0.022939123 0.0003763139247894287 7.220699310302734 -6.645408630371094 1.175029993057251 0.6291341185569763 2.379454791545868 0.023350544 -0.022966389 0.00038415566086769104
0.8999999999999915 8.29234504699707 -7.733442306518555 1.1381601095199585 0.6770387291908264 2.3741015791893005 0.026938334 -0.026555434 0.0003829002380371094 8.265018463134766 -7.705835342407227 1.1420987844467163 0.6781840920448303 2.3794659972190857 0.026845865 -0.026461573 0.0003842916339635849
1.1999999999999886 8.274282455444336 -7.686670303344727 1.0730955600738525 0.712352991104126 2.373060703277588 0.026836768 -0.0264557 0.0003810673952102661 8.295215606689453 -7.706386566162109 1.0775041580200195 0.7131824493408203 2.3795156478881836 0.02690728 -0.026522988 0.0003842916339635849
1.5 7.299991607666016 -6.635307312011719 0.9848926663398743 0.7299554347991943 2.3795323967933655 0.023492612 -0.023088954 0.00040365755558013916 7.287693023681641 -6.62828254699707 0.9892280697822571 0.7309262752532959 2.3795648217201233 0.023450553 -0.02306613 0.0003844238817691803
1.7999999999999972 5.928930282592773 -5.170400619506836 0.8859096169471741 0.732556939125061 2.3769962191581726 0.018797837 -0.01840058 0.0003972575068473816 5.936410903930664 -5.180856704711914 0.8902094960212708 0.733726441860199 2.3794901371002197 0.018823087 -0.018438425 0.00038466230034828186
2.0999999999999943 4.509836196899414 -3.644805908203125 0.7875563502311707 0.7260319590568542 2.378618597984314 0.013933994 -0.013537653 0.00039634108543395996 4.423877716064453 -3.561054229736328 0.7905935049057007 0.7261465787887573 2.379563570022583 0.01364117 -0.01325621 0.0003849603235721588
2.3999999999999915 3.1139144897460938 -2.1372852325439453 0.6931504011154175 0.7118394374847412 2.381619095802307 0.009142842 -0.008735817 0.00040702521800994873 3.071544647216797 -2.1000900268554688 0.6958748698234558 0.7122052907943726 2.3795347809791565 0.008998603 -0.008613403 0.000385199673473835
2.6999999999999886 1.8687667846679688 -0.7853317260742188 0.6053915023803711 0.6947164535522461 2.383543014526367 0.0048612654 -0.0044474527 0.00041381269693374634 1.7944984436035156 -0.71795654296875 0.6083224415779114 0.694656491279602 2.379520833492279 0.0046079773 -0.0042225635 0.00038541387766599655
3.0 0.7672233581542969 0.4155769348144531 0.5256986618041992 0.6757233142852783 2.3842222690582275 0.0010660775 -0.0006509982 0.0004150792956352234 0.722381591796875 0.4533576965332031 0.528565526008606 0.6752198338508606 2.3795246481895447 0.00091350585 -0.00052794017 0.0003855656832456589
3.299999999999997 -0.21012115478515625 1.4843673706054688 0.45415499806404114 0.6557581424713135 2.384159356355667 -0.002306465 0.0027190559 0.00041259080171585083 -0.2657661437988281 1.5338516235351562 0.456493616104126 0.6549298167228699 2.379508912563324 -0.0024956234 0.002881318 0.0003856946714222431
3.5999999999999943 -1.0609359741210938 2.4189605712890625 0.389694482088089 0.6349942684173584 2.382713347673416 -0.0052467436 0.0056551956 0.00040845200419425964 -1.0989456176757812 2.4523239135742188 0.39171677827835083 0.6344049572944641 2.3795000314712524 -0.005375874 0.005761661 0.00038578687235713005
3.8999999999999915 -1.8222084045410156 3.2572364807128906 0.3317364752292633 0.6146954298019409 2.3814599812030792 -0.007880364 0.008284561 0.00040419772267341614 -1.866973876953125 3.2987823486328125 0.3337588906288147 0.6140108108520508 2.379578173160553 -0.008032704 0.008418569 0.00038586556911468506
4.199999999999989 -2.4995880126953125 4.004981994628906 0.27986517548561096 0.5943868160247803 2.379645973443985 -0.010225426 0.010626014 0.00040058791637420654 -2.524341583251953 4.027729034423828 0.2821495831012726 0.5939620733261108 2.3794991075992584 -0.010309197 0.01069512 0.0003859233111143112
4.5 -3.1074180603027344 4.676929473876953 0.2340746819972992 0.5744379162788391 2.378024011850357 -0.012330405 0.012727678 0.00039727240800857544 -3.1401939392089844 4.708900451660156 0.2364528328180313 0.5743803977966309 2.379539743065834 -0.012442018 0.0128279915 0.00038597360253334045
4.799999999999997 -3.6498947143554688 5.277217864990234 0.19397522509098053 0.5550718903541565 2.3763702660799026 -0.0142094195 0.014602436 0.0003930162638425827 -3.669971466064453 5.297901153564453 0.196280375123024 0.5553311109542847 2.3795411735773087 -0.014277593 0.014663604 0.0003860108554363251
5.09999999999998 -4.140285491943359 5.8192901611328125 0.15914547443389893 0.5362218618392944 2.3743720054626465 -0.015907092 0.01629475 0.00038765743374824524 -4.143512725830078 5.824836730957031 0.1612890213727951 0.53684401512146 2.379457041621208 -0.015917273 0.016303314 0.00038604065775871277
5.399999999999977 -4.590183258056641 6.315319061279297 0.1291412115097046 0.5178649425506592 2.37214195728302 -0.0174627 0.017844394 0.0003816932439804077 -4.631122589111328 6.360511779785156 0.1311774104833603 0.518926203250885 2.3794928044080734 -0.017602677 0.017988749 0.0003860723227262497
5.699999999999989 -5.0121307373046875 6.777099609375 0.10379041731357574 0.5004485845565796 2.369207873940468 -0.018919542 0.019291127 0.0003715846687555313 -5.036884307861328 6.809196472167969 0.10568268597126007 0.501572847366333 2.3795676976442337 -0.019003753 0.019389847 0.00038609467446804047
5.999999999999986 -5.3961639404296875 7.196208953857422 0.08275899291038513 0.4834327697753906 2.36623677611351 -0.02024249 0.020604983 0.000362493097782135 -5.441280364990234 7.251468658447266 0.08457206934690475 0.4847693145275116 2.3795296773314476 -0.020396704 0.020782819 0.000386115163564682
6.299999999999983 -5.762031555175781 7.593349456787109 0.06593400239944458 0.4670678675174713 2.364319771528244 -0.021499472 0.021855876 0.000356404110789299 -5.793216705322266 7.6365509033203125 0.06764083355665207 0.4684968888759613 2.3794719204306602 -0.021605816 0.021991948 0.0003861319273710251
6.59999999999998 -6.103565216064453 7.962650299072266 0.05313025042414665 0.45117777585983276 2.363393109291792 -0.022669414 0.023022745 0.00035333074629306793 -6.1499481201171875 8.021995544433594 0.05470609664916992 0.4527331590652466 2.3794866800308228 -0.02282777 0.02321392 0.00038614869117736816
6.899999999999977 -6.4287261962890625 8.311920166015625 0.04408855736255646 0.43570443987846375 2.3629869669675827 -0.023778845 0.024131777 0.0003529321402311325 -6.467498779296875 8.363948822021484 0.045604534447193146 0.4374551773071289 2.3795097544789314 -0.023911161 0.024297323 0.0003861617296934128
7.199999999999989 -6.745365142822266 8.649307250976562 0.03870367258787155 0.4207257926464081 2.3633715733885765 -0.02485523 0.02520996 0.0003547295928001404 -6.791439056396484 8.708122253417969 0.040187735110521317 0.4226386845111847 2.3795096166431904 -0.025012476 0.025398651 0.0003861747682094574
7.499999999999986 -7.052707672119141 8.973888397216797 0.03686559945344925 0.40620023012161255 2.364246554672718 -0.02589543 0.026253892 0.0003584623336791992 -7.086444854736328 9.01937484741211 0.03832029923796654 0.4082600474357605 2.3795103393495083 -0.026010225 0.02639641 0.0003861859440803528
7.799999999999983 -7.348670959472656 9.282817840576172 0.0384732186794281 0.39219850301742554 2.3648186028003693 -0.026892401 0.027253373 0.0003609713166952133 -7.389408111572266 9.334762573242188 0.03987627103924751 0.3942956030368805 2.37952633574605 -0.027031185 0.027417382 0.00038619711995124817
8.099999999999966 -7.640911102294922 9.583831787109375 0.04338095709681511 0.3786512315273285 2.3649528734385967 -0.027872425 0.028233787 0.0003613624721765518 -7.671932220458984 9.626022338867188 0.044737353920936584 0.3807225823402405 2.37955005466938 -0.027977448 0.028363656 0.00038620829582214355
8.399999999999977 -7.928375244140625 9.875728607177734 0.0514751598238945 0.36549273133277893 2.364321254193783 -0.028831452 0.029190725 0.0003592725843191147 -7.963653564453125 9.922901153564453 0.0527898445725441 0.36751851439476013 2.3795559480786324 -0.028951049 0.029337266 0.0003862176090478897
8.699999999999989 -8.21334457397461 10.161273956298828 0.06263197958469391 0.35266754031181335 2.363228902220726 -0.029777952 0.030133203 0.00035525113344192505 -8.242420196533203 10.203346252441406 0.06392297893762589 0.35466232895851135 2.3795113638043404 -0.029875493 0.03026172 0.00038622692227363586
9.0 -8.49966812133789 10.444732666015625 0.07671038061380386 0.34015488624572754 2.3619298115372658 -0.030724287 0.03107544 0.00035115331411361694 -8.531726837158203 10.491058349609375 0.07802605628967285 0.34213313460350037 2.379490703344345 -0.030831818 0.031218056 0.00038623809814453125
9.299999999999983 -8.786548614501953 10.725654602050781 0.09362603724002838 0.32793116569519043 2.360663190484047 -0.031668145 0.032015264 0.0003471188247203827 -8.813949584960938 10.768547058105469 0.09498646855354309 0.32991141080856323 2.3794953525066376 -0.031758968 0.032145213 0.0003862455487251282
9.599999999999966 -9.075061798095703 11.0052490234375 0.11330539733171463 0.31598079204559326 2.3594734147191048 -0.032612734 0.032955993 0.00034325942397117615 -9.110092163085938 11.056968688964844 0.11468697339296341 0.31797802448272705 2.3795415237545967 -0.032729678 0.033115935 0.00038625672459602356
9.899999999999977 -9.367938995361328 11.286174774169922 0.1355709731578827 0.3042546510696411 2.3580614030361176 -0.03356785 0.033906553 0.0003387033939361572 -9.402931213378906 11.339115142822266 0.1370033621788025 0.3063153326511383 2.3795026242733 -0.033684347 0.034070615 0.00038626790046691895
10.199999999999989 -9.672565460205078 11.57632064819336 0.1601843684911728 0.2928463816642761 2.35678593814373 -0.03455858 0.03489357 0.0003349892795085907 -9.71432113647461 11.637073516845703 0.1618013232946396 0.2949058711528778 2.379459574818611 -0.034697723 0.035084 0.00038627907633781433
10.5 -9.987152099609375 11.87417221069336 0.18714332580566406 0.2817230522632599 2.3558864891529083 -0.035579216 0.03591118 0.0003319643437862396 -10.025382995605469 11.932197570800781 0.18893402814865112 0.2837338447570801 2.3794824481010437 -0.035705484 0.036091775 0.0003862902522087097
10.799999999999983 -10.310829162597656 12.178607940673828 0.21636149287223816 0.27086392045021057 2.3550041913986206 -0.036626287 0.03695523 0.000328943133354187 -10.360050201416016 12.248477935791016 0.21823811531066895 0.272784024477005 2.379449874162674 -0.03678955 0.037175857 0.00038630515336990356
11.099999999999966 -10.649188995361328 12.49630355834961 0.24744977056980133 0.2601259648799896 2.354690298438072 -0.037719294 0.038047377 0.0003280825912952423 -10.698230743408203 12.566139221191406 0.24953123927116394 0.2620427906513214 2.3794825077056885 -0.037881225 0.03826754 0.00038631632924079895
11.399999999999977 -11.003501892089844 12.827934265136719 0.2803763747215271 0.24953719973564148 2.3543459475040436 -0.03886239 0.039189648 0.0003272593021392822 -11.062923431396484 12.908348083496094 0.2826070785522461 0.2514972984790802 2.3795290291309357 -0.03905921 0.03944554 0.0003863312304019928
11.699999999999989 -11.376701354980469 13.176765441894531 0.3148169219493866 0.2390841543674469 2.353965163230896 -0.040065687 0.040392272 0.0003265850245952606 -11.438596725463867 13.259777069091797 0.3172326385974884 0.24113664031028748 2.3795496225357056 -0.040270407 0.040656757 0.0003863498568534851
12.0 -11.769079208374023 13.543224334716797 0.3506028652191162 0.22889390587806702 2.3536418974399567 -0.041330915 0.04165641 0.0003254935145378113 -11.841581344604492 13.636951446533203 0.3531428873538971 0.23095141351222992 2.379464402794838 -0.04157089 0.04195726 0.0003863684833049774
12.299999999999983 -12.180948257446289 13.927753448486328 0.38736823201179504 0.21894457936286926 2.3531180024147034 -0.042658877 0.042982377 0.00032350048422813416 -12.260852813720703 14.0294189453125 0.3900372087955475 0.2209341824054718 2.379537522792816 -0.04292319 0.04330958 0.0003863908350467682
12.599999999999966 -12.616842269897461 14.334972381591797 0.4249263107776642 0.20899757742881775 2.352053999900818 -0.044065762 0.044385064 0.0003193020820617676 -12.710283279418945 14.45107650756836 0.42757418751716614 0.21107958257198334 2.3794469982385635 -0.04437505 0.044761464 0.00038641318678855896
12.899999999999977 -13.073099136352539 14.762310028076172 0.46249526739120483 0.199125275015831 2.3508314341306686 -0.045538887 0.045854885 0.00031599774956703186 -13.178731918334961 14.891494750976562 0.46536776423454285 0.2013847976922989 2.3795153945684433 -0.045889027 0.046275463 0.00038643553853034973
13.199999999999989 -13.563594818115234 15.223213195800781 0.4999995231628418 0.18957342207431793 2.3491913229227066 -0.04712708 0.047437146 0.0003100670874118805 -13.677303314208984 15.361934661865234 0.5029822587966919 0.19184955954551697 2.379463165998459 -0.047503125 0.04788959 0.0003864653408527374
13.5 -14.07496452331543 15.706050872802734 0.5368151068687439 0.18021506071090698 2.3481165170669556 -0.04878497 0.04909056 0.00030558928847312927 -14.197372436523438 15.854450225830078 0.5399292707443237 0.18247640132904053 2.379483461380005 -0.049189012 0.04957551 0.0003864988684654236
13.799999999999983 -14.603994369506836 16.20801544189453 0.5724169015884399 0.17106813192367554 2.347506105899811 -0.05050218 0.050805125 0.0003029443323612213 -14.744880676269531 16.375442504882812 0.5756648182868958 0.1732708066701889 2.379497453570366 -0.050967894 0.051354427 0.00038653239607810974
14.099999999999966 -15.145195007324219 16.724124908447266 0.605977475643158 0.16202153265476227 2.346928909420967 -0.052261345 0.0525623 0.00030095502734184265 -15.304811477661133 16.910511016845703 0.6095888018608093 0.1642409861087799 2.3795293271541595 -0.05278935 0.05317592 0.00038656964898109436
14.399999999999977 -15.71546745300293 17.270389556884766 0.6376597881317139 0.15309354662895203 2.345675438642502 -0.054121144 0.054416724 0.0002955794334411621 -15.891632080078125 17.474700927734375 0.6410475969314575 0.15539786219596863 2.379514306783676 -0.0547044 0.055091012 0.00038661062717437744
14.699999999999989 -16.279579162597656 17.814563751220703 0.6660510897636414 0.14441770315170288 2.345453381538391 -0.055963013 0.056257233 0.0002942197024822235 -16.46896743774414 18.032390594482422 0.6693427562713623 0.14675474166870117 2.3795206546783447 -0.05659028 0.056976933 0.0003866516053676605
15.0 -16.85179328918457 18.370830535888672 0.691085696220398 0.13613949716091156 2.346262440085411 -0.057838887 0.058131684 0.00029279664158821106 -17.060503005981445 18.607986450195312 0.6937450766563416 0.1383265107870102 2.379555031657219 -0.05852972 0.05891641 0.00038668885827064514
15.299999999999983 -17.405433654785156 18.912616729736328 0.7113736271858215 0.128106489777565 2.3466631919145584 -0.059658494 0.059949018 0.0002905242145061493 -17.622882843017578 19.158767700195312 0.7135229110717773 0.13012956082820892 2.3795373290777206 -0.060376942 0.060763672 0.0003867298364639282
15.599999999999966 -17.930728912353516 19.431076049804688 0.7262099385261536 0.12020951509475708 2.3467665910720825 -0.06139058 0.061678864 0.0002882853150367737 -18.166866302490234 19.69626235961914 0.7279791235923767 0.12218054383993149 2.3795557245612144 -0.062170725 0.06255749 0.0003867633640766144
15.899999999999977 -18.414737701416016 19.91370391845703 0.7348552346229553 0.11253387480974197 2.346355326473713 -0.062993065 0.063278176 0.00028511136770248413 -18.665109634399414 20.193607330322266 0.7365036606788635 0.11449620872735977 2.379497565329075 -0.0638199 0.06420669 0.0003867894411087036
16.19999999999999 -18.856529235839844 20.358905792236328 0.7373789548873901 0.10524895787239075 2.3450044691562653 -0.06446464 0.06474263 0.00027798861265182495 -19.110984802246094 20.644763946533203 0.7386314272880554 0.10709260404109955 2.3795031756162643 -0.06530383 0.06569065 0.0003868192434310913
16.5 -19.21881103515625 20.731456756591797 0.7327420115470886 0.09820375591516495 2.3435914888978004 -0.06567954 0.06595188 0.00027233362197875977 -19.487478256225586 21.032913208007812 0.7341018915176392 0.09998499602079391 2.3795218393206596 -0.06656541 0.06695224 0.00038683414459228516
16.799999999999983 -19.52607536315918 21.054733276367188 0.7220163345336914 0.09139619767665863 2.342070445418358 -0.0667214 0.06698669 0.0002652853727340698 -19.795629501342773 21.359046936035156 0.7229025959968567 0.09318743646144867 2.379507467150688 -0.067609176 0.067996025 0.000386849045753479
17.099999999999966 -19.762821197509766 21.313396453857422 0.704577624797821 0.08494264632463455 2.340095527470112 -0.06753704 0.06779522 0.0002581775188446045 -20.025583267211914 21.6131591796875 0.7052878141403198 0.08671306073665619 2.379576787352562 -0.06840126 0.06878812 0.00038685649633407593
17.399999999999977 -19.931785583496094 21.510059356689453 0.6812971234321594 0.07885323464870453 2.3384241312742233 -0.068135306 0.06838724 0.0002519339323043823 -20.186431884765625 21.803585052490234 0.681763768196106 0.08057389408349991 2.3794908300042152 -0.06897158 0.069358446 0.00038686394691467285
17.69999999999999 -20.028898239135742 21.639713287353516 0.6525330543518066 0.07302017509937286 2.336368277668953 -0.06850088 0.06874691 0.00024603307247161865 -20.279916763305664 21.93164825439453 0.653043270111084 0.07478081434965134 2.3795555755496025 -0.069325104 0.06971197 0.00038686394691467285
18.0 -20.07813262939453 21.726261138916016 0.6197180151939392 0.06762783229351044 2.335474357008934 -0.06871378 0.068956494 0.00024271756410598755 -20.315479278564453 22.005611419677734 0.6199796199798584 0.06934374570846558 2.3794555068016052 -0.069491394 0.06987825 0.00038685649633407593
18.299999999999983 -20.082143783569336 21.77153778076172 0.5835183262825012 0.06267337501049042 2.3355856984853745 -0.068780296 0.0690234 0.0002431049942970276 -20.313100814819336 22.04483413696289 0.5834949016571045 0.06427135318517685 2.379499576985836 -0.0695373 0.06992415 0.00038685649633407593
18.599999999999966 -20.044597625732422 21.777793884277344 0.5445141196250916 0.05816013365983963 2.335870511829853 -0.06871194 0.06895654 0.0002446025609970093 -20.260465621948242 22.03591537475586 0.5445156097412109 0.059571120887994766 2.379536483436823 -0.06941764 0.0698045 0.00038685649633407593
18.899999999999977 -19.981557846069336 21.757896423339844 0.5039680004119873 0.05400173366069794 2.334308311343193 -0.068560004 0.068800084 0.00024008005857467651 -20.198514938354492 22.018802642822266 0.503922164440155 0.05524915084242821 2.3794590197503567 -0.06927055 0.069657415 0.00038686394691467285
19.19999999999999 -19.90241241455078 21.72311019897461 0.4628932476043701 0.05020100623369217 2.3337920382618904 -0.06835531 0.06859363 0.0002383217215538025 -20.104154586791992 21.969810485839844 0.46251699328422546 0.051310304552316666 2.3794831968843937 -0.06901509 0.06940196 0.00038686394691467285
19.5 -19.811779022216797 21.677143096923828 0.4214673340320587 0.04682525247335434 2.3336566612124443 -0.068112284 0.06835062 0.00023833662271499634 -20.01348876953125 21.924266815185547 0.42100799083709717 0.047758135944604874 2.379544172435999 -0.06877345 0.06916031 0.00038686394691467285
19.799999999999983 -19.721614837646484 21.630142211914062 0.38014012575149536 0.04382667690515518 2.3324941769242287 -0.0678699 0.068106644 0.00023674219846725464 -19.907373428344727 21.86225128173828 0.38000360131263733 0.04459509253501892 2.379476547241211 -0.068477966 0.06886483 0.00038686394691467285
20.099999999999966 -19.62388038635254 21.574153900146484 0.3396901786327362 0.04117727279663086 2.3311409652233124 -0.06759918 0.06783479 0.00023560971021652222 -19.810688018798828 21.808311462402344 0.34001708030700684 0.04182262718677521 2.3794631510972977 -0.0682133 0.06860016 0.00038686394691467285
20.399999999999977 -19.53045654296875 21.520503997802734 0.3010598123073578 0.03891776129603386 2.330025028437376 -0.06734072 0.06757415 0.00023343414068222046 -19.713315963745117 21.751922607421875 0.30147480964660645 0.039441417902708054 2.3795228712260723 -0.06794339 0.06833025 0.00038686394691467285
20.69999999999999 -19.448640823364258 21.474605560302734 0.26418426632881165 0.037022389471530914 2.327171392738819 -0.06711919 0.067344286 0.0002250969409942627 -19.6252498626709 21.702556610107422 0.2647275924682617 0.03745150938630104 2.379485849291086 -0.06770166 0.06808853 0.0003868713974952698
21.0 -19.37904167175293 21.437538146972656 0.22934700548648834 0.03547274321317673 2.3233162239193916 -0.06693521 0.06714909 0.0002138763666152954 -19.545703887939453 21.65929412841797 0.23006147146224976 0.03585252910852432 2.3795042410492897 -0.06748496 0.06787183 0.0003868713974952698
21.299999999999983 -19.317058563232422 21.40564727783203 0.19674383103847504 0.034308791160583496 2.319641336798668 -0.0667728 0.066976056 0.00020325183868408203 -19.475353240966797 21.622512817382812 0.197709321975708 0.03464384004473686 2.3795127384364605 -0.06729542 0.06768229 0.0003868713974952698
21.599999999999966 -19.26811981201172 21.38428497314453 0.16664542257785797 0.03351723402738571 2.316327817738056 -0.066649765 0.066844106 0.00019434094429016113 -19.42047119140625 21.598236083984375 0.16786043345928192 0.03382470831274986 2.379450034350157 -0.06715334 0.067540206 0.00038686394691467285
21.899999999999977 -19.234621047973633 21.376155853271484 0.13934524357318878 0.03309883177280426 2.3139788806438446 -0.06657428 0.0667623 0.0001880154013633728 -19.374217987060547 21.57967758178711 0.14066918194293976 0.033394429832696915 2.379523206502199 -0.06703572 0.06742259 0.0003868713974952698
22.19999999999999 -19.216289520263672 21.38051986694336 0.11508820950984955 0.03308868035674095 2.312407236546278 -0.06654492 0.066728756 0.00018383562564849854 -19.344934463500977 21.574886322021484 0.11626290529966354 0.03335247561335564 2.379567239433527 -0.066970535 0.067357406 0.0003868713974952698
22.5 -19.210384368896484 21.395431518554688 0.09385287761688232 0.03341390937566757 2.312313936650753 -0.06655264 0.06673685 0.00018420815467834473 -19.326213836669922 21.577320098876953 0.0947478786110878 0.03369852527976036 2.3795526660978794 -0.06693555 0.06732242 0.0003868713974952698
22.799999999999983 -19.219623565673828 21.4227294921875 0.07568450272083282 0.034086719155311584 2.3128771483898163 -0.06660594 0.0667924 0.00018645823001861572 -19.336347579956055 21.605266571044922 0.07621491700410843 0.034432634711265564 2.379566542804241 -0.06699365 0.06738052 0.0003868713974952698
23.099999999999966 -19.244159698486328 21.46233367919922 0.060648903250694275 0.03511294722557068 2.3139358311891556 -0.06670578 0.06689585 0.00019007176160812378 -19.330951690673828 21.614215850830078 0.060743995010852814 0.03555521368980408 2.379563368856907 -0.06699162 0.06737849 0.0003868713974952698
23.399999999999977 -19.283903121948242 21.513744354248047 0.048809994012117386 0.03648446500301361 2.3151356913149357 -0.066850774 0.067045555 0.00019478052854537964 -19.405452728271484 21.69947052001953 0.048407554626464844 0.03706721216440201 2.3794925585389137 -0.067257784 0.06764465 0.00038686394691467285
23.69999999999999 -19.338590621948242 21.576900482177734 0.04020934924483299 0.03819999098777771 2.316719200462103 -0.06704069 0.067240976 0.00020028650760650635 -19.413949966430664 21.715213775634766 0.039274804294109344 0.03896992653608322 2.379508540034294 -0.06729017 0.06767704 0.0003868713974952698
24.0 -19.4083194732666 21.651752471923828 0.034899670630693436 0.04026256501674652 2.3185952343046665 -0.06727526 0.067481734 0.00020647048950195312 -19.48151969909668 21.786346435546875 0.03341323137283325 0.04126536101102829 2.379505328834057 -0.06751873 0.067905605 0.0003868713974952698
24.299999999999983 -19.493501663208008 21.738204956054688 0.03294195607304573 0.042679764330387115 2.3203250132501125 -0.06755523 0.06776844 0.0002132132649421692 -19.56061363220215 21.865314483642578 0.030892157927155495 0.0439559742808342 2.3795489836484194 -0.06777964 0.06816651 0.0003868713974952698
24.599999999999966 -19.594961166381836 21.83736801147461 0.03440958261489868 0.04547543451189995 2.322291862219572 -0.067884065 0.06810414 0.00022007524967193604 -19.681812286376953 21.982532501220703 0.031784459948539734 0.04704486206173897 2.3795495368540287 -0.06817782 0.06856469 0.0003868713974952698
24.899999999999977 -19.71401023864746 21.950153350830078 0.03938003256917 0.04863118752837181 2.324154332280159 -0.06826512 0.068492144 0.00022702664136886597 -19.772687911987305 22.06543731689453 0.036169443279504776 0.05053555965423584 2.379454407840967 -0.06846369 0.06885057 0.0003868788480758667
25.19999999999999 -19.85124969482422 22.076919555664062 0.04791824519634247 0.05215469375252724 2.3257427997887135 -0.06870064 0.068933845 0.00023320317268371582 -19.968576431274414 22.24948501586914 0.0441332682967186 0.0544324554502964 2.3794743083417416 -0.069102876 0.069489755 0.0003868788480758667
25.5 -20.011919021606445 22.22268295288086 0.06012311950325966 0.05606646463274956 2.3269535154104233 -0.06920834 0.06944616 0.0002378225326538086 -20.09111976623535 22.356124877929688 0.05577438324689865 0.0587400421500206 2.379519537091255 -0.06948142 0.0698683 0.0003868788480758667
25.799999999999983 -20.201143264770508 22.391983032226562 0.07617244124412537 0.06038692221045494 2.327399130910635 -0.06980473 0.07004531 0.0002405792474746704 -20.34303092956543 22.58794403076172 0.07120099663734436 0.06346387416124344 2.379577971994877 -0.07029586 0.07068275 0.0003868862986564636
26.099999999999966 -20.4129581451416 22.579750061035156 0.09621972590684891 0.06505725532770157 2.328068897128105 -0.07046971 0.07071297 0.000243261456489563 -20.50790023803711 22.728302001953125 0.09053999185562134 0.06860922276973724 2.379550978541374 -0.07080147 0.07118836 0.00038689374923706055
26.399999999999977 -20.650999069213867 22.789276123046875 0.12042982876300812 0.07006958872079849 2.3287764713168144 -0.07121473 0.07146095 0.00024621933698654175 -20.81890106201172 23.010330200195312 0.1139320358633995 0.07418259978294373 2.379543773829937 -0.071799524 0.072186425 0.00038690119981765747
26.69999999999999 -20.92047691345215 23.025737762451172 0.14905112981796265 0.0754142627120018 2.329726241528988 -0.07205726 0.072307006 0.0002497434616088867 -21.074539184570312 23.232341766357422 0.1415441632270813 0.08018974959850311 2.379536494612694 -0.07259671 0.072983615 0.0003869086503982544
27.0 -21.226062774658203 23.293529510498047 0.18205955624580383 0.08113478869199753 2.330661080777645 -0.07301229 0.073265806 0.0002535134553909302 -21.459014892578125 23.578266143798828 0.17356431484222412 0.08663727343082428 2.3794528394937515 -0.0738249 0.07421182 0.00038692355155944824
27.299999999999983 -21.571720123291016 23.596237182617188 0.21942083537578583 0.08726710826158524 2.331205002963543 -0.074092224 0.07434931 0.0002570822834968567 -21.779132843017578 23.85491180419922 0.2102171927690506 0.09353058785200119 2.3795267418026924 -0.07481979 0.07520673 0.0003869384527206421
27.599999999999966 -21.965782165527344 23.942256927490234 0.26163938641548157 0.09376806020736694 2.331882208585739 -0.07532448 0.075586006 0.0002615228295326233 -22.28420639038086 24.31102752685547 0.2517583668231964 0.10087554156780243 2.379455044865608 -0.07643621 0.07682317 0.00038696080446243286
27.899999999999977 -22.419538497924805 24.342788696289062 0.3091891407966614 0.10062344372272491 2.333062782883644 -0.076746896 0.07701434 0.00026744604110717773 -22.73918914794922 24.711544036865234 0.2984982132911682 0.10867544263601303 2.379528544843197 -0.07786568 0.078252666 0.00038698315620422363
28.19999999999999 -22.94662857055664 24.810970306396484 0.36252468824386597 0.10779460519552231 2.334661029279232 -0.07840376 0.07867864 0.0002748742699623108 -23.3756103515625 25.287425994873047 0.3507954478263855 0.11693286150693893 2.3795439526438713 -0.079900965 0.080288 0.0003870353102684021
28.5 -23.56262969970703 25.362449645996094 0.4223750829696655 0.11521387845277786 2.337408907711506 -0.08034713 0.08063242 0.0002852901816368103 -24.01384925842285 25.858684539794922 0.4090903103351593 0.1256459653377533 2.379571557044983 -0.08192379 0.08231086 0.0003870725631713867
28.799999999999983 -24.280025482177734 26.007415771484375 0.48901090025901794 0.12294144928455353 2.339342638850212 -0.08261611 0.08290899 0.00029287487268447876 -24.84774398803711 26.618549346923828 0.47390416264533997 0.13480950891971588 2.3795190304517746 -0.08459534 0.08498249 0.0003871545195579529
29.099999999999966 -25.112646102905273 26.757930755615234 0.5632166862487793 0.13094788789749146 2.3394492268562317 -0.08525528 0.085548624 0.00029334425926208496 -25.755062103271484 27.444339752197266 0.545883059501648 0.14440996944904327 2.3795706778764725 -0.08749403 0.08788128 0.0003872513771057129
29.399999999999977 -26.105710983276367 27.659225463867188 0.6468494534492493 0.1392894983291626 2.339653432369232 -0.08841515 0.088704914 0.0002897605299949646 -26.904388427734375 28.503692626953125 0.6258053183555603 0.1544247418642044 2.3795342594385147 -0.09119137 0.09157877 0.00038740038871765137
29.69999999999999 -27.334636688232422 28.78530502319336 0.7412883639335632 0.1478864550590515 2.3398431539535522 -0.092346355 0.092628315 0.00028195977210998535 -28.233036041259766 29.73303985595703 0.7146255373954773 0.1648150384426117 2.3794443905353546 -0.09546705 0.095854655 0.0003876015543937683
30.0 -28.839670181274414 30.175701141357422 0.8442732691764832 0.15701830387115479 2.3373225331306458 -0.097179934 0.09744976 0.00026982277631759644 -29.92747688293457 31.31796646118164 0.8134389519691467 0.17552059888839722 2.3794491291046143 -0.10095019 0.10133813 0.0003879442811012268
30.299999999999983 -30.778650283813477 31.991863250732422 0.9612398743629456 0.16594702005386353 2.3403998613357544 -0.103443675 0.10371394 0.00027026236057281494 -31.994731903076172 33.264442443847656 0.9233270287513733 0.18644659221172333 2.379484161734581 -0.10765427 0.10804271 0.0003884360194206238
30.599999999999966 -33.444217681884766 34.531333923339844 1.0932973623275757 0.17481999099254608 2.3552335947752 -0.112121336 0.112422995 0.00030165910720825195 -34.69530487060547 35.83281707763672 1.0445077419281006 0.19744959473609924 2.37946954369545 -0.11645498 0.11684428 0.00038930028676986694
30.899999999999977 -36.74822998046875 37.70515060424805 1.2318718433380127 0.18337897956371307 2.3721714466810226 -0.12292263 0.12325768 0.00033505260944366455 -38.106597900390625 39.10480499267578 1.172985315322876 0.20831964910030365 2.379512056708336 -0.12761272 0.1280034 0.00039067864418029785
31.19999999999999 -40.98804473876953 41.84576416015625 1.3674653768539429 0.191469207406044 2.4166540056467056 -0.13692473 0.13732186 0.0003971308469772339 -42.000579833984375 42.87325668334961 1.2880196571350098 0.21882277727127075 2.379519283771515 -0.14040715 0.14079964 0.00039249658584594727
31.5 -42.66399002075195 43.49085998535156 1.4087821245193481 0.19962924718856812 2.4352813363075256 -0.14254618 0.14291817 0.0003719925880432129 -43.72874450683594 44.54792022705078 1.3313002586364746 0.22903527319431305 2.3795112520456314 -0.14610142 0.14649427 0.0003928542137145996
31.799999999999983 -39.25052261352539 40.16368103027344 1.3174629211425781 0.2094011902809143 2.4400225281715393 -0.13133624 0.13171867 0.00038242340087890625 -40.75880432128906 41.632347106933594 1.2663081884384155 0.23969894647598267 2.3795499205589294 -0.13630171 0.13669564 0.00039392709732055664
32.099999999999966 -34.881378173828125 35.898094177246094 1.1745851039886475 0.22013768553733826 2.4114387929439545 -0.11695842 0.11730949 0.0003510713577270508 -36.368431091308594 37.34626388549805 1.1501188278198242 0.25157949328422546 2.379531115293503 -0.12183937 0.12223562 0.0003962516784667969
32.39999999999998 -31.455310821533203 32.58460235595703 1.0473867654800415 0.23191076517105103 2.4085890650749207 -0.10572252 0.106090546 0.0003680288791656494 -32.71498489379883 33.799659729003906 1.0300198793411255 0.26482081413269043 2.379515528678894 -0.109843485 0.11024134 0.0003978535532951355
32.69999999999999 -28.61859130859375 29.85341453552246 0.9331531524658203 0.24465636909008026 2.4126327484846115 -0.09642441 0.096826166 0.0004017576575279236 -29.721630096435547 30.902889251708984 0.9189019799232483 0.27929335832595825 2.379454493522644 -0.1000272 0.10042613 0.00039892643690109253
33.0 -26.312410354614258 27.637168884277344 0.8327491879463196 0.2584870755672455 2.415994793176651 -0.0888761 0.08929835 0.00042225420475006104 -27.36402702331543 28.630268096923828 0.8184096217155457 0.2948644459247589 2.379515141248703 -0.0923164 0.09271598 0.0003995820879936218
33.29999999999998 -24.37778091430664 25.779037475585938 0.7436588406562805 0.27326029539108276 2.41817569732666 -0.08254865 0.08298066 0.00043201446533203125 -25.353317260742188 26.69378662109375 0.7276818156242371 0.3114303648471832 2.379581540822983 -0.08574009 0.08614015 0.00040005892515182495
33.599999999999966 -22.705211639404297 24.17290496826172 0.6626589298248291 0.2888595163822174 2.4192117750644684 -0.07707835 0.07751631 0.00043796002864837646 -23.707229614257812 25.11233901977539 0.6455449461936951 0.3289167881011963 2.3795711398124695 -0.08036793 0.08076832 0.0004003867506980896
33.89999999999998 -21.311779022216797 22.835922241210938 0.5893884897232056 0.30540117621421814 2.4189328849315643 -0.072530225 0.07296773 0.0004375055432319641 -22.242509841918945 23.703754425048828 0.570952296257019 0.3472679853439331 2.379464864730835 -0.0755827 0.07598334 0.000400640070438385
34.19999999999999 -20.097850799560547 21.670970916748047 0.5234015583992004 0.32288801670074463 2.419409692287445 -0.068570554 0.06900568 0.0004351288080215454 -21.00426483154297 22.514266967773438 0.5030779242515564 0.36644548177719116 2.3795255422592163 -0.07154415 0.07194497 0.0004008188843727112
34.5 -19.03232765197754 20.6490478515625 0.4637959897518158 0.3412715494632721 2.421787738800049 -0.065096244 0.065532945 0.00043670088052749634 -19.86858367919922 21.42034149169922 0.44127532839775085 0.3864211440086365 2.3794542849063873 -0.06783315 0.06823412 0.0004009753465652466
34.79999999999998 -18.101764678955078 19.75905990600586 0.4101254940032959 0.3605639338493347 2.427984654903412 -0.062065214 0.062513344 0.0004481300711631775 -18.883840560913086 20.471111297607422 0.38505229353904724 0.4071781039237976 2.379501134157181 -0.06461846 0.06501955 0.00040108710527420044
35.099999999999966 -17.245473861694336 18.941631317138672 0.3618321716785431 0.3806931674480438 2.438682794570923 -0.059272323 0.059744965 0.0004726424813270569 -17.960826873779297 19.577571868896484 0.3340270221233368 0.42870643734931946 2.3794784545898438 -0.06159764 0.061998833 0.0004011914134025574
35.39999999999998 -16.454036712646484 18.18737030029297 0.3180539608001709 0.40162360668182373 2.453011155128479 -0.05668667 0.057196885 0.0005102157592773438 -17.141138076782227 18.781776428222656 0.28791001439094543 0.45100459456443787 2.379552960395813 -0.058915164 0.059316434 0.0004012696444988251
35.69999999999999 -15.72128677368164 17.487533569335938 0.2781910002231598 0.42337897419929504 2.4678167700767517 -0.05428926 0.054839753 0.000550493597984314 -16.374156951904297 18.03304672241211 0.24647800624370575 0.4740763008594513 2.3794440776109695 -0.056399073 0.056800414 0.00040134042501449585
36.0 -15.031536102294922 16.828685760498047 0.242395281791687 0.44583457708358765 2.4853795170783997 -0.052027617 0.05262799 0.0006003715097904205 -15.63697624206543 17.308998107910156 0.20956338942050934 0.4979316294193268 2.3795168846845627 -0.05397275 0.05437416 0.00040140748023986816
36.29999999999998 -14.385004043579102 16.211700439453125 0.2107265442609787 0.46886324882507324 2.5062861889600754 -0.04990328 0.050566055 0.0006627738475799561 -15.01658821105957 16.696487426757812 0.17704440653324127 0.5225870609283447 2.379530683159828 -0.05193491 0.05233636 0.0004014521837234497
36.599999999999966 -13.764188766479492 15.618736267089844 0.18315252661705017 0.4925173819065094 2.530217409133911 -0.047856785 0.048592843 0.0007360577583312988 -14.295480728149414 15.978126525878906 0.14883174002170563 0.5480613708496094 2.379538908600807 -0.049541812 0.049943324 0.0004015117883682251
36.89999999999998 -13.157026290893555 15.037765502929688 0.15961229801177979 0.5167678594589233 2.557119369506836 -0.045848466 0.046667587 0.0008191205561161041 -13.777759552001953 15.458003997802734 0.12487436830997467 0.5743839740753174 2.3795027881860733 -0.04783561 0.04823716 0.0004015490412712097
37.19999999999999 -12.547075271606445 14.450447082519531 0.13999992609024048 0.541793942451477 2.5851656794548035 -0.0438218 0.04472809 0.0009062886238098145 -13.042306900024414 14.715072631835938 0.10514065623283386 0.6015809774398804 2.3794873654842377 -0.045374494 0.04577611 0.00040161609649658203
37.5 -11.920177459716797 13.842308044433594 0.12454140931367874 0.5676597356796265 2.614331729710102 -0.041729268 0.042725407 0.0009961389005184174 -12.578512191772461 14.238636016845703 0.0896342396736145 0.6296942830085754 2.379452347755432 -0.043835826 0.04423747 0.00040164217352867126
37.79999999999998 -11.28924560546875 13.226451873779297 0.11338769644498825 0.593583345413208 2.644177310168743 -0.03961544 0.040704627 0.0010891854763031006 -11.890752792358398 13.533111572265625 0.07837322354316711 0.6587586402893066 2.3794906437397003 -0.04152208 0.041923776 0.0004016980528831482
38.099999999999966 -10.664068222045898 12.611564636230469 0.10637864470481873 0.6197939515113831 2.673669010400772 -0.037514627 0.038696375 0.0011817477643489838 -11.412511825561523 13.031806945800781 0.07140789926052094 0.6888251900672913 2.37952820956707 -0.03991856 0.04032029 0.0004017278552055359
38.39999999999998 -10.059347152709961 12.010009765625 0.10336408764123917 0.6469698548316956 2.700996555387974 -0.035477415 0.036743302 0.0012658871710300446 -10.743204116821289 12.333972930908203 0.0688052847981453 0.7199383974075317 2.379512496292591 -0.03765373 0.038055517 0.0004017874598503113
38.69999999999999 -9.417652130126953 11.36373519897461 0.10436505079269409 0.675605833530426 2.7260539531707764 -0.033307858 0.034647554 0.0013396963477134705 -10.231361389160156 11.788017272949219 0.07066326588392258 0.7521568536758423 2.3794760033488274 -0.035921704 0.03632352 0.000401817262172699
39.0 -8.74746322631836 10.679595947265625 0.10944504290819168 0.7057809233665466 2.747358687222004 -0.031035107 0.03243295 0.0013978444039821625 -9.551189422607422 11.068134307861328 0.07710061222314835 0.7855318784713745 2.379577375948429 -0.03360759 0.03400947 0.00040188059210777283
39.29999999999998 -8.060504913330078 9.967945098876953 0.11871007084846497 0.7374182939529419 2.763568550348282 -0.0287001 0.030136041 0.0014359410852193832 -8.981800079345703 10.452888488769531 0.08826901763677597 0.8201240301132202 2.3794814571738243 -0.031666595 0.032068517 0.0004019215703010559
39.599999999999966 -7.3452911376953125 9.217716217041016 0.13235464692115784 0.7703590989112854 2.7751388251781464 -0.026263563 0.027719995 0.001456432044506073 -8.261419296264648 9.680553436279297 0.10434649884700775 0.8559824228286743 2.3794630616903305 -0.02920392 0.029605908 0.0004019886255264282
39.89999999999998 -6.622844696044922 8.452659606933594 0.14988338947296143 0.8048370480537415 2.7845353484153748 -0.023798574 0.025266781 0.001468207687139511 -7.602909088134766 8.963729858398438 0.12554800510406494 0.8931540846824646 2.3795228600502014 -0.026948366 0.02735041 0.00040204450488090515
40.19999999999999 -5.869195938110352 7.648609161376953 0.17158930003643036 0.8406472206115723 2.791649743914604 -0.02122326 0.022693645 0.001470385119318962 -6.7965240478515625 8.092239379882812 0.15211959183216095 0.9316579699516296 2.3794928938150406 -0.024183081 0.024585212 0.0004021301865577698
40.5 -5.0889434814453125 6.809543609619141 0.1974353939294815 0.877670168876648 2.7957056909799576 -0.018554127 0.020015137 0.0014610104262828827 -6.008636474609375 7.2323760986328125 0.18434496223926544 0.9714799523353577 2.3795645385980606 -0.021477673 0.021879883 0.0004022102802991867
40.79999999999998 -4.274118423461914 5.9277801513671875 0.22754696011543274 0.9158287048339844 2.7970373928546906 -0.015764443 0.017204862 0.0014404188841581345 -5.061138153076172 6.205604553222656 0.22253169119358063 1.0125266313552856 2.3795247226953506 -0.018224534 0.018626863 0.0004023294895887375
41.099999999999966 -3.398609161376953 4.9774932861328125 0.26252782344818115 0.9549603462219238 2.7963722944259644 -0.012765408 0.014174344 0.0014089364558458328 -4.081415176391602 5.139331817626953 0.2669980227947235 1.054579734802246 2.379494398832321 -0.014859942 0.015262396 0.00040245428681373596
41.39999999999998 -2.445697784423828 3.9448165893554688 0.3028603196144104 0.9952446818351746 2.7972238063812256 -0.0095002875 0.010875326 0.0013750381767749786 -2.9198150634765625 3.8841094970703125 0.3180128335952759 1.09717857837677 2.379485845565796 -0.010875129 0.011277759 0.0004026303067803383
41.69999999999999 -1.4105262756347656 2.826385498046875 0.3481304347515106 1.0351994037628174 2.7991890609264374 -0.005954232 0.007295016 0.0013407841324806213 -1.6738243103027344 2.5382156372070312 0.37568217515945435 1.1394462585449219 2.379519760608673 -0.006604044 0.0070068776 0.00040283333510160446
42.0 -0.2551307678222656 1.5861549377441406 0.3990451991558075 1.07449209690094 2.8045614659786224 -0.0019985735 0.0033061989 0.0013076253235340118 -0.23655319213867188 0.9966144561767578 0.4396703541278839 1.1797502040863037 2.3794818222522736 -0.0016852481 0.0020883502 0.00040310213807970285
42.29999999999998 1.0246143341064453 0.22126388549804688 0.4551754891872406 1.111021876335144 2.812075585126877 0.0023794025 -0.0011068843 0.0012725181877613068 1.280141830444336 -0.6244869232177734 0.5086455345153809 1.2151826620101929 2.3794831037521362 0.0034983398 -0.003094939 0.00040340074338018894
42.599999999999966 2.347850799560547 -1.1874427795410156 0.5156016945838928 1.1435803174972534 2.8195900321006775 0.0069024377 -0.0056792684 0.0012231692671775818 2.815073013305664 -2.2556838989257812 0.5792585015296936 1.2409039735794067 2.379551589488983 0.008737671 -0.008333965 0.00040370598435401917
42.89999999999998 3.549449920654297 -2.467723846435547 0.5767355561256409 1.1659907102584839 2.8244523406028748 0.011009812 -0.0098415315 0.001168280839920044 3.9738025665283203 -3.4893856048583984 0.6450040340423584 1.2501211166381836 2.379542112350464 0.012697917 -0.012294037 0.00040388014167547226
43.19999999999999 4.649333953857422 -3.618867874145508 0.6383768320083618 1.1792361736297607 2.8480790853500366 0.014770273 -0.013615545 0.0011547282338142395 4.300394058227539 -3.8542518615722656 0.6968684196472168 1.2365177869796753 2.3795284032821655 0.01384255 -0.013438655 0.0004038950428366661
43.5 5.335475921630859 -4.336019515991211 0.6964433193206787 1.179144263267517 2.8750439882278442 0.017128032 -0.0159841 0.0011439323425292969 3.354755401611328 -2.9027366638183594 0.7281727194786072 1.1993576288223267 2.3795490860939026 0.010690153 -0.010286148 0.00040400493890047073
43.79999999999998 5.256664276123047 -4.276924133300781 0.7397653460502625 1.1567808389663696 2.8762863278388977 0.01689703 -0.015796922 0.001100108027458191 1.4776554107666016 -0.9831485748291016 0.7396141290664673 1.1453864574432373 2.3795074224472046 0.0043923566 -0.003987911 0.00040444545447826385
44.099999999999966 4.446613311767578 -3.458026885986328 0.7666969299316406 1.1133078336715698 2.8685911893844604 0.01419501 -0.013107438 0.0010875724256038666 -0.942108154296875 1.5000762939453125 0.7375448942184448 1.0839078426361084 2.3794208765029907 -0.0037406816 0.004145862 0.0004051805008202791
44.39999999999998 2.964071273803711 -1.9548301696777344 0.7811728119850159 1.0588696002960205 2.849283516407013 0.0092193 -0.008156296 0.0010630041360855103 -3.333089828491211 3.962127685546875 0.7287415266036987 1.0217446088790894 2.379523992538452 -0.011778555 0.012184454 0.0004058992490172386
44.69999999999999 1.013711929321289 0.026210784912109375 0.7832627892494202 0.9985787868499756 2.821764290332794 0.0026617087 -0.0016197748 0.0010419338941574097 -5.699153900146484 6.398464202880859 0.7178431749343872 0.9623703956604004 2.3795238733291626 -0.019733768 0.020140368 0.00040660053491592407
45.0 -1.052145004272461 2.132495880126953 0.7765716314315796 0.9361681938171387 2.7930907011032104 -0.004287407 0.00532154 0.0010341331362724304 -7.838714599609375 8.603578567504883 0.7074663043022156 0.9071295261383057 2.379459798336029 -0.026922347 0.027329523 0.00040717609226703644
45.29999999999998 -3.1196346282958984 4.245994567871094 0.7675442099571228 0.8760346174240112 2.7699387669563293 -0.011241879 0.012281295 0.0010394155979156494 -9.875005722045898 10.699241638183594 0.6989089846611023 0.8562976717948914 2.379442572593689 -0.033761118 0.034168813 0.0004076957702636719
45.599999999999966 -5.134899139404297 6.309803009033203 0.7603785395622253 0.820626974105835 2.7559093832969666 -0.01801912 0.019075911 0.001056792214512825 -11.7103271484375 12.587394714355469 0.6927400231361389 0.8097072839736938 2.3795148730278015 -0.03991808 0.040326197 0.00040811672806739807
45.89999999999998 -7.052640914916992 8.270977020263672 0.755441427230835 0.7694646716117859 2.7432422041893005 -0.024464108 0.025530485 0.0010663773864507675 -13.463558197021484 14.386920928955078 0.6891099214553833 0.7670198082923889 2.379492461681366 -0.04579614 0.046204645 0.0004085041582584381
46.19999999999999 -8.850841522216797 10.108055114746094 0.7523617148399353 0.7223368287086487 2.731912136077881 -0.030501798 0.031574156 0.0010723583400249481 -15.053977012634277 16.017677307128906 0.6879408359527588 0.7278637290000916 2.3795048594474792 -0.051121492 0.051530305 0.00040881335735321045
46.5 -10.514610290527344 11.806388854980469 0.75043785572052 0.6791064739227295 2.7213228940963745 -0.03608112 0.03715837 0.0010772496461868286 -16.577213287353516 17.575834274291992 0.6889950037002563 0.6918755173683167 2.3794915080070496 -0.056219295 0.056628402 0.00040910765528678894
46.79999999999998 -12.103883743286133 13.42673110961914 0.7516177296638489 0.6393479704856873 2.713813066482544 -0.041404933 0.042490356 0.001085422933101654 -17.8892765045166 18.918048858642578 0.6919282674789429 0.6587278842926025 2.379428505897522 -0.060600612 0.061009932 0.00040931999683380127
47.099999999999966 -13.637430191040039 14.985885620117188 0.7562184929847717 0.6027020215988159 2.707375943660736 -0.04653678 0.0476279 0.0010911189019680023 -19.3431453704834 20.398292541503906 0.6962777376174927 0.6281192302703857 2.3795441389083862 -0.06546727 0.06587685 0.0004095807671546936
47.39999999999998 -15.107279777526855 16.47763442993164 0.7646471858024597 0.5698303580284119 2.7048321962356567 -0.05145069 0.0525481 0.0010974109172821045 -20.398893356323242 21.477100372314453 0.7015144228935242 0.5997962355613708 2.379517674446106 -0.06898452 0.06939424 0.00040971487760543823
47.69999999999999 -16.522560119628906 17.915576934814453 0.7763171792030334 0.539400577545166 2.7087345719337463 -0.05617767 0.05729779 0.0011201202869415283 -21.602928161621094 22.701936721801758 0.7069938778877258 0.5735180974006653 2.379520535469055 -0.07301288 0.07342278 0.00040990114212036133
48.0 -17.90728759765625 19.320526123046875 0.7907368540763855 0.5103887915611267 2.714364171028137 -0.06080041 0.06194675 0.0011463388800621033 -22.441720962524414 23.560110092163086 0.7120417952537537 0.5490845441818237 2.3795154690742493 -0.07580765 0.07621764 0.0004099830985069275
48.29999999999998 -19.185178756713867 20.60666275024414 0.8075534105300903 0.483379065990448 2.7124164700508118 -0.06506144 0.066201955 0.0011405125260353088 -23.35657501220703 24.493816375732422 0.7159464359283447 0.5263045430183411 2.3794923424720764 -0.078872144 0.07928223 0.0004100874066352844
48.599999999999966 -20.440006256103516 21.867462158203125 0.8245201706886292 0.45955416560173035 2.711530238389969 -0.06924738 0.0703816 0.0011342167854309082 -23.924392700195312 25.08083724975586 0.7180664539337158 0.5050177574157715 2.379528760910034 -0.08077014 0.081180274 0.00041013211011886597
48.89999999999998 -21.559017181396484 22.988819122314453 0.8419622778892517 0.43661022186279297 2.7083744406700134 -0.07297768 0.07409667 0.0011189952492713928 -24.502811431884766 25.679349899291992 0.7178800106048584 0.485073059797287 2.379491537809372 -0.08271909 0.083129264 0.0004101768136024475
49.19999999999999 -22.59143829345703 24.026058197021484 0.8578923344612122 0.41486313939094543 2.7073753774166107 -0.07642406 0.07753514 0.0011110752820968628 -24.758583068847656 25.95667266845703 0.7150793671607971 0.46634402871131897 2.379512995481491 -0.08358669 0.08399688 0.00041018426418304443
49.5 -23.44226837158203 24.885461807250977 0.8699580430984497 0.39560839533805847 2.7087598741054535 -0.07926513 0.08037856 0.0011134296655654907 -24.98879623413086 26.209957122802734 0.7096079587936401 0.44871610403060913 2.3794849514961243 -0.08438373 0.08479392 0.00041018426418304443
49.79999999999998 -24.087234497070312 25.539836883544922 0.8763955235481262 0.3778512179851532 2.706849128007889 -0.08142446 0.08253363 0.0011091679334640503 -24.939607620239258 26.185306549072266 0.7016680836677551 0.4320964813232422 2.379463493824005 -0.084245324 0.08465551 0.00041018426418304443
50.099999999999966 -24.49493408203125 25.962322235107422 0.8797661066055298 0.3610186278820038 2.7081728875637054 -0.08279834 0.08390835 0.0011100098490715027 -24.862579345703125 26.133996963500977 0.691683292388916 0.416404664516449 2.3795055747032166 -0.08402626 0.084436454 0.00041019171476364136
50.39999999999998 -24.762691497802734 26.24257469177246 0.8777667284011841 0.3446447253227234 2.702294647693634 -0.08371787 0.08480868 0.00109080970287323 -24.568214416503906 25.86600112915039 0.6802204847335815 0.4015788733959198 2.3795860707759857 -0.0830789 0.0834891 0.0004101991653442383
50.69999999999999 -24.82565689086914 26.32257080078125 0.8717609643936157 0.3298189640045166 2.6984938383102417 -0.08396293 0.08503578 0.0010728463530540466 -24.260046005249023 25.58413314819336 0.6679182052612305 0.3875676393508911 2.3795729875564575 -0.082093924 0.08250414 0.00041021406650543213
51.0 -24.73324203491211 26.25243377685547 0.8609164953231812 0.3158663511276245 2.695974588394165 -0.083697945 0.08476119 0.0010632425546646118 -23.81637954711914 25.166107177734375 0.6554068326950073 0.3743330240249634 2.379467487335205 -0.0806542 0.081064425 0.000410228967666626
51.29999999999998 -24.472854614257812 26.0186767578125 0.8468866944313049 0.3026435375213623 2.6953523755073547 -0.08287705 0.08393797 0.0010609254240989685 -23.311012268066406 24.685440063476562 0.6432672739028931 0.36184537410736084 2.37954044342041 -0.079009235 0.07941949 0.00041025876998901367
51.599999999999966 -24.09052848815918 25.67182159423828 0.8302077651023865 0.29052141308784485 2.702022284269333 -0.08165335 0.08273794 0.0010845884680747986 -22.776546478271484 24.174026489257812 0.631999671459198 0.3500828742980957 2.379562556743622 -0.077268325 0.07767862 0.0004102960228919983
51.89999999999998 -23.56362533569336 25.182559967041016 0.8102728724479675 0.2789696455001831 2.708177149295807 -0.079946294 0.08106043 0.0011141374707221985 -22.180397033691406 23.598880767822266 0.6220134496688843 0.3390302062034607 2.3795273900032043 -0.0753186 0.07572894 0.00041034072637557983
52.19999999999999 -22.98404312133789 24.636646270751953 0.7896348834037781 0.26822158694267273 2.7104596197605133 -0.0780659 0.07919758 0.0011316761374473572 -21.57046890258789 23.007728576660156 0.613634467124939 0.3286767303943634 2.379570871591568 -0.07332256 0.073732935 0.00041037797927856445
52.5 -22.399751663208008 24.079391479492188 0.770413875579834 0.2584693729877472 2.708523064851761 -0.07617305 0.07730357 0.001130521297454834 -20.91574478149414 22.369129180908203 0.607110857963562 0.319016695022583 2.3795119524002075 -0.071173236 0.07158367 0.00041043758392333984
52.79999999999998 -21.72677993774414 23.431140899658203 0.7522745728492737 0.24947524070739746 2.7061107754707336 -0.07397823 0.075106665 0.0011284351348876953 -20.251188278198242 21.71802520751953 0.6026308536529541 0.3100477457046509 2.379515528678894 -0.06898957 0.06940005 0.0004104822874069214
53.099999999999966 -21.051191329956055 22.777938842773438 0.7364155650138855 0.24123059213161469 2.704393669962883 -0.07177457 0.07290073 0.0011261552572250366 -19.549978256225586 21.027416229248047 0.6003333330154419 0.3017713725566864 2.3795426785945892 -0.06667984 0.06709039 0.0004105493426322937
53.39999999999998 -20.350313186645508 22.096893310546875 0.7223681807518005 0.23356302082538605 2.7025113254785538 -0.06948279 0.07060789 0.0011251047253608704 -18.836746215820312 20.32168197631836 0.6003237962722778 0.29419246315956116 2.379452019929886 -0.06432739 0.06473799 0.00041060149669647217
53.69999999999999 -19.631696701049805 21.395713806152344 0.7102933526039124 0.2266487032175064 2.700959160923958 -0.06712835 0.06825459 0.0011262372136116028 -18.090606689453125 19.580089569091797 0.6026838421821594 0.28731945157051086 2.379486173391342 -0.061861422 0.062272098 0.0004106760025024414
54.0 -18.899215698242188 20.678241729736328 0.701056182384491 0.22060905396938324 2.700691267848015 -0.06472405 0.06585376 0.0011297091841697693 -17.32562255859375 18.81646728515625 0.6074845790863037 0.2811647057533264 2.37949401140213 -0.05932944 0.059740186 0.0004107467830181122
54.29999999999998 -18.14360809326172 19.934688568115234 0.6941710114479065 0.21533846855163574 2.700589954853058 -0.062237304 0.063372344 0.0011350400745868683 -16.526092529296875 18.014984130859375 0.6147937178611755 0.2757445275783539 2.3794298470020294 -0.05667831 0.057089135 0.0004108250141143799
54.599999999999966 -17.365623474121094 19.166202545166016 0.6898072957992554 0.21084196865558624 2.7012283354997635 -0.059671227 0.060814656 0.0011434294283390045 -15.69965934753418 17.183433532714844 0.6246863007545471 0.27107998728752136 2.3795404732227325 -0.053934433 0.05434534 0.00041090697050094604
54.89999999999998 -16.56322479248047 18.37076187133789 0.6880703568458557 0.20710155367851257 2.70270898938179 -0.05701853 0.058173973 0.0011554434895515442 -14.832286834716797 16.30736541748047 0.6372519135475159 0.2671974301338196 2.3795279264450073 -0.051049653 0.051460654 0.0004110001027584076
55.19999999999999 -15.731294631958008 17.543262481689453 0.6891800165176392 0.20412485301494598 2.7052727192640305 -0.054261982 0.055433083 0.0011711008846759796 -13.927986145019531 15.390796661376953 0.6526046991348267 0.264129102230072 2.3795443177223206 -0.04803796 0.04844906 0.00041110068559646606
55.5 -14.869525909423828 16.683319091796875 0.693670392036438 0.2020116150379181 2.709475189447403 -0.05140093 0.052591804 0.0011908747255802155 -12.973430633544922 14.420158386230469 0.6708906888961792 0.2619141638278961 2.379532605409622 -0.044854347 0.04526556 0.0004112124443054199
55.79999999999998 -13.97171401977539 15.784648895263672 0.7013389468193054 0.20077736675739288 2.7150511890649796 -0.04841386 0.0496292 0.0012153387069702148 -11.968851089477539 13.395427703857422 0.6922997832298279 0.26060014963150024 2.379476547241211 -0.041499697 0.041911036 0.0004113391041755676
56.099999999999966 -13.030660629272461 14.840400695800781 0.712145209312439 0.20047400891780853 2.722359284758568 -0.045277275 0.046522103 0.0012448281049728394 -10.899320602416992 12.301513671875 0.7170774936676025 0.2602443993091583 2.3795149624347687 -0.037923276 0.038334757 0.0004114806652069092
56.39999999999998 -12.038450241088867 13.841827392578125 0.7260705828666687 0.20122572779655457 2.730673462152481 -0.041963473 0.04324251 0.0012790374457836151 -9.761579513549805 11.134632110595703 0.7455393671989441 0.26091572642326355 2.379507690668106 -0.034114607 0.03452625 0.0004116445779800415
56.69999999999999 -11.001022338867188 12.794631958007812 0.7431772351264954 0.20310761034488678 2.739894464612007 -0.03849369 0.03981036 0.0013166703283786774 -8.538227081298828 9.876972198486328 0.7780917882919312 0.2626969814300537 2.379533886909485 -0.030014075 0.030425904 0.00041182897984981537
57.0 -9.916391372680664 11.695907592773438 0.7633554339408875 0.20616735517978668 2.7490390092134476 -0.034861542 0.03621725 0.0013557076454162598 -7.218820571899414 8.517375946044922 0.8152561783790588 0.26568764448165894 2.3794991970062256 -0.025586713 0.02599876 0.0004120469093322754
57.29999999999998 -8.781829833984375 10.54168701171875 0.7865506410598755 0.21040189266204834 2.756809711456299 -0.03105757 0.032451164 0.0013935938477516174 -5.782121658325195 7.033897399902344 0.857704222202301 0.2700074315071106 2.37948739528656 -0.020760491 0.021172797 0.0004123058170080185
57.599999999999966 -7.589776992797852 9.324363708496094 0.8128209710121155 0.21589486300945282 2.7633025497198105 -0.027057106 0.028488066 0.0014309603720903397 -4.20155143737793 5.398948669433594 0.9063054919242859 0.275799423456192 2.379502147436142 -0.015445115 0.015857736 0.0004126206040382385
57.89999999999998 -6.335887908935547 8.039180755615234 0.8420015573501587 0.22276073694229126 2.7680551409721375 -0.02284478 0.024314055 0.0014692749828100204 -2.4500064849853516 3.584075927734375 0.9621943235397339 0.28323325514793396 2.3794970214366913 -0.009549107 0.009962114 0.00041300617158412933
58.19999999999999 -5.001384735107422 6.6659698486328125 0.8754810094833374 0.23121137917041779 2.771277502179146 -0.018357538 0.019862726 0.0015051886439323425 -0.4723243713378906 1.532440185546875 1.0268648862838745 0.29250457882881165 2.3794852793216705 -0.002885457 0.0032989562 0.00041349930688738823
58.5 -3.567310333251953 5.184700012207031 0.9140678644180298 0.24150307476520538 2.7729606181383133 -0.013531031 0.015069388 0.0015383567661046982 1.7945632934570312 -0.8211383819580078 1.1023013591766357 0.30382344126701355 2.3795497119426727 0.0047592227 -0.0043450743 0.0004141484387218952
58.79999999999998 -1.996002197265625 3.555889129638672 0.9595987796783447 0.25412192940711975 2.7736076414585114 -0.0082369 0.009804286 0.0015673860907554626 4.464982986450195 -3.594003677368164 1.1911371946334839 0.3173670768737793 2.3794835805892944 0.013771438 -0.013356388 0.0004150504246354103
59.099999999999966 -0.29373931884765625 1.783416748046875 1.011963129043579 0.26815328001976013 2.769793838262558 -0.0024976805 0.0040863827 0.0015887022018432617 7.704181671142578 -6.954582214355469 1.2967405319213867 0.33311986923217773 2.379459857940674 0.02470813 -0.02429175 0.0004163794219493866
59.39999999999998 1.6458320617675781 -0.241668701171875 1.0732421875 0.28364285826683044 2.7610484063625336 0.004048854 -0.0024486296 0.0016002245247364044 11.804519653320312 -11.197916984558105 1.4225709438323975 0.35031765699386597 2.3794912695884705 0.038552396 -0.03813389 0.00041850656270980835
59.69999999999999 3.8934593200683594 -2.5916881561279297 1.1446893215179443 0.3006165027618408 2.747076988220215 0.011641614 -0.010037228 0.0016043856739997864 17.316864013671875 -16.86968994140625 1.5669082403182983 0.365413099527359 2.3794954121112823 0.057150375 -0.056728024 0.00042235106229782104


==> graphs/double_pendulum/double_energy_test_8.txt <==
tspan e1_net e2_net k1_net k2_net e_net s1_net s2_net s_net e1_real e2_real k1_real k2_real e_real s1_real s2_real s_real 
0.0 0.1029815673828125 0.677459716796875 1.1659502983093262 0.446498841047287 2.3928904235363007 -0.00059402443 0.0009769524 0.0003829279448837042 0.1029815673828125 0.677459716796875 1.1659502983093262 0.446498841047287 2.3928904235363007 -0.00059402443 0.0009769524 0.0003829279448837042
0.29999999999999716 2.2208728790283203 -1.5090160369873047 1.1911505460739136 0.4951249063014984 2.3981322944164276 0.0065413266 -0.0061310977 0.000410228967666626 2.250673294067383 -1.546854019165039 1.1935439109802246 0.4955054819583893 2.3928686678409576 0.006642634 -0.0062591243 0.0003835097886621952
0.5999999999999943 4.418279647827148 -3.7779159545898438 1.2068984508514404 0.5482826828956604 2.3955448269844055 0.013943259 -0.013527885 0.0004153735935688019 4.5694427490234375 -3.9384403228759766 1.212515115737915 0.5493385195732117 2.3928560614585876 0.014455973 -0.014071785 0.0003841882571578026
0.8999999999999915 6.423482894897461 -5.837245941162109 1.2066980600357056 0.6016077399253845 2.3945427536964417 0.020690463 -0.020264067 0.0004263967275619507 6.563831329345703 -5.990264892578125 1.2142565250396729 0.6051020622253418 2.3929250240325928 0.021166192 -0.020781504 0.0003846883773803711
1.1999999999999886 7.786830902099609 -7.219577789306641 1.1804585456848145 0.651420533657074 2.399132192134857 0.025262356 -0.02481389 0.00044846534729003906 7.992475509643555 -7.444791793823242 1.1885162591934204 0.6566775441169739 2.392877519130707 0.02595924 -0.025574297 0.00038494355976581573
1.5 8.260017395019531 -7.6710968017578125 1.1261435747146606 0.6925786733627319 2.4076428413391113 0.026820712 -0.02636303 0.00045768171548843384 8.243473052978516 -7.6766815185546875 1.1298537254333496 0.6962119936943054 2.392857253551483 0.026765311 -0.02638036 0.00038495101034641266
1.7999999999999972 7.363063812255859 -6.69752311706543 1.0480237007141113 0.7168577313423157 2.4304221272468567 0.023735017 -0.023233406 0.0005016103386878967 7.511102676391602 -6.8809967041015625 1.0438932180404663 0.718925952911377 2.3929251432418823 0.024239378 -0.023854358 0.0003850199282169342
2.0999999999999943 6.059415817260742 -5.310430526733398 0.9488944411277771 0.7218371033668518 2.4197168350219727 0.019266367 -0.018798202 0.00046816468238830566 6.1561737060546875 -5.432807922363281 0.9436355829238892 0.725878119468689 2.3928794860839844 0.019598067 -0.019212807 0.000385260209441185
2.3999999999999915 4.684291839599609 -3.835113525390625 0.846965491771698 0.716711699962616 2.4128555059432983 0.014549091 -0.014106147 0.0004429444670677185 4.704627990722656 -3.8738250732421875 0.8406791090965271 0.7213711738586426 2.3928532004356384 0.014622213 -0.014236677 0.0003855358809232712
2.6999999999999886 3.3177242279052734 -2.3608360290527344 0.748259425163269 0.7035258412361145 2.4086734652519226 0.0098546 -0.009423669 0.00043093040585517883 3.2798519134521484 -2.338357925415039 0.7417290806770325 0.7096561789512634 2.3928792476654053 0.009730811 -0.009345009 0.0003858022391796112
3.0 2.0854873657226562 -1.0217208862304688 0.6547732949256897 0.6865114569664001 2.4050512313842773 0.005613096 -0.0051872693 0.000425826758146286 2.0251007080078125 -0.9756813049316406 0.6497358679771423 0.6937695741653442 2.3929248452186584 0.0054135635 -0.0050275545 0.00038600899279117584
3.299999999999997 0.9935531616210938 0.17104721069335938 0.5691441893577576 0.6678540110588074 2.401598572731018 0.001846686 -0.0014272034 0.00041948258876800537 0.9022140502929688 0.24949264526367188 0.5656259655952454 0.6756319403648376 2.3929646015167236 0.0015427172 -0.0011565416 0.0003861755831167102
3.5999999999999943 0.027256011962890625 1.2308197021484375 0.49219992756843567 0.6490222811698914 2.399297922849655 -0.0014923252 0.0019047372 0.00041241198778152466 -0.07262039184570312 1.3197059631347656 0.4894128739833832 0.6564083695411682 2.392906814813614 -0.0018244392 0.0022107407 0.00038630154449492693
3.8999999999999915 -0.8292961120605469 2.1726722717285156 0.42311540246009827 0.6289591193199158 2.395450681447983 -0.0044571385 0.004858732 0.00040159374475479126 -0.9333877563476562 2.268695831298828 0.42074018716812134 0.6367951035499573 2.3928433656692505 -0.0048023136 0.005188714 0.00038640014827251434
4.199999999999989 -1.5900230407714844 3.011615753173828 0.36070406436920166 0.6089361310005188 2.391232907772064 -0.0070936903 0.0074850954 0.0003914050757884979 -1.6888771057128906 3.105499267578125 0.359134703874588 0.6172072887420654 2.392964154481888 -0.007420146 0.007806622 0.0003864760510623455
4.5 -2.259674072265625 3.7525978088378906 0.3046107888221741 0.589087724685669 2.3866222500801086 -0.009417355 0.00979818 0.0003808252513408661 -2.361053466796875 3.852008819580078 0.3041119873523712 0.5978896617889404 2.3929570019245148 -0.009751471 0.010138007 0.0003865361213684082
4.799999999999997 -2.8531723022460938 4.4108123779296875 0.2544993758201599 0.5695359110832214 2.381675362586975 -0.011478499 0.011848841 0.00037034228444099426 -2.9587173461914062 4.517360687255859 0.25521939992904663 0.5789835453033447 2.3928462862968445 -0.011825581 0.012212166 0.0003865845501422882
5.09999999999998 -3.390575408935547 5.006813049316406 0.21012349426746368 0.5505890250205994 2.3769501596689224 -0.01334488 0.013705619 0.00036073848605155945 -3.501373291015625 5.121650695800781 0.21204997599124908 0.5605672597885132 2.3928946405649185 -0.013709198 0.014095821 0.00038662366569042206
5.399999999999977 -3.8722877502441406 5.540866851806641 0.17143821716308594 0.5321189165115356 2.3721362352371216 -0.015017759 0.015368063 0.0003503039479255676 -3.9584693908691406 5.634483337402344 0.17424432933330536 0.542679488658905 2.3929377645254135 -0.015296762 0.015683414 0.00038665253669023514
5.699999999999989 -4.3075408935546875 6.022556304931641 0.138061061501503 0.514165997505188 2.367242470383644 -0.01652818 0.01686697 0.0003387909382581711 -4.4574737548828125 6.183540344238281 0.14148561656475067 0.5253332853317261 2.3928854912519455 -0.017024765 0.01741145 0.0003866851329803467
5.999999999999986 -4.703548431396484 6.459320068359375 0.10958531498908997 0.4967617094516754 2.362118661403656 -0.017900614 0.018226914 0.0003263000398874283 -4.819786071777344 6.590656280517578 0.11349843442440033 0.5085285305976868 2.3928971737623215 -0.018280571 0.018667275 0.000386703759431839
6.299999999999983 -5.071170806884766 6.861606597900391 0.08578403294086456 0.48031744360923767 2.3565372675657272 -0.019172143 0.019482361 0.0003102179616689682 -5.2269744873046875 7.037590026855469 0.09003781527280807 0.4922528564929962 2.3929062113165855 -0.019687213 0.02007394 0.00038672611117362976
6.59999999999998 -5.415271759033203 7.235904693603516 0.06633991003036499 0.4643494188785553 2.351322263479233 -0.020359384 0.020654932 0.0002955477684736252 -5.5518646240234375 7.397411346435547 0.07088994979858398 0.4764903783798218 2.392927050590515 -0.020807268 0.021194005 0.00038673728704452515
6.899999999999977 -5.742362976074219 7.5892333984375 0.051108457148075104 0.44901585578918457 2.346994735300541 -0.02148413 0.021767838 0.0002837087959051132 -5.926628112792969 7.802375793457031 0.05586330592632294 0.4612196981906891 2.3928306847810745 -0.022094805 0.022481563 0.0003867577761411667
7.199999999999989 -6.051643371582031 7.921337127685547 0.039983753114938736 0.4342464804649353 2.3439239896833897 -0.02254414 0.022819296 0.00027515552937984467 -6.2030487060546875 8.10477066040039 0.04478832334280014 0.44641974568367004 2.3929300233721733 -0.0230409 0.023427667 0.00038676708936691284
7.499999999999986 -6.345645904541016 8.234447479248047 0.03271978721022606 0.41990926861763 2.3414306305348873 -0.023547135 0.023816073 0.00026893801987171173 -6.536247253417969 8.459571838378906 0.03751040995121002 0.4320662319660187 2.392901226878166 -0.024177624 0.024564404 0.00038678012788295746
7.799999999999983 -6.629524230957031 8.534126281738281 0.029188720509409904 0.406036376953125 2.339827148243785 -0.024511743 0.024776723 0.00026497989892959595 -6.7939910888671875 8.734851837158203 0.033890243619680405 0.41813674569129944 2.3928877376019955 -0.025051186 0.025437975 0.0003867894411087036
8.099999999999966 -6.903102874755859 8.820091247558594 0.02927066758275032 0.39260271191596985 2.3388617523014545 -0.025436351 0.025699705 0.0002633538097143173 -7.099205017089844 9.05364990234375 0.033798012882471085 0.40460705757141113 2.3928499557077885 -0.026083535 0.026470337 0.00038680247962474823
8.399999999999977 -7.171848297119141 9.097217559814453 0.0328228585422039 0.37962791323661804 2.3378200344741344 -0.026340289 0.026601437 0.00026114843785762787 -7.346622467041016 9.310970306396484 0.03711336478590965 0.39145490527153015 2.3929161094129086 -0.026913147 0.027299955 0.0003868080675601959
8.699999999999989 -7.4363861083984375 9.365947723388672 0.039705611765384674 0.3670867681503296 2.3363539949059486 -0.02722557 0.027482394 0.0002568233758211136 -7.6345672607421875 9.605052947998047 0.04372073709964752 0.3786574602127075 2.3928638845682144 -0.02787742 0.028264241 0.00038682110607624054
9.0 -7.696193695068359 9.625537872314453 0.04979303106665611 0.35490795969963074 2.3340451680123806 -0.028090023 0.028339887 0.00024986453354358673 -7.879119873046875 9.852325439453125 0.05350891500711441 0.36619314551353455 2.392907626926899 -0.028688343 0.02907517 0.00038682669401168823
9.299999999999983 -7.954677581787109 9.880119323730469 0.06294622272253036 0.3430471122264862 2.331435076892376 -0.028945578 0.029187435 0.00024185702204704285 -8.158802032470703 10.13125991821289 0.066367007791996 0.35404056310653687 2.3928654566407204 -0.02961534 0.030002177 0.0003868360072374344
9.599999999999966 -8.214466094970703 10.132843017578125 0.07901552319526672 0.3314800262451172 2.328872472047806 -0.02980156 0.030035403 0.00023384205996990204 -8.407333374023438 10.375930786132812 0.08218345046043396 0.34217944741249084 2.3929603099823 -0.030431047 0.03081789 0.0003868434578180313
9.899999999999977 -8.473808288574219 10.38204574584961 0.0979253351688385 0.3201805651187897 2.326343357563019 -0.030651249 0.03087743 0.0002261810004711151 -8.68741226196289 10.648902893066406 0.10084223002195358 0.33058962225914 2.3929224833846092 -0.031350475 0.031737328 0.00038685277104377747
10.199999999999989 -8.73446273803711 10.629974365234375 0.1195661798119545 0.30914679169654846 2.3242245987057686 -0.031500906 0.03172052 0.00021961331367492676 -8.94686508178711 10.898269653320312 0.12222136557102203 0.319252073764801 2.392878010869026 -0.032194268 0.03258113 0.0003868602216243744
10.5 -8.998477935791016 10.878433227539062 0.14374050498008728 0.29832959175109863 2.322025388479233 -0.032357488 0.032570872 0.00021338462829589844 -9.235164642333984 11.173725128173828 0.14618901908397675 0.30814820528030396 2.3928977102041245 -0.03313268 0.03351955 0.0003868713974952698
10.799999999999983 -9.273818969726562 11.135910034179688 0.17017048597335815 0.28779327869415283 2.320054829120636 -0.033248864 0.033456758 0.00020789355039596558 -9.511974334716797 11.43503189086914 0.17260143160820007 0.29726043343544006 2.392919421195984 -0.03402713 0.034414012 0.00038688257336616516
11.099999999999966 -9.557693481445312 11.399456024169922 0.19885872304439545 0.27753204107284546 2.3181533068418503 -0.03416528 0.034367792 0.0002025105059146881 -9.816707611083984 11.72177505493164 0.20129862427711487 0.28657177090644836 2.3929378390312195 -0.035013065 0.035399955 0.0003868900239467621
11.399999999999977 -9.848751068115234 11.668045043945312 0.22965462505817413 0.26753517985343933 2.3164837807416916 -0.035101783 0.035299152 0.00019736960530281067 -10.117721557617188 12.002433776855469 0.2321016937494278 0.2760661840438843 2.3928800970315933 -0.03598148 0.03636838 0.00038690119981765747
11.699999999999989 -10.15163803100586 11.946861267089844 0.26222822070121765 0.25763678550720215 2.315088242292404 -0.03607475 0.036268633 0.00019388273358345032 -10.447517395019531 12.309944152832031 0.2648080885410309 0.26572877168655396 2.392963618040085 -0.037044376 0.037431292 0.0003869161009788513
12.0 -10.46893310546875 12.23855209350586 0.29643383622169495 0.24778828024864197 2.3138411045074463 -0.03709326 0.037283786 0.00019052624702453613 -10.780582427978516 12.618682861328125 0.29918840527534485 0.25554606318473816 2.3928349018096924 -0.03811391 0.038500838 0.0003869272768497467
12.299999999999983 -10.802295684814453 12.544486999511719 0.3320586681365967 0.23810695111751556 2.312356933951378 -0.03816282 0.038349304 0.00018648430705070496 -11.141340255737305 12.953727722167969 0.33498117327690125 0.24550572037696838 2.3928743600845337 -0.039274704 0.039661642 0.0003869384527206421
12.599999999999966 -11.152231216430664 12.865715026855469 0.36883386969566345 0.22865624725818634 2.3109739273786545 -0.03928588 0.039467584 0.00018170475959777832 -11.51584243774414 13.301338195800781 0.3718891441822052 0.23559752106666565 2.3929824233055115 -0.040478703 0.04086566 0.0003869570791721344
12.899999999999977 -11.519170761108398 13.202705383300781 0.4063522517681122 0.2193949669599533 2.3092818409204483 -0.040463913 0.040639658 0.00017574429512023926 -11.915403366088867 13.67291259765625 0.409574031829834 0.22581316530704498 2.392896428704262 -0.041764826 0.0421518 0.0003869757056236267
13.199999999999989 -11.906373977661133 13.558849334716797 0.4444323778152466 0.2101294845342636 2.3070372194051743 -0.041708793 0.04187578 0.0001669861376285553 -12.33427619934082 14.063331604003906 0.44765326380729675 0.21614687144756317 2.392855539917946 -0.043113995 0.043500993 0.0003869980573654175
13.5 -12.30987548828125 13.931106567382812 0.4821608364582062 0.20082640647888184 2.3042183220386505 -0.043007072 0.04316496 0.0001578889787197113 -12.778251647949219 14.478889465332031 0.4856952130794525 0.20659546554088593 2.392928496003151 -0.044546746 0.044933766 0.00038702040910720825
13.799999999999983 -12.736408233642578 14.326160430908203 0.5191306471824646 0.19156499207019806 2.3004478365182877 -0.044382527 0.044528507 0.00014597922563552856 -13.318021774291992 14.990554809570312 0.5232158303260803 0.19715867936611176 2.3929075449705124 -0.046305746 0.0466928 0.0003870539367198944
14.099999999999966 -13.186912536621094 14.746063232421875 0.5550279021263123 0.18244369328022003 2.2966222912073135 -0.04583955 0.04597293 0.0001333765685558319 -13.666080474853516 15.31146240234375 0.5596827268600464 0.18784098327159882 2.3929056376218796 -0.047406867 0.047793932 0.0003870651125907898
14.399999999999977 -13.66146469116211 15.191032409667969 0.5895745754241943 0.17355670034885406 2.2926989942789078 -0.0473794 0.047497563 0.00011816248297691345 -14.298456192016602 15.91824722290039 0.5945006012916565 0.17864730954170227 2.392938941717148 -0.049481817 0.04986893 0.0003871135413646698
14.699999999999989 -14.149761199951172 15.651508331298828 0.6218201518058777 0.16484297811985016 2.288410261273384 -0.048967727 0.04906945 0.00010172277688980103 -14.708269119262695 16.304523468017578 0.6270397901535034 0.16958986222743988 2.392884001135826 -0.050795924 0.051183056 0.0003871321678161621
15.0 -14.649675369262695 16.125961303710938 0.6514365673065186 0.15622295439243317 2.283945456147194 -0.05059869 0.05068191 8.322298526763916e-05 -15.378681182861328 16.954303741455078 0.6566163897514343 0.16068024933338165 2.392919197678566 -0.053004757 0.053391945 0.00038718804717063904
15.299999999999983 -15.133577346801758 16.590038299560547 0.6775544881820679 0.14779610931873322 2.28181155025959 -0.052179586 0.052251417 7.183104753494263e-05 -15.744848251342773 17.303279876708984 0.6825382709503174 0.15193712711334229 2.3929070234298706 -0.054177135 0.05456434 0.0003872029483318329
15.599999999999966 -15.613077163696289 17.055011749267578 0.6998746395111084 0.13966594636440277 2.2814751714468002 -0.053752117 0.053815626 6.350874900817871e-05 -16.418821334838867 17.964282989501953 0.7040943503379822 0.14337684214115143 2.3929328471422195 -0.056409087 0.056796346 0.0003872588276863098
15.899999999999977 -16.06917953491211 17.500728607177734 0.7168447971343994 0.13167449831962585 2.2800683677196503 -0.05525279 0.055305883 5.30928373336792e-05 -16.787639617919922 18.32485580444336 0.7206260561943054 0.13502217829227448 2.3928644210100174 -0.05760561 0.057992883 0.00038727372884750366
16.19999999999999 -16.496557235717773 17.923442840576172 0.7280838489532471 0.1237228736281395 2.278692327439785 -0.05666463 0.056708857 4.4226646423339844e-05 -17.37952995300293 18.914066314697266 0.7315331697463989 0.1268923282623291 2.392961859703064 -0.05957569 0.05996301 0.0003873184323310852
16.5 -16.8842830657959 18.311111450195312 0.7332935333251953 0.11610350012779236 2.2762254178524017 -0.057952434 0.05798387 3.143772482872009e-05 -17.700511932373047 19.23801040649414 0.7363560795783997 0.11901064962148666 2.39286520332098 -0.0606313 0.06101863 0.0003873296082019806
16.799999999999983 -17.218576431274414 18.651077270507812 0.7318848967552185 0.10876964032649994 2.273155376315117 -0.05907054 0.05908804 1.7501413822174072e-05 -18.170103073120117 19.716842651367188 0.7347978353500366 0.11139658838510513 2.392934001982212 -0.06220889 0.06259625 0.0003873556852340698
17.099999999999966 -17.514301300048828 18.95779800415039 0.7244246602058411 0.10170389711856842 2.269625261425972 -0.06007001 0.06007177 1.7583370208740234e-06 -18.397014617919922 19.959091186523438 0.7267856001853943 0.10407153517007828 2.392933703958988 -0.06297074 0.063358106 0.00038736313581466675
17.399999999999977 -17.75813865661621 19.218585968017578 0.7108684778213501 0.09478875994682312 2.2661045491695404 -0.060904548 0.060891695 -1.2852251529693604e-05 -18.721817016601562 20.30527114868164 0.712475597858429 0.09705325961112976 2.392982989549637 -0.06408213 0.0644695 0.00038737058639526367
17.69999999999999 -17.943527221679688 19.426353454589844 0.6910456418991089 0.08824895322322845 2.2621208280324936 -0.06155224 0.061525155 -2.7086585760116577e-05 -18.83888053894043 20.449176788330078 0.6922600865364075 0.09036010503768921 2.392916440963745 -0.064496756 0.06488413 0.0003873780369758606
18.0 -18.07540512084961 19.58596420288086 0.6659504771232605 0.08208005130290985 2.2585896104574203 -0.06202904 0.061989788 -3.925338387489319e-05 -19.022462844848633 20.66466522216797 0.6667279005050659 0.08400706201791763 2.3929373398423195 -0.06515219 0.065539576 0.0003873854875564575
18.299999999999983 -18.152311325073242 19.695659637451172 0.6362628936767578 0.07623669505119324 2.2558479011058807 -0.06232822 0.06228013 -4.808977246284485e-05 -19.038414001464844 20.716609954833984 0.6366193294525146 0.0780089944601059 2.392824277281761 -0.06524508 0.06563246 0.0003873854875564575
18.599999999999966 -18.19565773010254 19.776378631591797 0.6036372780799866 0.07090277969837189 2.2552609592676163 -0.06252179 0.06246901 -5.278363823890686e-05 -19.10938835144043 20.8271484375 0.6027626395225525 0.07237771898508072 2.3929004445672035 -0.06553613 0.06592351 0.0003873854875564575
18.899999999999977 -18.19927215576172 19.8209228515625 0.5681233406066895 0.06600798666477203 2.2557820230722427 -0.062586 0.06253266 -5.3338706493377686e-05 -19.052242279052734 20.812053680419922 0.5660170912742615 0.06712434440851212 2.392952837049961 -0.065395795 0.06578318 0.0003873854875564575
19.19999999999999 -18.180355072021484 19.845081329345703 0.5305022597312927 0.06151052564382553 2.256739042699337 -0.06257878 0.062526286 -5.249679088592529e-05 -19.04752540588379 20.850975036621094 0.5272228121757507 0.062257226556539536 2.392929669469595 -0.065440424 0.06582781 0.0003873854875564575
19.5 -18.132984161376953 19.840778350830078 0.49108225107192993 0.057365402579307556 2.2562418431043625 -0.06247709 0.06242262 -5.447119474411011e-05 -18.953229904174805 20.801227569580078 0.48716503381729126 0.05778370797634125 2.392946407198906 -0.065181695 0.06556908 0.0003873854875564575
19.799999999999983 -18.07297134399414 19.82326889038086 0.45096951723098755 0.05354132503271103 2.2548083886504173 -0.06233316 0.062275108 -5.805119872093201e-05 -18.904569625854492 20.797256469726562 0.4465537369251251 0.053708888590335846 2.3929494693875313 -0.065081365 0.06546875 0.0003873854875564575
20.099999999999966 -18.003433227539062 19.795982360839844 0.4109419882297516 0.05011571943759918 2.253606840968132 -0.06215737 0.062095597 -6.177276372909546e-05 -18.79536247253418 20.732200622558594 0.4060114920139313 0.05003683269023895 2.3928864747285843 -0.06477357 0.06516095 0.0003873854875564575
20.399999999999977 -17.931743621826172 19.765419006347656 0.37129759788513184 0.047120388597249985 2.252093371003866 -0.061973475 0.061907467 -6.600841879844666e-05 -18.72991943359375 20.709999084472656 0.3660743236541748 0.046769917011260986 2.392923891544342 -0.06461518 0.06500257 0.0003873854875564575
20.69999999999999 -17.867929458618164 19.740493774414062 0.3323421776294708 0.04449405148625374 2.249400544911623 -0.06181492 0.06174182 -7.309764623641968e-05 -18.62350845336914 20.645305633544922 0.32719480991363525 0.043909743428230286 2.392901733517647 -0.06431443 0.06470182 0.0003873854875564575
21.0 -17.79964256286621 19.708717346191406 0.294793963432312 0.04224391281604767 2.246112659573555 -0.061638102 0.061555978 -8.21240246295929e-05 -18.556808471679688 20.61853790283203 0.2897510826587677 0.04145687445998192 2.3929373882710934 -0.06414727 0.064534664 0.00038739293813705444
21.299999999999983 -17.737741470336914 19.679931640625 0.2589086592197418 0.040382444858551025 2.241481274366379 -0.06148036 0.061384697 -9.566172957420349e-05 -18.46428871154785 20.563716888427734 0.25405532121658325 0.03941138833761215 2.392894886434078 -0.063887924 0.06427532 0.00038739293813705444
21.599999999999966 -17.686777114868164 19.658512115478516 0.2248234748840332 0.03887882083654404 2.235437296330929 -0.061357167 0.061243005 -0.00011416152119636536 -18.406620025634766 20.541400909423828 0.22036431729793549 0.037772804498672485 2.3929180055856705 -0.06374462 0.064132005 0.0003873854875564575
21.899999999999977 -17.645275115966797 19.64346694946289 0.19277352094650269 0.037743132561445236 2.2287084870040417 -0.061262347 0.061127674 -0.00013467296957969666 -18.333171844482422 20.500667572021484 0.18888790905475616 0.03654056042432785 2.3929241970181465 -0.06354225 0.06392964 0.00038739293813705444
22.19999999999999 -17.612815856933594 19.635250091552734 0.1630561202764511 0.037003904581069946 2.2224942594766617 -0.061193973 0.06104081 -0.00015316158533096313 -18.29149627685547 20.488849639892578 0.15979774296283722 0.03571392223238945 2.392865028232336 -0.06344435 0.06383174 0.0003873854875564575
22.5 -17.591825485229492 19.636280059814453 0.13588058948516846 0.03666416183114052 2.21699932590127 -0.06115982 0.06099078 -0.0001690387725830078 -18.26276397705078 20.487102508544922 0.13323448598384857 0.035292308777570724 2.39286532625556 -0.063385874 0.06377327 0.00038739293813705444
22.799999999999983 -17.58368492126465 19.647903442382812 0.11153587698936462 0.03673577681183815 2.212490174919367 -0.061164618 0.0609824 -0.00018221884965896606 -18.22336769104004 20.471702575683594 0.10931438207626343 0.03527531400322914 2.3929245807230473 -0.06328556 0.06367295 0.00038739293813705444
23.099999999999966 -17.587982177734375 19.670513153076172 0.09013509005308151 0.03713472932577133 2.2098007947206497 -0.06120711 0.06101714 -0.00018996745347976685 -18.194774627685547 20.46389389038086 0.08813437819480896 0.035662852227687836 2.3929164931178093 -0.06321672 0.06360411 0.0003873854875564575
23.399999999999977 -17.609853744506836 19.708816528320312 0.07175485789775848 0.03789021447300911 2.208607856184244 -0.06130431 0.061111227 -0.000193081796169281 -18.1878662109375 20.47454071044922 0.06977701187133789 0.03645525127649307 2.3929067626595497 -0.06321655 0.063603945 0.00038739293813705444
23.69999999999999 -17.64185905456543 19.754608154296875 0.05642731115221977 0.039024800062179565 2.2082012109458447 -0.06143082 0.061236463 -0.00019435584545135498 -18.20013999938965 20.501087188720703 0.05431389808654785 0.03765328973531723 2.3929143771529198 -0.06327658 0.063663974 0.00038739293813705444
24.0 -17.68426513671875 19.808143615722656 0.04412372410297394 0.04050976410508156 2.2085119672119617 -0.06158699 0.061393827 -0.00019316375255584717 -18.228891372680664 20.54074478149414 0.041809357702732086 0.03925831988453865 2.3929210864007473 -0.0633872 0.063774586 0.0003873854875564575
24.299999999999983 -17.737361907958984 19.869693756103516 0.03487660363316536 0.0423327311873436 2.20954118296504 -0.06177368 0.061584376 -0.00018930435180664062 -18.239036560058594 20.558425903320312 0.03232302889227867 0.041272226721048355 2.3929845988750458 -0.063427486 0.06381488 0.00038739293813705444
24.599999999999966 -17.801361083984375 19.939495086669922 0.02875291183590889 0.04449327290058136 2.211380187422037 -0.06199172 0.061808705 -0.00018301606178283691 -18.319154739379883 20.642505645751953 0.025912035256624222 0.04369763657450676 2.3929605782032013 -0.06370209 0.064089485 0.00038739293813705444
24.899999999999977 -17.876384735107422 20.01744842529297 0.025826113298535347 0.04698925092816353 2.2138790544122458 -0.062241115 0.06206652 -0.00017459318041801453 -18.320924758911133 20.6446533203125 0.022633764892816544 0.046537648886442184 2.392899975180626 -0.06370049 0.06408788 0.00038739293813705444
25.19999999999999 -17.962688446044922 20.10364532470703 0.02617267705500126 0.04983013868331909 2.2169596944004297 -0.06252261 0.062358417 -0.00016419589519500732 -18.464941024780273 20.785484313964844 0.022545933723449707 0.049796413630247116 2.392885636538267 -0.06418158 0.064568974 0.00038739293813705444
25.5 -18.060529708862305 20.198043823242188 0.02985052391886711 0.0530250258743763 2.220389664173126 -0.062836684 0.06268426 -0.00015242397785186768 -18.496490478515625 20.810176849365234 0.025711122900247574 0.05347828567028046 2.3928757794201374 -0.064268716 0.06465611 0.00038739293813705444
25.799999999999983 -18.169593811035156 20.299907684326172 0.0368785485625267 0.05659139156341553 2.223783813416958 -0.06318174 0.06304113 -0.0001406148076057434 -18.66040802001953 20.963478088378906 0.032194312661886215 0.05758895352482796 2.392853334546089 -0.06480415 0.065191545 0.00038739293813705444
26.099999999999966 -18.290285110473633 20.40955352783203 0.047259680926799774 0.06055403873324394 2.227082137018442 -0.06355953 0.063430384 -0.00012914836406707764 -18.752025604248047 21.040714263916016 0.04206864908337593 0.06213422864675522 2.3928915373981 -0.06508321 0.06547061 0.00038740038871765137
26.399999999999977 -18.421615600585938 20.52591323852539 0.06105731427669525 0.06490163505077362 2.230256587266922 -0.06396602 0.063848406 -0.00011761486530303955 -18.937559127807617 21.207908630371094 0.05541244149208069 0.067121222615242 2.3928831666707993 -0.06567777 0.06606517 0.00038740038871765137
26.69999999999999 -18.56815528869629 20.653186798095703 0.07854867726564407 0.06964021176099777 2.233220398426056 -0.0644164 0.06430922 -0.00010718405246734619 -19.062538146972656 21.31061553955078 0.07231476157903671 0.07255717366933823 2.3929493278265 -0.06605576 0.06644317 0.0003874078392982483
27.0 -18.730274200439453 20.791858673095703 0.09984628111124039 0.07474809885025024 2.2361788526177406 -0.06491209 0.06481485 -9.723752737045288e-05 -19.333576202392578 21.555179595947266 0.09287186712026596 0.07845067977905273 2.392925940454006 -0.06692752 0.06731494 0.0003874152898788452
27.299999999999983 -18.90750503540039 20.94158935546875 0.12506581842899323 0.08017048984766006 2.2393206283450127 -0.06545081 0.06536413 -8.668005466461182e-05 -19.487396240234375 21.678306579589844 0.11719555407762527 0.08480994403362274 2.3929158374667168 -0.06738732 0.067774735 0.0003874152898788452
27.599999999999966 -19.1035213470459 21.106109619140625 0.15438346564769745 0.08590664714574814 2.242878384888172 -0.06604485 0.06596938 -7.547438144683838e-05 -19.813568115234375 21.969409942626953 0.1454050987958908 0.09164483845233917 2.392891764640808 -0.06842991 0.06881733 0.00038742274045944214
27.899999999999977 -19.32248878479004 21.289203643798828 0.1877942830324173 0.09199284017086029 2.2465019822120667 -0.06670793 0.06664403 -6.390362977981567e-05 -20.047142028808594 22.16344451904297 0.17764048278331757 0.09896420687437057 2.392907179892063 -0.06914421 0.06953164 0.00038743019104003906
28.19999999999999 -19.574337005615234 21.500503540039062 0.22529111802577972 0.09846992045640945 2.2499275729060173 -0.06747311 0.067420244 -5.2869319915771484e-05 -20.41459846496582 22.486679077148438 0.21405205130577087 0.10677824914455414 2.392910912632942 -0.07030776 0.07069521 0.0003874450922012329
28.5 -19.857450485229492 21.73796844482422 0.26683005690574646 0.10538825392723083 2.252736270427704 -0.06833388 0.06829159 -4.228949546813965e-05 -20.746564865112305 22.76959991455078 0.2548133432865143 0.11509569734334946 2.3929440900683403 -0.071337715 0.071725175 0.00038745999336242676
28.799999999999983 -20.17431640625 22.00428009033203 0.31243371963500977 0.11278987675905228 2.2551872804760933 -0.06929782 0.06926602 -3.17990779876709e-05 -21.22257423400879 23.191455841064453 0.3001124858856201 0.12392561137676239 2.3929197043180466 -0.07284942 0.07323691 0.00038748979568481445
29.099999999999966 -20.52853012084961 22.30318832397461 0.36326098442077637 0.12048088759183884 2.258400075137615 -0.07037645 0.07035689 -1.955777406692505e-05 -21.66446304321289 23.573959350585938 0.3501649498939514 0.1332743912935257 2.392935648560524 -0.07423026 0.074617766 0.0003875046968460083
29.399999999999977 -20.937198638916016 22.65140151977539 0.41942548751831055 0.12843942642211914 2.2620677947998047 -0.071627185 0.0716205 -6.683170795440674e-06 -22.270402908325195 24.114990234375 0.40520015358924866 0.14314742386341095 2.3929349035024643 -0.07615854 0.07654608 0.0003875419497489929
29.69999999999999 -21.408885955810547 23.057464599609375 0.4811941981315613 0.1366189569234848 2.266391798853874 -0.07307783 0.07308546 7.62939453125e-06 -22.879179000854492 24.653079986572266 0.4654749035835266 0.15354502201080322 2.3929209113121033 -0.07807983 0.078467414 0.00038758665323257446
30.0 -21.949687957763672 23.525054931640625 0.5485327243804932 0.14514078199863434 2.2690404802560806 -0.07474767 0.07476401 1.634657382965088e-05 -23.66201400756836 25.35919952392578 0.531249463558197 0.16446326673030853 2.3928982466459274 -0.080578566 0.08096622 0.0003876537084579468
30.299999999999983 -22.55914306640625 24.05316925048828 0.6219999194145203 0.15392625331878662 2.269952356815338 -0.07663363 0.076651536 1.790374517440796e-05 -24.509864807128906 26.124099731445312 0.6027851700782776 0.17588916420936584 2.3929092586040497 -0.08327926 0.083667 0.00038774311542510986
30.599999999999966 -23.26358413696289 24.667301177978516 0.7027153372764587 0.16302061080932617 2.26945298910141 -0.078823514 0.0788339 1.0386109352111816e-05 -25.559181213378906 27.084033966064453 0.6802824139595032 0.18779949843883514 2.392934665083885 -0.08664583 0.08703369 0.00038786232471466064
30.899999999999977 -24.076995849609375 25.382793426513672 0.7889748215675354 0.17283448576927185 2.267606884241104 -0.08136167 0.081361264 -4.023313522338867e-07 -26.753036499023438 28.182044982910156 0.7637919187545776 0.20015443861484528 2.3929548412561417 -0.09048077 0.09086879 0.00038802623748779297
31.19999999999999 -25.024045944213867 26.229900360107422 0.8800389170646667 0.18276815116405487 2.2686614841222763 -0.08433287 0.08433532 2.4512410163879395e-06 -28.2025203704834 29.52957534790039 0.8529585599899292 0.2128942459821701 2.3929077833890915 -0.09516092 0.09554919 0.00038827210664749146
31.5 -26.205806732177734 27.31237030029297 0.9783319234848022 0.19268514215946198 2.2775806337594986 -0.088082254 0.088106364 2.4110078811645508e-05 -29.878555297851562 31.099079132080078 0.9464758038520813 0.22593244910240173 2.3929320871829987 -0.100587 0.1009756 0.0003885999321937561
31.799999999999983 -27.647794723510742 28.66155433654785 1.0815420150756836 0.20249465107917786 2.297796279191971 -0.092704505 0.092776306 7.180124521255493e-05 -31.831754684448242 32.9447021484375 1.0407849550247192 0.2391575425863266 2.3928899616003036 -0.10693752 0.10732657 0.00038904696702957153
32.099999999999966 -29.337352752685547 30.26572036743164 1.1780675649642944 0.212164506316185 2.318599686026573 -0.09817409 0.09829958 0.00012549012899398804 -33.86163330078125 34.87466812133789 1.1274423599243164 0.2524518668651581 2.392929047346115 -0.1135555 0.11394503 0.0003895312547683716
32.39999999999998 -30.602510452270508 31.46550750732422 1.249492883682251 0.22233417630195618 2.334824115037918 -0.102272615 0.10243069 0.00015807151794433594 -35.51314163208008 36.45060348510742 1.1897000074386597 0.2657656967639923 2.3929275572299957 -0.118953854 0.11934371 0.00038985908031463623
32.69999999999999 -31.155258178710938 31.98491859436035 1.2780804634094238 0.23419204354286194 2.3419329226017 -0.10409917 0.104236186 0.0001370161771774292 -35.849037170410156 36.7567138671875 1.2059962749481201 0.27924638986587524 2.392919361591339 -0.12003966 0.12042953 0.0003898739814758301
33.0 -30.51860809326172 31.368289947509766 1.2494817972183228 0.24774214625358582 2.3469057977199554 -0.102070265 0.10217291 0.00010264664888381958 -34.52110290527344 35.451446533203125 1.1693179607391357 0.2932646870613098 2.392926275730133 -0.1156628 0.11605288 0.00039008259773254395
33.29999999999998 -29.02371597290039 29.96305274963379 1.15934419631958 0.26356372237205505 2.3622446954250336 -0.09725273 0.097421005 0.00016827881336212158 -32.18168258666992 33.17018127441406 1.0962215662002563 0.3081981837749481 2.392918437719345 -0.1079667 0.108357444 0.00039074569940567017
33.599999999999966 -27.196868896484375 28.2257022857666 1.0513322353363037 0.2797185182571411 2.3598841428756714 -0.09133926 0.09152795 0.00018868595361709595 -29.729381561279297 30.790481567382812 1.0075315237045288 0.324227899312973 2.3928594291210175 -0.09991862 0.10031008 0.00039146095514297485
33.89999999999998 -25.51006507873535 26.63741683959961 0.9445942044258118 0.2954730689525604 2.36741903424263 -0.08588809 0.08613078 0.00024269521236419678 -27.4383544921875 28.574270248413086 0.9156550765037537 0.3413607180118561 2.3929315507411957 -0.09240889 0.092800975 0.00039208680391311646
34.19999999999999 -23.989017486572266 25.213417053222656 0.8484511375427246 0.31132379174232483 2.38417449593544 -0.080975264 0.08128429 0.0003090277314186096 -25.459552764892578 26.666858673095703 0.8261025547981262 0.3595331311225891 2.3929415941238403 -0.08593605 0.0863286 0.00039255619049072266
34.5 -22.63694190979004 23.945987701416016 0.7592692375183105 0.32795098423957825 2.3962660133838654 -0.07661025 0.076964974 0.00035472214221954346 -23.714553833007812 24.98780059814453 0.7409906983375549 0.3786652386188507 2.3929027020931244 -0.080231436 0.08062435 0.000392913818359375
34.79999999999998 -21.444618225097656 22.82708740234375 0.6768574714660645 0.34557053446769714 2.4048971831798553 -0.07276407 0.07314859 0.00038452446460723877 -22.2200927734375 23.55337142944336 0.6610193848609924 0.3986843228340149 2.3929823637008667 -0.07535427 0.075747445 0.00039317458868026733
35.099999999999966 -20.380958557128906 21.825843811035156 0.6023068428039551 0.36417025327682495 2.41136234998703 -0.06933333 0.06973162 0.000398293137550354 -20.88970184326172 22.276752471923828 0.5863198637962341 0.4195282757282257 2.392898768186569 -0.071011975 0.071405366 0.0003933906555175781
35.39999999999998 -19.45124053955078 20.950695037841797 0.5325523018836975 0.3830827474594116 2.4150895476341248 -0.06633941 0.06674503 0.0004056170582771301 -19.732479095458984 21.16747283935547 0.5168166756629944 0.44114795327186584 2.3929583728313446 -0.06723925 0.06763279 0.0003935396671295166
35.69999999999999 -18.596527099609375 20.14221954345703 0.46894019842147827 0.4027460515499115 2.417378693819046 -0.063582845 0.06398766 0.00040481239557266235 -18.684106826782227 20.161231994628906 0.45236775279045105 0.4635051488876343 2.392998069524765 -0.063818626 0.06421231 0.00039368122816085815
36.0 -17.7879638671875 19.376609802246094 0.4104626774787903 0.42335739731788635 2.4224660098552704 -0.060967334 0.061378665 0.0004113316535949707 -17.755138397216797 19.268665313720703 0.3928254246711731 0.48657241463661194 2.3929247558116913 -0.06078832 0.061182097 0.00039377808570861816
36.29999999999998 -17.029375076293945 18.658695220947266 0.3567022979259491 0.4446220397949219 2.4306444823741913 -0.05850688 0.058935955 0.0004290752112865448 -16.89732551574707 18.441802978515625 0.33805644512176514 0.510330319404602 2.392864227294922 -0.057985816 0.058379684 0.00039386749267578125
36.599999999999966 -16.299495697021484 17.968120574951172 0.3076530694961548 0.4665595591068268 2.442837506532669 -0.05613085 0.056591224 0.0004603751003742218 -16.126461029052734 17.696701049804688 0.28795117139816284 0.534768283367157 2.392959475517273 -0.055466488 0.055860426 0.000393938273191452
36.89999999999998 -15.622163772583008 17.32742691040039 0.2629663348197937 0.489186555147171 2.4574160277843475 -0.05392126 0.05442196 0.000500701367855072 -15.400903701782227 16.991519927978516 0.24242287874221802 0.5598819255828857 2.392921030521393 -0.05308901 0.053483013 0.0003940016031265259
37.19999999999999 -14.993200302124023 16.731861114501953 0.22255010902881622 0.5125109553337097 2.4737218767404556 -0.05186573 0.05241286 0.0005471296608448029 -14.787742614746094 16.393657684326172 0.20140975713729858 0.5856739282608032 2.39299875497818 -0.051084258 0.0514783 0.00039404258131980896
37.5 -14.39349365234375 16.16236114501953 0.1865927278995514 0.5364575982093811 2.4919178187847137 -0.049899336 0.05049935 0.0006000138819217682 -14.086763381958008 15.702632904052734 0.16486872732639313 0.6121496558189392 2.392887905240059 -0.048767563 0.049161665 0.00039410218596458435
37.79999999999998 -13.81009292602539 15.604991912841797 0.15493839979171753 0.5609696507453918 2.5108070373535156 -0.04797825 0.04863409 0.0006558410823345184 -13.55268669128418 15.173465728759766 0.13278260827064514 0.6393245458602905 2.3928861916065216 -0.047012065 0.0474062 0.0003941357135772705
38.099999999999966 -13.237455368041992 15.055229187011719 0.1276339441537857 0.5861819982528687 2.531589761376381 -0.046084706 0.046801902 0.0007171966135501862 -12.896757125854492 14.517311096191406 0.10514865070581436 0.667212188243866 2.3929148092865944 -0.044829566 0.045223758 0.00039419159293174744
38.39999999999998 -12.668058395385742 14.504802703857422 0.10466054826974869 0.6121233105659485 2.553528167307377 -0.044193465 0.04497557 0.0007821060717105865 -12.423040390014648 14.038177490234375 0.08198919147253036 0.6958369016647339 2.392963193356991 -0.04326198 0.043656196 0.00039421766996383667
38.69999999999999 -12.09390640258789 13.945148468017578 0.08617855608463287 0.6386955976486206 2.576116219162941 -0.04227706 0.043125913 0.0008488520979881287 -11.818685531616211 13.42306137084961 0.06334135681390762 0.7252187728881836 2.3929359689354897 -0.041238185 0.041632447 0.0003942623734474182
39.0 -11.532238006591797 13.391151428222656 0.0721503272652626 0.6649553179740906 2.5960190668702126 -0.040395595 0.04130441 0.0009088143706321716 -11.353300094604492 12.941547393798828 0.04926672577857971 0.7553885579109192 2.392902582883835 -0.039682288 0.04007658 0.0003942921757698059
39.29999999999998 -10.977706909179688 12.8377685546875 0.06250840425491333 0.691186249256134 2.61375629901886 -0.03853111 0.03949459 0.0009634792804718018 -10.784358978271484 12.351104736328125 0.0398448184132576 0.786371648311615 2.392962224781513 -0.037763964 0.038158298 0.000394333153963089
39.599999999999966 -10.439807891845703 12.293514251708984 0.057245463132858276 0.7177823185920715 2.628734141588211 -0.036716484 0.037725747 0.0010092630982398987 -10.291961669921875 11.831489562988281 0.03518025204539299 0.8181995153427124 2.3929076604545116 -0.036100034 0.036494397 0.0003943629562854767
39.89999999999998 -9.897054672241211 11.73666000366211 0.056712497025728226 0.7448500394821167 2.6411678679287434 -0.03487844 0.035923988 0.0010455474257469177 -9.732620239257812 11.239189147949219 0.03540003299713135 0.8508988618850708 2.3928678035736084 -0.03419984 0.034594245 0.00039440393447875977
40.19999999999999 -9.317987442016602 11.135746002197266 0.06080867350101471 0.7731897830963135 2.6517570167779922 -0.03291021 0.03398226 0.0010720491409301758 -9.214828491210938 10.682613372802734 0.040658727288246155 0.8844956755638123 2.3929392844438553 -0.03243521 0.032829646 0.0003944374620914459
40.5 -8.696622848510742 10.4833984375 0.06937585026025772 0.8029073476791382 2.6590587869286537 -0.030791555 0.031875696 0.0010841414332389832 -8.629348754882812 10.05215835571289 0.051138199865818024 0.9190050363540649 2.392952837049961 -0.030432487 0.03082697 0.00039448216557502747
40.79999999999998 -8.04887580871582 9.79425048828125 0.08226940780878067 0.8339406847953796 2.66158477216959 -0.02857752 0.02965504 0.001077519729733467 -8.060766220092773 9.43221664428711 0.06705181300640106 0.9544310569763184 2.3929332941770554 -0.028481442 0.028875966 0.00039452314376831055
41.099999999999966 -7.383718490600586 9.08071517944336 0.09929312020540237 0.8665559887886047 2.6628457978367805 -0.026299855 0.027362978 0.001063123345375061 -7.420806884765625 8.734344482421875 0.08864389359951019 0.9907505512237549 2.392932042479515 -0.026280744 0.026675321 0.00039457716047763824
41.39999999999998 -6.703237533569336 8.344573974609375 0.12058999389410019 0.9005886912345886 2.662515126168728 -0.023965575 0.025006337 0.0010407622903585434 -6.770772933959961 8.019588470458984 0.11619123071432114 1.0279035568237305 2.392910324037075 -0.024040109 0.024434742 0.0003946330398321152
41.69999999999999 -6.0095367431640625 7.587318420410156 0.1463884562253952 0.9356529116630554 2.6598230451345444 -0.021582514 0.022590833 0.0010083187371492386 -6.037282943725586 7.214439392089844 0.14999693632125854 1.0657621622085571 2.3929155468940735 -0.021509998 0.021904703 0.0003947056829929352
42.0 -5.303985595703125 6.80902099609375 0.17679955065250397 0.9714664220809937 2.6533013731241226 -0.019155324 0.02011701 0.0009616874158382416 -5.2650604248046875 6.3634796142578125 0.19037887454032898 1.1040934324264526 2.3928914964199066 -0.018843345 0.01923813 0.0003947839140892029
42.29999999999998 -4.578479766845703 6.001197814941406 0.21188542246818542 1.0078966617584229 2.6425001323223114 -0.016657237 0.017555635 0.0008983984589576721 -4.390689849853516 5.403514862060547 0.23763643205165863 1.1424870491027832 2.392948493361473 -0.015825357 0.01622024 0.0003948826342821121
42.599999999999966 -3.830587387084961 5.163215637207031 0.25151899456977844 1.044861912727356 2.6290091574192047 -0.014080172 0.014903089 0.0008229166269302368 -3.447969436645508 4.368679046630859 0.2919837534427643 1.1802465915679932 2.392939954996109 -0.012572324 0.012967326 0.0003950018435716629
42.89999999999998 -2.9651222229003906 4.207817077636719 0.2977118492126465 1.0834206342697144 2.623827338218689 -0.011100311 0.011859477 0.0007591657340526581 -2.390951156616211 3.214235305786133 0.35340380668640137 1.2162015438079834 2.3928894996643066 -0.008929158 0.009324307 0.00039514899253845215
43.19999999999999 -1.9790573120117188 3.133136749267578 0.350087434053421 1.1221754550933838 2.626342326402664 -0.007708747 0.0084157735 0.0007070265710353851 -1.2721443176269531 1.9952812194824219 0.421363890171051 1.2484294176101685 2.3929302096366882 -0.005076753 0.0054720673 0.0003953143022954464
43.5 -0.8591518402099609 1.9230079650878906 0.4077393710613251 1.1581705808639526 2.6297660768032074 -0.0038618483 0.004512619 0.0006507709622383118 -0.09064865112304688 0.7154521942138672 0.49428561329841614 1.273885726928711 2.3929748833179474 -0.0010135763 0.0014090741 0.00039549777284264565
43.79999999999998 0.3036174774169922 0.6707191467285156 0.46950381994247437 1.1897591352462769 2.633599579334259 0.00012927875 0.00045935065 0.0005886293947696686 0.9278774261474609 -0.3919486999511719 0.5687612891197205 1.2881762981414795 2.392866313457489 0.0024948856 -0.0020992511 0.00039563444443047047
44.099999999999966 1.5082340240478516 -0.613037109375 0.5346962809562683 1.2146389484405518 2.6445321440696716 0.004259981 -0.0037201047 0.0005398765206336975 1.5972061157226562 -1.1293487548828125 0.6389642953872681 1.28615403175354 2.392975687980652 0.00481934 -0.0044236453 0.0003956947475671768
44.39999999999998 2.5997085571289062 -1.7629261016845703 0.6005605459213257 1.2291367053985596 2.666479706764221 0.00800436 -0.0074796937 0.0005246661603450775 1.3883419036865234 -0.9574680328369141 0.6977456212043762 1.2642971277236938 2.3929166197776794 0.0041771675 -0.0037814684 0.00039569917134940624
44.69999999999999 3.4327945709228516 -2.6367359161376953 0.6676313877105713 1.2339235544204712 2.6976135969161987 0.01087166 -0.010355014 0.000516645610332489 0.20677757263183594 0.22202491760253906 0.7402628064155579 1.223848819732666 2.392914116382599 0.00025476454 0.0001411056 0.0003958701272495091
45.0 3.5426025390625 -2.7797374725341797 0.7245954275131226 1.2166459560394287 2.7041064500808716 0.011293191 -0.010813169 0.00048002228140830994 -1.8730716705322266 2.328075408935547 0.767015814781189 1.1708989143371582 2.3929184675216675 -0.0066955024 0.0070919096 0.00039640720933675766
45.29999999999998 2.977567672729492 -2.2280731201171875 0.766933023929596 1.1788815259933472 2.695309102535248 0.009437185 -0.008983463 0.0004537217319011688 -4.374616622924805 4.872219085693359 0.7825733423233032 1.1127502918243408 2.3929260969161987 -0.015064982 0.015462167 0.0003971848636865616
45.599999999999966 1.4589710235595703 -0.7231884002685547 0.7962906360626221 1.126451849937439 2.6585251092910767 0.0043637417 -0.0039791614 0.0003845803439617157 -7.0672197341918945 7.613208770751953 0.7921555042266846 1.0547386407852173 2.3928831815719604 -0.024076046 0.024474133 0.00039808638393878937
45.89999999999998 -0.6622257232666016 1.4063282012939453 0.8160530924797058 1.067805528640747 2.6279610991477966 -0.0027420856 0.0030998997 0.00035781413316726685 -9.716949462890625 10.310468673706055 0.7996818423271179 0.999722957611084 2.3929240107536316 -0.03293766 0.03333662 0.0003989599645137787
46.19999999999999 -3.056680679321289 3.820951461791992 0.8251062631607056 1.0068426132202148 2.5962196588516235 -0.010768421 0.011117846 0.0003494247794151306 -12.324455261230469 12.961042404174805 0.8074885606765747 0.9488543272018433 2.392930030822754 -0.041652367 0.04205217 0.0003998018801212311
46.5 -5.506551742553711 6.297603607177734 0.8291184306144714 0.9471226930618286 2.5672929883003235 -0.018980782 0.01933003 0.0003492478281259537 -14.808939933776855 15.482791900634766 0.8166671395301819 0.9023841023445129 2.392903208732605 -0.049946845 0.050347414 0.00040056928992271423
46.79999999999998 -7.942371368408203 8.763143539428711 0.8313840627670288 0.8912404179573059 2.5433966517448425 -0.027143842 0.027499579 0.00035573728382587433 -17.20073890686035 17.9061222076416 0.8273501992225647 0.8601393103599548 2.3928728103637695 -0.05792534 0.058326613 0.00040127336978912354
47.099999999999966 -10.278367042541504 11.127836227416992 0.8363801836967468 0.839485764503479 2.525335133075714 -0.03496654 0.035328664 0.0003621242940425873 -19.44674301147461 20.179004669189453 0.8388562798500061 0.8217723965644836 2.3928903341293335 -0.06541203 0.06581393 0.00040189921855926514
47.39999999999998 -12.500481605529785 13.373250961303711 0.844088613986969 0.7927078008651733 2.509565770626068 -0.04240108 0.042759445 0.0003583654761314392 -21.394258499145508 22.150623321533203 0.8497090935707092 0.7868695259094238 2.3929434418678284 -0.07189557 0.07229794 0.00040236860513687134
47.69999999999999 -14.604073524475098 15.495555877685547 0.853787899017334 0.7505151033401489 2.495785355567932 -0.049432337 0.049781907 0.00034957006573677063 -23.466632843017578 24.24687385559082 0.8576356768608093 0.7549811005592346 2.392857789993286 -0.07881703 0.07921993 0.00040289759635925293
48.0 -16.551288604736328 17.459028244018555 0.8646044135093689 0.7114230990409851 2.4837671518325806 -0.05593299 0.05627528 0.0003422871232032776 -24.733123779296875 25.540454864501953 0.8599075675010681 0.7256817817687988 2.392920434474945 -0.08303658 0.08343968 0.0004030987620353699
48.29999999999998 -18.329896926879883 19.253135681152344 0.876180112361908 0.6752147674560547 2.4746336340904236 -0.0618646 0.062204704 0.0003401041030883789 -25.991491317749023 26.83203125 0.8538550138473511 0.6985242366790771 2.392919182777405 -0.08726389 0.08766718 0.0004032924771308899
48.599999999999966 -20.062219619750977 21.00712013244629 0.8900089263916016 0.6424558162689209 2.477365255355835 -0.06764635 0.06800916 0.00036281347274780273 -26.410287857055664 27.292156219482422 0.8379235863685608 0.6731293201446533 2.392921268939972 -0.08868936 0.08909268 0.0004033222794532776
48.89999999999998 -21.678085327148438 22.64456558227539 0.9034347534179688 0.6107196807861328 2.4806346893310547 -0.07304546 0.073429406 0.0003839433193206787 -26.725473403930664 27.656904220581055 0.8122953176498413 0.6491584777832031 2.392884612083435 -0.089804105 0.090207435 0.0004033297300338745
49.19999999999999 -23.054304122924805 24.0361328125 0.91103196144104 0.5830479264259338 2.475908577442169 -0.07765145 0.07802498 0.0003735348582267761 -26.395076751708984 27.38283348083496 0.7788110971450806 0.626376748085022 2.392944574356079 -0.0887637 0.089167036 0.00040333718061447144
49.5 -24.148027420043945 25.143329620361328 0.9169898629188538 0.5572534799575806 2.469545543193817 -0.08132455 0.0816661 0.00034154951572418213 -26.096981048583984 27.145076751708984 0.7402032017707825 0.6046132445335388 2.3929121494293213 -0.08785651 0.08825986 0.0004033520817756653
49.79999999999998 -24.992633819580078 26.010486602783203 0.914700448513031 0.5334576368331909 2.466010868549347 -0.0841831 0.08450321 0.0003201141953468323 -25.419713973999023 26.529695510864258 0.6991989612579346 0.5837740302085876 2.3929545283317566 -0.085675426 0.08607883 0.00040340423583984375
50.099999999999966 -25.406925201416016 26.450817108154297 0.9017674326896667 0.5112676024436951 2.456926941871643 -0.08560979 0.08590214 0.00029234588146209717 -24.889354705810547 26.060413360595703 0.6580702662467957 0.5637944340705872 2.392923355102539 -0.08399933 0.08440277 0.00040344148874282837
50.39999999999998 -25.455062866210938 26.532867431640625 0.8804832100868225 0.4903337359428406 2.4486215114593506 -0.08582869 0.08609304 0.0002643465995788574 -24.142322540283203 25.372135162353516 0.6184439063072205 0.544642448425293 2.392898976802826 -0.08158633 0.08198983 0.00040350109338760376
50.69999999999999 -25.19385528564453 26.309762954711914 0.8510681986808777 0.47084495425224304 2.4378208220005035 -0.085020505 0.085255295 0.0002347901463508606 -23.57546615600586 24.860637664794922 0.5814236998558044 0.5262888073921204 2.3928840160369873 -0.07978303 0.08018657 0.0004035383462905884
51.0 -24.8322696685791 25.992101669311523 0.8193539381027222 0.45296338200569153 2.4321493208408356 -0.08388929 0.08410446 0.00021517276763916016 -22.8671932220459 24.203746795654297 0.5476716756820679 0.5087165832519531 2.3929418325424194 -0.077492304 0.0778959 0.00040359795093536377
51.29999999999998 -24.347139358520508 25.551525115966797 0.7866225838661194 0.43553417921066284 2.4265425205230713 -0.082349926 0.082543 0.00019307434558868408 -22.321395874023438 23.704875946044922 0.5175769925117493 0.49190449714660645 2.39296156167984 -0.075748436 0.076152064 0.00040362775325775146
51.599999999999966 -23.837024688720703 25.09142303466797 0.7540261745452881 0.4187210202217102 2.427145540714264 -0.08073151 0.080922395 0.00019088387489318848 -21.675806045532227 23.101642608642578 0.49131590127944946 0.4758360683917999 2.392988532781601 -0.07365643 0.07406011 0.00040367990732192993
51.89999999999998 -23.241910934448242 24.551830291748047 0.720538318157196 0.4023209810256958 2.4327786564826965 -0.07882564 0.07903827 0.00021263211965560913 -21.164243698120117 22.62777328491211 0.46895158290863037 0.46049126982688904 2.3929724395275116 -0.0720144 0.07241811 0.0004037097096443176
52.19999999999999 -22.604263305664062 23.968250274658203 0.687072217464447 0.38641372323036194 2.4374729096889496 -0.07677288 0.077011876 0.00023899227380752563 -20.572404861450195 22.068973541259766 0.4504540264606476 0.445853054523468 2.392875760793686 -0.07009051 0.07049426 0.00040374696254730225
52.5 -21.98807144165039 23.398330688476562 0.6568142175674438 0.3707406520843506 2.4378141164779663 -0.0747899 0.07503896 0.00024906545877456665 -20.086273193359375 21.611499786376953 0.4357545077800751 0.4319017827510834 2.3928828835487366 -0.06852089 0.068924665 0.00040377676486968994
52.79999999999998 -21.433483123779297 22.88056182861328 0.6301907896995544 0.35580766201019287 2.4330771565437317 -0.07301295 0.07325147 0.00023852288722991943 -19.53262710571289 21.082252502441406 0.4247448444366455 0.4186207354068756 2.3929909765720367 -0.066714175 0.06711799 0.00040381401777267456
53.099999999999966 -20.89049530029297 22.366191864013672 0.6063553690910339 0.3415239155292511 2.423575848340988 -0.07127014 0.071483605 0.0002134665846824646 -19.05950927734375 20.629138946533203 0.4173087179660797 0.40599170327186584 2.3929300904273987 -0.06517644 0.06558028 0.00040383636951446533
53.39999999999998 -20.298192977905273 21.801227569580078 0.5855059623718262 0.327970027923584 2.416510581970215 -0.06935234 0.06955025 0.00019790977239608765 -18.525428771972656 20.111053466796875 0.4133145213127136 0.39399880170822144 2.392938017845154 -0.06342456 0.06382843 0.00040387362241744995
53.69999999999999 -19.722078323364258 21.248756408691406 0.567704975605011 0.3151888847351074 2.409571945667267 -0.06748399 0.067668095 0.0001841038465499878 -18.050357818603516 19.647991180419922 0.4126344919204712 0.3826257884502411 2.3928936421871185 -0.061869618 0.062273517 0.0004038996994495392
54.0 -19.163959503173828 20.711856842041016 0.5532142519950867 0.3033059537410736 2.404417544603348 -0.06567131 0.06584688 0.00017557293176651 -17.51886558532715 19.12472915649414 0.41513678431510925 0.3718586266040802 2.3928589820861816 -0.06011743 0.060521364 0.00040393322706222534
54.29999999999998 -18.607900619506836 20.173717498779297 0.5427183508872986 0.29233279824256897 2.4008680284023285 -0.06386036 0.06402989 0.00016953051090240479 -17.02536392211914 18.635860443115234 0.42069873213768005 0.36168333888053894 2.3928785920143127 -0.058491524 0.058895487 0.00040396302938461304
54.599999999999966 -18.051027297973633 19.631553649902344 0.5360152721405029 0.2821921706199646 2.3987337946891785 -0.06204127 0.06220773 0.0001664571464061737 -16.478240966796875 18.08987045288086 0.4291999340057373 0.3520878255367279 2.3929172456264496 -0.056678943 0.057082944 0.00040400028228759766
54.89999999999998 -17.485645294189453 19.078536987304688 0.5327373743057251 0.27280643582344055 2.3984355032444 -0.060188882 0.06035652 0.00016763806343078613 -15.951025009155273 17.560348510742188 0.4405324161052704 0.3430604636669159 2.3929163813591003 -0.054931883 0.055335917 0.0004040338099002838
55.19999999999999 -16.912385940551758 18.515052795410156 0.5326203107833862 0.2641249895095825 2.399412155151367 -0.0583058 0.058478497 0.0001726970076560974 -15.36932373046875 16.97304916381836 0.4545958638191223 0.3345911204814911 2.392912417650223 -0.052996404 0.05340048 0.0004040747880935669
55.5 -16.32585906982422 17.935741424560547 0.535382866859436 0.25609534978866577 2.40136057138443 -0.056373395 0.056555014 0.0001816190779209137 -14.791200637817383 16.386211395263672 0.4713067412376404 0.32667043805122375 2.392987936735153 -0.051072154 0.05147627 0.00040411576628685
55.79999999999998 -15.723129272460938 17.337711334228516 0.5408170819282532 0.24866384267807007 2.4040629863739014 -0.054382738 0.054576438 0.00019370019435882568 -14.155305862426758 15.73836898803711 0.49059486389160156 0.31929028034210205 2.392948269844055 -0.048949167 0.04935333 0.00040416419506073
56.099999999999966 -15.100374221801758 16.716842651367188 0.5490247011184692 0.24190391600131989 2.407397046685219 -0.05232037 0.05252879 0.00020842254161834717 -13.507783889770508 15.0758056640625 0.5124132037162781 0.3124428987503052 2.3928778767585754 -0.046786036 0.047190253 0.00040421634912490845
56.39999999999998 -14.440654754638672 16.055805206298828 0.5594221949577332 0.23576802015304565 2.410340666770935 -0.050129548 0.050353777 0.00022422894835472107 -12.797019958496094 14.347095489501953 0.5367363095283508 0.30612146854400635 2.3929333090782166 -0.044407 0.044811282 0.00040428340435028076
56.69999999999999 -13.74155044555664 15.352458953857422 0.5720396637916565 0.23025350272655487 2.4132016748189926 -0.04780198 0.048043814 0.00024183467030525208 -12.058828353881836 13.587894439697266 0.5635707974433899 0.30031919479370117 2.3929560780525208 -0.041935194 0.042339545 0.0004043504595756531
57.0 -12.999479293823242 14.603034973144531 0.5868439674377441 0.22537031769752502 2.4157699644565582 -0.045325767 0.04558704 0.00026127323508262634 -11.249910354614258 12.754878997802734 0.5929550528526306 0.2950291633605957 2.392952859401703 -0.039222755 0.039627183 0.0004044286906719208
57.29999999999998 -12.214893341064453 13.808162689208984 0.6037829518318176 0.22111301124095917 2.418165311217308 -0.04270318 0.04298613 0.00028294697403907776 -10.397502899169922 11.875247955322266 0.6249722838401794 0.2902432084083557 2.392960548400879 -0.036363374 0.036767896 0.0004045218229293823
57.599999999999966 -11.391544342041016 12.97085952758789 0.6227834224700928 0.21743512153625488 2.4195337295532227 -0.039946895 0.040251803 0.00030490756034851074 -9.462854385375977 10.91000747680664 0.6597517132759094 0.2859509289264679 2.3928557336330414 -0.033225 0.03362963 0.0004046298563480377
57.89999999999998 -10.528749465942383 12.090213775634766 0.6438858509063721 0.21428674459457397 2.419636905193329 -0.037055586 0.037381995 0.0003264099359512329 -8.467649459838867 9.880966186523438 0.6974811553955078 0.2821379005908966 2.3929357826709747 -0.02988257 0.030287325 0.0004047546535730362
58.19999999999999 -9.622354507446289 11.161796569824219 0.6671373844146729 0.21164093911647797 2.4182203859090805 -0.03401496 0.03436285 0.0003478899598121643 -7.3531646728515625 8.728866577148438 0.7384093403816223 0.2787828743457794 2.3928941190242767 -0.026135616 0.026540527 0.0004049111157655716
58.5 -8.662137985229492 10.175945281982422 0.6927196979522705 0.20953625440597534 2.4160632491111755 -0.030790543 0.03116263 0.00037208758294582367 -6.222194671630859 7.556343078613281 0.7828637361526489 0.27585282921791077 2.3928649723529816 -0.022335706 0.02274078 0.0004050731658935547
58.79999999999998 -7.641468048095703 9.126232147216797 0.7207992076873779 0.20804813504219055 2.4136114418506622 -0.027360182 0.027760446 0.00040026381611824036 -4.893495559692383 6.181877136230469 0.8312346339225769 0.27329713106155396 2.392913341522217 -0.017864276 0.018269569 0.00040529295802116394
59.099999999999966 -6.5606536865234375 8.011993408203125 0.7512763738632202 0.20721709728240967 2.4098331928253174 -0.023725124 0.024156753 0.00043162889778614044 -3.530364990234375 4.768253326416016 0.8840028643608093 0.27103450894355774 2.3929257094860077 -0.0132794725 0.013685 0.00040552765130996704
59.39999999999998 -5.413967132568359 6.827236175537109 0.7842690348625183 0.20709331333637238 2.4046313911676407 -0.019866325 0.020332452 0.000466126948595047 -1.959014892578125 3.1412811279296875 0.9416881203651428 0.26893648505210876 2.392890840768814 -0.0079880655 0.008393904 0.0004058387130498886
59.69999999999999 -4.1998748779296875 5.569110870361328 0.8197806477546692 0.20769324898719788 2.3967098891735077 -0.015778637 0.016280795 0.0005021579563617706 -0.3047294616699219 1.4260482788085938 1.0048333406448364 0.26679643988609314 2.3929485976696014 -0.0024187553 0.0028249386 0.00040618330240249634


==> graphs/double_pendulum/double_energy_test_9.txt <==
tspan e1_net e2_net k1_net k2_net e_net s1_net s2_net s_net e1_real e2_real k1_real k2_real e_real s1_real s2_real s_real 
0.0 -1.3326854705810547 2.1833877563476562 1.0871782302856445 0.44623464345932007 2.384115159511566 -0.0054695406 0.0058300407 0.0003605000674724579 -1.3326854705810547 2.1833877563476562 1.0871782302856445 0.44623464345932007 2.384115159511566 -0.0054695406 0.0058300407 0.0003605000674724579
0.29999999999999716 0.44622039794921875 0.3421974182128906 1.1023529767990112 0.4929084777832031 2.3836792707443237 0.0005184598 -0.00017042458 0.0003480352461338043 0.42850685119628906 0.3638935089111328 1.0995562076568604 0.4920942187309265 2.3840507864952087 0.00045823408 -9.734334e-05 0.0003608907281886786
0.5999999999999943 2.2084789276123047 -1.4800395965576172 1.1090967655181885 0.5423018336296082 2.379837930202484 0.0064490624 -0.0061201826 0.00032887980341911316 2.186840057373047 -1.4483451843261719 1.1045327186584473 0.5410507321357727 2.384078323841095 0.0063751447 -0.006013865 0.00036127958446741104
0.8999999999999915 3.775218963623047 -3.094776153564453 1.1019171476364136 0.5931586623191833 2.3755186200141907 0.011715833 -0.011403397 0.00031243637204170227 3.7355117797851562 -3.039701461791992 1.097318172454834 0.5909810662269592 2.3841095566749573 0.011580289 -0.011218708 0.00036158133298158646
1.1999999999999886 4.888450622558594 -4.230812072753906 1.0761065483093262 0.64070725440979 2.3744523525238037 0.015444752 -0.015130933 0.00031381845474243164 4.917026519775391 -4.243961334228516 1.0727870464324951 0.638229250907898 2.384081482887268 0.015540693 -0.015178938 0.00036175455898046494
1.5 5.469572067260742 -4.804162979125977 1.0322380065917969 0.6796992421150208 2.3773463368415833 0.017369721 -0.017047152 0.0003225691616535187 5.483877182006836 -4.805850982666016 1.0277862548828125 0.678183913230896 2.383996367454529 0.01741786 -0.017056065 0.0003617946058511734
1.7999999999999972 5.34876823425293 -4.6473388671875 0.9652342200279236 0.7072082757949829 2.373871862888336 0.016915005 -0.016590826 0.0003241784870624542 5.405736923217773 -4.692251205444336 0.9635816216468811 0.7070494890213013 2.38411682844162 0.017107973 -0.016746178 0.0003617946058511734
2.0999999999999943 4.819488525390625 -4.0590057373046875 0.8865777850151062 0.7229668498039246 2.3700274229049683 0.015074614 -0.014758423 0.0003161914646625519 4.79585075378418 -4.021123886108398 0.8857804536819458 0.723568320274353 2.38407564163208 0.0149938 -0.014631955 0.00036184489727020264
2.3999999999999915 3.8522510528564453 -3.011568069458008 0.8039682507514954 0.7289270162582397 2.3735782504081726 0.011745051 -0.01142418 0.00032087042927742004 3.883525848388672 -3.029928207397461 0.8014876246452332 0.7290277481079102 2.3841130137443542 0.011850565 -0.01148861 0.00036195479333400726
2.6999999999999886 2.7504730224609375 -1.8145313262939453 0.7196691036224365 0.7259563207626343 2.381567120552063 0.007955298 -0.0076099895 0.0003453083336353302 2.8468780517578125 -1.9053287506103516 0.7165796160697937 0.7259348630905151 2.3840637803077698 0.008282965 -0.007920869 0.0003620963543653488
3.0 1.7063446044921875 -0.6799964904785156 0.6370436549186707 0.7159846425056458 2.3793764114379883 0.00435983 -0.0040166564 0.0003431737422943115 1.8186302185058594 -0.7861976623535156 0.6348252296447754 0.7168120741844177 2.384069859981537 0.004741916 -0.0043796804 0.00036223558709025383
3.299999999999997 0.7116661071777344 0.40485382080078125 0.5600370764732361 0.7027029991149902 2.379260003566742 0.00093140453 -0.00058709085 0.00034431368112564087 0.8172836303710938 0.3048858642578125 0.5582370162010193 0.7036768794059753 2.384083390235901 0.0012913011 -0.0009289334 0.0003623677184805274
3.5999999999999943 -0.18951416015625 1.3911705017089844 0.4891148805618286 0.6872565150260925 2.3780277371406555 -0.002178017 0.0025187954 0.0003407783806324005 -0.074920654296875 1.2832794189453125 0.48770570755004883 0.6879844665527344 2.3840489387512207 -0.0017872645 0.0021497374 0.00036247295793145895
3.8999999999999915 -1.008026123046875 2.2893714904785156 0.4245433211326599 0.6699792742729187 2.3758679628372192 -0.005005084 0.0053397976 0.0003347136080265045 -0.9289512634277344 2.2187271118164062 0.42348626255989075 0.6707336902618408 2.3839958012104034 -0.004735422 0.0050979913 0.0003625694662332535
4.199999999999989 -1.754791259765625 3.1105079650878906 0.36629775166511536 0.6517062187194824 2.3737206757068634 -0.007585965 0.007914912 0.0003289468586444855 -1.6690292358398438 3.034961700439453 0.3655126690864563 0.6525977253913879 2.3840428590774536 -0.007293247 0.0076558897 0.0003626425750553608
4.5 -2.4426422119140625 3.8673667907714844 0.31398898363113403 0.6333539485931396 2.3720675110816956 -0.009963684 0.010287516 0.00032383203506469727 -2.3777008056640625 3.814167022705078 0.31356316804885864 0.6340246796607971 2.3840540647506714 -0.009742175 0.010104884 0.0003627091646194458
4.799999999999997 -3.0705833435058594 4.559078216552734 0.26744139194488525 0.615017831325531 2.3709540963172913 -0.012134265 0.012454916 0.0003206506371498108 -2.9935646057128906 4.494968414306641 0.26735785603523254 0.6153129935264587 2.3840746581554413 -0.011871509 0.012234269 0.00036275945603847504
5.09999999999998 -3.642425537109375 5.189140319824219 0.2266581505537033 0.5966711044311523 2.3700440376996994 -0.014110304 0.014427401 0.0003170967102050781 -3.587322235107422 5.148151397705078 0.22660113871097565 0.5966588854789734 2.3840891867876053 -0.013922661 0.014285467 0.0003628060221672058
5.399999999999977 -4.169456481933594 5.768440246582031 0.19112564623355865 0.5782294869422913 2.3683388978242874 -0.015929377 0.01624141 0.0003120340406894684 -4.110809326171875 5.725742340087891 0.19100803136825562 0.5781919956207275 2.384133040904999 -0.015730212 0.016093055 0.00036284327507019043
5.699999999999989 -4.670795440673828 6.316799163818359 0.1606675386428833 0.5598961710929871 2.3665674328804016 -0.017657423 0.017963925 0.00030650198459625244 -4.618793487548828 6.2825469970703125 0.1603117436170578 0.559995174407959 2.384060427546501 -0.017481277 0.017844154 0.0003628768026828766
5.999999999999986 -5.148567199707031 6.836158752441406 0.13496726751327515 0.5420539379119873 2.3646127581596375 -0.019301234 0.019600872 0.00029963813722133636 -5.0483856201171875 6.756011962890625 0.13426968455314636 0.5421208143234253 2.384016841650009 -0.01896038 0.019323282 0.0003629010170698166
6.299999999999983 -5.57928466796875 7.303352355957031 0.11370883882045746 0.524335503578186 2.3621120303869247 -0.020779915 0.021071455 0.00029153935611248016 -5.542449951171875 7.289314270019531 0.11266032606363297 0.5245984196662903 2.3841230645775795 -0.020657338 0.02102027 0.0003629326820373535
6.59999999999998 -5.994586944580078 7.7514190673828125 0.0968356803059578 0.5073316693305969 2.360999472439289 -0.02220211 0.022488406 0.000286296010017395 -5.906524658203125 7.687831878662109 0.09528711438179016 0.5074456930160522 2.384040027856827 -0.021904087 0.022267036 0.0003629494458436966
6.899999999999977 -6.387149810791016 8.172889709472656 0.08423247933387756 0.49073582887649536 2.3607082068920135 -0.02354188 0.023825174 0.0002832934260368347 -6.348621368408203 8.160026550292969 0.08196970820426941 0.49066653847694397 2.384041428565979 -0.023414599 0.023777574 0.00036297552287578583
7.199999999999989 -6.7744903564453125 8.585807800292969 0.07551205158233643 0.47425180673599243 2.361081302165985 -0.024859456 0.025143158 0.0002837013453245163 -6.688819885253906 8.526046752929688 0.07254837453365326 0.4742613434791565 2.384036585688591 -0.024571376 0.024934366 0.0003629904240369797
7.499999999999986 -7.163990020751953 8.997844696044922 0.07040960341691971 0.45792311429977417 2.3621873930096626 -0.026179621 0.02646767 0.00028804875910282135 -7.094867706298828 8.953811645507812 0.06687583029270172 0.4582231044769287 2.384042873978615 -0.025949921 0.026312932 0.0003630109131336212
7.799999999999983 -7.544620513916016 9.397987365722656 0.06899824738502502 0.4419988989830017 2.3643639981746674 -0.027465146 0.027760383 0.0002952367067337036 -7.423145294189453 9.29983901977539 0.06481995433568954 0.4425439238548279 2.384057603776455 -0.027056966 0.02741999 0.00036302395164966583
8.099999999999966 -7.916088104248047 9.785930633544922 0.07121399790048599 0.426426500082016 2.367483027279377 -0.02871446 0.029019704 0.00030524469912052155 -7.807426452636719 9.698028564453125 0.06625739485025406 0.4272119402885437 2.384071446955204 -0.028351845 0.028714888 0.00036304257810115814
8.399999999999977 -8.285747528076172 10.168418884277344 0.07682282477617264 0.41127917170524597 2.3707733526825905 -0.029952751 0.030268371 0.000315619632601738 -8.1329345703125 10.033733367919922 0.07107524573802948 0.41221562027931213 2.3840896636247635 -0.029440034 0.029803092 0.000363057479262352
8.699999999999989 -8.654727935791016 10.546527862548828 0.08569019287824631 0.39654484391212463 2.3740349635481834 -0.03118378 0.031509392 0.00032561272382736206 -8.508533477783203 10.41592788696289 0.07916587591171265 0.39754125475883484 2.384101539850235 -0.03069548 0.031058554 0.00036307424306869507
9.0 -9.022937774658203 10.92043685913086 0.0977424755692482 0.38218170404434204 2.3774232640862465 -0.03240689 0.032742947 0.00033605843782424927 -8.840415954589844 10.7508544921875 0.09042805433273315 0.38317644596099854 2.384043037891388 -0.031795744 0.032158833 0.0003630891442298889
9.299999999999983 -9.393115997314453 11.292976379394531 0.1128755584359169 0.3681721091270447 2.3809080496430397 -0.033631727 0.03397823 0.0003465041518211365 -9.217971801757812 11.128135681152344 0.10476238280534744 0.3691073954105377 2.3840336576104164 -0.033047706 0.033410814 0.0003631077706813812
9.599999999999966 -9.769474029541016 11.668331146240234 0.13099151849746704 0.35449928045272827 2.384347915649414 -0.034872327 0.035228692 0.00035636499524116516 -9.565757751464844 11.472454071044922 0.12207210808992386 0.3553217351436615 2.3840901628136635 -0.034192283 0.0345554 0.0003631189465522766
9.899999999999977 -10.156661987304688 12.050666809082031 0.15197396278381348 0.341103196144104 2.3870819807052612 -0.03614451 0.03650824 0.00036372989416122437 -9.956375122070312 11.856372833251953 0.14225886762142181 0.3418070375919342 2.3840636163949966 -0.03547839 0.03584153 0.0003631375730037689
10.199999999999989 -10.560569763183594 12.44552230834961 0.17565661668777466 0.32788074016571045 2.3884899020195007 -0.037468173 0.037835337 0.00036716461181640625 -10.32965087890625 12.219963073730469 0.1652231514453888 0.3285520076751709 2.3840873539447784 -0.036699567 0.03706272 0.00036315247416496277
10.5 -10.985488891601562 12.857845306396484 0.20191819965839386 0.314879447221756 2.3891540616750717 -0.038858254 0.03922635 0.00036809593439102173 -10.746135711669922 12.623733520507812 0.19086018204689026 0.3155457079410553 2.384003698825836 -0.038063042 0.038426217 0.00036317482590675354
10.799999999999983 -11.43172836303711 13.28824234008789 0.23072676360607147 0.30223348736763 2.3894742280244827 -0.040315043 0.040682662 0.0003676190972328186 -11.154937744140625 13.017166137695312 0.2190602570772171 0.3027789890766144 2.384067639708519 -0.0393943 0.039757494 0.00036319345235824585
11.099999999999966 -11.897907257080078 13.735881805419922 0.26214614510536194 0.2898671627044678 2.3899878561496735 -0.041834213 0.04220114 0.0003669261932373047 -11.60850715637207 13.452693939208984 0.2497040331363678 0.29024314880371094 2.384133964776993 -0.040873393 0.041236613 0.0003632195293903351
11.399999999999977 -12.393854141235352 14.211368560791016 0.2957547903060913 0.2775719165802002 2.3908411264419556 -0.043448772 0.04381727 0.0003684982657432556 -12.066967010498047 13.890510559082031 0.2826627492904663 0.27793166041374207 2.3841379582881927 -0.04236273 0.042725977 0.0003632456064224243
11.699999999999989 -12.922248840332031 14.717269897460938 0.3315732479095459 0.2654183506965637 2.392012655735016 -0.045167923 0.04553866 0.0003707371652126312 -12.571311950683594 14.371696472167969 0.3177933394908905 0.2658388912677765 2.384016752243042 -0.044002727 0.044366002 0.000363275408744812
12.0 -13.484598159790039 15.254478454589844 0.36910802125930786 0.25343284010887146 2.392421156167984 -0.04699642 0.047368255 0.0003718361258506775 -13.094095230102539 14.869285583496094 0.35493746399879456 0.2539617717266083 2.3840895891189575 -0.045699626 0.04606293 0.0003633052110671997
12.299999999999983 -14.070178985595703 15.81292724609375 0.40844231843948364 0.24178282916545868 2.392973408102989 -0.04889724 0.04927057 0.0003733299672603607 -13.663875579833984 15.411735534667969 0.39391618967056274 0.24229855835437775 2.384074702858925 -0.047550667 0.047914013 0.0003633461892604828
12.599999999999966 -14.698501586914062 16.411792755126953 0.4491940438747406 0.230125293135643 2.3926105052232742 -0.05093708 0.051310442 0.0003733634948730469 -14.282060623168945 16.000736236572266 0.43452733755111694 0.23085010051727295 2.38405305147171 -0.049560577 0.049923964 0.00036338716745376587
12.899999999999977 -15.403902053833008 17.08273696899414 0.49151208996772766 0.2188306450843811 2.3891776502132416 -0.053233713 0.053595606 0.00036189332604408264 -14.906713485717773 16.59454345703125 0.4765397012233734 0.2196197360754013 2.3839894086122513 -0.051585633 0.05194907 0.0003634355962276459
13.199999999999989 -16.15985870361328 17.802684783935547 0.5349138379096985 0.20785634219646454 2.3855962604284286 -0.055695277 0.056045324 0.00035004690289497375 -15.629348754882812 17.285133361816406 0.5196829438209534 0.20861266553401947 2.3840802162885666 -0.05393952 0.05430302 0.0003634989261627197
13.5 -16.990705490112305 18.59625244140625 0.5799222588539124 0.19719283282756805 2.3826620429754257 -0.058406126 0.058743834 0.0003377087414264679 -16.407087326049805 18.02971649169922 0.5636422634124756 0.19783738255500793 2.3841088116168976 -0.05647462 0.05683819 0.0003635697066783905
13.799999999999983 -17.84899139404297 19.418930053710938 0.6248178482055664 0.18647263944149017 2.3812291473150253 -0.06120268 0.061536647 0.00033396854996681213 -17.181201934814453 18.769920349121094 0.6080415844917297 0.18730482459068298 2.3840648233890533 -0.058990665 0.0593543 0.0003636367619037628
14.099999999999966 -18.728809356689453 20.263134002685547 0.6683480143547058 0.1759430170059204 2.37861567735672 -0.06406658 0.0643978 0.0003312155604362488 -18.059776306152344 19.61443328857422 0.6524189114570618 0.17702746391296387 2.3841033577919006 -0.061857935 0.062221665 0.00036372989416122437
14.399999999999977 -19.665328979492188 21.164268493652344 0.7109531760215759 0.16579648852348328 2.3756891787052155 -0.06711857 0.06744713 0.0003285631537437439 -18.976484298706055 20.497318267822266 0.696205735206604 0.16702057421207428 2.384060278534889 -0.06485048 0.065214306 0.0003638267517089844
14.699999999999989 -20.67776107788086 22.142147064208984 0.7530624866485596 0.15608921647071838 2.373537689447403 -0.070426404 0.070751674 0.00032526999711990356 -19.97404670715332 21.462142944335938 0.7386794090270996 0.15730001032352448 2.3840756565332413 -0.06811545 0.068479404 0.0003639534115791321
15.0 -21.687191009521484 23.11810302734375 0.7913963198661804 0.1465916931629181 2.368900030851364 -0.07372218 0.0740417 0.00031951814889907837 -20.966293334960938 22.423553466796875 0.7789211869239807 0.14788241684436798 2.384063735604286 -0.071360946 0.07172501 0.00036406517028808594
15.299999999999983 -22.71531105041504 24.114669799804688 0.8269557952880859 0.13736657798290253 2.363681122660637 -0.07708354 0.07739391 0.0003103688359260559 -22.00229263305664 23.431774139404297 0.8157531023025513 0.13878287374973297 2.3840174823999405 -0.074758045 0.07512224 0.00036419183015823364
15.599999999999966 -23.758590698242188 25.134822845458984 0.8575547933578491 0.12840904295444489 2.362195983529091 -0.08050352 0.08081815 0.0003146231174468994 -23.041650772094727 24.448020935058594 0.8476994037628174 0.1300143301486969 2.3840838968753815 -0.07817333 0.07853765 0.00036431849002838135
15.899999999999977 -24.811630249023438 26.173179626464844 0.8840982913970947 0.11994326114654541 2.3655909299850464 -0.08397057 0.0842959 0.00032532960176467896 -23.964033126831055 25.35354995727539 0.87298983335495 0.12158598750829697 2.384092651307583 -0.0812024 0.081566826 0.0003644227981567383
16.19999999999999 -25.686445236206055 27.042617797851562 0.9005773663520813 0.11169682443141937 2.3684467524290085 -0.086852044 0.08718931 0.00033726543188095093 -24.906028747558594 26.28689193725586 0.8896521925926208 0.11350072175264359 2.38401610404253 -0.08431776 0.08468229 0.00036453455686569214
16.5 -26.462726593017578 27.82919692993164 0.9048128724098206 0.10380890220403671 2.3750921115279198 -0.089428246 0.08979258 0.0003643333911895752 -25.5976619720459 26.98023223876953 0.895788311958313 0.10575753450393677 2.3841161131858826 -0.0866068 0.08697139 0.0003645867109298706
16.799999999999983 -27.009763717651367 28.398239135742188 0.8979110717773438 0.09651006758213043 2.3828965574502945 -0.091263734 0.09164831 0.00038457661867141724 -26.189071655273438 27.584861755371094 0.8899568915367126 0.09834931790828705 2.384096309542656 -0.08858662 0.08895125 0.00036463141441345215
17.099999999999966 -27.270889282226562 28.692626953125 0.8751497864723206 0.0898260846734047 2.3867135420441628 -0.09216547 0.09256227 0.00039680302143096924 -26.48244285583496 27.903614044189453 0.8716197609901428 0.09126803278923035 2.3840589821338654 -0.08958583 0.08995048 0.000364646315574646
17.399999999999977 -27.30160903930664 28.765762329101562 0.8403370976448059 0.08308988064527512 2.387580268085003 -0.092317775 0.092717305 0.00039952993392944336 -26.637447357177734 28.09554672241211 0.8413697481155396 0.08450540900230408 2.3839745223522186 -0.090147965 0.09051262 0.0003646537661552429
17.69999999999999 -27.140748977661133 28.65814208984375 0.7943779230117798 0.07661842554807663 2.3883894607424736 -0.091848806 0.092252396 0.00040359050035476685 -26.542530059814453 28.047683715820312 0.8008376955986023 0.07805731147527695 2.3840486630797386 -0.08988784 0.0902525 0.0003646537661552429
18.0 -26.861600875854492 28.435791015625 0.7413840293884277 0.07043316960334778 2.3860073387622833 -0.09099871 0.09139352 0.0003948137164115906 -26.370037078857422 27.929840087890625 0.7523087859153748 0.07192296534776688 2.3840347602963448 -0.089386545 0.08975119 0.000364646315574646
18.299999999999983 -26.494022369384766 28.128662109375 0.6831810474395752 0.06451020389795303 2.3823309913277626 -0.08986153 0.0902441 0.0003825724124908447 -26.04785919189453 27.667587280273438 0.6982538104057312 0.06610601395368576 2.384087912738323 -0.08839057 0.08875523 0.00036466121673583984
18.599999999999966 -26.0975399017334 27.797271728515625 0.6229228377342224 0.058884330093860626 2.3815389946103096 -0.08863275 0.08901192 0.00037917494773864746 -25.728540420532227 27.411033630371094 0.6409755349159241 0.0606117881834507 2.384080532938242 -0.08741356 0.08777823 0.0003646761178970337
18.899999999999977 -25.704490661621094 27.470699310302734 0.5625975728034973 0.05357617512345314 2.382382396608591 -0.08741819 0.08779748 0.0003792867064476013 -25.33718490600586 27.08334732055664 0.5824135541915894 0.05544694885611534 2.384022917598486 -0.086193904 0.086558595 0.00036469101905822754
19.19999999999999 -25.3280029296875 27.160629272460938 0.5033009648323059 0.048575326800346375 2.38450263440609 -0.08625728 0.08664133 0.00038404762744903564 -24.993425369262695 26.802783966064453 0.524099588394165 0.05061725154519081 2.3840754367411137 -0.08513714 0.08550184 0.0003647059202194214
19.5 -24.95968246459961 26.858009338378906 0.4451441466808319 0.04392970725893974 2.3874007277190685 -0.0851188 0.08551368 0.0003948807716369629 -24.62264633178711 26.493412017822266 0.46718716621398926 0.04612782597541809 2.3840806782245636 -0.08398409 0.08434881 0.00036472082138061523
19.799999999999983 -24.62792205810547 26.58881378173828 0.3909701406955719 0.03972052037715912 2.3915823847055435 -0.08409818 0.08450373 0.0004055500030517578 -24.313329696655273 26.242874145507812 0.4125201404094696 0.041982073336839676 2.3840466625988483 -0.083035916 0.083400644 0.00036472827196121216
20.099999999999966 -24.32721519470215 26.347156524658203 0.3399638831615448 0.03585324436426163 2.395758457481861 -0.083176315 0.083592765 0.0004164502024650574 -24.000240325927734 25.985416412353516 0.3606986403465271 0.03818231821060181 2.38405704498291 -0.082067735 0.08243247 0.0003647357225418091
20.399999999999977 -24.05398178100586 26.129379272460938 0.29194769263267517 0.03237124904990196 2.3997164331376553 -0.08233945 0.08276819 0.00042873620986938477 -23.74717140197754 25.78432846069336 0.3121442496776581 0.03472946584224701 2.3840307742357254 -0.08129747 0.081662215 0.000364743173122406
20.69999999999999 -23.80967140197754 25.93624496459961 0.24740038812160492 0.02926020696759224 2.4032341577112675 -0.081591666 0.0820331 0.00044143199920654297 -23.500690460205078 25.585941314697266 0.26714617013931274 0.031623609364032745 2.384020633995533 -0.08054106 0.08090581 0.00036475062370300293
21.0 -23.594919204711914 25.7681884765625 0.20665399730205536 0.026522809639573097 2.4064460787922144 -0.08093529 0.08138929 0.00045400112867355347 -23.309139251708984 25.438392639160156 0.2259015589952469 0.028863949701189995 2.3840188961476088 -0.07996419 0.08032895 0.00036475807428359985
21.299999999999983 -23.415794372558594 25.63094711303711 0.17031002044677734 0.024213919416069984 2.409676680341363 -0.080390796 0.08085689 0.00046609342098236084 -23.129714965820312 25.298805236816406 0.1885422319173813 0.026449313387274742 2.38408181630075 -0.07941993 0.07978469 0.00036475807428359985
21.599999999999966 -23.268251419067383 25.520858764648438 0.13830484449863434 0.022300397977232933 2.413212588056922 -0.07994457 0.08042316 0.0004785880446434021 -23.014535903930664 25.21908950805664 0.15515665709972382 0.02437809482216835 2.3840883560478687 -0.079086974 0.07945173 0.00036475807428359985
21.899999999999977 -23.154130935668945 25.439651489257812 0.1104617491364479 0.020723463967442513 2.4167057666927576 -0.07960368 0.080094725 0.0004910454154014587 -22.883302688598633 25.118907928466797 0.12580518424510956 0.022648697718977928 2.3840591218322515 -0.07868936 0.07905412 0.00036475807428359985
22.19999999999999 -23.08394432067871 25.394615173339844 0.08694852143526077 0.019576972350478172 2.4171963464468718 -0.079403356 0.07989633 0.000492975115776062 -22.830787658691406 25.09300994873047 0.10053153336048126 0.021259386092424393 2.384013209491968 -0.07855278 0.07891754 0.00036475807428359985
22.5 -23.045658111572266 25.375957489013672 0.06763570010662079 0.01881057769060135 2.4167456552386284 -0.079302594 0.079794556 0.0004919618368148804 -22.735918045043945 25.020328521728516 0.07937067747116089 0.020208651199936867 2.383989805355668 -0.078261055 0.07862581 0.00036475807428359985
22.799999999999983 -23.040559768676758 25.38507080078125 0.05269686132669449 0.018431944772601128 2.415639838203788 -0.079306215 0.079794206 0.00048799067735671997 -22.76995086669922 25.07219696044922 0.06235655024647713 0.019495081156492233 2.3840977251529694 -0.078403465 0.07876823 0.0003647655248641968
23.099999999999966 -23.067598342895508 25.420730590820312 0.04210088402032852 0.018410587683320045 2.4136437196284533 -0.079410106 0.07989144 0.000481337308883667 -22.740571975708008 25.056053161621094 0.04952619969844818 0.01911763846874237 2.3841250240802765 -0.07831792 0.078682676 0.00036475807428359985
23.399999999999977 -23.12674331665039 25.48318862915039 0.03589042276144028 0.01874312199652195 2.4110788572579622 -0.07961429 0.080086604 0.00047231465578079224 -22.819032669067383 25.14311981201172 0.04092450067400932 0.019075514748692513 2.3840871583670378 -0.07859348 0.078958236 0.00036475807428359985
23.69999999999999 -23.21819496154785 25.57248306274414 0.034145090728998184 0.01943117380142212 2.4078643657267094 -0.07991906 0.0803804 0.00046133995056152344 -22.82795524597168 25.15604019165039 0.03660813719034195 0.01936829462647438 2.3840613774955273 -0.07861965 0.07898442 0.0003647655248641968
24.0 -23.342788696289062 25.68956756591797 0.03695642575621605 0.02048793062567711 2.4042232260107994 -0.08032696 0.08077584 0.0004488825798034668 -22.992876052856445 25.320343017578125 0.03664771839976311 0.0199959184974432 2.384110601618886 -0.07917281 0.07953758 0.0003647655248641968
24.299999999999983 -23.510860443115234 25.84473419189453 0.04446979984641075 0.0219084732234478 2.4002520218491554 -0.08087359 0.08130832 0.0004347264766693115 -23.06539535522461 25.38733673095703 0.04113394021987915 0.020958619192242622 2.3840339351445436 -0.079397194 0.07976197 0.0003647729754447937
24.599999999999966 -23.723697662353516 26.03917694091797 0.056874990463256836 0.023700591176748276 2.3960548602044582 -0.08156206 0.08198187 0.00041981041431427 -23.283885955810547 25.595489501953125 0.05017736181616783 0.0222571212798357 2.3840380292385817 -0.080112875 0.08047765 0.0003647729754447937
24.899999999999977 -23.981618881225586 26.273513793945312 0.07432965189218521 0.025890160351991653 2.3921147249639034 -0.08239353 0.08279865 0.00040512531995773315 -23.468313217163086 25.764564514160156 0.06391746550798416 0.023892275989055634 2.38406103849411 -0.080699965 0.081064746 0.0003647804260253906
25.19999999999999 -24.29399299621582 26.55701446533203 0.09703262895345688 0.028491804376244545 2.3885459024459124 -0.08339912 0.08379041 0.0003912895917892456 -23.728492736816406 26.00415802001953 0.08252342790365219 0.0258653461933136 2.384054057300091 -0.08153557 0.08190036 0.00036478787660598755
25.5 -24.665498733520508 26.894115447998047 0.12518568336963654 0.03151094168424606 2.3853133395314217 -0.08459381 0.08497234 0.0003785267472267151 -23.952861785888672 26.20258331298828 0.10620443522930145 0.028177594766020775 2.3841035570949316 -0.08223516 0.082599945 0.00036478787660598755
25.799999999999983 -25.09285545349121 27.282546997070312 0.15950973331928253 0.03485618531703949 2.3840574622154236 -0.08596532 0.086336374 0.0003710538148880005 -24.53728675842285 26.755374908447266 0.13520990312099457 0.030830830335617065 2.3841288834810257 -0.0841587 0.08452353 0.00036482512950897217
26.099999999999966 -25.58778953552246 27.733856201171875 0.20030659437179565 0.038593046367168427 2.384966306388378 -0.08755192 0.08792189 0.0003699660301208496 -24.612091064453125 26.792503356933594 0.1698632687330246 0.03382541984319687 2.38410098105669 -0.08431554 0.08468037 0.0003648325800895691
26.399999999999977 -26.16790008544922 28.265361785888672 0.2480190247297287 0.042731814086437225 2.388212539255619 -0.08941215 0.08978811 0.00037595629692077637 -25.38426399230957 27.520648956298828 0.2105288952589035 0.03716364875435829 2.3840775080025196 -0.08685196 0.08721687 0.00036490708589553833
26.69999999999999 -26.85157012939453 28.895305633544922 0.3032311797142029 0.04724821075797081 2.3942148946225643 -0.09160649 0.09199694 0.0003904476761817932 -25.67241859436035 27.75800323486328 0.2577032744884491 0.04084426164627075 2.3841321766376495 -0.08770785 0.088072754 0.00036490708589553833
27.0 -27.657716751098633 29.641437530517578 0.3669581413269043 0.052119940519332886 2.4027988612651825 -0.09419677 0.09460878 0.0004120171070098877 -26.56100845336914 28.58819580078125 0.3119584918022156 0.044867757707834244 2.384013596922159 -0.09060364 0.09096864 0.0003649964928627014
27.299999999999983 -28.616910934448242 30.530521392822266 0.4399876594543457 0.057417552918195724 2.411015670746565 -0.09728286 0.09771402 0.00043116509914398193 -27.11406135559082 29.074840545654297 0.3740738332271576 0.049229755997657776 2.384082779288292 -0.092324845 0.09268988 0.00036503374576568604
27.599999999999966 -29.772762298583984 31.602611541748047 0.5233774185180664 0.0628666877746582 2.416093349456787 -0.10100839 0.10144855 0.000440157949924469 -28.21773338317871 30.102886199951172 0.4450018107891083 0.0539257675409317 2.384080395102501 -0.09590572 0.096270904 0.0003651827573776245
27.899999999999977 -31.20716094970703 32.93937301635742 0.6195299625396729 0.06850586086511612 2.4202478900551796 -0.10564497 0.1060888 0.00044383108615875244 -29.145015716552734 30.944061279296875 0.5260629653930664 0.0589437410235405 2.3840522691607475 -0.09884879 0.09921406 0.0003652721643447876
28.19999999999999 -32.9942512512207 34.613372802734375 0.7289060354232788 0.07445412129163742 2.422481708228588 -0.11143329 0.11187871 0.0004454180598258972 -30.644874572753906 32.34571075439453 0.6189917325973511 0.0642671212553978 2.384095035493374 -0.1037107 0.104076244 0.00036554038524627686
28.5 -35.30236053466797 36.78917694091797 0.8552908301353455 0.08062747120857239 2.422734707593918 -0.118929215 0.11937266 0.0004434436559677124 -32.197933197021484 33.78583908081055 0.7263099551200867 0.06986483186483383 2.384080670773983 -0.10870215 0.10906797 0.00036581605672836304
28.799999999999983 -38.44397735595703 39.774837493896484 1.0062839984893799 0.08740127831697464 2.4245454147458076 -0.12916394 0.12960768 0.00044374167919158936 -34.516273498535156 35.97309875488281 0.8516578674316406 0.0756886675953865 2.3841717913746834 -0.11623666 0.1166031 0.00036644190549850464
29.099999999999966 -43.10308074951172 44.249176025390625 1.1882274150848389 0.09402472525835037 2.4283474162220955 -0.14440227 0.14485979 0.00045752525329589844 -37.41475296020508 38.716407775878906 1.000779628753662 0.0816517174243927 2.384086161851883 -0.12565023 0.12601765 0.00036741793155670166
29.399999999999977 -51.91127395629883 52.81813049316406 1.4026215076446533 0.10040750354528427 2.409885548055172 -0.1734195 0.17384827 0.00042876601219177246 -42.025146484375 43.13883972167969 1.1827278137207031 0.08759430050849915 2.3840153515338898 -0.14073358 0.14110354 0.00036995112895965576
29.69999999999999 -67.83946990966797 68.7666015625 1.468982219696045 0.1052868440747261 2.5014007166028023 -0.22676313 0.22725117 0.00048804283142089844 -50.188690185546875 51.072479248046875 1.4071539640426636 0.09314464777708054 2.384087674319744 -0.1675958 0.16797379 0.00037798285484313965
30.0 -50.96147155761719 51.85057830810547 1.4029815196990967 0.10988499224185944 2.4019732624292374 -0.17018533 0.1707285 0.0005431771278381348 -75.58963012695312 76.51437377929688 1.3624439239501953 0.09684675186872482 2.38403432816267 -0.25249845 0.2529566 0.00045815110206604004
30.299999999999983 -39.32297134399414 40.39588928222656 1.2327443361282349 0.1166805624961853 2.422342836856842 -0.13158305 0.13214353 0.0005604773759841919 -52.523929595947266 53.40766143798828 1.3998526334762573 0.10047075152397156 2.3840552270412445 -0.17543414 0.17595822 0.0005240738391876221
30.599999999999966 -36.771148681640625 37.97709655761719 1.096024990081787 0.12525534629821777 2.4272282123565674 -0.12347302 0.1240249 0.0005518794059753418 -39.316280364990234 40.3834114074707 1.2103335857391357 0.1067207008600235 2.384185329079628 -0.1315499 0.13209537 0.0005454719066619873
30.899999999999977 -30.289180755615234 31.593067169189453 0.9864318370819092 0.1345304697751999 2.424848720431328 -0.10188511 0.10241696 0.0005318522453308105 -37.24618911743164 38.449119567871094 1.0668450593948364 0.11437736451625824 2.384152874350548 -0.12507173 0.12561767 0.0005459338426589966
31.19999999999999 -29.931438446044922 31.31603240966797 0.9012276530265808 0.1455504596233368 2.4313720762729645 -0.101032384 0.10155811 0.0005257278680801392 -30.447656631469727 31.755239486694336 0.9535273909568787 0.12310200929641724 2.3842122554779053 -0.10240649 0.10295813 0.0005516409873962402
31.5 -25.458436965942383 26.89559555053711 0.8201829195022583 0.15714313089847565 2.4144846349954605 -0.08609909 0.08658232 0.00048322975635528564 -30.16614532470703 31.555391311645508 0.8620800971984863 0.13285492360591888 2.3841810077428818 -0.10180875 0.10236039 0.0005516409873962402
31.799999999999983 -25.48845100402832 26.98349380493164 0.7622931003570557 0.1701616793870926 2.4274975806474686 -0.08647626 0.086971074 0.0004948154091835022 -25.36277961730957 26.81804656982422 0.7853947281837463 0.14354917407035828 2.384210854768753 -0.085746765 0.086301275 0.0005545094609260559
32.099999999999966 -21.76443862915039 23.291244506835938 0.6999062299728394 0.18341675400733948 2.4101288616657257 -0.073999636 0.07445913 0.00045949220657348633 -25.43646240234375 26.944900512695312 0.7205333113670349 0.15522578358650208 2.3841972053050995 -0.086266205 0.08682072 0.0005545169115066528
32.39999999999998 -21.58222770690918 23.138282775878906 0.6523666381835938 0.19841647148132324 2.4068381786346436 -0.07359296 0.07403204 0.00043907761573791504 -21.73440933227539 23.28634262084961 0.6644260287284851 0.1678445041179657 2.3842038214206696 -0.073862806 0.07441903 0.0005562230944633484
32.69999999999999 -18.905519485473633 20.47754669189453 0.6054985523223877 0.21452370285987854 2.3920494616031647 -0.064634524 0.065036744 0.00040221959352493286 -21.831939697265625 23.418895721435547 0.6158357858657837 0.1814660131931305 2.384257823228836 -0.07440777 0.074964 0.0005562305450439453
33.0 -18.556650161743164 20.141319274902344 0.566491425037384 0.23126190900802612 2.38242244720459 -0.06361714 0.06398976 0.0003726184368133545 -18.85165023803711 20.46662139892578 0.5731967687606812 0.19607114791870117 2.384239077568054 -0.06440985 0.064967185 0.00055733323097229
33.29999999999998 -16.20244598388672 17.79531478881836 0.5318737626075745 0.24980469048023224 2.3745472580194473 -0.055721175 0.056071118 0.0003499425947666168 -18.867206573486328 20.503719329833984 0.5359183549880981 0.21172910928726196 2.3841602206230164 -0.06463586 0.06519319 0.00055733323097229
33.599999999999966 -16.12654685974121 17.719009399414062 0.5004186034202576 0.2681442201137543 2.3610253632068634 -0.055607975 0.055921976 0.0003140009939670563 -16.42741584777832 18.079959869384766 0.5031219720840454 0.2284359484910965 2.384101942181587 -0.056445964 0.057004046 0.0005580820143222809
33.89999999999998 -13.86549186706543 15.456554412841797 0.4744531214237213 0.28889545798301697 2.3544111251831055 -0.04800139 0.048295822 0.00029443204402923584 -16.27364158630371 17.937034606933594 0.47450628876686096 0.24626611173152924 2.384165421128273 -0.056064673 0.056622755 0.0005580820143222809
34.19999999999999 -13.833202362060547 15.410846710205078 0.45108363032341003 0.3098338544368744 2.3385618329048157 -0.04801521 0.048263073 0.00024786219000816345 -14.272722244262695 15.942070007324219 0.44956061244010925 0.2652307450771332 2.384139120578766 -0.049348168 0.04990675 0.0005585812032222748
34.5 -11.801322937011719 13.371101379394531 0.4333856701850891 0.3330835998058319 2.3362477123737335 -0.041170925 0.041410055 0.00023913010954856873 -13.94993782043457 15.620494842529297 0.4281305968761444 0.2854081690311432 2.384095788002014 -0.048366196 0.048924793 0.0005585961043834686
34.79999999999998 -11.502235412597656 13.050006866455078 0.41761720180511475 0.3570232391357422 2.322411894798279 -0.040253434 0.040448878 0.00019544363021850586 -12.17959213256836 13.847034454345703 0.40991973876953125 0.3068240284919739 2.384186089038849 -0.042417828 0.042976815 0.0005589872598648071
35.099999999999966 -9.807676315307617 11.336181640625 0.40501028299331665 0.3824031949043274 2.315918803215027 -0.034549117 0.034726765 0.0001776479184627533 -11.784355163574219 13.444007873535156 0.39486926794052124 0.3295637369155884 2.384085714817047 -0.041170325 0.041729327 0.000559002161026001
35.39999999999998 -9.412199020385742 10.913101196289062 0.39523208141326904 0.4093359708786011 2.3054702281951904 -0.033286773 0.03343279 0.00014601647853851318 -10.19267463684082 11.840335845947266 0.3828129172325134 0.35366424918174744 2.384138375520706 -0.035817835 0.03637716 0.0005593262612819672
35.69999999999999 -7.847908020019531 9.319217681884766 0.3878757059574127 0.4377913773059845 2.2969767451286316 -0.028015506 0.028139545 0.00012403912842273712 -9.683963775634766 11.315189361572266 0.37375760078430176 0.3792176842689514 2.384200870990753 -0.034167685 0.03472704 0.0005593560636043549
36.0 -7.363613128662109 8.805976867675781 0.3861142694950104 0.4674704074859619 2.295948415994644 -0.026437806 0.02655625 0.00011844374239444733 -8.211414337158203 9.821647644042969 0.3676292598247528 0.4062708914279938 2.384133458137512 -0.029210487 0.029770114 0.0005596261471509933
36.29999999999998 -5.801933288574219 7.211193084716797 0.38587117195129395 0.49899014830589294 2.294121116399765 -0.021165626 0.021281358 0.00011573173105716705 -7.5845184326171875 9.16928482055664 0.36448249220848083 0.434918075799942 2.384166955947876 -0.027144 0.027703675 0.0005596745759248734
36.599999999999966 -5.175113677978516 6.5527496337890625 0.38931190967559814 0.5300336480140686 2.2969815135002136 -0.019090494 0.01922315 0.00013265572488307953 -6.172405242919922 7.727039337158203 0.36430877447128296 0.46520715951919556 2.3841500282287598 -0.02238409 0.022944016 0.0005599260330200195
36.89999999999998 -3.8405532836914062 5.173789978027344 0.3948719799518585 0.564845085144043 2.292953759431839 -0.014588425 0.014710892 0.0001224670559167862 -5.418907165527344 6.938640594482422 0.36719536781311035 0.49722039699554443 2.384149193763733 -0.019875016 0.020435011 0.0005599949508905411
37.19999999999999 -2.6675567626953125 3.9532203674316406 0.40374600887298584 0.6008675694465637 2.2902771830558777 -0.01063646 0.010752618 0.00011615827679634094 -4.020793914794922 5.500743865966797 0.37317150831222534 0.5309818387031555 2.384103298187256 -0.015155511 0.015715754 0.0005602426826953888
37.5 -1.3854255676269531 2.617351531982422 0.41530293226242065 0.6385073661804199 2.2857362627983093 -0.006308075 0.006412234 0.00010415911674499512 -3.1292762756347656 4.564586639404297 0.38232627511024475 0.5665205717086792 2.384157210588455 -0.012166592 0.012726936 0.0005603432655334473
37.79999999999998 -0.12325668334960938 1.2999420166015625 0.4286435544490814 0.6765573024749756 2.28188619017601 -0.002046153 0.0021461323 9.997934103012085e-05 -1.6988906860351562 3.084606170654297 0.39467018842697144 0.6037687659263611 2.384154438972473 -0.0073312707 0.007891874 0.000560603104531765
38.099999999999966 1.2222404479980469 -0.10222625732421875 0.4454140067100525 0.7156321406364441 2.2810603380203247 0.0025029704 -0.002401486 0.00010148435831069946 -0.6579246520996094 1.9891929626464844 0.41020819544792175 0.6425919532775879 2.3840684592723846 -0.0038253563 0.0043860953 0.0005607390776276588
38.39999999999998 2.662994384765625 -1.6002235412597656 0.4655029773712158 0.7552298307418823 2.2835036516189575 0.0073795468 -0.007272642 0.00010690465569496155 0.8336105346679688 0.4390869140625 0.42878320813179016 0.6826509833335876 2.3841316401958466 0.0012223521 -0.00066132983 0.0005610223161056638
38.69999999999999 4.056186676025391 -3.0485992431640625 0.4859497845172882 0.792502224445343 2.2860394418239594 0.012094546 -0.0119785 0.00011604651808738708 2.017780303955078 -0.8070640563964844 0.4500732421875 0.7233628034591675 2.3841522932052612 0.0052217916 -0.0046605915 0.0005612000823020935
39.0 5.331439971923828 -4.375951766967773 0.50555020570755 0.8260873556137085 2.2871257662773132 0.016409017 -0.016288348 0.00012066960334777832 3.5498046875 -2.4026451110839844 0.47336360812187195 0.7636807560920715 2.384203940629959 0.010409944 -0.009848445 0.0005614990368485451
39.29999999999998 6.482215881347656 -5.571916580200195 0.5234436392784119 0.854529619216919 2.2882725596427917 0.02030091 -0.020184427 0.00011648237705230713 4.7809295654296875 -3.6961822509765625 0.4974254071712494 0.8019512295722961 2.3841239511966705 0.014572696 -0.014011004 0.0005616918206214905
39.599999999999966 7.4269256591796875 -6.549510955810547 0.5399468541145325 0.8755699396133423 2.2929314970970154 0.023493648 -0.023388878 0.00010477006435394287 6.388603210449219 -5.360307693481445 0.5202306509017944 0.8356627225875854 2.3841888904571533 0.020020712 -0.01945869 0.0005620215088129044
39.89999999999998 7.814186096191406 -6.958932876586914 0.5469104051589966 0.8835024237632751 2.285666048526764 0.02479022 -0.024732098 5.812197923660278e-05 6.997241973876953 -6.013566970825195 0.5389890670776367 0.8615228533744812 2.3841869235038757 0.022065952 -0.021503884 0.0005620680749416351
40.19999999999999 8.021900177001953 -7.150514602661133 0.5441462993621826 0.8802069425582886 2.2957388162612915 0.025479913 -0.025416143 6.376951932907104e-05 8.165435791015625 -7.207548141479492 0.5504143834114075 0.875882089138031 2.3841841220855713 0.026020847 -0.025458606 0.0005622413009405136
40.5 7.659503936767578 -6.751132965087891 0.5299389362335205 0.8604310750961304 2.2987409830093384 0.024230905 -0.024164222 6.668269634246826e-05 8.060518264770508 -7.104228973388672 0.5519253015518188 0.8760332465171814 2.384247839450836 0.025643682 -0.025081439 0.0005622431635856628
40.79999999999998 7.082286834716797 -6.1160430908203125 0.5096741914749146 0.8314005732536316 2.3073185086250305 0.022253737 -0.022167325 8.641183376312256e-05 8.183128356933594 -7.203168869018555 0.5427890419960022 0.8614814281463623 2.3842299580574036 0.02604586 -0.025483616 0.0005622450262308121
41.099999999999966 6.1166534423828125 -5.091411590576172 0.484237402677536 0.7929108738899231 2.3023901283740997 0.018954732 -0.01888001 7.472187280654907e-05 7.247337341308594 -6.221935272216797 0.524581789970398 0.834259033203125 2.38424289226532 0.02284623 -0.02228387 0.0005623586475849152
41.39999999999998 5.120307922363281 -4.023983001708984 0.457423597574234 0.7504814267158508 2.3042299449443817 0.015552741 -0.015465457 8.728355169296265e-05 6.6152191162109375 -5.529264450073242 0.5003190636634827 0.7979292869567871 2.384203016757965 0.02068429 -0.02012188 0.0005624108016490936
41.69999999999999 4.0265960693359375 -2.863475799560547 0.43205785751342773 0.7059270143508911 2.3011051416397095 0.011820056 -0.011737518 8.253753185272217e-05 5.324802398681641 -4.169923782348633 0.4731634557247162 0.7561049461364746 2.3841470181941986 0.016279167 -0.01571654 0.0005626268684864044
42.0 3.0035858154296875 -1.7725143432617188 0.4090312421321869 0.6617746353149414 2.301877349615097 0.008330829 -0.008242551 8.827820420265198e-05 4.444694519042969 -3.217884063720703 0.44569021463394165 0.7117112278938293 2.3842118978500366 0.0132758245 -0.012713098 0.0005627265200018883
42.29999999999998 2.0051422119140625 -0.7064399719238281 0.38984203338623047 0.6194624304771423 2.308006703853607 0.0049280226 -0.0048246123 0.00010341033339500427 3.1741256713867188 -1.876373291015625 0.4196491837501526 0.6667221188545227 2.384123682975769 0.0089407265 -0.008377791 0.0005629351362586021
42.599999999999966 1.0673027038574219 0.29431915283203125 0.3727305829524994 0.5786163210868835 2.312968760728836 0.0017349087 -0.001616329 0.00011857971549034119 2.29656982421875 -0.930999755859375 0.3961462080478668 0.6224039793014526 2.3841202557086945 0.0059505375 -0.0053875027 0.000563034787774086
42.89999999999998 0.17146682739257812 1.2477264404296875 0.3589146137237549 0.5389638543128967 2.3170717358589172 -0.0013123751 0.0014433004 0.00013092532753944397 1.1585502624511719 0.2703819274902344 0.3757936358451843 0.5794650316238403 2.384190857410431 0.0020716654 -0.0015084634 0.0005632019601762295
43.19999999999999 -0.6875152587890625 2.1591835021972656 0.34796926379203796 0.5004107356071472 2.3200482428073883 -0.004230704 0.004374031 0.00014332681894302368 0.3552436828613281 1.1316909790039062 0.35892152786254883 0.5383053421974182 2.3841615319252014 -0.00065904943 0.0012223342 0.0005632847896777093
43.5 -1.5029220581054688 3.0214576721191406 0.34008538722991943 0.46346327662467957 2.322084277868271 -0.006995771 0.0071519986 0.0001562274992465973 -0.64483642578125 2.184276580810547 0.34565988183021545 0.49909380078315735 2.3841938376426697 -0.0040607876 0.0046242005 0.0005634129047393799
43.79999999999998 -2.2823562622070312 3.8419456481933594 0.3355405330657959 0.42827117443084717 2.323401093482971 -0.009633474 0.009801608 0.00016813352704048157 -1.3750457763671875 2.9612350463867188 0.33604753017425537 0.46189674735069275 2.3841335475444794 -0.006534605 0.007098086 0.0005634813569486141
44.099999999999966 -3.0244178771972656 4.619049072265625 0.33468616008758545 0.3950510323047638 2.3243683874607086 -0.012138449 0.012316864 0.00017841532826423645 -2.2598876953125 3.88726806640625 0.33005231618881226 0.42669355869293213 2.3841262459754944 -0.009534842 0.010098424 0.0005635814741253853
44.39999999999998 -3.7382965087890625 5.362071990966797 0.3376961648464203 0.3638090491294861 2.3252806961536407 -0.014542174 0.014728652 0.00018647871911525726 -2.9319725036621094 4.595039367675781 0.32762426137924194 0.3934386968612671 2.384129822254181 -0.011801872 0.012365511 0.0005636382848024368
44.69999999999999 -4.425624847412109 6.071510314941406 0.344315767288208 0.3342871069908142 2.324488341808319 -0.016850695 0.017037947 0.0001872517168521881 -3.7302932739257812 5.423686981201172 0.32869237661361694 0.36205601692199707 2.3841421008110046 -0.014497419 0.015061137 0.0005637183785438538
45.0 -5.0735931396484375 6.733768463134766 0.3545577824115753 0.3066394329071045 2.321372538805008 -0.01901882 0.01919683 0.00017801113426685333 -4.363166809082031 6.081707000732422 0.3331925868988037 0.33247101306915283 2.384203791618347 -0.0166211 0.01718487 0.0005637705326080322
45.29999999999998 -5.688720703125 7.3575286865234375 0.3681469261646271 0.28053194284439087 2.3174868524074554 -0.021068944 0.021234816 0.00016587227582931519 -5.101341247558594 6.839851379394531 0.34105873107910156 0.30459997057914734 2.3841688334941864 -0.019100694 0.019664532 0.0005638375878334045
45.599999999999966 -6.30352783203125 7.976997375488281 0.3849973678588867 0.25598815083503723 2.314455062150955 -0.023111913 0.023268051 0.0001561380922794342 -5.699131011962891 7.4527435302734375 0.3522398769855499 0.27836874127388 2.384221136569977 -0.021093875 0.021657757 0.0005638822913169861
45.89999999999998 -6.928287506103516 8.6019287109375 0.40500620007514954 0.23288841545581818 2.311535820364952 -0.025182633 0.025329918 0.00014728493988513947 -6.428203582763672 8.191959381103516 0.3666892647743225 0.25370192527770996 2.384146988391876 -0.023531377 0.024095325 0.0005639474838972092
46.19999999999999 -7.560619354248047 9.231281280517578 0.4287284016609192 0.21115688979625702 2.3105472177267075 -0.027272642 0.02741553 0.0001428890973329544 -7.012809753417969 8.78201675415039 0.38437986373901367 0.23053593933582306 2.3841228038072586 -0.02546736 0.02603135 0.0005639903247356415
46.5 -8.211055755615234 9.875255584716797 0.4562762975692749 0.19117051362991333 2.3116466403007507 -0.02941809 0.029559039 0.00014094822108745575 -7.724052429199219 9.494144439697266 0.4052904546260834 0.20880772173404694 2.384190186858177 -0.02783131 0.028395362 0.0005640517920255661
46.79999999999998 -8.871040344238281 10.51983642578125 0.48699983954429626 0.1725717931985855 2.3083677142858505 -0.031588666 0.03171184 0.00012317299842834473 -8.301639556884766 10.067893981933594 0.42942267656326294 0.1884659230709076 2.3841430246829987 -0.02972983 0.030293923 0.0005640927702188492
47.099999999999966 -9.561161041259766 11.187583923339844 0.5204920768737793 0.1549995094537735 2.301914468407631 -0.033854056 0.0339507 9.664520621299744e-05 -9.055534362792969 10.813526153564453 0.45678526163101196 0.16945993900299072 2.384236991405487 -0.032225646 0.032789808 0.0005641616880893707
47.39999999999998 -10.280284881591797 11.878826141357422 0.5558234453201294 0.138400599360466 2.2927653044462204 -0.03620998 0.03627663 6.665289402008057e-05 -9.63583755493164 11.380859375 0.4874161183834076 0.15175078809261322 2.38418872654438 -0.034117837 0.034682035 0.0005641989409923553
47.69999999999999 -11.050928115844727 12.617881774902344 0.5931044816970825 0.12290262430906296 2.2829607650637627 -0.038732212 0.038772557 4.034489393234253e-05 -10.485036849975586 12.21258544921875 0.5213605165481567 0.1352984607219696 2.3842075765132904 -0.036923025 0.037487313 0.0005642883479595184
48.0 -11.86404800415039 13.396121978759766 0.6344912052154541 0.10872415453195572 2.275289334356785 -0.041389234 0.04140702 1.7784535884857178e-05 -11.102466583251953 12.807819366455078 0.5587059259414673 0.12007477134466171 2.384133480489254 -0.038924094 0.039488427 0.0005643330514431
48.29999999999998 -12.755525588989258 14.24993896484375 0.6795021295547485 0.09594328701496124 2.269858792424202 -0.04430304 0.044304125 1.084059476852417e-06 -11.983537673950195 13.662166595458984 0.5995510220527649 0.1060490682721138 2.3842290118336678 -0.041818086 0.042382512 0.0005644261837005615
48.599999999999966 -13.675073623657227 15.128070831298828 0.7279769778251648 0.08416090160608292 2.2651350870728493 -0.04729975 0.04728858 -1.1168420314788818e-05 -12.74308967590332 14.390060424804688 0.6440505385398865 0.09320031851530075 2.3842216059565544 -0.044283774 0.044848267 0.0005644932389259338
48.89999999999998 -14.659904479980469 16.065982818603516 0.7804924845695496 0.0734228566288948 2.2599936798214912 -0.050505016 0.05048058 -2.4434179067611694e-05 -13.704246520996094 15.314605712890625 0.692392110824585 0.08150629699230194 2.384257599711418 -0.047426365 0.04799097 0.0005646049976348877
49.19999999999999 -15.744783401489258 17.09667205810547 0.8371816277503967 0.06365688145160675 2.2527271658182144 -0.054033846 0.053991847 -4.199892282485962e-05 -14.620742797851562 16.189102172851562 0.7448425889015198 0.0709504708647728 2.3841524347662926 -0.05040101 0.05096571 0.0005647018551826477
49.5 -16.963468551635742 18.25570297241211 0.8992074131965637 0.05496397241950035 2.2464058063924313 -0.057999365 0.05794211 -5.725398659706116e-05 -15.743589401245117 17.264549255371094 0.8017408847808838 0.06151537224650383 2.384216111153364 -0.0540645 0.054629352 0.0005648508667945862
49.79999999999998 -18.345617294311523 19.571182250976562 0.9673347473144531 0.047344449907541275 2.2402441538870335 -0.062498793 0.06242605 -7.27437436580658e-05 -16.890880584716797 18.358295440673828 0.8635594844818115 0.05318630486726761 2.3841606453061104 -0.057791147 0.05835615 0.0005650036036968231
50.099999999999966 -19.943443298339844 21.09571075439453 1.041852593421936 0.040765080600976944 2.2348851300776005 -0.06770586 0.06762072 -8.514523506164551e-05 -18.28103256225586 19.688316345214844 0.9309238195419312 0.04594629257917404 2.3841538950800896 -0.062324036 0.06288927 0.0005652345716953278
50.39999999999998 -21.839038848876953 22.90951919555664 1.1241767406463623 0.035251349210739136 2.229908436536789 -0.073893115 0.07379727 -9.584426879882812e-05 -19.794788360595703 21.13446044921875 1.0047155618667603 0.03977762907743454 2.3841652795672417 -0.06725054 0.06781604 0.0005654990673065186
50.69999999999999 -24.10139274597168 25.084779739379883 1.2142120599746704 0.030757080763578415 2.228356134146452 -0.081286 0.08119638 -8.96155834197998e-05 -21.64842987060547 22.911787033081055 1.0861542224884033 0.03465760871767998 2.3841689936816692 -0.07330094 0.07386685 0.0005659088492393494
51.0 -26.95261573791504 27.839065551757812 1.3152642250061035 0.027385825291275978 2.229099864140153 -0.09062119 0.09055067 -7.051974534988403e-05 -23.811283111572266 24.987873077392578 1.1770074367523193 0.030557867139577866 2.3841552697122097 -0.08036027 0.08092673 0.0005664601922035217
51.29999999999998 -30.9439754486084 31.711977005004883 1.4336403608322144 0.02516702190041542 2.226808939129114 -0.1037384 0.10367569 -6.270408630371094e-05 -26.576202392578125 27.65311622619629 1.279819369316101 0.027439525350928307 2.3841727282851934 -0.089409195 0.089976564 0.0005673691630363464
51.599999999999966 -36.94061279296875 37.541194915771484 1.5802409648895264 0.023287639021873474 2.204110726714134 -0.12351637 0.123369545 -0.00014682859182357788 -30.15595817565918 31.116661071777344 1.3982465267181396 0.0252491794526577 2.3841986022889614 -0.10114423 0.101713136 0.0005689039826393127
51.89999999999998 -45.24092483520508 45.643699645996094 1.7402138710021973 0.02347639575600624 2.166465077549219 -0.15092209 0.15062205 -0.00030003488063812256 -35.352386474609375 36.17626190185547 1.5364071130752563 0.023909594863653183 2.3841921351850033 -0.11823922 0.11881137 0.0005721524357795715
52.19999999999999 -46.529666900634766 46.98120880126953 1.7630044221878052 0.020818142220377922 2.2353644650429487 -0.1553184 0.15509862 -0.00021977722644805908 -44.082008361816406 44.757198333740234 1.685727834701538 0.023301880806684494 2.3842196874320507 -0.14710295 0.14768437 0.0005814135074615479
52.5 -40.466651916503906 40.9944953918457 1.6337130069732666 0.021952664479613304 2.183509146794677 -0.1351085 0.13497062 -0.00013788044452667236 -55.090057373046875 55.732017517089844 1.7190189361572266 0.02320053242146969 2.384179612621665 -0.18378136 0.18437771 0.000596359372138977
52.79999999999998 -33.950767517089844 34.65332794189453 1.4879429340362549 0.023360244929790497 2.213863603770733 -0.11365684 0.113557525 -9.931623935699463e-05 -43.15686798095703 43.884552001953125 1.6330890655517578 0.023425133898854256 2.384198220446706 -0.14410864 0.14472248 0.0006138384342193604
53.099999999999966 -29.691877365112305 30.552221298217773 1.3499219417572021 0.025231778621673584 2.2354976534843445 -0.09970489 0.0996474 -5.748867988586426e-05 -34.077816009521484 34.971336364746094 1.466436505317688 0.02421066351234913 2.3841675240546465 -0.11404013 0.11466402 0.0006238892674446106
53.39999999999998 -26.600231170654297 27.595178604125977 1.222151756286621 0.02727949433028698 2.2443786840885878 -0.08960598 0.08958416 -2.1822750568389893e-05 -30.773542404174805 31.812232971191406 1.319726824760437 0.02572132647037506 2.3841387182474136 -0.10332151 0.10394667 0.0006251633167266846
53.69999999999999 -24.129154205322266 25.241668701171875 1.1071341037750244 0.03016950748860836 2.249818107113242 -0.081540495 0.0815537 1.3202428817749023e-05 -26.396133422851562 27.55940055847168 1.1928415298461914 0.028028178960084915 2.3841368444263935 -0.088859364 0.08948685 0.0006274878978729248
54.0 -22.1555118560791 23.37210464477539 1.005484700202942 0.03389177843928337 2.2559692673385143 -0.07511154 0.075160265 4.8726797103881836e-05 -24.9786376953125 26.2497615814209 1.0819400548934937 0.031179500743746758 2.384243441745639 -0.08437655 0.085004255 0.0006277039647102356
54.29999999999998 -20.55858612060547 21.86821746826172 0.9144384860992432 0.0384647399187088 2.262534573674202 -0.069923714 0.07000819 8.447468280792236e-05 -22.111587524414062 23.477264404296875 0.9832687973976135 0.03519272059202194 2.384138397872448 -0.07490542 0.07553413 0.0006287097930908203
54.599999999999966 -19.222307205200195 20.614601135253906 0.8326902389526367 0.04395801201462746 2.268942181020975 -0.06559087 0.0657084 0.00011752545833587646 -21.327606201171875 22.776966094970703 0.8947439193725586 0.04008905962109566 2.3841928727924824 -0.07249065 0.073119424 0.0006287768483161926
54.89999999999998 -18.070283889770508 19.53641128540039 0.758647084236145 0.05041182041168213 2.27518630027771 -0.06186013 0.06200786 0.00014773011207580566 -19.233888626098633 20.757675170898438 0.8145535588264465 0.04586862772703171 2.384208731353283 -0.06557324 0.066202536 0.0006292983889579773
55.19999999999999 -17.0530948638916 18.58484649658203 0.6913132071495056 0.05786340311169624 2.2809282429516315 -0.058566127 0.058742598 0.00017647072672843933 -18.719282150268555 20.309246063232422 0.7416777014732361 0.05254438519477844 2.3841859996318817 -0.06402136 0.064650685 0.000629328191280365
55.5 -16.137041091918945 17.726478576660156 0.6300452351570129 0.06636114418506622 2.28584386408329 -0.055597983 0.055799343 0.00020135939121246338 -17.097135543823242 18.746028900146484 0.6751665472984314 0.06011220067739487 2.3841721042990685 -0.058660027 0.059289675 0.0006296485662460327
55.79999999999998 -15.312776565551758 16.95046615600586 0.574461817741394 0.07586842775344849 2.288019835948944 -0.052926533 0.053142555 0.00021602213382720947 -16.704833984375 18.405948638916016 0.6144686937332153 0.06858449429273605 2.384167842566967 -0.057485934 0.0581156 0.000629667192697525
56.099999999999966 -14.57015609741211 16.249710083007812 0.5235546827316284 0.0864076316356659 2.2895162999629974 -0.05052057 0.050748277 0.0002277083694934845 -15.402448654174805 17.149574279785156 0.5590391755104065 0.07795918732881546 2.3841239884495735 -0.053179417 0.05380929 0.0006298720836639404
56.39999999999998 -13.888708114624023 15.60677719116211 0.4775865375995636 0.09789474308490753 2.293550357222557 -0.048312515 0.048557032 0.00024451687932014465 -15.064008712768555 16.851390838623047 0.5085533261299133 0.08825206756591797 2.3841875195503235 -0.052159306 0.05278919 0.0006298832595348358
56.69999999999999 -13.233888626098633 14.985431671142578 0.4360193610191345 0.11048725992441177 2.2980496659874916 -0.04618389 0.046446234 0.0002623423933982849 -13.982501983642578 15.804550170898438 0.46267837285995483 0.0994664877653122 2.3841930478811264 -0.04857927 0.049209293 0.0006300248205661774
57.0 -12.618650436401367 14.398765563964844 0.39832502603530884 0.12408002465963364 2.302520178258419 -0.044180866 0.044461235 0.0002803690731525421 -13.635185241699219 15.486503601074219 0.4212128520011902 0.11162391304969788 2.384155124425888 -0.04750386 0.0481339 0.0006300397217273712
57.29999999999998 -12.033924102783203 13.837047576904297 0.3648269474506378 0.13869445025920868 2.3066448718309402 -0.042272527 0.042569652 0.0002971254289150238 -12.766721725463867 14.642196655273438 0.38394901156425476 0.12473604083061218 2.3841599822044373 -0.044630695 0.045260824 0.0006301291286945343
57.599999999999966 -11.460968017578125 13.280094146728516 0.3360288143157959 0.15462753176689148 2.309782475233078 -0.04039451 0.040702686 0.00030817463994026184 -12.371591567993164 14.266170501708984 0.35075780749320984 0.1388309746980667 2.384167715907097 -0.043371014 0.044001162 0.0006301477551460266
57.89999999999998 -10.893569946289062 12.721466064453125 0.3116941452026367 0.17202962934970856 2.3116198927164078 -0.038525872 0.038839757 0.00031388550996780396 -11.653593063354492 13.562294006347656 0.3215131163597107 0.1539314240217209 2.3841454833745956 -0.040994592 0.0416248 0.000630207359790802
58.19999999999999 -10.342639923095703 12.173152923583984 0.29162031412124634 0.1908169388771057 2.3129502534866333 -0.036706224 0.03702177 0.00031554698944091797 -11.217510223388672 13.135498046875 0.29613709449768066 0.17007401585578918 2.384198933839798 -0.039577104 0.040207338 0.0006302334368228912
58.5 -9.798057556152344 11.625213623046875 0.27576586604118347 0.2110089361667633 2.313930869102478 -0.034901217 0.03521592 0.0003147050738334656 -10.58245849609375 12.504776000976562 0.2745606303215027 0.18729428946971893 2.384172424674034 -0.03746877 0.03809905 0.0006302818655967712
58.79999999999998 -9.254505157470703 11.072357177734375 0.2642067074775696 0.23269176483154297 2.3147504925727844 -0.03309274 0.033404298 0.00031155720353126526 -10.135128021240234 12.05698013305664 0.2567481994628906 0.20564068853855133 2.384240999817848 -0.035997987 0.036628295 0.0006303079426288605
59.099999999999966 -8.715137481689453 10.516891479492188 0.2574157118797302 0.2562384009361267 2.3154081106185913 -0.031292498 0.03159645 0.00030395016074180603 -9.520885467529297 11.437217712402344 0.24267512559890747 0.22516348958015442 2.3841708600521088 -0.033946935 0.034577288 0.000630352646112442
59.39999999999998 -8.139942169189453 9.919788360595703 0.255508154630661 0.2810969352722168 2.316451281309128 -0.029363241 0.029659014 0.00029577314853668213 -9.047988891601562 10.953845977783203 0.23234497010707855 0.2459269016981125 2.3841289579868317 -0.032375187 0.033005565 0.0006303787231445312
59.69999999999999 -7.4504241943359375 9.204216003417969 0.2585207223892212 0.30672091245651245 2.319033443927765 -0.027036602 0.027329238 0.0002926364541053772 -8.446449279785156 10.336822509765625 0.22577409446239471 0.26799991726875305 2.3841472417116165 -0.03035588 0.030986305 0.000630425289273262


==> graphs/double_pendulum/double_error_BlackBox_test.txt <==
mse_test
8.130977
0.3390859
24.04609
0.036000937
0.035475522
0.14808264
0.1361834
8.286849
8.492738
0.024313496


==> graphs/double_pendulum/double_error_BlackBox_train.txt <==
mse_train
2.1705232
8.771434
0.21007836
7.0305214
0.027413497
0.08225828
4.79857
0.13282448
0.6537794
7.484526
24.846663
7.2194705
8.15682
23.542898
8.039979
8.238022
0.021515243
7.394443
0.3771453
0.08698762
0.03247834
8.258903
2.9661062
8.565416
7.367973
0.073804416
2.2423804
7.456419
0.089548714
0.169861
0.0981538
0.27357313
7.9839373
0.31966007
0.23594579
3.7075975
0.21847098
8.599351
0.33583093
0.03925762


==> graphs/double_pendulum/double_error_noDegen_test.txt <==
mse_test
0.011264049
0.019979183
0.16123089
0.004392418
0.0037265737
0.010360187
0.0552894
0.11585242
0.016585752
0.0011078906


==> graphs/double_pendulum/double_error_noDegen_train.txt <==
mse_train
0.0052927374
0.0019516542
0.004348974
0.0060551804
0.008230279
0.005507766
0.0037393586
0.027943833
0.019997096
0.004476165
0.017454417
0.004370112
0.0050977776
0.00925322
0.017983561
0.0008222678
0.0033608077
0.0042871255
0.035776366
0.003018194
0.007660333
0.03643769
0.0025006554
0.0016749494
0.0045280475
0.04947874
0.005604054
0.0028716365
0.008651943
0.0004672063
0.00045787214
0.012660519
0.0009850116
0.0019099807
0.00038735842
0.0032443504
0.0013555138
0.0035907824
0.025506424
0.015083149


==> graphs/double_pendulum/double_error_noise_test.txt <==
mse_test
7.724213
2.9070334
1.2540882
0.33533603
0.22099875
0.070669994
0.19594744
0.36274618
8.249069
0.010873141


==> graphs/double_pendulum/double_error_noise_train.txt <==
mse_train
1.9139034
nan
1.1758713
0.051195364
0.39582977
0.1353957
4.368982
0.20650294
8.274884
0.3658661
nan
0.11983879
nan
nan
0.6015708
0.08659738
0.015221599
0.11480636
2.6017127
0.49842557
0.3421275
0.013088509
0.23287627
0.03335898
0.2053944
0.68741244
nan
0.06101154
0.13166936
0.09901885
0.18939964
0.064226255
0.16054896
0.037901692
0.036231466
1.5497141
0.08767646
0.16507824
0.066418074
0.13689874


==> graphs/double_pendulum/double_error_noiseless_test.txt <==
mse_test
0.018177975
0.015888857
0.009429785
0.00996479
0.0010815477
0.0011328977
0.05711331
0.06884715
0.018549375
0.0025876367


==> graphs/double_pendulum/double_error_noiseless_train.txt <==
mse_train
0.012220977
0.00942089
0.01485682
0.024503006
0.0042587146
0.006553596
0.010509896
0.015042165
0.0027251323
0.0035421702
0.046612926
0.0026359751
0.0035172123
0.0019688688
0.016089618
0.0005096123
0.006821281
0.002761827
0.013772127
0.0011987953
0.0030744022
0.0033091784
0.0036506534
0.009728429
0.0047732117
0.055237852
0.013756471
0.0019318217
0.02421122
0.00072472374
0.0025962447
0.0067564715
0.0010768782
0.0017996149
0.0006495812
0.019307153
0.0011472752
0.005301773
0.019749463
0.011214977


==> graphs/double_pendulum/double_log.txt <==
epoch time loss_error loss_degeneracy loss_total
1 0.8033666610717773 0.03901538944723618 0.0345977783203125 0.07361316776754868
2 1.6347410678863525 0.020601309004740498 0.005424986892010099 0.026026295896750595
3 2.479527711868286 0.015215769245396906 0.0032408673559600983 0.018456636601357004
4 3.2729387283325195 0.01192546825313089 0.0025984390297127727 0.014523907282843663
5 4.031935214996338 0.011684136893881026 0.002243983446054123 0.013928120339935148
6 4.858585834503174 0.00821638634456462 0.0014159169029350856 0.009632303247499707
7 5.731059551239014 0.007779620760050251 0.0010143214134714711 0.008793942173521722
8 6.843342542648315 0.010961569014506125 0.0011320124918491996 0.012093581506355325
9 7.845293760299683 0.008129869393966906 0.0010139715731443473 0.009143840967111252
10 8.874319553375244 0.0076273649781193565 0.0008106311961035034 0.00843799617422286
11 9.905211925506592 0.007584080624220958 0.001093333929627385 0.008677414553848344
12 10.983361005783081 0.007069919336980312 0.0011919256430774478 0.00826184498005776
13 12.076140642166138 0.007551812885993689 0.0008778051515320438 0.008429618037525732
14 13.164660453796387 0.006576520833537806 0.0008383654469820722 0.007414886280519879
15 14.258178234100342 0.006463490778477347 0.000729160752128716 0.007192651530606064
16 15.345421552658081 0.0051588154318344655 0.0007017550755984819 0.005860570507432947
17 16.428105115890503 0.0052744084267161 0.0005979869233902974 0.005872395350106398
18 17.522390365600586 0.004298209664809644 0.0005546994544752878 0.004852909119284932
19 18.609318494796753 0.0035174525562842287 0.0004689207628144691 0.003986373319098698
20 19.68934416770935 0.005391616437902403 0.0006530707805000957 0.006044687218402498
21 20.755343675613403 0.005491073646737103 0.0007556674468457399 0.006246741093582843
22 21.81834316253662 0.004067480384404935 0.0008407865936432651 0.0049082669780482
23 22.874898433685303 0.004443120716804236 0.0007567260732602834 0.005199846790064519
24 23.945161819458008 0.005805466043290182 0.0007057652401564708 0.006511231283446653
25 25.034544706344604 0.005318938308025724 0.0006213722516543901 0.005940310559680115
26 26.110666751861572 0.004464664650921845 0.0005813109814821176 0.005045975632403963
27 27.181488275527954 0.0033801052438553855 0.0005106147210202624 0.003890719964875648
28 28.23334550857544 0.0027683569558301763 0.0005229586931928318 0.003291315649023008
29 29.320318937301636 0.0040059518574470255 0.0005524864148854011 0.004558438272332426
30 30.4313325881958 0.004387435721392607 0.0007035221286754512 0.005090957850068059
31 31.520347356796265 0.006100578403952134 0.0006762729817299388 0.006776851385682073
32 32.62332081794739 0.004798308808599884 0.0006245242890401102 0.005422833097639994
33 33.68964886665344 0.004157825930034695 0.0006406031062255553 0.00479842903626025
34 34.79031276702881 0.0029813105137503925 0.0004998070211266753 0.0034811175348770677
35 35.943650007247925 0.002502042923740406 0.00042550330186010005 0.002927546225600506
36 37.137531995773315 0.002866619675602745 0.00037320468893003224 0.0032398243645327773
37 38.36131763458252 0.003999650178842209 0.0004209071248020958 0.0044205573036443045
38 39.66259407997131 0.004264504705841218 0.00044855828860297273 0.004713062994444191
39 40.97653889656067 0.0031865249327079734 0.0005070879231745274 0.003693612855882501
40 42.330240964889526 0.002637420826820872 0.0003774549793358424 0.0030148758061567145
41 43.767348766326904 0.002192615144815876 0.0003000187813936166 0.0024926339262094925
42 45.21132183074951 0.002574830318815145 0.0003089702908118167 0.0028838006096269615
43 46.63582468032837 0.003559080200578699 0.00034221368818426853 0.003901293888762968
44 48.135820627212524 0.004177734240814669 0.0004283432085909436 0.004606077449405613
45 49.66306281089783 0.0028087191845304403 0.00047839730229210013 0.0032871164868225403
46 51.13432455062866 0.002752919173120853 0.00045574508120666197 0.003208664254327515
47 52.544981718063354 0.002746857350795113 0.00036700320004218786 0.003113860550837301
48 53.93190002441406 0.0027986799652252965 0.0003901784443975094 0.003188858409622806
49 55.24355411529541 0.003562076606942182 0.0004032979059458977 0.00396537451288808
50 56.521475315093994 0.004386711120605469 0.0005782395751032996 0.0049649506957087685
51 58.10541033744812 0.0031717127891042127 0.00046456555026260453 0.0036362783393668174
52 59.47814989089966 0.0030267492610605517 0.0006688123971373592 0.003695561658197911
53 60.78668427467346 0.006411598914831727 0.0006968382614940855 0.007108437176325812
54 62.23514461517334 0.003920232351101823 0.0008270968144862496 0.0047473291655880726
55 63.542688608169556 0.002992479046385492 0.0010264221747316906 0.004018901221117183
56 64.86392092704773 0.0028704027434689316 0.0006005629223195752 0.0034709656657885067
57 66.18133211135864 0.0029860223358000944 0.0005228504463655865 0.003508872782165681
58 67.53325700759888 0.002297276108708214 0.0004304911323528194 0.0027277672410610334
59 68.8726315498352 0.0020586725455432682 0.00041996597045630067 0.002478638515999569
60 70.20791101455688 0.002874538047828866 0.0005163902014344182 0.003390928249263284
61 71.55185675621033 0.004466513053855705 0.0004917257694742787 0.004958238823329983
62 72.95530104637146 0.004217645271339608 0.0005775108409287342 0.004795156112268342
63 74.41340517997742 0.0029366747218759815 0.0005601750546364329 0.0034968497765124145
64 75.8530044555664 0.002267020910828557 0.0005073994248356652 0.002774420335664222
65 77.28202414512634 0.0022924035038780328 0.0009195414619829188 0.0032119449658609515
66 78.77795004844666 0.0023842986504636217 0.0010977668378820372 0.003482065488345659
67 80.2265932559967 0.00418429159039828 0.0007398133301854732 0.004924104920583754
68 81.71798396110535 0.0037964051692330057 0.0006346295826399147 0.00443103475187292
69 83.17043733596802 0.004126728958819979 0.000487859524674152 0.004614588483494131
70 84.62038016319275 0.006492533755661854 0.00042596743933519525 0.006918501194997049
71 86.08899021148682 0.004545378085955902 0.0004700510346110742 0.005015429120566977
72 87.51572346687317 0.0029299688099616735 0.00038520597932326735 0.003315174789284941
73 88.98108077049255 0.0021079492329353065 0.00029289581667837786 0.0024008450496136842
74 90.46786785125732 0.001859249301891231 0.00023777483396194687 0.002097024135853178
75 91.94960427284241 0.0024041281273616617 0.0002536702994725213 0.002657798426834183
76 93.42672514915466 0.002381220295201594 0.0002827149539736647 0.0026639352491752586
77 94.95166993141174 0.0015232305430886734 0.0002365935837204133 0.0017598241268090868
78 96.43685412406921 0.0018121887092015251 0.00017745065030141092 0.001989639359502936
79 97.97551417350769 0.004260050711320273 0.00023092927046157607 0.004490979981781849
80 99.48468041419983 0.0023995155066101996 0.00028886513494366976 0.0026883806415538693
81 101.00955843925476 0.0018069953774687035 0.000300060265028297 0.0021070556424970005
82 102.5414469242096 0.0019476606618219884 0.0002663240660375087 0.002213984727859497
83 104.05305171012878 0.0020738146412911727 0.00025979987340955877 0.0023336145147007316
84 105.56688046455383 0.0023505304326963184 0.00023271278220804494 0.0025832432149043632
85 107.05235958099365 0.0032819103355982795 0.00033562087533461985 0.0036175312109328994
86 108.57858490943909 0.002067931572995593 0.00040770439646351875 0.002475635969459112
87 110.08598327636719 0.0016728453899747763 0.0004606151101577222 0.0021334605001324986
88 111.59983611106873 0.0015177440403693885 0.000651567066135119 0.0021693111065045076
89 113.14051985740662 0.0017933094321782865 0.0005085209506240922 0.0023018303828023787
90 114.63456153869629 0.0032375227865861288 0.0004141018618291347 0.0036516246484152633
91 116.09506821632385 0.0030936317827234315 0.0004983530571712321 0.0035919848398946637
92 117.54647016525269 0.0031705137473254947 0.00042612564623655387 0.0035966393935620484
93 118.99902868270874 0.002146681589097833 0.000405053936656396 0.002551735525754229
94 120.46027088165283 0.002166310746466095 0.0002960994615027653 0.0024624102079688604
95 121.86219120025635 0.0023985062412281133 0.0003768590227443369 0.0027753652639724504
96 123.31885695457458 0.0018979527842459367 0.0003482885995701929 0.0022462413838161294
97 124.74763083457947 0.0034265235440814916 0.0002874376785815062 0.003713961222662998
98 126.19484448432922 0.001578140498405725 0.0002062817165000954 0.0017844222149058203
99 127.67766427993774 0.0017979647046956584 0.00019005474133707172 0.00198801944603273
100 129.10272669792175 0.0020187425853019983 0.00020139341677852612 0.0022201360020805243
101 130.5586540699005 0.0021333926886170354 0.00022620771398496387 0.0023596004026019994
102 132.02645134925842 0.0016100295224980494 0.00019838839919123817 0.0018084179216892875
103 133.48963475227356 0.0016940061770491864 0.00019389681480637747 0.0018879029918555637
104 134.93008160591125 0.001997838307864702 0.0001744216410957988 0.002172259948960501
105 136.36934161186218 0.0021281053073442164 0.0001966767724434934 0.00232478207978771
106 137.81104612350464 0.0026345818486045954 0.0002452304465087814 0.0028798122951133767
107 139.2611906528473 0.0032162076863811243 0.0002836838439481342 0.0034998915303292586
108 140.6704876422882 0.003541277161794691 0.0003532281772575187 0.00389450533905221
109 142.11993885040283 0.0013790606254309265 0.0002860214242983104 0.001665082049729237
110 143.59885001182556 0.0012041251264025817 0.00039932754770595225 0.001603452674108534
111 145.06440472602844 0.0012673784140965448 0.00039877609990949007 0.0016661545140060348
112 146.47872138023376 0.0015352825423580918 0.00025172503150288185 0.0017870075738609737
113 147.92575454711914 0.003585207282598294 0.0002568959291256852 0.0038421032117239794
114 149.38271951675415 0.0035094829060923513 0.0010607926689799707 0.004570275575072322
115 150.83821415901184 0.0028146942656243866 0.0008205434784817336 0.00363523774410612
116 152.2778377532959 0.002569114263333268 0.001036395619263002 0.00360550988259627
117 153.6875388622284 0.0027824380289969133 0.0010909415968698474 0.003873379625866761
118 155.11815214157104 0.003539111027166472 0.00043365101718423354 0.003972762044350706
119 156.52738642692566 0.0025185781507635835 0.00043224365866962987 0.0029508218094332133
120 157.96771574020386 0.0022604858455945497 0.00045204905409309735 0.0027125348996876473
121 159.43637704849243 0.0013734698894634918 0.00038729498733827217 0.001760764876801764
122 160.8974986076355 0.0018419298095319738 0.00044671641522316477 0.0022886462247551386
123 162.31655311584473 0.0022064501316703144 0.00021776182567653945 0.002424211957346854
124 163.78623867034912 0.0029387955689550043 0.00020050053021416592 0.00313929609916917
125 165.2425308227539 0.0017579894569051924 0.00015085775349008379 0.0019088472103952763
126 166.71799278259277 0.0013868732069005918 0.00013659186099641886 0.0015234650678970106
127 168.1778748035431 0.0024484663153413553 0.0001336512853152788 0.002582117600656634
128 169.6196322441101 0.0021047510693420718 0.00020927111407620223 0.002314022183418274
129 171.05231046676636 0.0023459805915104085 0.00022873433690574302 0.0025747149284161513
130 172.51328468322754 0.0023120700414456315 0.00022651090394312413 0.0025385809453887555
131 173.95707416534424 0.0025721427783295136 0.0001820294701274316 0.002754172248456945
132 175.42231059074402 0.002144693010416462 0.00022820379566307642 0.0023728968060795384
133 176.8976113796234 0.0014342153491686336 0.0001786998468427802 0.0016129151960114138
134 178.37318110466003 0.0012429127142057946 0.00013963954532565784 0.0013825522595314525
135 179.85028266906738 0.0010388740942106774 0.00012931985471715878 0.0011681939489278361
136 181.31493854522705 0.001218734075076616 0.00013851192428838068 0.0013572459993649966
137 182.73168897628784 0.00414233039970973 0.0001758484984163064 0.004318178898126037
138 184.12771010398865 0.004234008213982511 0.001034987272329666 0.005268995486312177
139 185.47543621063232 0.005145828687964971 0.0107421875 0.01588801618796497
140 187.07378220558167 0.003159408713105935 0.005616014087619494 0.008775422800725428
141 188.41659331321716 0.005744638395069832 0.0021556137794226256 0.007900252174492457
142 189.82086300849915 0.002567283592032428 0.0009848730647983263 0.003552156656830754
143 191.3283896446228 0.002050623103002807 0.0004635546075638814 0.002514177710566688
144 192.76425957679749 0.0018875900824465344 0.00027652292994398566 0.00216411301239052
145 194.24011659622192 0.0017175032265821294 0.0002372900894538841 0.0019547933160360136
146 195.7060751914978 0.0014364915876532319 0.000174498797661096 0.0016109903853143278
147 197.13020515441895 0.001277706970521553 0.00013858121843194244 0.0014162881889534956
148 198.5777668952942 0.0012733587667570641 0.00016452515844124645 0.0014378839251983106
149 199.97421383857727 0.002304662771560439 0.00018629605446628589 0.002490958826026725
150 201.3467104434967 0.002349174681620382 0.0002243834224777605 0.0025735581040981425
151 202.75721907615662 0.002513631025151392 0.00024907015376354584 0.0027627011789149378
152 204.1864812374115 0.0018759920369440586 0.00030687816778020044 0.002182870204724259
153 205.60922360420227 0.0016783102073861128 0.00015067988304636587 0.0018289900904324787
154 207.07355093955994 0.001480080494329558 0.00012448807457583633 0.0016045685689053942
155 208.4981734752655 0.0017205850562857622 0.00011272049279668224 0.0018333055490824446
156 209.93975234031677 0.001081238679550401 0.00010512154455760017 0.001186360224108001
157 211.3572461605072 0.0008262487512138021 9.23632751757176e-05 0.0009186120263895198
158 212.80884766578674 0.0011594105006462365 0.00010817297289718935 0.001267583473543426
159 214.2548303604126 0.004828844597591228 0.0002945648365883372 0.005123409434179565
160 215.65382385253906 0.0032603230308647733 0.0017661269585690907 0.0050264499894338635
161 217.06725549697876 0.0036316013815414967 0.003174076607478923 0.00680567798902042
162 218.53054523468018 0.0023331213237053187 0.0013147339748976817 0.003647855298603
163 219.9815227985382 0.0015286899691251054 0.000694335764976003 0.0022230257341011085
164 221.43634247779846 0.0014632360420035358 0.00038179213078177754 0.0018450281727853133
165 222.88349795341492 0.0012204512878878032 0.00016779463794363203 0.0013882459258314351
166 224.35380744934082 0.0016588028950906878 0.00015656522770023825 0.001815368122790926
167 225.71982431411743 0.001573007310455169 0.00013474076237510795 0.0017077480728302768
168 227.16721320152283 0.0016430182672625211 0.0001192943759300002 0.0017623126431925214
169 228.62132787704468 0.0011795698098800889 9.406072710027646e-05 0.0012736305369803653
170 230.0905797481537 0.0011710828273140605 9.627601309637328e-05 0.0012673588404104338
171 231.5588982105255 0.001098645631991439 8.036142318092998e-05 0.001179007055172369
172 233.02833890914917 0.0008822550126655617 7.029401147784899e-05 0.0009525490241434107
173 234.51718878746033 0.002430288755713995 9.92648790230104e-05 0.0025295536347370055
174 235.98191809654236 0.0013046326948769728 9.674963789369593e-05 0.0014013823327706687
175 237.4731729030609 0.0009875371827552067 9.224437289501555e-05 0.0010797815556502222
176 238.9501838684082 0.0010957423167013043 7.970274692803771e-05 0.001175445063629342
177 240.40310716629028 0.0008169134657586639 7.131120667385695e-05 0.0008882246724325209
178 241.85617566108704 0.000920962628407694 6.554203117313097e-05 0.000986504659580825
179 243.35352683067322 0.0008678038515637269 7.017690632211503e-05 0.0009379807578858419
180 244.84318780899048 0.0017968980511229242 7.379567203809269e-05 0.0018706937231610168
181 246.3882646560669 0.0010364059227794859 9.251564890895057e-05 0.0011289215716884364
182 248.01485967636108 0.0006367927819640193 9.091166994679513e-05 0.0007277044519108145
183 249.6201765537262 0.0008222282232351639 8.42555383941037e-05 0.0009064837616292676
184 251.19762754440308 0.0007179615485608279 7.660591123092115e-05 0.000794567459791749
185 252.77336621284485 0.0007469829602457171 8.456978815883847e-05 0.0008315527484045556
186 254.34217238426208 0.0005687447648551596 0.00011440156093194856 0.0006831463257871082
187 255.9359359741211 0.0010784537348914984 0.00010371366188154748 0.0011821673967730459
188 257.5801303386688 0.0005312554800330694 9.620794698820641e-05 0.0006274634270212758
189 259.19223618507385 0.000568791669816827 8.25767016890061e-05 0.0006513683715058331
190 260.7884078025818 0.0006307332959007378 7.401934670443511e-05 0.000704752642605173
191 262.4221556186676 0.0010384837586676055 6.90915401856504e-05 0.001107575298853256
192 264.02603578567505 0.0007335510086174587 7.251610408476249e-05 0.0008060671127022212
193 265.66719698905945 0.0005521659875035885 7.882294193584116e-05 0.0006309889294394297
194 267.34752202033997 0.0006242283025578637 8.6032865035474e-05 0.0007102611675933378
195 268.9986822605133 0.000850122538044225 8.829373810159501e-05 0.00093841627614582
196 270.5861632823944 0.0022729051772074483 0.00011059253958601449 0.0023834977167934627
197 272.209748506546 0.0015162857333619391 0.000159131102825529 0.0016754168361874681
198 273.8351492881775 0.0011064276623366466 0.0001291511645868196 0.001235578826923466
199 275.4836549758911 0.0008511423465594574 0.00010226448277133194 0.0009534068293307893
200 277.11317205429077 0.0007514566033329796 8.56441768569563e-05 0.0008371007801899359
201 278.6482856273651 0.0022961410445783603 0.0001320025429653762 0.0024281435875437365
202 280.160418510437 0.0035494988887154275 0.0002416461256880257 0.0037911450144034534
203 281.6952283382416 0.0029427801544342808 0.0002893297816041726 0.0032321099360384533
204 283.1804184913635 0.0033359208897729615 0.00028823353537363024 0.0036241544251465916
205 284.66614866256714 0.0015716775577871045 0.00019770042980136584 0.0017693779875884703
206 286.1492419242859 0.0013503144134828194 0.0001446176863195908 0.0014949320998024103
207 287.6789095401764 0.002224485838233526 0.00014993759555433263 0.0023744234337878586
208 289.1941499710083 0.0023627952115619602 0.00014121828965805284 0.0025040135012200132
209 290.75347113609314 0.0021259463612158694 0.0001166260497054862 0.0022425724109213555
210 292.29165029525757 0.0013284854553452688 8.485893807818542e-05 0.0014133443934234542
211 293.83115673065186 0.0011684321877944409 0.00010545540544854935 0.0012738875932429901
212 295.348516702652 0.001816817144652707 0.00014803560834434165 0.001964852752997049
213 296.9132704734802 0.0018899893640872821 0.00014668873806095604 0.0020366781021482383
214 298.44140100479126 0.001791113585083928 0.00019678970677169724 0.0019879032918556252
215 299.97240924835205 0.0013287637700986623 0.00012838242940567247 0.0014571461995043348
216 301.48433661460876 0.0008314397466841655 9.391542954660541e-05 0.0009253551762307709
217 303.06880402565 0.0005648034900876146 0.00010645969878489048 0.000671263188872505
218 304.6211438179016 0.0005756181688164946 7.799683354008737e-05 0.0006536150023565819
219 306.2171847820282 0.000535756738940675 7.196662563774454e-05 0.0006077233645784195
220 307.8341453075409 0.00041443334152950115 8.075100992193174e-05 0.0004951843514514329
221 309.43659019470215 0.0005871674523281692 0.00011457058802321928 0.0007017380403513884
222 311.0266954898834 0.00048196396636004425 0.00017633104144628323 0.0006582950078063275
223 312.61745524406433 0.0006146449539529618 0.00024191789591132697 0.0008565628498642887
224 314.17717146873474 0.0008111583527608134 0.00019294516225556034 0.0010041035150163736
225 315.78813886642456 0.0016713272986100547 0.00015508030826721957 0.0018264076068772743
226 317.3423366546631 0.001323814128511515 0.0001545565511713076 0.0014783706796828225
227 318.8861172199249 0.0015144342154114689 0.00013879395310004153 0.0016532281685115104
228 320.4231252670288 0.001025559195322008 0.00010437248789485376 0.0011299316832168618
229 322.0066273212433 0.001845786918946846 8.091070693940973e-05 0.0019266976258862558
230 323.5465774536133 0.0024733713523826407 0.00010870224866435755 0.002582073601046998
231 325.07813906669617 0.004590250139859454 0.00015263091679194464 0.004742881056651398
232 326.6921260356903 0.0018574422328316387 0.00014171005792953261 0.0019991522907611714
233 328.3551118373871 0.001495948149331251 0.00013941810957750482 0.0016353662589087556
234 330.0341362953186 0.0019276629740269339 0.0001347323907679649 0.002062395364794899
235 331.6486744880676 0.0019370631356934206 8.923135061359885e-05 0.0020262944863070195
236 333.3221216201782 0.002349247764702418 7.783639520856004e-05 0.002427084159910978
237 334.9763650894165 0.0016411588419621914 0.0001073424690332844 0.0017485013109954759
238 336.579222202301 0.0014474711825500182 0.00010992813499728639 0.0015573993175473045
239 338.21012353897095 0.0012206863518336311 0.0001212861220441272 0.0013419724738777583
240 339.81912565231323 0.001005349087355724 0.00018332411895445244 0.0011886732063101765
241 341.38430166244507 0.0010042367269046343 0.00017463982704296784 0.0011788765539476021
242 342.9281322956085 0.0007911598862116061 0.00020796493369730273 0.0009991248199089089
243 344.42662477493286 0.0007064333513154456 0.0002030103649925347 0.0009094437163079803
244 345.93124771118164 0.0006248895846419598 0.00016826256435720165 0.0007931521489991615
245 347.4371438026428 0.0020831922789913927 0.00021711397710158 0.0023003062560929726
246 348.9501283168793 0.00206398005461573 0.0001709494608730527 0.002234929515488783
247 350.434050321579 0.001775072807043641 0.00016429265539849824 0.0019393654624421392
248 351.8414978981018 0.0016797344888274993 0.0001940135830011799 0.0018737480718286792
249 353.27914333343506 0.0016391217409066818 0.00019614295144776005 0.0018352646923544419
250 354.74326610565186 0.0015683454484795806 0.00016137969553770131 0.001729725144017282
251 356.2569839954376 0.0014297859153555865 0.00014936277015724375 0.0015791486855128304
252 357.775541305542 0.0014946356490628803 0.00014841529592197743 0.0016430509449848578
253 359.3483557701111 0.0017515933693353855 0.00014418351590333872 0.0018957768852387242
254 360.8045094013214 0.002256005732857402 0.00013094680692682313 0.002386952539784225
255 362.28126668930054 0.0015741199704270867 0.00029337196493867655 0.0018674919353657633
256 363.93253087997437 0.0013444392525370995 0.0003894343747565495 0.001733873627293649
257 365.5690596103668 0.0011096411613962759 0.00014278833291039394 0.0012524294943066698
258 367.2301802635193 0.0010014332119543947 0.00010867380167371664 0.0011101070136281114
259 368.89151072502136 0.0008829085671122949 9.09884146709538e-05 0.0009738969817832487
260 370.5552055835724 0.0014117353525593052 8.122524124893112e-05 0.0014929605938082363
261 372.1750497817993 0.0010786938307872369 7.994025945663452e-05 0.0011586340902438714
262 373.7711892127991 0.0008340642080834163 5.968844695905944e-05 0.0008937526550424757
263 375.3561689853668 0.0007139322146698458 5.9234040166864446e-05 0.0007731662548367103
264 376.9002492427826 0.002358663980685287 5.422749711041474e-05 0.0024128914777957018
265 378.4744942188263 0.001210050367230746 6.014437381945663e-05 0.0012701947410502026
266 380.007554769516 0.0012736708674598578 0.00010155304592458447 0.0013752239133844424
267 381.51707339286804 0.004324619254874225 0.00012314120429245072 0.004447760459166675
268 383.0321145057678 0.0021897153039673466 9.582066655758039e-05 0.002285535970524927
269 384.57636404037476 0.0012686190293661912 0.00014627295822354418 0.0014148919875897354
270 386.1419312953949 0.00154162315867055 0.00014748070108231586 0.0016891038597528659
271 387.6622591018677 0.0014908760636296104 0.0001560842122264843 0.0016469602758560947
272 389.2308430671692 0.0009679947666187382 0.00016577255785764762 0.0011337673244763858
273 390.90194153785706 0.00090145094310818 0.00013927812851853108 0.001040729071626711
274 392.50964283943176 0.0013622422913211075 0.00016072444879828985 0.0015229667401193974
275 394.11288690567017 0.0014607218641731607 0.0001319336681509737 0.0015926555323241343
276 395.7443046569824 0.0012195186998376895 0.00012675305107730117 0.0013462717509149906
277 397.3879096508026 0.0009834519582777167 9.243709208378241e-05 0.001075889050361499
278 399.09771728515625 0.000957780986575026 7.215515153491916e-05 0.001029936138109945
279 400.7522509098053 0.0007261838745232204 6.302971037188966e-05 0.00078921358489511
280 402.46051383018494 0.0008062580123019578 6.594550819253202e-05 0.0008722035204944897
281 404.10671377182007 0.0014841337299826157 6.709260557165098e-05 0.0015512263355542666
282 405.74026799201965 0.0008247742700816399 6.94326345045962e-05 0.0008942069045862361
283 407.3150563240051 0.0005682254556435436 9.215939883610711e-05 0.0006603848544796507
284 408.8413784503937 0.0014250885901139609 0.00013958576636098738 0.0015646743564749484
285 410.3467652797699 0.0017363103789899816 0.0001755729392545307 0.0019118833182445122
286 411.8408770561218 0.0014540671104162782 0.00019937702758827402 0.0016534441380045522
287 413.3497152328491 0.001091651101807254 0.00019530697384072309 0.001286958075647977
288 414.85913491249084 0.0009154855905465744 0.0001457248500843144 0.0010612104406308887
289 416.3122489452362 0.0011957796374757086 0.0001665233068130723 0.001362302944288781
290 417.8714370727539 0.0013133946375631209 0.00019928789018985613 0.001512682527752977
291 419.38182282447815 0.0012833710291876865 0.00013485312761373855 0.001418224156801425
292 420.9502785205841 0.000767013056194363 0.00010812558870219706 0.00087513864489656
293 422.5379464626312 0.0005417290644430036 9.20641886529012e-05 0.0006337932530959048
294 424.0744607448578 0.0008920537766499735 8.134308771871442e-05 0.0009733968643686879
295 425.57731103897095 0.0028657057776522994 9.292055614030541e-05 0.002958626333792605
296 427.0673837661743 0.0021292554673238017 0.0001485814551013199 0.0022778369224251216
297 428.5605890750885 0.003691383103030411 0.00016659438310556075 0.0038579774861359716
298 430.08171010017395 0.001866341715482012 0.00013716662648934216 0.002003508341971354
299 431.6163077354431 0.0011435725581106827 0.0001621506771250586 0.0013057232352357412
300 433.18360900878906 0.0016804261423235562 0.00016740457196930545 0.0018478307142928616
301 434.7177267074585 0.0015408217607431076 0.0001365454502441176 0.0016773672109872252
302 436.2302460670471 0.0009368877914083663 0.00014322789470155034 0.0010801156861099167
303 437.75761246681213 0.0011620289117247615 0.00014560522146560439 0.0013076341331903659
304 439.2955000400543 0.0021105200801063424 0.00017137208476138474 0.0022818921648677273
305 440.74661922454834 0.001092519951825166 0.00019645575602449963 0.0012889757078496655
306 442.2910227775574 0.0009172242490490478 0.00017114328080086253 0.0010883675298499103
307 443.88722944259644 0.0010706927908125834 0.00014943121066644563 0.001220124001479029
308 445.4515013694763 0.0007180810573712066 0.00011326970916297567 0.0008313507665341823
309 446.95551919937134 0.000826305121033635 0.00011321233594836902 0.0009395174569820041
310 448.4834976196289 0.0009359794046411562 9.722679703678917e-05 0.0010332062016779452
311 450.0546145439148 0.0013898548768393358 8.87682240212982e-05 0.001478623100860634
312 451.548446893692 0.0012427591199251874 0.00013581291215503634 0.0013785720320802237
313 453.1368000507355 0.0006538148501410556 0.00012725142378303874 0.0007810662739240943
314 454.819598197937 0.000534718599750768 0.00010025558908980097 0.000634974188840569
315 456.5326693058014 0.00035634310401264747 8.137118277238242e-05 0.0004377142867850299
316 458.3034083843231 0.00029452844480773314 7.721067373477035e-05 0.0003717391185425035
317 460.04141187667847 0.00028173866583474315 0.00010573319604049376 0.0003874718618752369
318 461.76992106437683 0.0002583063727048174 0.00013640847936946543 0.0003947148520742828
319 463.3905200958252 0.00027521639014009254 0.00022786090421916252 0.0005030772943592551
320 465.0022633075714 0.00029524492858043266 0.0003169421874099041 0.0006121871159903368
321 466.60691118240356 0.00023625057246816816 0.0003826388462104989 0.0006188894186786671
322 468.17687797546387 0.000285160212061513 0.00037397502654760924 0.0006591352386091222
323 469.67297434806824 0.0002528356247810862 0.00032288147576490237 0.0005757171005459885
324 471.1960504055023 0.000267334529502907 0.000252487491722682 0.0005198220212255891
325 472.67877674102783 0.00027776863706770855 0.00019077281257015975 0.00046854144963786833
326 474.17115235328674 0.0006041663974972825 0.00015803512616373186 0.0007622015236610144
327 475.6344165802002 0.00041358276228209835 0.00011776009546452432 0.0005313428577466226
328 477.11885952949524 0.00038521463547519703 0.00011529799681812075 0.0005005126322933178
329 478.5891706943512 0.0005604835011851248 9.731956612524675e-05 0.0006578030673103716
330 480.0312418937683 0.0005392020072170239 9.825872865753557e-05 0.0006374607358745595
331 481.4464473724365 0.0005657877754326442 9.488974833608272e-05 0.0006606775237687269
332 482.9234457015991 0.00041280996859373157 7.416809623564907e-05 0.00048697806482938063
333 484.43921852111816 0.00033688593150383266 6.95840497711795e-05 0.00040646998127501216
334 485.90439653396606 0.00027405239229825275 5.5556669456874906e-05 0.00032960906175512767
335 487.35081005096436 0.0002638878235265837 5.09974345489962e-05 0.0003148852580755799
336 488.8027403354645 0.0002925715254778838 4.902217705645154e-05 0.00034159370253433535
337 490.22708916664124 0.0004327965142139837 5.100736366444497e-05 0.0004838038778784287
338 491.6123843193054 0.00029805101940979313 5.584285786403483e-05 0.00035389387727382794
339 493.0390329360962 0.0003502067908569796 6.324355326705243e-05 0.00041345034412403205
340 494.37890553474426 0.00038777449023184467 6.360989719180007e-05 0.00045138438742364475
341 495.7808165550232 0.0004139970594914115 6.197686096531662e-05 0.0004759739204567281
342 497.2198259830475 0.00037286769804643026 6.788454612894873e-05 0.000440752244175379
343 498.63849353790283 0.00037451479303177875 6.869776764107708e-05 0.0004432125606728558
344 500.07767152786255 0.00029284636578967224 8.029185198060233e-05 0.00037313821777027454
345 501.43005418777466 0.0003187772317148333 8.155442212694254e-05 0.00040033165384177583
346 502.93184304237366 0.0003637855076909664 8.930386460606178e-05 0.00045308937229702817
347 504.441686630249 0.000577201076488399 8.784506338924619e-05 0.0006650461398776451
348 505.93063831329346 0.0014164780851584583 8.806808659778768e-05 0.001504546171756246
349 507.3683726787567 0.0015725304732969658 9.808764984859294e-05 0.0016706181231455587
350 508.7391052246094 0.0038207928739001406 0.00012515334777496567 0.003945946221675106
351 510.1373407840729 0.0020980343746779553 0.00015289064627795962 0.002250925020955915
352 511.4722034931183 0.0014996526229321657 0.00014493851805452127 0.0016445911409866869
353 512.8384222984314 0.0013200304616036726 0.00016335548467971572 0.0014833859462833883
354 514.2485616207123 0.0008029335707276311 0.00018709558038855319 0.0009900291511161844
355 515.7357647418976 0.000816360310693482 0.00015115594145041615 0.0009675162521438982
356 517.206622838974 0.0007978990449378239 0.00015765373131737637 0.0009555527762552002
357 518.7323935031891 0.0005555832805346004 0.0001385948166775344 0.0006941780972121349
358 520.2165281772614 0.0004080443526033181 0.00016618233230245773 0.0005742266849057758
359 521.6829662322998 0.0008449998333226496 0.0002225374756146915 0.0010675373089373411
360 523.1528108119965 0.0011514098200965765 0.0001813687421568674 0.0013327785622534438
361 524.6366305351257 0.0007469208396259863 0.00016279028887724757 0.0009097111285032339
362 526.1516547203064 0.00046782885963593296 0.00013353784180166733 0.0006013667014376003
363 527.6437747478485 0.0003609515015204348 0.00012867965889935517 0.00048963116041979
364 529.1865365505219 0.00030927966587507543 0.00010179001931569085 0.0004110696851907663
365 530.7004778385162 0.0002510511695440091 0.00010781295634993356 0.0003588641258939427
366 532.2386109828949 0.00023026389991817763 0.00011343440069026085 0.00034369830060843845
367 533.8198034763336 0.0002384536679665647 0.00010948964399309015 0.00034794331195965486
368 535.4349765777588 0.00024021398182490363 0.00010267779156191265 0.0003428917733868163
369 537.0476160049438 0.00024866139768955095 0.00010033865370343078 0.00034900005139298175
370 538.6696503162384 0.00021989568693553982 9.960741104193069e-05 0.0003195030979774705
371 540.2757153511047 0.00023311735996648893 0.00010203450319155976 0.0003351518631580487
372 541.8939692974091 0.00028731436585661155 9.810749310344907e-05 0.0003854218589600606
373 543.5212841033936 0.000458241287787356 9.401160568448167e-05 0.0005522528934718377
374 545.09814453125 0.00033044728202436435 9.447864102358794e-05 0.0004249259230479523
375 546.7037553787231 0.000278500546163051 9.241084657122742e-05 0.0003709113927342784
376 548.2989070415497 0.00023683264626929508 8.9003887008782e-05 0.0003258365332780771
377 549.8841149806976 0.00025541836292899435 8.930675498205214e-05 0.0003447251179110465
378 551.3999352455139 0.00024566735754060983 6.810388523130561e-05 0.00031377124277191543
379 552.9349660873413 0.0002929355930443385 8.440117290870628e-05 0.0003773367659530448
380 554.4515268802643 0.0002379877483425428 6.632491871340191e-05 0.0003043126670559447
381 555.9615669250488 0.00032857857157836607 8.107118271104055e-05 0.00040964975428940664
382 557.3933067321777 0.0003094507521720388 7.341053318138697e-05 0.00038286128535342575
383 558.7933452129364 0.00034773751119872434 9.13153191906723e-05 0.0004390528303893966
384 560.2780323028564 0.0005015789264410584 0.0001121238098671688 0.0006137027363082272
385 561.7732245922089 0.00033074407721284647 7.70657281180722e-05 0.0004078098053309187
386 563.2974972724915 0.00034193842854332086 5.6575366001033306e-05 0.00039851379454435416
387 564.7943301200867 0.0005202492277825897 7.672066514815518e-05 0.0005969698929307449
388 566.23215508461 0.0007355080777077219 7.398374865402529e-05 0.0008094918263617472
389 567.5852208137512 0.0018427696659337337 7.901563117252523e-05 0.001921785297106259
390 569.0656001567841 0.0011118158024160107 0.0001273455781553259 0.0012391613805713367
391 570.5486791133881 0.0007418897283736186 0.00018759847585879378 0.0009294882042324124
392 572.0172123908997 0.0007597595603022743 0.00016945405821105344 0.0009292136185133278
393 573.4912903308868 0.001737530027801667 0.00017341442743138452 0.0019109444552330515
394 574.9256522655487 0.0037455951748181825 0.0001510180720132799 0.0038966132468314625
395 576.3827786445618 0.0033668393465741795 0.0002079870083823276 0.003574826354956507
396 577.7692108154297 0.002255519550649365 0.00026461116632624487 0.00252013071697561
397 579.149167060852 0.0017134662848621157 0.0002406790478145657 0.0019541453326766814
398 580.5536396503448 0.0012248991721838564 0.000225928785213873 0.0014508279573977293
399 582.015034198761 0.000828583815589023 0.00022892143259096385 0.0010575052481799868
400 583.4323682785034 0.001216682716829693 0.00021974508786321286 0.001436427804692906
401 584.8635809421539 0.001233280963035085 0.0003384898355857811 0.0015717707986208662
402 586.2830226421356 0.0012659900751545202 0.0003516029772446982 0.0016175930523992185
403 587.7872369289398 0.0009679365996739373 0.0001510831279371252 0.0011190197276110625
404 589.2694003582001 0.0008235101124749112 9.798908503211323e-05 0.0009214991975070244
405 590.7475497722626 0.0005815030342370422 6.144054645869e-05 0.0006429435806957322
406 592.1962537765503 0.0007575969600198257 7.184320059253941e-05 0.0008294401606123651
407 593.6587936878204 0.0004608913282653195 6.128724795490055e-05 0.0005221785762202201
408 595.1493098735809 0.0004863020163684634 8.953067675307767e-05 0.0005758326931215411
409 596.6312189102173 0.0007719096226907854 0.0001158667718944837 0.0008877763945852691
410 598.2076101303101 0.0008461634717394958 0.0001519777517222879 0.0009981412234617837
411 599.7571015357971 0.0007678155323967862 8.276036786074614e-05 0.0008505759002575324
412 601.2546339035034 0.0014481878759872973 4.740680881481075e-05 0.001495594684802108
413 602.7826962471008 0.0013302267496310286 3.3758936365645134e-05 0.0013639856859966738
414 604.3743674755096 0.0011684417724609375 5.954703194412155e-05 0.001227988804405059
415 605.9217369556427 0.0012435729779190754 8.137578790511318e-05 0.0013249487658241886
416 607.4529800415039 0.0009684846029808773 6.304354823414405e-05 0.0010315281512150213
417 608.9823007583618 0.001287149544337287 0.00013236626608287868 0.0014195158104201658
418 610.5043699741364 0.0022040489330962675 0.00012403867352547956 0.002328087606621747
419 611.9423201084137 0.0023440797125274812 9.285597196176424e-05 0.0024369356844892455
420 613.442622423172 0.0023976100749106863 0.00017279104970807405 0.00257040112461876
421 614.8923256397247 0.0018458420307792011 0.00017355947039235178 0.0020194015011715527
422 616.176013469696 0.0016432624366415206 9.645794953533154e-05 0.0017397203861768522
423 617.6480462551117 0.0015053541816059668 5.8916533113124985e-05 0.0015642707147190918
424 619.158004283905 0.0013928990867269697 5.154894599363433e-05 0.001444448032720604
425 620.5552005767822 0.001309776545769006 5.192927379704001e-05 0.001361705819566046
426 621.8046417236328 0.0013929925372253111 6.885196845136096e-05 0.001461844505676672
427 623.0732493400574 0.0012952731482347652 8.47495455837729e-05 0.001380022693818538
428 624.469336271286 0.001286188441904346 0.00035672044035178334 0.0016429088822561293
429 625.8834080696106 0.0013569731209146319 0.00040869955441460537 0.0017656726753292372
430 627.3083777427673 0.0016045116299959882 0.0005483466177130464 0.0021528582477090344
431 628.8497092723846 0.0011332749122351258 0.0006407664648851557 0.0017740413771202817
432 630.3861072063446 0.001060789434155028 0.0004898571488845288 0.0015506465830395569
433 631.914876461029 0.0010648644749243655 0.000484579232469875 0.0015494437073942406
434 633.5641655921936 0.0011390035475917796 0.00026934979549005404 0.0014083533430818336
435 635.1832492351532 0.0009673212640848591 0.00012473699135995988 0.0010920582554448189
436 636.7857325077057 0.000883800180713136 7.126948342251418e-05 0.0009550696641356501
437 638.3571133613586 0.0006054676357825198 4.133445458795557e-05 0.0006468020903704753
438 640.0193343162537 0.000717743557302197 3.5773902831964155e-05 0.0007535174601341611
439 641.6532838344574 0.0007670738589224504 5.424648298690067e-05 0.000821320341909351
440 643.2914834022522 0.0009812846255661855 4.7988485750840534e-05 0.001029273111317026
441 644.918915271759 0.0007605222002345712 6.172827739811423e-05 0.0008222504776326854
442 646.5527052879333 0.0006279570972500135 5.3393863253857024e-05 0.0006813509605038706
443 648.1682527065277 0.0009835777570254838 4.725866955728387e-05 0.0010308364265827676
444 649.6894462108612 0.00294609788674206 4.6231548989837495e-05 0.0029923294357318973
445 651.2777745723724 0.0013544374973929708 4.006988514008833e-05 0.0013945073825330592
446 652.8845763206482 0.0008051153403430728 3.536906299279563e-05 0.0008404844033358684
447 654.4573240280151 0.0008083913793515919 2.789748036981228e-05 0.0008362888597214042
448 656.0416541099548 0.000740803486138732 4.383125646629525e-05 0.0007846347426050273
449 657.4984283447266 0.0012909064939872702 5.123993784338984e-05 0.00134214643183066
450 659.0478529930115 0.0016527854018474942 6.864275315299106e-05 0.0017214281550004852
451 660.6404674053192 0.0008793228834717717 6.763201263082686e-05 0.0009469548961025987
452 662.1710453033447 0.0006251645447620794 7.141072246896562e-05 0.0006965752672310451
453 663.6595213413239 0.0014688260591209834 8.767918126666966e-05 0.001556505240387653
454 665.2045102119446 0.0009692050104764239 8.500335204541384e-05 0.0010542083625218377
455 666.7554471492767 0.0010522748956728221 8.754727229401095e-05 0.0011398221679668331
456 668.2315430641174 0.0008091560560255194 8.664266697725458e-05 0.000895798723002774
457 669.6205160617828 0.0005573279893577997 9.151635757043733e-05 0.000648844346928237
458 671.0536196231842 0.00043683684051935395 0.00010082726203017499 0.000537664102549529
459 672.5943439006805 0.0004891895768630444 0.00014015341823424526 0.0006293429950972897
460 674.1419687271118 0.0004841638270334982 0.00018417108897587762 0.0006683349160093758
461 675.7033221721649 0.0003034566515055134 0.00024933296831408934 0.0005527896198196027
462 677.2128705978394 0.000321974496745584 0.00023401602728282986 0.0005559905240284139
463 678.7861821651459 0.0004772199458213308 0.00016353871654625513 0.0006407586623675859
464 680.3291697502136 0.00039060825678571387 0.0001355164464394651 0.0005261247032251789
465 681.876496553421 0.00036611203572258877 0.00011275194997164473 0.0004788639856942335
466 683.4758007526398 0.00030110008153484095 8.546550519502342e-05 0.00038656558672986436
467 685.1183941364288 0.00024830793316040807 6.27455399863085e-05 0.00031105347314671657
468 686.7112376689911 0.00023150237361390386 4.929828284373835e-05 0.0002808006564576422
469 688.3149242401123 0.00019499906642952156 4.742693287044314e-05 0.00024242599929996471
470 689.9363834857941 0.00019555469254153458 4.4538859446444106e-05 0.0002400935519879787
471 691.5123910903931 0.00022681073926801058 4.662493964535507e-05 0.00027343567891336567
472 693.1155314445496 0.00022657238059307463 5.1651610501447516e-05 0.0002782239910945222
473 694.7338516712189 0.00027133990172764763 4.9707656679440985e-05 0.0003210475584070886
474 696.331431388855 0.00025202347405591804 6.795547266102316e-05 0.00031997894671694123
475 697.9458947181702 0.00021332668599171855 7.114441101275497e-05 0.0002844710970044735
476 699.543046951294 0.00022110807236714578 9.24035607270859e-05 0.0003135116330942317
477 701.1349527835846 0.00035735404671137055 8.913944264752181e-05 0.00044649348935889234
478 702.7067937850952 0.0003198918984762987 0.00010832338476899881 0.0004282152832452975
479 704.2355959415436 0.00030346192307208653 0.00010700153945079401 0.0004104634625228805
480 705.7647771835327 0.0005158465711315673 0.00012726473748384407 0.0006431113086154114
481 707.2801055908203 0.0012555383557650312 0.0001164553902257028 0.001371993745990734
482 708.8046767711639 0.0009262201774060427 0.00012749821396928338 0.0010537183913753262
483 710.3744506835938 0.0013016639642379991 8.825596852518207e-05 0.0013899199327631812
484 711.9233934879303 0.000606586405979329 0.00010498889427089212 0.0007115753002502212
485 713.502984046936 0.0004596866854471178 9.320095256345356e-05 0.0005528876380105714
486 715.0980005264282 0.0005030833896081052 0.00010250080470463738 0.0006055841943127426
487 716.7114000320435 0.0007769733218092415 7.974527888561613e-05 0.0008567186006948576
488 718.297575712204 0.0022939849738499627 0.00010205837500155271 0.0023960433488515154
489 719.911777973175 0.0007656848610346042 0.0001249848223810819 0.0008906696834156861
490 721.5180792808533 0.0018962066976269286 0.00012269515038734706 0.0020189018480142756
491 723.0937497615814 0.000834374212140414 0.00012790878214428771 0.0009622829942847017
492 724.6963820457458 0.0018585608832201166 0.00013930626850032328 0.00199786715172044
493 726.354204416275 0.0012580292907791522 0.00017140753305138056 0.0014294368238305327
494 728.0274677276611 0.0005825405144811276 0.00020055216760491606 0.0007830926820860437
495 729.6563823223114 0.0003314250977195088 0.000132698674297812 0.00046412377201732083
496 731.2770600318909 0.0002776203143536745 0.0001090897013194597 0.0003867100156731342
497 732.9733517169952 0.0002558290958404541 9.59526129703426e-05 0.00035178170881079674
498 734.6190903186798 0.00032969943842097143 9.887905875642097e-05 0.0004285784971773924
499 736.289361000061 0.0003588051053147819 7.86618671225543e-05 0.00043746697243733624
500 738.0409951210022 0.000327926964017015 0.00010697638718926128 0.0004349033512062763
501 739.745199918747 0.0003048327699977549 9.460685091402064e-05 0.0003994396209117755
502 741.3983206748962 0.0003992629710154318 8.596546536114947e-05 0.0004852284363765813
503 742.9512836933136 0.0003488479247644319 6.872938955249498e-05 0.0004175773143169269
504 744.5638275146484 0.0004488768290035689 6.355635784379202e-05 0.0005124331868473609
505 746.1935451030731 0.001524297915511395 0.00010849370728785069 0.0016327916227992457
506 747.8472564220428 0.0006050789775560849 0.0001195089002350467 0.0007245878777911316
507 749.4233720302582 0.0003380187492274759 0.00018199235949684027 0.0005200111087243161
508 751.0429215431213 0.0004834540525273462 0.00028150926283256495 0.0007649633153599112
509 752.5967898368835 0.0006301008876244626 0.00019817731188769317 0.0008282781995121558
510 754.1592724323273 0.00045732325644948376 0.00012329360797776648 0.0005806168644272502
511 755.8103795051575 0.0005637350393899122 0.00010859537214490037 0.0006723304115348126
512 757.4348497390747 0.0007405751314594518 8.21814165642513e-05 0.000822756548023703
513 759.0922181606293 0.00066611365457276 6.261349248526683e-05 0.0007287271470580269
514 760.7192530632019 0.0008320232132571426 5.9125976796126244e-05 0.0008911491900532688
515 762.3438766002655 0.0010289018477626782 3.7709911864007535e-05 0.0010666117596266859
516 763.9702112674713 0.00047947117431678966 3.83790039536941e-05 0.0005178501782704838
517 765.6375217437744 0.0003773662612665838 4.773132465592581e-05 0.0004250975859225096
518 767.3347222805023 0.0003246152221257962 8.156093670495191e-05 0.0004061761588307481
519 768.975569486618 0.00027504227868276624 0.00015054129475924237 0.0004255835734420086
520 770.6388626098633 0.00029775260680883975 0.0002904033840601169 0.0005881559908689567
521 772.3430309295654 0.0002546635105382258 0.00038694981953606535 0.0006416133300742911
522 773.980190038681 0.00021473286139905154 0.000326587626682454 0.0005413204880815055
523 775.5621061325073 0.00023978196795861325 0.00037286314532984443 0.0006126451132884577
524 777.1367406845093 0.00024357071174449058 0.0002541448303203487 0.0004977155420648393
525 778.7482075691223 0.0006599765327108565 0.00015688689809348715 0.0008168634308043436
526 780.314749956131 0.0008178615090835035 9.050358030664262e-05 0.0009083650893901461
527 781.9117245674133 0.0036560120894082227 5.6644304463611774e-05 0.0037126563938718344
528 783.5686581134796 0.0020290350794193134 5.15246885505753e-05 0.0020805597679698887
529 785.19877576828 0.0020185300453224374 4.085669640320629e-05 0.0020593867417256434
530 786.8139898777008 0.0015198448794571 7.815179064046199e-05 0.001597996670097562
531 788.3597509860992 0.0016262606759766239 0.00017599924724904736 0.0018022599232256713
532 789.9600806236267 0.003461509014493856 0.0004099796165773018 0.0038714886310711578
533 791.5405793190002 0.0031199486411396583 0.00011860119487772036 0.0032385498360173784
534 793.1078522205353 0.0026758838538548453 0.00015837982970865527 0.0028342636835635006
535 795.0730295181274 0.00198533427176164 0.0002084036418540993 0.0021937379136157393
536 796.6928906440735 0.0015782437731872252 0.0001273859236108598 0.001705629696798085
537 798.3083112239838 0.0012382250934389967 0.00012578369684554825 0.001364008790284545
538 799.9779868125916 0.0013436265926265237 9.740037684464575e-05 0.0014410269694711693
539 801.658403635025 0.0010106836731110385 0.00011827215627210224 0.0011289558293831408
540 803.3184084892273 0.0008244039425298796 0.0001406077164501401 0.0009650116589800196
541 804.9866075515747 0.0008366298435920447 0.00012407724432010746 0.0009607070879121522
542 806.5881869792938 0.0010301849949899031 8.911374376047796e-05 0.001119298738750381
543 808.1897120475769 0.0012854918762667095 9.039414288410589e-05 0.0013758860191508155
544 809.7870955467224 0.0014906209916924712 5.33960460118912e-05 0.0015440170377043624
545 811.3405869007111 0.0011550354598155574 3.6214116080921496e-05 0.0011912495758964789
546 812.9938147068024 0.0010853930334349972 2.4707514287239344e-05 0.0011101005477222366
547 814.6377289295197 0.0011464250746683858 2.225518937985502e-05 0.0011686802640482408
548 816.3150930404663 0.0007849260191222531 2.4479067879705573e-05 0.0008094050870019586
549 817.997994184494 0.0007939490241621008 1.8224333548665647e-05 0.0008121733577107664
550 819.6973025798798 0.000697383149784414 1.950136306297839e-05 0.0007168845128473924
551 821.3448724746704 0.0007481273694254046 2.850113090258747e-05 0.0007766285003279921
552 823.0065410137177 0.0005760888358456405 3.095453595695783e-05 0.0006070433718025984
553 824.6832282543182 0.0006610131742966235 3.589659030713029e-05 0.0006969097646037538
554 826.2870032787323 0.0010331041249797572 5.342381908066908e-05 0.0010865279440604263
555 827.999936580658 0.000711580077607428 7.425749571479146e-05 0.0007858375733222195
556 829.7207493782043 0.0007702642349741567 8.261613360601454e-05 0.0008528803685801712
557 831.4483728408813 0.0005863018970393655 0.00010043291290800775 0.0006867348099473733
558 833.0053689479828 0.0007840223647841258 0.0001661305751033764 0.0009501529398875021
559 834.7098364830017 0.0010367044851408531 0.0002038754560240549 0.001240579941164908
560 836.4382846355438 0.0008106742671985722 0.00017149691006646084 0.0009821711772650332
561 838.1937165260315 0.0016142080776655493 0.00016029608908610127 0.0017745041667516506
562 839.9718928337097 0.0011747454878073842 0.00013846713094855075 0.001313212618755935
563 841.8465313911438 0.0012801768192693816 8.790817242770938e-05 0.0013680849916970909
564 843.719507932663 0.0007605900716541999 5.933211451798827e-05 0.0008199221861721882
565 845.5789785385132 0.0008466500133725267 4.327276993037468e-05 0.0008899227833029014
566 847.4842500686646 0.0005403472550550298 4.9459095576300694e-05 0.0005898063506313305
567 849.3177273273468 0.0010342268488514963 7.304218246709162e-05 0.001107269031318588
568 851.065408706665 0.0017187182028688976 5.799291945582059e-05 0.0017767111223247181
569 852.7323489189148 0.0013047879664742168 8.833512439200627e-05 0.001393123090866223
570 854.5177419185638 0.0011158207553115921 0.00012884944228071663 0.0012446701975923089
571 856.442764043808 0.0006819145763339708 0.0001641165970557898 0.0008460311733897606
572 858.2740397453308 0.001155317368818887 0.00023696244362011627 0.0013922798124390032
573 860.1642327308655 0.001342085857487204 0.00014828735560028998 0.001490373213087494
574 862.0270442962646 0.0008905683929596714 0.00010901335346039815 0.0009995817464200697
575 863.8231143951416 0.0005871457670202207 0.00015460320154027124 0.000741748968560492
576 865.6378734111786 0.0005001329297396406 0.00019389756360844751 0.0006940304933480881
577 867.5204739570618 0.0009448723577374789 0.00035690144078815404 0.001301773798525633
578 869.3197655677795 0.001316401347443087 0.0003205435659418154 0.0016369449133849024
579 871.0299692153931 0.0011660816681444944 0.00012018998813389534 0.0012862716562783898
580 872.8577859401703 0.0008665017746201712 7.190401080864758e-05 0.0009384057854288188
581 874.7571520805359 0.0007018369645928618 8.166484796821173e-05 0.0007835018125610736
582 876.6053969860077 0.0004768322760136283 8.234169764734392e-05 0.0005591739736609722
583 878.4315311908722 0.0005123706918265951 7.611947443018007e-05 0.0005884901662567752
584 880.197806596756 0.00037477840131251657 5.440163103180315e-05 0.0004291800323443197
585 882.0401198863983 0.00031406067723604904 4.036759012308552e-05 0.00035442826735913456
586 883.8773257732391 0.0003159567339336453 2.7897360561481074e-05 0.0003438540944951264
587 885.7337138652802 0.00027265860207715826 2.4862192458842866e-05 0.00029752079453600113
588 887.5099935531616 0.000286341402398881 2.0821280215852823e-05 0.0003071626826147338
589 889.2105190753937 0.0002859299805895168 2.389320701210942e-05 0.0003098231876016262
590 890.9883351325989 0.0002844318972161068 2.7465891448696655e-05 0.00031189778866480344
591 892.5376992225647 0.0003385214649852197 3.901425393382509e-05 0.00037753571891904476
592 894.2864892482758 0.0005979458291326935 4.728953517861103e-05 0.0006452353643113045
593 896.0765421390533 0.0005034246037353823 6.331598489128765e-05 0.0005667405886266699
594 897.888614654541 0.0005710948651759469 7.84455981086846e-05 0.0006495404632846315
595 899.6459357738495 0.0006666589022880822 0.00010034246510596731 0.0007670013673940495
596 901.3904948234558 0.0004933754103866654 0.0001293250813556077 0.0006227004917422731
597 903.0526700019836 0.0030711298611894922 0.00012394630130211913 0.0031950761624916116
598 904.7509577274323 0.007441558071117306 0.00011820042852181286 0.007559758499639119
599 906.5168509483337 0.001397192897509091 0.00012127515209380106 0.001518468049602892
600 908.2763938903809 0.0009764768370431871 0.00022411187689508027 0.0012005887139382675
601 910.0787460803986 0.0005762775339672913 0.00015225602154755711 0.0007285335555148485
602 911.8156476020813 0.00033323890599773156 5.52920390613115e-05 0.00038853094505904306
603 913.5765669345856 0.00029658237893377714 3.109098641417134e-05 0.00032767336534794846
604 915.3418457508087 0.0002727153313219847 2.0035801820419543e-05 0.0002927511331424042
605 917.1949031352997 0.00025565720083725515 1.4145697593389444e-05 0.0002698028984306446
606 919.0952591896057 0.00024237656713131084 1.0645163044258577e-05 0.0002530217301755694
607 921.0251929759979 0.00023125775495366234 8.412429959929768e-06 0.0002396701849135921
608 922.9536957740784 0.00022173742553097518 6.890697077141335e-06 0.0002286281226081165
609 924.8998682498932 0.00021410024345819674 5.806574888115552e-06 0.0002199068183463123
610 926.9154770374298 0.0002073311925533429 5.017973052047605e-06 0.0002123491656053905
611 928.9028210639954 0.0002011540696848577 4.424302646862202e-06 0.00020557837233171992
612 930.8745474815369 0.00019598992625672614 3.9720023284904924e-06 0.00019996192858521663
613 932.6956770420074 0.0001907013768526777 3.6144895881564176e-06 0.00019431586644083412
614 934.5191395282745 0.0001864404235053901 3.3274550346573396e-06 0.00018976787854004746
615 936.3971168994904 0.00018212181239870924 3.093530671979914e-06 0.00018521534307068915
616 938.257143497467 0.00017793329816367758 2.8978736050913683e-06 0.00018083117176876894
617 939.9745104312897 0.0001742806566420512 2.7319142623013586e-06 0.00017701257090435254
618 941.8223321437836 0.00017106420730226602 2.589040019329469e-06 0.00017365324732159548
619 943.6302590370178 0.00016802359166456825 2.4656503082220278e-06 0.0001704892419727903
620 945.4464030265808 0.00016489854110545248 2.358152049046066e-06 0.00016725669315449855
621 947.2416002750397 0.00016220165556998708 2.2630162780458602e-06 0.00016446467184803293
622 949.0537533760071 0.00015965623771724987 2.1783279339272774e-06 0.00016183456565117715
623 950.9563865661621 0.00015722631509579606 2.102204247485453e-06 0.00015932851934328152
624 952.7957081794739 0.00015517651435717865 2.035448308940509e-06 0.00015721196266611917
625 954.5823497772217 0.00015291770798477096 1.9727862117128757e-06 0.00015489049419648384
626 956.3862073421478 0.0001509386390896898 1.9165158421549963e-06 0.00015285515493184478
627 958.2132496833801 0.00014877043776775724 1.8649096904912187e-06 0.00015063534745824846
628 959.9575834274292 0.0001468644968828364 1.8168480636261815e-06 0.0001486813449464626
629 961.7692351341248 0.00014459875660326015 1.7719399464789346e-06 0.00014637069654973908
630 963.6592924594879 0.0001427770409751777 1.7300518416804284e-06 0.0001445070928168581
631 965.5193183422089 0.0001409047063271604 1.690516028384767e-06 0.00014259522235554516
632 967.4671092033386 0.0001393946121685469 1.6546543762462222e-06 0.00014104926654479312
633 969.3770008087158 0.00013767960083544553 1.6203039002852823e-06 0.00013929990473573081
634 971.3217992782593 0.00013647405945475975 1.588383170041307e-06 0.00013806244262480106
635 973.2728092670441 0.0001354079000913917 1.5588403543710109e-06 0.0001369667404457627
636 975.2126219272614 0.00013345780983642117 1.5287500941873195e-06 0.0001349865599306085
637 977.119521856308 0.00013222243618126492 1.5017234874730134e-06 0.00013372415966873792
638 979.0808672904968 0.000131112981082207 1.475738417638007e-06 0.000132588719499845
639 980.8950135707855 0.00012920154399009205 1.4510945225106412e-06 0.0001306526385126027
640 982.7068428993225 0.00012780385999823336 1.4279018993952765e-06 0.00012923176189762864
641 984.5240080356598 0.00012670854228225784 1.4055822156931289e-06 0.00012811412449795098
642 986.2583692073822 0.00012612390757805138 1.3850198768491122e-06 0.0001275089274549005
643 988.0855634212494 0.0001258902513801153 1.3646297624812053e-06 0.0001272548811425965
644 989.8817594051361 0.00012401049610358386 1.345999917979516e-06 0.00012535649602156337
645 991.6889262199402 0.0001232848095534435 1.327590151086225e-06 0.00012461239970452972
646 993.4611854553223 0.00012150694377458275 1.3102273030871123e-06 0.00012281717107766985
647 995.2224762439728 0.000120811561244217 1.2933519954357915e-06 0.00012210491323965279
648 997.0894837379456 0.00012021525271573858 1.2782942878091755e-06 0.00012149354700354776
649 999.0273001194 0.00011969203475731701 1.2618654533921175e-06 0.00012095390021070912
650 1000.9716148376465 0.00011847061877274633 1.247233275941868e-06 0.0001197178520486882
651 1002.9383552074432 0.00011851956047604431 1.233050145732997e-06 0.0001197526106217773
652 1004.9594209194183 0.000117578885363574 1.2201760151428194e-06 0.00011879906137871682
653 1006.9406385421753 0.00011589096568936679 1.207051152859501e-06 0.00011709801684222629
654 1008.9573657512665 0.0001156768682015002 1.195287004337838e-06 0.00011687215520583804
655 1010.9241073131561 0.00011467378043649184 1.1838262376548657e-06 0.00011585760667414671
656 1012.8892962932587 0.00011422963597666678 1.1731841222350322e-06 0.00011540282009890181
657 1014.7592971324921 0.00011299427729755191 1.1621692437847055e-06 0.00011415644654133662
658 1016.5854117870331 0.00011257420682427872 1.152741240721252e-06 0.00011372694806499996
659 1018.4554104804993 0.00011231375848827649 1.1435141272131523e-06 0.00011345727261548964
660 1020.3004465103149 0.00011219997801373352 1.1339946298967654e-06 0.00011333397264363028
661 1022.1166865825653 0.00011137926099288403 1.1262873505902051e-06 0.00011250554834347425
662 1023.9507808685303 0.00011012899366455461 1.1179377395079364e-06 0.00011124693140406254
663 1025.8048424720764 0.00010973880039387612 1.1103145834339325e-06 0.00011084911497731006
664 1027.7141678333282 0.00010871852762136028 1.1022516231441019e-06 0.00010982077924450439
665 1029.7024822235107 0.00010856205045278348 1.0952114796818202e-06 0.0001096572619324653
666 1031.6752071380615 0.00010702617503889842 1.0873171168580725e-06 0.00010811349215575648
667 1033.6443281173706 0.00010838462180228689 1.0824213553238754e-06 0.00010946704315761076
668 1035.6210412979126 0.00010673835798723613 1.0750961990736838e-06 0.00010781345418630982
669 1037.6462178230286 0.00010637131767656336 1.070710558949703e-06 0.00010744202823551307
670 1039.5471096038818 0.00010506486772891864 1.0650162702079994e-06 0.00010612988399912664
671 1041.4437642097473 0.00010526006545253734 1.0610947703671216e-06 0.00010632116022290447
672 1043.397299528122 0.00010418979516580476 1.0558708229256634e-06 0.00010524566598873042
673 1045.3576958179474 0.00010411808987957749 1.0522280178552296e-06 0.00010517031789743271
674 1047.316603899002 0.00010386322011899709 1.0479401900016484e-06 0.00010491116030899874
675 1049.2898983955383 0.00010321680924401212 1.045164708328906e-06 0.00010426197395234101
676 1051.2247235774994 0.00010229245801666873 1.039871262695322e-06 0.00010333232927936405
677 1053.1723458766937 0.00010197317630202327 1.0368483253384954e-06 0.00010301002462736176
678 1055.098206281662 0.00010097607895357525 1.0321939354715635e-06 0.00010200827288904681
679 1057.056967973709 0.000100699284268384 1.0294470018777417e-06 0.00010172873127026174
680 1059.0486404895782 9.999858524332094e-05 1.0259970133403438e-06 0.00010102458225666129
681 1061.0134892463684 0.0001014868068934685 1.0216931564424505e-06 0.00010250850004991096
682 1062.945633649826 0.00010040116370023794 1.018340161173188e-06 0.00010141950386141113
683 1064.7965378761292 9.835508450790865e-05 1.013113639724614e-06 9.936819814763326e-05
684 1066.753634929657 9.903656927185442e-05 1.0109418797208436e-06 0.00010004751115157526
685 1068.6540503501892 9.758911240639999e-05 1.004476324846996e-06 9.859358873124698e-05
686 1070.467200756073 9.79569389592463e-05 1.0009405750725138e-06 9.895787953431881e-05
687 1072.3334474563599 9.9025606809549e-05 9.948662692802634e-07 0.00010002047307882927
688 1074.073793888092 9.766037589940593e-05 9.888494106468245e-07 9.864922531005276e-05
689 1075.9657332897186 9.611960331998279e-05 9.852476726899196e-07 9.710485099267272e-05
690 1077.8915843963623 9.571751158441131e-05 9.786927880691225e-07 9.669620437248043e-05
691 1079.778400182724 9.60250445945778e-05 9.741103534011085e-07 9.699915494797891e-05
692 1081.7709574699402 9.693816379087055e-05 9.682225461244284e-07 9.790638633699498e-05
693 1083.750328540802 9.582651470174741e-05 9.640719011500852e-07 9.67905866028975e-05
694 1085.7469885349274 9.430830352869466e-05 9.59990110866089e-07 9.526829363956074e-05
695 1087.7459650039673 9.359059172060023e-05 9.570708942959957e-07 9.454766261489622e-05
696 1089.7231600284576 9.480580013601025e-05 9.53912353564297e-07 9.575971248957454e-05
697 1091.6549940109253 9.387099563176908e-05 9.535509395651782e-07 9.482454657133425e-05
698 1093.6017878055573 9.400073307842466e-05 9.513959106076603e-07 9.495212898903231e-05
699 1095.447060585022 9.319502205105882e-05 9.518708149205201e-07 9.414689286597934e-05
700 1097.2612092494965 9.166378921000802e-05 9.515759741054408e-07 9.261536518411347e-05
701 1099.059995174408 9.211258373068804e-05 9.53729657559239e-07 9.306631338824728e-05
702 1100.9591348171234 9.20414100939305e-05 9.572470967831024e-07 9.29986571907136e-05
703 1102.8730165958405 9.172218079542994e-05 9.608714743025939e-07 9.268305226973254e-05
704 1104.8108339309692 9.058916838324849e-05 9.665198404173456e-07 9.155568822366583e-05
705 1106.6058871746063 9.094036404211917e-05 9.706082412196164e-07 9.191097228333878e-05
706 1108.4631881713867 9.127799140748067e-05 9.80137683563496e-07 9.225812909104417e-05
707 1110.2623753547668 9.119886549273928e-05 9.828199159784534e-07 9.218168540871773e-05
708 1112.0542318820953 8.887063019239723e-05 9.87990277271774e-07 8.9858620469669e-05
709 1114.0209708213806 8.913518196374327e-05 9.931990146711844e-07 9.012838097841445e-05
710 1115.922884464264 8.919835839439277e-05 9.989660776140703e-07 9.019732447200684e-05
711 1117.7694709300995 9.00796984308329e-05 1.0175034918602387e-06 9.109720192269315e-05
712 1119.6076519489288 8.843678176103525e-05 1.0241445472192526e-06 8.946092630825451e-05
713 1121.576319694519 8.926333943803107e-05 1.0570428151656036e-06 9.032038225319667e-05
714 1123.405426979065 8.754941386793127e-05 1.0766519523745207e-06 8.862606582030579e-05
715 1125.3150928020477 8.901977658870831e-05 1.122972965427679e-06 9.014274955413598e-05
716 1127.3058767318726 8.702977518340451e-05 1.1597510810997618e-06 8.818952626450427e-05
717 1129.3124387264252 8.625994675123512e-05 1.2001332747352184e-06 8.746008002597034e-05
718 1131.291211605072 8.694903185619182e-05 1.2272725527610011e-06 8.817630440895283e-05
719 1133.263564825058 8.677551944052154e-05 1.2359666127954894e-06 8.801148605331703e-05
720 1135.2293083667755 8.755076171165735e-05 1.2691090604168686e-06 8.881987077207422e-05
721 1137.2270646095276 8.630136299372918e-05 1.2647884724727228e-06 8.75661514662019e-05
722 1139.1848282814026 8.568630446141689e-05 1.3223809456855208e-06 8.70086854071024e-05
723 1141.1274218559265 8.574243466458728e-05 1.3446396722191542e-06 8.708707433680643e-05
724 1142.990352153778 8.634429181640471e-05 1.4243198174927102e-06 8.776861163389742e-05
725 1144.7404747009277 8.406144140952795e-05 1.4839261002726291e-06 8.554536750980058e-05
726 1146.6113078594208 8.605804724908954e-05 1.524461915332768e-06 8.758250916442231e-05
727 1148.3745918273926 8.44875022993615e-05 1.5735609840657844e-06 8.606106328342727e-05
728 1150.1483018398285 8.480703860671077e-05 1.587732531242634e-06 8.63947711379534e-05
729 1152.022088766098 8.370562564188511e-05 1.6236489395325508e-06 8.532927458141767e-05
730 1153.8303475379944 8.297036940128959e-05 1.7516413263639612e-06 8.472201072765355e-05
731 1155.666583776474 8.471562484999997e-05 1.7968992744783062e-06 8.651252412447828e-05
732 1157.5096547603607 8.333406256670927e-05 2.005341317710565e-06 8.533940388441984e-05
733 1159.3597071170807 8.246046514367338e-05 1.9104694994400495e-06 8.437093464311343e-05
734 1161.2426595687866 8.412478257663286e-05 2.073111883060417e-06 8.619789445969327e-05
735 1163.127964258194 8.163218522191647e-05 1.990807771532979e-06 8.362299299344945e-05
736 1164.9919798374176 8.372067656349296e-05 2.2498949257722454e-06 8.59705714892652e-05
737 1166.877076625824 8.149331987802706e-05 2.3451317850519064e-06 8.383845166307897e-05
738 1168.8098273277283 8.347409604182794e-05 2.5735047163825537e-06 8.60476007582105e-05
739 1170.6783714294434 8.200329901585028e-05 2.462792692322228e-06 8.446609170817251e-05
740 1172.5124669075012 8.036572879283273e-05 2.6575614927551856e-06 8.302329028558792e-05
741 1174.4385859966278 8.258489358365237e-05 2.325933201977955e-06 8.491082678563033e-05
742 1176.3434903621674 8.01736835259289e-05 2.488499535388084e-06 8.266218306131698e-05
743 1178.2704985141754 8.16450721055419e-05 2.0920804434984773e-06 8.373715254904038e-05
744 1180.3244800567627 8.081563902859712e-05 2.155964960105455e-06 8.297160398870257e-05
745 1182.3601789474487 8.09224930839922e-05 1.7900190704581726e-06 8.271251215445036e-05
746 1184.3266520500183 7.92736833419033e-05 1.869451175046027e-06 8.114313451694933e-05
747 1186.2031619548798 8.153176337630305e-05 1.5732831082976044e-06 8.310504648460066e-05
748 1188.221762895584 7.904563567147183e-05 1.7062619319138814e-06 8.07518976033857e-05
749 1190.201830625534 8.037749247335309e-05 1.5057576586253678e-06 8.188325013197846e-05
750 1192.2585637569427 7.861651966919252e-05 1.6577612028349584e-06 8.027428087202748e-05
751 1194.2851445674896 8.036189492623411e-05 1.4422655611032218e-06 8.180416048733733e-05
752 1196.2752516269684 7.813051717365207e-05 1.5479930203838564e-06 7.967851019403594e-05
753 1198.2130794525146 8.021242654503291e-05 1.4995585134880028e-06 8.171198505852091e-05
754 1200.177824497223 7.870551479521709e-05 1.5550571489124441e-06 8.026057194412953e-05
755 1202.155764579773 7.91786004550493e-05 1.6109135713259778e-06 8.078951402637527e-05
756 1204.2192463874817 7.790792078229051e-05 1.74528434779027e-06 7.965320513008079e-05
757 1206.2570977210999 8.148308375372958e-05 1.8575192480605452e-06 8.334060300179013e-05
758 1208.0806922912598 7.810742411781196e-05 1.974729119083989e-06 8.008215323689595e-05
759 1209.9975662231445 7.755107915581171e-05 1.9436472811591086e-06 7.949472643697082e-05
760 1211.9503440856934 7.615593360297045e-05 1.903556418329028e-06 7.805949002129948e-05
761 1213.9120972156525 7.700131616400714e-05 1.7231323255516176e-06 7.872444848955876e-05
762 1215.8369495868683 7.561265523709244e-05 1.9685753700721205e-06 7.758123060716456e-05
763 1217.7418541908264 7.779324174526349e-05 1.9697615193511973e-06 7.976300326461468e-05
764 1219.6417739391327 7.53763258157663e-05 2.1907667063139193e-06 7.756709252208022e-05
765 1221.5476763248444 7.440514450696246e-05 1.986413239384416e-06 7.639155774634688e-05
766 1223.5303747653961 7.404821302423525e-05 1.9154397901802804e-06 7.596365281441553e-05
767 1225.6028316020966 7.474997534823777e-05 1.7136371643025071e-06 7.646361251254028e-05
768 1227.727150440216 7.375274321541714e-05 1.7797967521988566e-06 7.5532539967616e-05
769 1229.7846474647522 7.342410147489615e-05 1.6872984024897293e-06 7.511139987738588e-05
770 1231.8860275745392 7.451397539982244e-05 1.7877794502668044e-06 7.630175485008925e-05
771 1233.980426311493 7.304675764773958e-05 1.7790409301094075e-06 7.482579857784899e-05
772 1236.0818066596985 7.25653752609713e-05 1.7599446053181462e-06 7.432531986628944e-05
773 1238.1266729831696 7.376209575327197e-05 1.7028828455724909e-06 7.546497859884446e-05
774 1240.0684797763824 7.316475387793689e-05 1.6212620159339665e-06 7.478601589387085e-05
775 1241.9753785133362 7.266781138415313e-05 1.6141182101851132e-06 7.428192959433825e-05
776 1243.9391269683838 7.35707918004175e-05 1.6916058863976494e-06 7.526239768681515e-05
777 1245.7802031040192 7.254878180709916e-05 1.8020094976053765e-06 7.435079130470453e-05
778 1247.744948387146 7.189964529257923e-05 1.979070533085708e-06 7.387871582566494e-05
779 1249.6409986019135 7.260285280457694e-05 1.9853632784818284e-06 7.458821608305877e-05
780 1251.5010244846344 7.17039383835529e-05 2.0209107847519257e-06 7.372484916830482e-05
781 1253.4205577373505 7.275833406640057e-05 1.8224582291353289e-06 7.45807922955359e-05
782 1255.3148901462555 7.153298687096217e-05 1.9268525867306408e-06 7.34598394576928e-05
783 1257.1455154418945 7.121322592299189e-05 1.699658082657723e-06 7.291288400564962e-05
784 1259.1058113574982 7.155751762677676e-05 1.9467063716158796e-06 7.350422399839264e-05
785 1261.0137832164764 7.249062235031895e-05 1.6480745120563699e-06 7.413869686237531e-05
786 1262.8897633552551 7.268753483067805e-05 1.7349326271732248e-06 7.442246745785128e-05
787 1264.8296909332275 7.112106336421104e-05 1.5860930057102112e-06 7.270715636992125e-05
788 1266.8225755691528 6.969713385979734e-05 1.7230668053704889e-06 7.142020066516784e-05
789 1268.8930368423462 7.638979197746545e-05 1.7874822694452564e-06 7.817727424691071e-05
790 1271.0527658462524 7.591117267033563e-05 1.871397358426197e-06 7.778257002876183e-05
791 1273.1467745304108 7.293072327896578e-05 1.835090403056624e-06 7.47658136820224e-05
792 1275.2702851295471 7.578357679760037e-05 1.732791872255167e-06 7.751636866985553e-05
793 1277.4048929214478 7.219600617586068e-05 1.5825308138626304e-06 7.377853698972331e-05
794 1279.4943566322327 7.898219716009782e-05 1.5371564504264587e-06 8.051935361052428e-05
795 1281.622499704361 7.050657392147198e-05 1.6022818724638852e-06 7.210885579393587e-05
796 1283.8600599765778 7.153192357202271e-05 1.7013501413353723e-06 7.323327371335809e-05
797 1286.086929321289 6.956518744703514e-05 1.8000964253167412e-06 7.136528387235187e-05
798 1288.1756134033203 7.723699412753235e-05 1.8201906458666576e-06 7.9057184773399e-05
799 1290.338936328888 7.017213645292886e-05 1.7493096269180428e-06 7.192144607984691e-05
800 1292.435338973999 7.376982339063481e-05 1.7159163306031994e-06 7.548573972123801e-05
801 1294.39954662323 6.948806832184144e-05 1.6176779450259018e-06 7.110574626686734e-05
802 1296.3823597431183 7.281634376276678e-05 1.5487937705975082e-06 7.436513753336428e-05
803 1298.474594593048 7.059733622038185e-05 1.4959966726413924e-06 7.209333289302324e-05
804 1300.561015367508 7.372956779134932e-05 1.4726225820243658e-06 7.520219037337368e-05
805 1302.5417172908783 6.893633598059266e-05 1.5004110948449402e-06 7.04367470754376e-05
806 1304.4840795993805 6.945977109161454e-05 1.562166322565558e-06 7.102193741418009e-05
807 1306.4956994056702 6.831944288320877e-05 1.5977861350355436e-06 6.991722901824431e-05
808 1308.6032152175903 6.751060186319015e-05 1.6901498173723867e-06 6.920075168056254e-05
809 1310.7076539993286 6.516894054173225e-05 1.6635054507147727e-06 6.683244599244702e-05
810 1312.771065235138 6.617427471295075e-05 1.7842021653774994e-06 6.795847687832825e-05
811 1314.8644239902496 6.452608647657998e-05 1.6280926118169598e-06 6.615417908839693e-05
812 1316.9863104820251 6.471529378363835e-05 1.6951065360750984e-06 6.641040031971345e-05
813 1319.0228729248047 6.38707873210236e-05 1.508799667034916e-06 6.537958698805851e-05
814 1321.1356070041656 6.399971606144353e-05 1.5971283592171405e-06 6.559684442066067e-05
815 1323.1868631839752 6.350069189790506e-05 1.5312602191264905e-06 6.503195211703155e-05
816 1325.2036771774292 6.359714509254724e-05 1.6991171901624407e-06 6.529626228270968e-05
817 1327.32550740242 6.355523464068695e-05 1.7754511261854938e-06 6.533068576687245e-05
818 1329.376439332962 6.336045624622747e-05 1.8138893594469257e-06 6.51743456056744e-05
819 1331.418538093567 6.379387786040953e-05 1.994163808810651e-06 6.578804166922019e-05
820 1333.4710493087769 6.398912051215244e-05 2.000063433119999e-06 6.598918394527243e-05
821 1335.4018850326538 6.280748089354242e-05 1.9898682589357224e-06 6.479734915247814e-05
822 1337.456925868988 6.272309090024862e-05 2.1153564878444575e-06 6.483844738809308e-05
823 1339.4935095310211 6.313713351685797e-05 2.018909845220384e-06 6.515604336207836e-05
824 1341.5779340267181 6.305349981365491e-05 1.9995224236243935e-06 6.505302223727931e-05
825 1343.5636239051819 6.155974077219938e-05 1.948324954090406e-06 6.35080657262898e-05
826 1345.504719734192 6.494701807223373e-05 1.8889869530521447e-06 6.683600502528587e-05
827 1347.4575593471527 6.180389517515747e-05 1.978603233793872e-06 6.378249840895135e-05
828 1349.5305857658386 6.21629008396187e-05 1.915642200739839e-06 6.407854304035854e-05
829 1351.5358300209045 6.081855776321948e-05 1.8727301091105494e-06 6.269128787233003e-05
830 1353.4810137748718 6.146456802909698e-05 1.7503086926799324e-06 6.32148767217769e-05
831 1355.524078130722 6.052715020563135e-05 1.7317209682946829e-06 6.225887117392603e-05
832 1357.5433297157288 6.130429069001471e-05 1.5559805154650655e-06 6.286027120547978e-05
833 1359.6083540916443 6.26516364627148e-05 1.5661539275891817e-06 6.421779039030399e-05
834 1361.712465763092 6.234675795588661e-05 1.3994020246081616e-06 6.374615998049478e-05
835 1363.6855835914612 6.062306800679346e-05 1.4171032375426747e-06 6.204017124433613e-05
836 1365.6578850746155 6.156525569944526e-05 1.3716752879583656e-06 6.293693098740362e-05
837 1367.9144911766052 6.058999716337003e-05 1.4257968295758693e-06 6.20157939929459e-05
838 1370.128401517868 6.30057337296069e-05 1.464981290900228e-06 6.447071502050713e-05
839 1372.4007947444916 6.142046733118181e-05 1.6245831871152524e-06 6.304505051829707e-05
840 1374.6549620628357 6.611691647438548e-05 1.6052610516997438e-06 6.772217752608522e-05
841 1376.8793215751648 6.498664467778037e-05 1.6791957790902511e-06 6.666584045687063e-05
842 1379.004112958908 6.472728959280043e-05 1.547116219959966e-06 6.62744058127604e-05
843 1381.1026985645294 6.209792353999075e-05 1.5386315905044426e-06 6.36365551304952e-05
844 1383.2200965881348 6.729033424626642e-05 1.495277705653828e-06 6.878561195192025e-05
845 1385.432852268219 6.080503439783451e-05 1.5462882086709517e-06 6.235132260650546e-05
846 1387.757698059082 6.357864968141719e-05 1.4814148053302238e-06 6.506006448674742e-05
847 1390.0616941452026 6.030824166446475e-05 1.7882903906792852e-06 6.209653205514404e-05
848 1392.3048329353333 6.425986487661773e-05 1.6518055353706805e-06 6.591167041198842e-05
849 1394.5213720798492 5.951441412595049e-05 2.05809184953795e-06 6.157250597548844e-05
850 1396.663992881775 6.166737358174732e-05 1.871004822341042e-06 6.353837840408835e-05
851 1398.8084948062897 5.916121542154245e-05 2.034432044131073e-06 6.119564746567352e-05
852 1400.8721673488617 6.169118548757467e-05 2.0530437535826285e-06 6.37442292411573e-05
853 1402.9015316963196 5.8938008756493805e-05 2.2359183011342533e-06 6.117392705762806e-05
854 1405.044448375702 6.296028893197601e-05 2.2097830028839445e-06 6.517007193485995e-05
855 1407.1927032470703 6.042329135851644e-05 2.209146989125702e-06 6.263243834764214e-05
856 1409.2821161746979 6.5967904862447e-05 2.061033237669336e-06 6.802893810011634e-05
857 1411.3924129009247 5.830141842065744e-05 1.949273007711274e-06 6.0250691428368716e-05
858 1413.497867822647 5.852920775437475e-05 1.830839313304604e-06 6.036004706767935e-05
859 1415.6170773506165 5.708620251722671e-05 1.771606261556472e-06 5.8857808778783186e-05
860 1417.8331508636475 5.746467703550904e-05 1.7584241861149894e-06 5.922310122162403e-05
861 1420.0970344543457 5.636820616434567e-05 1.7972512114512262e-06 5.81654573757969e-05
862 1422.3525500297546 5.7175654412514e-05 1.629642632101948e-06 5.8805297044615945e-05
863 1424.5885682106018 5.5655829571000295e-05 1.7184017684741235e-06 5.7374231339474415e-05
864 1426.9021530151367 5.790121741031282e-05 1.4368400221044693e-06 5.9338057432417295e-05
865 1429.1710855960846 5.531066176879346e-05 1.4877752939136184e-06 5.679843706270708e-05
866 1431.3795130252838 5.664720607163319e-05 1.2987639623970243e-06 5.7945970034030215e-05
867 1433.7164752483368 5.482058953400233e-05 1.374033546477706e-06 5.619462308048004e-05
868 1436.0175576210022 5.639284175245007e-05 1.2408906884079602e-06 5.763373244085803e-05
869 1438.2619423866272 5.470080366685762e-05 1.352599438223707e-06 5.6053403105081324e-05
870 1440.5968334674835 5.9041976179908865e-05 1.2202290162893397e-06 6.026220519619821e-05
871 1442.88072514534 5.479709212504439e-05 1.375874078565806e-06 5.61729662036102e-05
872 1445.2289912700653 5.681569776942382e-05 1.222205034751988e-06 5.803790280417581e-05
873 1447.575201511383 5.4500023623806744e-05 1.3922090787234617e-06 5.5892232702530205e-05
874 1449.8848941326141 5.6426118516442765e-05 1.2502008721457054e-06 5.767631938858847e-05
875 1452.2443821430206 5.5375833756959616e-05 1.466512825134112e-06 5.684234658209373e-05
876 1454.5993978977203 5.819834955972643e-05 1.3205677916731069e-06 5.9518917351399536e-05
877 1456.9535448551178 5.5782006463812825e-05 1.5455843347251117e-06 5.7327590798537935e-05
878 1459.2728674411774 5.791195897600759e-05 1.381120958070659e-06 5.9293079934078246e-05
879 1461.5329411029816 5.575661458561768e-05 1.614786165031656e-06 5.737140075064934e-05
880 1463.7247734069824 5.8150141682457085e-05 1.5374356131981964e-06 5.968757729565528e-05
881 1465.896580696106 5.512726890980898e-05 1.8053649498814315e-06 5.693263385969041e-05
882 1468.1000492572784 5.7635624804089413e-05 1.6597471663250995e-06 5.929537197041451e-05
883 1470.2795898914337 5.50529390723262e-05 1.7054643407089626e-06 5.675840341303516e-05
884 1472.4830160140991 5.804962249257457e-05 1.463245591101934e-06 5.9512868083676504e-05
885 1474.6911940574646 5.4415588702388744e-05 1.4129979301936662e-06 5.582858663258241e-05
886 1476.8868079185486 5.606095021094509e-05 1.3713332960129384e-06 5.743228350695803e-05
887 1479.0579330921173 5.4747858388939094e-05 1.4826999368829344e-06 5.6230558325822026e-05
888 1481.2545182704926 5.525361428308727e-05 1.6849468129888251e-06 5.693856109607609e-05
889 1483.4185752868652 5.435314984177824e-05 2.1309168288605896e-06 5.648406667063883e-05
890 1485.3972845077515 5.523978016484323e-05 2.2510651630073335e-06 5.749084532785056e-05
891 1487.5604746341705 5.376033447495657e-05 2.5351185482650544e-06 5.629545302322162e-05
892 1489.6532554626465 5.471152651250063e-05 2.2489296731038307e-06 5.696045618560446e-05
893 1491.746738910675 5.365146614199308e-05 2.1003387943284594e-06 5.575180493632154e-05
894 1493.897141456604 5.429947945340794e-05 1.9199887627557892e-06 5.621946821616373e-05
895 1495.9514496326447 5.3143224224972366e-05 1.8645405544707524e-06 5.500776477944312e-05
896 1498.0335114002228 5.3664772354777736e-05 1.8050781820886699e-06 5.546985053686641e-05
897 1499.9893457889557 5.306507175292202e-05 1.76184539257282e-06 5.482691714549484e-05
898 1502.0692329406738 5.402415990829468e-05 1.6750355985895472e-06 5.5699195506884224e-05
899 1503.9910917282104 5.300767607425326e-05 1.5563735195515144e-06 5.456404959380477e-05
900 1506.0495567321777 5.3670934995814184e-05 1.51539181625873e-06 5.518632681207291e-05
901 1508.1170094013214 5.374773962413845e-05 1.4399526987093777e-06 5.5187692322847826e-05
902 1510.1505711078644 5.4128662725189824e-05 1.4569444216825255e-06 5.558560714687235e-05
903 1512.1752932071686 5.255695338824287e-05 1.4408629612257733e-06 5.399781634946864e-05
904 1514.3397414684296 5.4234367369407386e-05 1.4192008193413816e-06 5.565356818874877e-05
905 1516.4414751529694 5.217551361376317e-05 1.4638025126415282e-06 5.3639316126404696e-05
906 1518.5269663333893 5.418639536479011e-05 1.3894833221881833e-06 5.557587868697829e-05
907 1520.6423077583313 5.181454983188878e-05 1.4975614349671345e-06 5.331211126685592e-05
908 1522.7376544475555 5.4069705794205016e-05 1.3977243569702957e-06 5.546743015117531e-05
909 1524.845020532608 5.154199711042433e-05 1.5285915587490528e-06 5.307058866917338e-05
910 1526.9723291397095 5.460073001420678e-05 1.4658545813144151e-06 5.606658459552119e-05
911 1529.1908431053162 5.1601204890102595e-05 1.6072954533237908e-06 5.320850034342639e-05
912 1531.3749775886536 5.297575838601769e-05 1.5220327546174203e-06 5.449779114063511e-05
913 1533.571103811264 5.1603597312716385e-05 1.7331534032546097e-06 5.3336750715970994e-05
914 1535.7561750411987 5.330040901150536e-05 1.5731878700343208e-06 5.487359688153968e-05
915 1537.994423866272 5.196234089645309e-05 1.9438791758001748e-06 5.390622007225326e-05
916 1540.1629536151886 5.3607661220895586e-05 1.7572269218051853e-06 5.536488814270077e-05
917 1542.3802111148834 5.2003700978791895e-05 2.0624573656062985e-06 5.4066158344398195e-05
918 1544.578082561493 5.292510941400001e-05 1.7630097797917362e-06 5.468811919379175e-05
919 1546.7458004951477 5.168240873058837e-05 1.7084098238516692e-06 5.339081855444004e-05
920 1548.9249007701874 5.239782546033811e-05 1.5052060021003287e-06 5.390303146243844e-05
921 1551.1293511390686 5.063769505850634e-05 1.5680483968263893e-06 5.220574345533273e-05
922 1553.2095692157745 5.199453938546492e-05 1.3753400890896068e-06 5.3369879474554526e-05
923 1555.315269947052 5.0625721713406354e-05 1.5263772106275487e-06 5.21520989240339e-05
924 1557.4406836032867 5.1099698447701916e-05 1.4135198686365505e-06 5.251321831633847e-05
925 1559.577968120575 4.976547543127932e-05 1.5577541233681555e-06 5.132322955464748e-05
926 1561.7542951107025 5.1185904286015574e-05 1.4877910889572834e-06 5.2673695374972856e-05
927 1563.961105108261 4.9644405368584485e-05 1.5882410146483224e-06 5.123264638323281e-05
928 1566.159227848053 5.0453575861513917e-05 1.5367434392847009e-06 5.199031930079862e-05
929 1568.4042224884033 4.907722149662037e-05 1.699361720838439e-06 5.0776583217458814e-05
930 1570.5323343276978 5.111174292899855e-05 1.679112240859312e-06 5.279085516985786e-05
931 1572.6895682811737 4.913564677813545e-05 1.8559977758544773e-06 5.099164455398992e-05
932 1574.8098945617676 5.020005394465959e-05 1.7041561600925336e-06 5.190421010475213e-05
933 1577.0930726528168 4.912999332250662e-05 1.682025899914042e-06 5.0812019222420667e-05
934 1579.3491666316986 5.003431783848671e-05 1.5721258580984182e-06 5.160644369658513e-05
935 1581.5722270011902 4.906269099245119e-05 1.4931713488308629e-06 5.0555862341282054e-05
936 1583.805703163147 5.1054422130536793e-05 1.5282287407460523e-06 5.258265087128285e-05
937 1586.1030852794647 4.934225250129125e-05 1.6036786223251615e-06 5.094593112361641e-05
938 1588.3530678749084 5.1279691745288405e-05 1.7234089143162396e-06 5.300310065960464e-05
939 1590.5069291591644 4.922844581867582e-05 1.848430662935403e-06 5.1076876481611224e-05
940 1592.6503159999847 5.1433604266775316e-05 1.8918726490295712e-06 5.3325476915804884e-05
941 1594.70330286026 4.966991705511083e-05 1.766577821655489e-06 5.143649487676632e-05
942 1597.0889282226562 5.128366039625963e-05 1.7209156374236448e-06 5.300457603368328e-05
943 1599.325945854187 4.958706585007097e-05 1.528214700707239e-06 5.1115280550778214e-05
944 1601.598338842392 5.1428145499684705e-05 1.4401820193433282e-06 5.2868327519028035e-05
945 1603.9349343776703 4.9429098565374786e-05 1.4330858327261168e-06 5.08621843981009e-05
946 1606.206395149231 5.107239338021781e-05 1.4719270151014903e-06 5.25443203953193e-05
947 1608.467297554016 4.933503030532569e-05 1.4762726411148531e-06 5.081130294644054e-05
948 1610.5384731292725 5.0198223123598336e-05 1.4067130238192165e-06 5.160493614741755e-05
949 1612.558072090149 4.8597883339503305e-05 1.4708029929941624e-06 5.006868633249747e-05
950 1614.7464592456818 4.8808135728740216e-05 1.4242614343313116e-06 5.023239716307153e-05
951 1616.9335017204285 4.774674997856869e-05 1.5040487519011425e-06 4.925079873046983e-05
952 1619.0455827713013 4.8440234295686887e-05 1.5976535736690813e-06 5.003788786935597e-05
953 1621.2086963653564 4.739737765273856e-05 1.6849290289396617e-06 4.9082306681678224e-05
954 1623.32856798172 4.861926912662372e-05 1.7632090313425615e-06 5.038247815796628e-05
955 1625.5356566905975 4.6991103857605903e-05 1.7302122491238703e-06 4.872131610672977e-05
956 1627.6622021198273 4.788292337901628e-05 1.7562716141642638e-06 4.963919499318055e-05
957 1629.749140739441 4.724239060028114e-05 1.720946759509681e-06 4.8963337359790824e-05
958 1631.9400734901428 4.8066117805452205e-05 1.7470606467007992e-06 4.9813178452153e-05
959 1634.0731437206268 4.653312153552645e-05 1.6662739123681083e-06 4.819939544789456e-05
960 1636.273202419281 4.7587154049370154e-05 1.5606313953222941e-06 4.914778544469245e-05
961 1638.4416892528534 4.686001107920354e-05 1.4185416395190972e-06 4.827855271872264e-05
962 1640.6114399433136 4.7400062108159666e-05 1.4354122671574803e-06 4.883547437531715e-05
963 1642.841475725174 4.652297152346702e-05 1.3184092527058855e-06 4.7841380776172906e-05
964 1645.0631535053253 4.7671821099429875e-05 1.4908692504667758e-06 4.916269034989665e-05
965 1647.3463823795319 4.698429724678921e-05 1.7813898286028723e-06 4.876568707539208e-05
966 1649.5843966007233 4.8046581559444794e-05 1.8069434012450166e-06 4.985352496068981e-05
967 1651.8167448043823 4.70245079179505e-05 1.9508804751550733e-06 4.897538839310557e-05
968 1654.0289030075073 4.9120191503409766e-05 1.6238823551778217e-06 5.074407385858759e-05
969 1656.3931005001068 4.777736849521273e-05 1.5170786099218243e-06 4.929444710513455e-05
970 1658.884437084198 4.9337875753191847e-05 1.3648391930601705e-06 5.070271494625202e-05
971 1661.238524198532 4.812495118409545e-05 1.3061982799489893e-06 4.943114946404444e-05
972 1663.6401011943817 4.953342541378347e-05 1.2809145100527073e-06 5.081433992383618e-05
973 1665.909637928009 4.6880453375715705e-05 1.2719504132717098e-06 4.815240378898742e-05
974 1668.336730480194 4.8609354987216355e-05 1.2206622684870532e-06 4.9830017255703406e-05
975 1670.7592532634735 4.756212159616863e-05 1.298017383333127e-06 4.886013897950176e-05
976 1673.1638832092285 4.865427562339821e-05 1.331101798794078e-06 4.9985377422192285e-05
977 1675.553492307663 4.723953766439428e-05 1.5293851719429745e-06 4.876892283633726e-05
978 1677.9316940307617 4.81521626513208e-05 1.569452049706749e-06 4.972161470102755e-05
979 1680.3093357086182 4.6517276883724345e-05 1.7723460546016093e-06 4.8289622938325954e-05
980 1682.5365188121796 4.722932774816925e-05 1.6386713130614864e-06 4.886799906123074e-05
981 1684.8270816802979 4.614563892834151e-05 1.681981439791133e-06 4.782762036813264e-05
982 1687.1331448554993 4.7129976689516e-05 1.6783476437456044e-06 4.880832433326161e-05
983 1689.4458405971527 4.598678431319232e-05 1.6090410981495775e-06 4.75958254113419e-05
984 1691.688193321228 4.718586353201363e-05 1.6047675443354563e-06 4.879063107634909e-05
985 1693.8120505809784 4.658191722242077e-05 1.580343492815842e-06 4.8162260715236615e-05
986 1696.064864397049 4.6910023569461686e-05 1.517663845539692e-06 4.8427687415001375e-05
987 1698.409124135971 4.644297325431402e-05 1.5711644664406777e-06 4.80141377207547e-05
988 1700.8420889377594 4.773839334746701e-05 1.5358880499200005e-06 4.927428139738701e-05
989 1703.0145280361176 4.6429408704815195e-05 1.6427698343917354e-06 4.8072178539206934e-05
990 1705.214605808258 4.6661398818145446e-05 1.688191582958902e-06 4.834959040110435e-05
991 1707.4341406822205 4.5741113586042395e-05 1.729643393551285e-06 4.747075697959368e-05
992 1709.6851699352264 4.637498202635415e-05 1.7290461069001026e-06 4.810402813325425e-05
993 1711.8327906131744 4.640892148017883e-05 2.091039608621118e-06 4.8499961088799946e-05
994 1714.101849079132 4.617589427598158e-05 1.9079118723695603e-06 4.808380614835114e-05
995 1716.2936627864838 4.535914216209297e-05 1.8664583067723255e-06 4.7225600468865293e-05
996 1718.446903705597 4.601470339837386e-05 1.6259359448549137e-06 4.7640639343228774e-05
997 1720.5043032169342 4.54150290045906e-05 1.4261844516474398e-06 4.684121345623804e-05
998 1722.343210697174 4.6356198326427134e-05 1.3053028764736713e-06 4.766150120290081e-05
999 1724.4056944847107 4.767295553456599e-05 1.3512957036195689e-06 4.902425123818556e-05
1000 1726.5589635372162 4.847022007458174e-05 1.2711921341754684e-06 4.974141220875721e-05
1001 1728.8224639892578 4.635690220037297e-05 1.532526864628097e-06 4.7889429065001066e-05
1002 1731.03564620018 4.633845546137747e-05 1.4357681821413974e-06 4.7774223643518866e-05
1003 1733.2956023216248 4.5877002441703376e-05 1.5802672086049564e-06 4.745726965030833e-05
1004 1735.6163952350616 4.6713309521651146e-05 1.613535197573391e-06 4.832684471922454e-05
1005 1737.8700096607208 4.611127640134725e-05 1.5920172000874825e-06 4.7703293601434737e-05
1006 1740.0890748500824 4.729220091398038e-05 1.6569595166187191e-06 4.89491604305991e-05
1007 1742.4479677677155 4.605660636221344e-05 1.5802848756537964e-06 4.7636891237867235e-05
1008 1744.729432106018 4.748282345695112e-05 1.6011370242989843e-06 4.908396048125011e-05
1009 1747.0027041435242 4.6911682166046834e-05 1.6241346078751675e-06 4.8535816773922004e-05
1010 1749.3085372447968 4.747793377943375e-05 1.625069674460133e-06 4.910300345389388e-05
1011 1751.6299970149994 4.694046986162962e-05 1.663166266777108e-06 4.860363612840673e-05
1012 1754.00905418396 4.8512826912367165e-05 1.5751608464885597e-06 5.008798775885572e-05
1013 1756.4385569095612 4.79184016210949e-05 1.4058152803374294e-06 4.9324216901432325e-05
1014 1758.8840172290802 4.94135983625249e-05 1.4306325699441398e-06 5.084423093246904e-05
1015 1761.2686400413513 4.6312737854281865e-05 1.2615839506139108e-06 4.7574321804895776e-05
1016 1763.7788274288177 4.528279804704177e-05 1.3721602542990416e-06 4.665495830134081e-05
1017 1766.2217330932617 4.484595066338927e-05 1.5280150981554434e-06 4.6373965761544715e-05
1018 1768.8052878379822 4.527096323032475e-05 1.7764782720250101e-06 4.704744150234976e-05
1019 1771.2907433509827 4.494995927091819e-05 2.0044284811870538e-06 4.695438775210524e-05
1020 1773.5661630630493 4.5122101378800285e-05 2.052213285286822e-06 4.717431466408711e-05
1021 1775.9647488594055 4.483869851534091e-05 1.9356429380313235e-06 4.677434145337223e-05
1022 1778.3683199882507 4.585599479962833e-05 1.951496013856713e-06 4.780749081348504e-05
1023 1780.7731115818024 4.5395196981765516e-05 1.6894878295423398e-06 4.708468481130786e-05
1024 1783.1267511844635 4.684922084137423e-05 1.709378118528493e-06 4.8558598959902724e-05
1025 1785.4569189548492 4.607626616056241e-05 1.4884499177785975e-06 4.756471607834101e-05
1026 1787.7946667671204 4.8938060375913305e-05 1.473095731332374e-06 5.0411156107245676e-05
1027 1790.031685590744 4.593958357470718e-05 1.4168654928854363e-06 4.735644906759262e-05
1028 1792.2993836402893 4.5405668978715065e-05 1.3685840224126475e-06 4.6774253001127714e-05
1029 1794.6373262405396 4.522557084883877e-05 1.3794740615178591e-06 4.660504491035663e-05
1030 1796.868489742279 4.610239935280689e-05 1.358016670199495e-06 4.746041602300639e-05
1031 1799.1763172149658 4.570179024533411e-05 1.405316741959234e-06 4.710710698729335e-05
1032 1801.4746465682983 4.678964989269199e-05 1.668335107066224e-06 4.845798499975822e-05
1033 1803.8390924930573 4.622896562269585e-05 1.9305886410588594e-06 4.815955426375471e-05
1034 1806.168879032135 4.7463987340879203e-05 1.9809359862427015e-06 4.94449233271219e-05
1035 1808.56347322464 4.6055917464309005e-05 1.797500656140809e-06 4.7853418120449814e-05
1036 1810.865775346756 4.79368483600904e-05 1.6374491276827888e-06 4.957429748777319e-05
1037 1813.2331929206848 4.683942651029807e-05 1.3812991495632646e-06 4.822072565986134e-05
1038 1815.7474694252014 4.747154649777628e-05 1.4050145301237776e-06 4.887656102790006e-05
1039 1818.1567146778107 4.5870165878803884e-05 1.2773438941818385e-06 4.714750977298572e-05
1040 1820.5295112133026 4.7613448234059705e-05 1.380913633497516e-06 4.899436186755722e-05
1041 1823.0244855880737 4.6500391397044886e-05 1.3619619211060319e-06 4.786235331815092e-05
1042 1825.4629638195038 4.8934267693428536e-05 1.436194531320028e-06 5.037046222474856e-05
1043 1827.8416023254395 4.6650634788388584e-05 1.5559663584259288e-06 4.820660114681451e-05
1044 1830.1035614013672 4.844287756699414e-05 1.5699950482078532e-06 5.001287261520199e-05
1045 1832.4781849384308 4.72476883749267e-05 1.509505646986578e-06 4.8757194021913276e-05
1046 1834.7281668186188 4.7612980232765926e-05 1.6515571436840086e-06 4.926453737644993e-05
1047 1836.9590351581573 4.604307550880777e-05 1.6714338606326423e-06 4.771450936944041e-05
1048 1839.236941576004 4.739003564844179e-05 1.6181920444471154e-06 4.9008227692888906e-05
1049 1841.5481877326965 4.582781363372228e-05 1.781463538806642e-06 4.7609277172528924e-05
1050 1843.7614650726318 4.6842444182640345e-05 1.561954785980771e-06 4.840439896862111e-05
1051 1846.018427848816 4.535550298403256e-05 1.8465620507696766e-06 4.720206503480224e-05
1052 1848.3197355270386 4.674390931824344e-05 1.6525140893294584e-06 4.83964234075729e-05
1053 1850.6816940307617 4.5812875032424924e-05 1.7117106369766757e-06 4.75245856694016e-05
1054 1853.0826230049133 4.72371452417805e-05 1.5003203025939476e-06 4.8737465544374444e-05
1055 1855.4193754196167 4.5890645615419554e-05 1.432457657989545e-06 4.73231032734091e-05
1056 1857.8597543239594 4.7223045298801594e-05 1.413222804815326e-06 4.863626810361692e-05
1057 1860.2752931118011 4.531195639964923e-05 1.4085754349678006e-06 4.672053183461703e-05
1058 1862.6125836372375 4.627501695000347e-05 1.539663767357867e-06 4.781468071736133e-05
1059 1864.9752659797668 4.583669442627298e-05 1.446413222569317e-06 4.7283107648842295e-05
1060 1867.1792476177216 4.6957239283988224e-05 1.500288244505324e-06 4.845752752849355e-05
1061 1869.4558358192444 4.676463241553187e-05 1.3274014295645095e-06 4.809203384509638e-05
1062 1871.7173731327057 4.805527140746763e-05 1.339970423311145e-06 4.939524183077878e-05
1063 1873.9707055091858 4.646874327755454e-05 1.3087286459441162e-06 4.777747192349865e-05
1064 1876.139549255371 4.8340583716205615e-05 1.3116180859318929e-06 4.9652201802137506e-05
1065 1878.3538959026337 4.6119561896252275e-05 1.4540478446750186e-06 4.757360974092729e-05
1066 1880.6198344230652 4.894293882139963e-05 1.4628035638799619e-06 5.040574238527959e-05
1067 1883.0104417800903 4.65551363163857e-05 1.6807632324234325e-06 4.8235899548809134e-05
1068 1885.3640661239624 4.9442996331794776e-05 1.5429898525527374e-06 5.098598618434751e-05
1069 1887.7935690879822 4.697950865755129e-05 1.7745526807017662e-06 4.875406133825306e-05
1070 1890.1506781578064 4.830525149053066e-05 1.5278910778125925e-06 4.983314256834325e-05
1071 1892.5173313617706 4.709410158234026e-05 1.5190775604478677e-06 4.8613179142788125e-05
1072 1895.0063478946686 4.9377000661351574e-05 1.330341881693308e-06 5.070734254304488e-05
1073 1897.2852523326874 4.564298307476331e-05 1.220042634774093e-06 4.6863025709537406e-05
1074 1899.6384603977203 5.058158731939805e-05 1.2320719060286805e-06 5.181365922542673e-05
1075 1902.0021386146545 4.706811440649943e-05 1.2932745412216713e-06 4.83613889477211e-05
1076 1904.2454438209534 5.085750965017769e-05 1.3144673948087286e-06 5.217197704498642e-05
1077 1906.5942561626434 4.601210505519081e-05 1.4533652647880453e-06 4.746547031997885e-05
1078 1909.0257539749146 5.049626132351669e-05 1.488335491462269e-06 5.198459681497896e-05
1079 1911.2669949531555 4.537442895635288e-05 1.4851224285798455e-06 4.685955138493273e-05
1080 1913.844556093216 4.8096515425485585e-05 1.4947048720702454e-06 4.959122029755583e-05
1081 1916.1300778388977 4.4278736839342354e-05 1.446676356296743e-06 4.5725413195639095e-05
1082 1918.3371760845184 4.630831992206861e-05 1.38592545935257e-06 4.7694245381421184e-05
1083 1920.6276247501373 4.337476426033518e-05 1.625622851989377e-06 4.500038711232456e-05
1084 1923.0808627605438 4.408362522796171e-05 1.5813743826657084e-06 4.5664999610627415e-05
1085 1925.6095850467682 4.2790241876439235e-05 1.940207705650497e-06 4.473044958208973e-05
1086 1927.938021659851 4.30911142921927e-05 1.8493270024133088e-06 4.494044129460601e-05
1087 1930.3198494911194 4.138796398388081e-05 2.035142704095673e-06 4.342310668797649e-05
1088 1932.9407114982605 4.3256872862427675e-05 1.9244243620178807e-06 4.5181297224445556e-05
1089 1935.2321875095367 4.071004351778845e-05 2.088181992721318e-06 4.279822551050977e-05
1090 1937.7312824726105 4.263094172405837e-05 1.6679167139095877e-06 4.4298858437967956e-05
1091 1940.1865365505219 4.03540555256695e-05 1.8174783443685751e-06 4.2171533870038075e-05
1092 1942.5249078273773 4.1365091824651366e-05 1.450317640362972e-06 4.281540946501434e-05
1093 1944.8039300441742 4.064788171394387e-05 1.465523704399715e-06 4.2113405418343585e-05
1094 1947.137689113617 4.1403464186730696e-05 1.3253546259061775e-06 4.2728818812636876e-05
1095 1949.2494814395905 4.0737573225893564e-05 1.3353794476195197e-06 4.207295267351308e-05
1096 1951.491750240326 4.2445912732550846e-05 1.2282796915452085e-06 4.3674192424096055e-05
1097 1953.8111159801483 4.108257629164499e-05 1.3939466505269309e-06 4.2476522942171924e-05
1098 1956.157956123352 4.318075713200785e-05 1.246356124517007e-06 4.442711325652486e-05
1099 1958.4000508785248 4.098793145400196e-05 1.4463822174836044e-06 4.243431367148556e-05
1100 1961.010675907135 4.2385409525291406e-05 1.287847949220008e-06 4.367325747451141e-05
1101 1963.327995300293 4.092337348353324e-05 1.4026012814524185e-06 4.232597476498566e-05
1102 1965.646775007248 4.300970827514802e-05 1.3267781688415225e-06 4.4336486443989544e-05
1103 1967.7679691314697 4.199635817776972e-05 1.3636579577946783e-06 4.33600161355644e-05
1104 1969.7775707244873 4.706125163552749e-05 1.4056336958354441e-06 4.846688533136293e-05
1105 1971.9642970561981 4.5886665732417273e-05 1.4461759459133723e-06 4.733284167833064e-05
1106 1974.4711136817932 4.778671354504686e-05 1.593378615851079e-06 4.938009216089794e-05
1107 1976.975417137146 4.2274972451991174e-05 1.596717805082175e-06 4.387169025707335e-05
1108 1979.4299581050873 4.387819512405587e-05 1.7532587388352533e-06 4.563145386289113e-05
1109 1981.8888475894928 4.081665421251077e-05 1.599074893598281e-06 4.241572910610905e-05
1110 1984.3824915885925 4.228534710467161e-05 1.656340467907376e-06 4.394168757257899e-05
1111 1986.8520634174347 4.058739348272582e-05 1.4765899459920336e-06 4.2063983428717855e-05
1112 1989.1926672458649 4.188560286358972e-05 1.4617640160061607e-06 4.334736687959588e-05
1113 1991.4356682300568 4.073692176809263e-05 1.7594351859098702e-06 4.2496356954002504e-05
1114 1993.6118850708008 4.200411576721537e-05 1.6753393314292082e-06 4.3679455098644574e-05
1115 1995.6844294071198 4.075382223081349e-05 2.2284197504047174e-06 4.298224198121821e-05
1116 1997.7161271572113 4.1561727248244546e-05 1.942282004384839e-06 4.3504009252629386e-05
1117 1999.6619234085083 4.084677477577823e-05 2.2510389549348823e-06 4.309781373071311e-05
1118 2001.7032673358917 4.160253321705152e-05 2.092546572787079e-06 4.3695079789838596e-05
1119 2004.1113946437836 4.1057985631664796e-05 2.311835599005522e-06 4.336982123067032e-05
1120 2006.5563428401947 4.2392616745215564e-05 1.7643495504954952e-06 4.415696629571106e-05
1121 2009.0124163627625 4.1259634285116915e-05 1.735756660451242e-06 4.299539094556816e-05
1122 2011.4538872241974 4.4576434334318844e-05 1.2650375661613355e-06 4.584147190048018e-05
1123 2013.9402277469635 4.2342873823702635e-05 1.3923012749783357e-06 4.373517509868097e-05
1124 2016.3764824867249 4.372865935066837e-05 1.166116951698035e-06 4.4894776302366405e-05
1125 2018.8095455169678 4.491089426692407e-05 1.307547995680241e-06 4.621844226260431e-05
1126 2021.2567389011383 4.614305556119986e-05 1.1522141542641363e-06 4.7295269715464e-05
1127 2023.7570521831512 4.3564057679631604e-05 1.2802125081120424e-06 4.4844270187743645e-05
1128 2026.236177444458 4.516390699837076e-05 1.0822159027559075e-06 4.6246122901126665e-05
1129 2028.6826338768005 4.314789220915368e-05 1.3605892733113849e-06 4.4508481482465065e-05
1130 2031.130559206009 4.43400599848685e-05 1.179117676638179e-06 4.551917766150668e-05
1131 2033.5759365558624 4.394498452469332e-05 1.5055832111431126e-06 4.545056773583643e-05
1132 2036.0379784107208 4.4179932406200235e-05 1.2683469203099534e-06 4.544827932651019e-05
1133 2038.4907536506653 4.2628830102220854e-05 1.4810822904109954e-06 4.410991239263185e-05
1134 2041.0720489025116 4.256855153558242e-05 1.2008842998114064e-06 4.3769435835393824e-05
1135 2043.6689865589142 4.007174965724274e-05 1.455547086819632e-06 4.152729674406237e-05
1136 2046.2979567050934 4.00147134035676e-05 1.1725534904916682e-06 4.1187266894059266e-05
1137 2048.764360666275 3.8974163070995004e-05 1.436177917274099e-06 4.04103409882691e-05
1138 2051.202840089798 3.9547408495716114e-05 1.1692892984678996e-06 4.0716697794184015e-05
1139 2053.6138508319855 3.893998400050791e-05 1.3270204765113753e-06 4.0267004477019286e-05
1140 2056.070739030838 3.966043268016834e-05 1.1826992905394517e-06 4.0843131970707794e-05
1141 2058.554097175598 3.875721639125191e-05 1.3005199032512742e-06 4.0057736294503184e-05
1142 2061.056802034378 3.999632282472735e-05 1.2426035731431828e-06 4.123892639787054e-05
1143 2063.5262598991394 3.924283699773664e-05 1.6018534172794327e-06 4.084469041501607e-05
1144 2065.971078634262 4.1149814973524465e-05 1.8039806020544402e-06 4.2953795575578906e-05
1145 2068.3315753936768 4.071030185450262e-05 2.630154400989039e-06 4.3340456255491655e-05
1146 2070.7840163707733 4.3649394907544005e-05 2.4140526975818614e-06 4.6063447605125866e-05
1147 2073.2428920269012 4.227355721607879e-05 1.965823522464714e-06 4.4239380738543504e-05
1148 2075.6923413276672 4.5089461096567125e-05 1.6952896415812885e-06 4.678475073814842e-05
1149 2078.1995854377747 4.292820491383423e-05 1.5980214226859897e-06 4.452622633652022e-05
1150 2080.740651369095 4.626786589023456e-05 1.4563297019831499e-06 4.772419559221771e-05
1151 2083.146504163742 4.4374403791811e-05 1.512152779304502e-06 4.5886556571115504e-05
1152 2085.4783821105957 4.392660517788412e-05 1.3640386768471656e-06 4.529064385473129e-05
1153 2087.8809554576874 4.181101843340313e-05 1.5427439178728577e-06 4.335376235127599e-05
1154 2090.3540670871735 4.263458464612913e-05 1.4546792954206467e-06 4.408926394154977e-05
1155 2092.7885570526123 4.048112723695573e-05 1.6620067935717766e-06 4.21431340305275e-05
1156 2095.120667695999 4.113701045812674e-05 1.682914985371894e-06 4.281992544349863e-05
1157 2097.499305486679 3.979121844972198e-05 1.8142832995359622e-06 4.1605501749257945e-05
1158 2099.9756705760956 4.0502640320428055e-05 1.6664104517455677e-06 4.2169050772173625e-05
1159 2102.4360916614532 4.0128561270296874e-05 1.7709934138622715e-06 4.1899554684159145e-05
1160 2104.7858078479767 4.0746293025999216e-05 1.4150707079238029e-06 4.216136373392302e-05
1161 2107.2262213230133 3.982247344812556e-05 1.5948047327935396e-06 4.1417278180919096e-05
1162 2109.593452692032 4.086564833195365e-05 1.2551065787073955e-06 4.2120754910661045e-05
1163 2111.8955640792847 3.992353177549851e-05 1.4348982847365902e-06 4.1358430060235104e-05
1164 2114.3293941020966 4.158253645777103e-05 1.1740701656844748e-06 4.2756606623455504e-05
1165 2116.6232590675354 4.093930424757339e-05 1.2657240070589823e-06 4.220502825463238e-05
1166 2118.842469930649 4.320458775788695e-05 1.0935775701649226e-06 4.4298165328051876e-05
1167 2121.2930324077606 4.3527740779234536e-05 1.1560206427870683e-06 4.4683761422021603e-05
1168 2123.6936132907867 4.3213120357475086e-05 1.1242127008548933e-06 4.433733305832998e-05
1169 2126.105164051056 4.117384403195213e-05 1.1691409420577725e-06 4.23429849740099e-05
1170 2128.485738515854 4.2208613612543995e-05 1.1527910828590393e-06 4.336140469540304e-05
1171 2130.921384334564 3.958612530674767e-05 1.4557861184804283e-06 4.10419114252281e-05
1172 2133.3638525009155 3.959232913189797e-05 1.3746282591217727e-06 4.096695739101974e-05
1173 2135.785537958145 3.863750914832455e-05 1.6415102089095356e-06 4.027901935723409e-05
1174 2138.127693414688 3.884240760276066e-05 1.4888745119523763e-06 4.033128211471304e-05
1175 2140.432529449463 3.851015663626206e-05 1.6986514118748095e-06 4.020880804813687e-05
1176 2142.766274213791 3.9094746412344315e-05 1.4620380307636667e-06 4.055678444310798e-05
1177 2145.163207054138 3.8785251540754306e-05 1.5759317616197333e-06 4.036118330237404e-05
1178 2147.390405654907 3.930031130062276e-05 1.6069684374197643e-06 4.0907279738042524e-05
1179 2149.7433824539185 3.906079198247823e-05 2.051240778598354e-06 4.111203276107658e-05
1180 2152.1377658843994 3.979984464956887e-05 2.0214120141375603e-06 4.1821256663706434e-05
1181 2154.6420686244965 3.9696539915985795e-05 1.637255024146195e-06 4.133379494013199e-05
1182 2157.0780758857727 4.0279253942882596e-05 1.5008126399550007e-06 4.1780066582837595e-05
1183 2159.55895447731 4.038291061343859e-05 1.2158767212575404e-06 4.159878733469613e-05
1184 2162.021585226059 4.069793913232621e-05 1.2267721423776306e-06 4.192471127470384e-05
1185 2164.4602332115173 4.0259537984378375e-05 1.2531725633608636e-06 4.1512710547739236e-05
1186 2166.915547609329 4.093748091453284e-05 1.309782818858348e-06 4.224726373339119e-05
1187 2169.513428926468 3.984882379297036e-05 1.4456116533534012e-06 4.129443544632376e-05
1188 2172.039026737213 4.0943598627445083e-05 1.2742029034986568e-06 4.221780153094374e-05
1189 2174.5433287620544 4.099600354031702e-05 1.4776278558613067e-06 4.247363139617833e-05
1190 2177.151375055313 4.326640136876897e-05 1.24151675713871e-06 4.4507918125907684e-05
1191 2179.8003540039062 4.5766572856423846e-05 1.4873000385997883e-06 4.7253872895023634e-05
1192 2182.331764936447 4.676736554308752e-05 1.4710804007610483e-06 4.823844594384857e-05
1193 2185.0130524635315 4.769667009612424e-05 1.539895310997963e-06 4.92365654071222e-05
1194 2187.402079820633 4.665213988054937e-05 1.4007573563549387e-06 4.805289723690431e-05
1195 2189.951342821121 4.3387201862718594e-05 1.3101539438843129e-06 4.4697355806602906e-05
1196 2192.6271867752075 4.250519164842577e-05 1.3150714674786707e-06 4.382026311590444e-05
1197 2195.2904171943665 4.09912074630584e-05 1.287069780068781e-06 4.227827724312718e-05
1198 2197.9193861484528 4.074415894009959e-05 1.3191816888412639e-06 4.206334062894085e-05
1199 2200.544000864029 4.019931183388485e-05 1.52781795261044e-06 4.1727129786495294e-05
1200 2203.206547021866 4.072819073595593e-05 1.70752729041193e-06 4.2435718026367865e-05
1201 2205.912520170212 4.6214206733895304e-05 1.2853174662245578e-06 4.749952420011986e-05
1202 2208.640092611313 4.037438175786081e-05 6.177504172539292e-07 4.0992132175114735e-05
1203 2211.3361370563507 3.8475322363963675e-05 4.4235619763146393e-07 3.891767856159514e-05
1204 2214.008945465088 3.7895333976601835e-05 3.6171653270534234e-07 3.8257050509307176e-05
1205 2216.539825439453 3.746628536650883e-05 3.2016720234336863e-07 3.77864525688522e-05
1206 2218.9952580928802 3.7160467113082735e-05 2.9667979691308646e-07 3.7457146909995823e-05
1207 2221.3991672992706 3.6910610582361266e-05 2.8267026593412587e-07 3.719328084829539e-05
1208 2223.837072134018 3.674818792534833e-05 2.738230232261683e-07 3.70220109485745e-05
1209 2226.284879207611 3.6590763522152926e-05 2.6801214366215257e-07 3.685877566581508e-05
1210 2228.5690820217133 3.6460355897644654e-05 2.638576669272166e-07 3.672421356457187e-05
1211 2231.0616393089294 3.634356523878011e-05 2.608070882439763e-07 3.660437232702409e-05
1212 2233.5376477241516 3.623082934312485e-05 2.583918213170377e-07 3.648922116444189e-05
1213 2236.0541536808014 3.61464880219656e-05 2.564592099743872e-07 3.640294723193999e-05
1214 2238.4896171092987 3.605788976103816e-05 2.547853155969525e-07 3.631267507663511e-05
1215 2240.8929533958435 3.599282634917216e-05 2.5330918101621933e-07 3.6246135530188375e-05
1216 2243.3088915348053 3.5912682063615505e-05 2.5197139931795885e-07 3.6164653462933465e-05
1217 2245.7749021053314 3.584320071953625e-05 2.5075547345656547e-07 3.6093956192992815e-05
1218 2248.381847858429 3.579204630612129e-05 2.496518094055167e-07 3.604169811552681e-05
1219 2250.9130017757416 3.574330303537187e-05 2.486297530800703e-07 3.5991932788451936e-05
1220 2253.303039073944 3.568215585833219e-05 2.476103877620631e-07 3.592976624609425e-05
1221 2255.8550884723663 3.5629065791566165e-05 2.467091927707345e-07 3.58757749843369e-05
1222 2258.499664068222 3.558173026870842e-05 2.458853642432833e-07 3.582761563295171e-05
1223 2261.01025390625 3.551977064142275e-05 2.450465889245122e-07 3.576481723034726e-05
1224 2263.2536237239838 3.548508612953838e-05 2.442362008092167e-07 3.57293223303476e-05
1225 2265.6476299762726 3.544335913418525e-05 2.434892414942683e-07 3.568684837567952e-05
1226 2268.014508485794 3.540490440387822e-05 2.428650301436533e-07 3.5647769434021874e-05
1227 2270.393644809723 3.535629966151175e-05 2.4213611812859625e-07 3.5598435779640347e-05
1228 2272.7456941604614 3.533273486036751e-05 2.415913792476807e-07 3.557432623961519e-05
1229 2275.221043109894 3.5292531677226924e-05 2.409114903681467e-07 3.553344316759507e-05
1230 2277.7500400543213 3.5264241935020716e-05 2.4048185055541934e-07 3.5504723785576135e-05
1231 2280.101651906967 3.522936647860848e-05 2.3991322898348074e-07 3.5469279707591956e-05
1232 2282.646370410919 3.520757633837024e-05 2.394682621283822e-07 3.544704460049862e-05
1233 2285.228841781616 3.516077995300293e-05 2.388677433432646e-07 3.5399647696346193e-05
1234 2287.760390996933 3.5154519967697374e-05 2.3844260804298983e-07 3.5392962575740364e-05
1235 2290.206806898117 3.511331338978293e-05 2.3799120617010185e-07 3.5351304595953035e-05
1236 2292.6672265529633 3.509747622600153e-05 2.3756064497982736e-07 3.533503687098136e-05
1237 2295.189615726471 3.5059294808450056e-05 2.3720081048507486e-07 3.529649561893513e-05
1238 2297.7397949695587 3.5049294556804637e-05 2.367436170961764e-07 3.5286038173900815e-05
1239 2300.208272218704 3.501632480166066e-05 2.3641094130150337e-07 3.525273574296217e-05
1240 2302.7757425308228 3.499173039767011e-05 2.3597777685403225e-07 3.522770817452414e-05
1241 2305.46355509758 3.497009750586658e-05 2.3568637292345415e-07 3.5205783878790036e-05
1242 2308.172371149063 3.495281141007965e-05 2.35308783629619e-07 3.518812019370927e-05
1243 2310.9591455459595 3.4927262283449794e-05 2.3498365435580812e-07 3.51622459378056e-05
1244 2313.699123620987 3.4899219645926704e-05 2.346590808335336e-07 3.513387872676024e-05
1245 2316.391922712326 3.487249115603653e-05 2.3436732590198517e-07 3.510685848193852e-05
1246 2319.0517506599426 3.486105694842698e-05 2.3406758569836168e-07 3.5095124534125344e-05
1247 2321.7567958831787 3.484053228368711e-05 2.3374709256236727e-07 3.5074279376249474e-05
1248 2324.4303739070892 3.482256852202679e-05 2.3335246509643058e-07 3.5055920987123224e-05
1249 2326.9180636405945 3.4797517348773514e-05 2.3300819164469615e-07 3.503052554041821e-05
1250 2329.4292142391205 3.477890587332261e-05 2.3261281830169746e-07 3.501151869162431e-05
1251 2331.9654309749603 3.4761432577018166e-05 2.322471922909345e-07 3.49936797693091e-05
1252 2334.3610258102417 3.473367822829203e-05 2.32017228155205e-07 3.4965695456447234e-05
1253 2336.782328605652 3.4719952686348156e-05 2.3162290781511734e-07 3.495157559416327e-05
1254 2339.033229112625 3.470173058797367e-05 2.3121032079953196e-07 3.49329409087732e-05
1255 2341.5867581367493 3.4679947935756127e-05 2.3087999963636824e-07 3.4910827935392495e-05
1256 2344.060610294342 3.467021725285592e-05 2.3043046976865536e-07 3.4900647722624574e-05
1257 2346.4348871707916 3.4647921671220405e-05 2.3012357792026133e-07 3.4878045249140664e-05
1258 2348.8056280612946 3.463871140575888e-05 2.297575424083663e-07 3.486846894816725e-05
1259 2351.185713529587 3.4618752086581895e-05 2.2940256342703673e-07 3.4848154650008934e-05
1260 2353.574214696884 3.460211370458555e-05 2.2897829100414736e-07 3.483109199558969e-05
1261 2355.94957613945 3.458114724662436e-05 2.286732419108476e-07 3.4809820488535205e-05
1262 2358.40500998497 3.4563879870889175e-05 2.283543867793814e-07 3.4792234257668556e-05
1263 2360.892359018326 3.45563881061784e-05 2.279936894072435e-07 3.478438179558564e-05
1264 2363.3767137527466 3.453374807559066e-05 2.2760931409464858e-07 3.4761357389685305e-05
1265 2366.0699648857117 3.452187581877014e-05 2.2736906855549645e-07 3.474924488732564e-05
1266 2368.623711824417 3.450245938109393e-05 2.2694753101516758e-07 3.4729406912109096e-05
1267 2371.1708991527557 3.4484637891826916e-05 2.2674428682830467e-07 3.471138217865522e-05
1268 2373.5335805416107 3.4472001856894946e-05 2.264678589391274e-07 3.469846971583407e-05
1269 2376.0827629566193 3.4457003351432e-05 2.2627064026892186e-07 3.468327399170092e-05
1270 2378.62237906456 3.44421283983106e-05 2.259196977987511e-07 3.466804809610935e-05
1271 2381.1836693286896 3.442355061895284e-05 2.2573428153617298e-07 3.464928490048902e-05
1272 2383.6879708766937 3.4423296026249024e-05 2.255244560811163e-07 3.464882048233014e-05
1273 2386.207451105118 3.44069871171635e-05 2.2521558985226418e-07 3.463220270701576e-05
1274 2388.690011739731 3.437870111896764e-05 2.2494488035389526e-07 3.4603645999321534e-05
1275 2391.146787405014 3.436859977904276e-05 2.2479295543390302e-07 3.4593392734476666e-05
1276 2393.6911878585815 3.435056488118579e-05 2.2468113237477126e-07 3.457524601356056e-05
1277 2396.1317262649536 3.434537193883005e-05 2.2431557948921043e-07 3.456968751831926e-05
1278 2398.6769206523895 3.43314854044411e-05 2.2417294146989158e-07 3.4555658345910993e-05
1279 2401.277820110321 3.4306224566608215e-05 2.2399299497243447e-07 3.453021756158065e-05
1280 2403.8359866142273 3.429935805162593e-05 2.2383694579104082e-07 3.452319499741697e-05
1281 2406.246134519577 3.429569266549307e-05 2.236073472813221e-07 3.451930001277439e-05
1282 2408.7985780239105 3.4278545098089096e-05 2.2340740835359648e-07 3.450195250644269e-05
1283 2411.256005048752 3.426628346419215e-05 2.2325290942648848e-07 3.448953637361864e-05
1284 2413.764566421509 3.42566838216542e-05 2.2306450965566251e-07 3.447974833130986e-05
1285 2416.292682170868 3.42418013805121e-05 2.2293301591715171e-07 3.446473439642925e-05
1286 2418.7042319774628 3.4231677576525125e-05 2.2260406950778848e-07 3.445428164603291e-05
1287 2421.359468460083 3.421682134345548e-05 2.2255656737647014e-07 3.443937791083195e-05
1288 2424.0609760284424 3.420346645853627e-05 2.2238811616079143e-07 3.442585457469706e-05
1289 2426.721343278885 3.4192444092065246e-05 2.2219665975651548e-07 3.441464075182176e-05
1290 2429.2957198619843 3.41933201904872e-05 2.220610417566033e-07 3.44153812322438e-05
1291 2431.64186501503 3.417404228119395e-05 2.219349739080922e-07 3.439597725510204e-05
1292 2433.850566148758 3.416160093480019e-05 2.215789272988112e-07 3.4383179862099e-05
1293 2436.261118888855 3.414667730954424e-05 2.2158824344956546e-07 3.4368265552993806e-05
1294 2438.6226255893707 3.4137204963358205e-05 2.2131965458205895e-07 3.435852461794026e-05
1295 2440.9714369773865 3.412624250105278e-05 2.212012063796122e-07 3.434744370743239e-05
1296 2443.31516957283 3.4113662626276064e-05 2.2092283336005767e-07 3.433458545963612e-05
1297 2445.823161125183 3.41019588499213e-05 2.207399764795549e-07 3.4322698826400855e-05
1298 2448.358773469925 3.4088536572815784e-05 2.205526004615591e-07 3.4309089173277343e-05
1299 2450.8979823589325 3.407634607511549e-05 2.2036361568911592e-07 3.42967096908046e-05
1300 2453.324808359146 3.4075043159513616e-05 2.2016361826122856e-07 3.4295206777774844e-05
1301 2455.7490360736847 3.4056701252807925e-05 2.2002551400444316e-07 3.427672676681237e-05
1302 2458.3304364681244 3.405458214294971e-05 2.1973007356270624e-07 3.4274312216512413e-05
1303 2460.972198486328 3.404399782568965e-05 2.1954965906395534e-07 3.4263547484753605e-05
1304 2463.4784491062164 3.404306556711245e-05 2.1931304053482998e-07 3.426237860764728e-05
1305 2466.115027666092 3.402610520022598e-05 2.1897825873433495e-07 3.424508345896032e-05
1306 2468.721811056137 3.401188544891587e-05 2.1862162712343674e-07 3.423050707603931e-05
1307 2471.3764321804047 3.400071706604119e-05 2.1842200994660059e-07 3.4219139075987786e-05
1308 2473.9678387641907 3.398924916233849e-05 2.1802757260618946e-07 3.420727673494468e-05
1309 2476.437644004822 3.398124072419938e-05 2.177283150289002e-07 3.419896903922828e-05
1310 2478.804188966751 3.396737290986219e-05 2.1719912256596227e-07 3.4184572032428156e-05
1311 2481.227447748184 3.3957200433740663e-05 2.171003742929754e-07 3.417430080803364e-05
1312 2483.610075712204 3.39385627502173e-05 2.1669401754461342e-07 3.415525676776191e-05
1313 2485.9777433872223 3.3940887780644785e-05 2.1644969161918116e-07 3.4157337472263965e-05
1314 2488.5223689079285 3.392693385406954e-05 2.1608036547318925e-07 3.414301421954273e-05
1315 2491.0157010555267 3.392382258146852e-05 2.1579251542743577e-07 3.413961509689595e-05
1316 2493.4053087234497 3.391454117981034e-05 2.1553651871973994e-07 3.413007769853008e-05
1317 2495.7530307769775 3.389873022410139e-05 2.1518956888560673e-07 3.411391979298699e-05
1318 2498.175552845001 3.3906053508346405e-05 2.1507234918655613e-07 3.412112585753296e-05
1319 2500.620014667511 3.389618429706324e-05 2.1471554207517275e-07 3.4110899839138413e-05
1320 2503.0675134658813 3.3873892459438076e-05 2.1430814694894019e-07 3.4088200606387014e-05
1321 2505.580762386322 3.3868474876461316e-05 2.1406499102674236e-07 3.408253986748806e-05
1322 2508.144905567169 3.385425138114086e-05 2.1369137974390433e-07 3.406794276088476e-05
1323 2510.5620090961456 3.3845793661759724e-05 2.1343972667321638e-07 3.405923338843294e-05
1324 2513.051351547241 3.383603677078707e-05 2.1309330334053867e-07 3.404913007412761e-05
1325 2515.585574865341 3.38233483197102e-05 2.1281838183052576e-07 3.4036166701540725e-05
1326 2518.130939245224 3.382382755303503e-05 2.125338955440713e-07 3.40363614485791e-05
1327 2520.672220468521 3.380263271044247e-05 2.1219852874195905e-07 3.401483123918443e-05
1328 2523.2463359832764 3.3812082592566406e-05 2.1183797762022547e-07 3.402392057018663e-05
1329 2525.7636036872864 3.379031491639027e-05 2.1152874576536255e-07 3.400184366215563e-05
1330 2528.320766210556 3.378887347240544e-05 2.112544238820073e-07 3.4000127896287446e-05
1331 2530.7248566150665 3.377184571333267e-05 2.1087573771013986e-07 3.398272145104281e-05
1332 2533.226167201996 3.376383727519356e-05 2.107158860182343e-07 3.39745531612118e-05
1333 2535.8683989048004 3.3754069152189857e-05 2.1025584074645186e-07 3.3964324992936305e-05
1334 2538.442867040634 3.37469443004934e-05 2.098633924115393e-07 3.395680769290494e-05
1335 2541.210464477539 3.374282214509782e-05 2.094754778391602e-07 3.395229762293698e-05
1336 2543.9364111423492 3.3731972003102904e-05 2.0936416665644353e-07 3.3941336169759346e-05
1337 2546.6482050418854 3.372595163445976e-05 2.0895909691163942e-07 3.39349107313714e-05
1338 2549.3599531650543 3.371486936382313e-05 2.0861710496621215e-07 3.392348646878934e-05
1339 2552.0188417434692 3.370830236966886e-05 2.0845564451985922e-07 3.3916758014188715e-05
1340 2554.7265996932983 3.3698260933909586e-05 2.0800207814098753e-07 3.390626301205057e-05
1341 2557.254810810089 3.36844979518622e-05 2.0770276206353652e-07 3.389220071392574e-05
1342 2559.6592633724213 3.36765344418473e-05 2.0729656619061925e-07 3.3883831008037916e-05
1343 2562.1651844978333 3.367288403175584e-05 2.071023164036211e-07 3.387998634815946e-05
1344 2564.8619723320007 3.365849579997997e-05 2.0663411035927845e-07 3.386512991033925e-05
1345 2567.4571871757507 3.364974979180188e-05 2.0640375134745733e-07 3.3856153543149335e-05
1346 2570.1217617988586 3.364341118227896e-05 2.0610668752623262e-07 3.38495178698052e-05
1347 2572.6950607299805 3.3634287029055495e-05 2.057814851272196e-07 3.384006851418272e-05
1348 2575.3611278533936 3.3629741800490336e-05 2.0538435677936928e-07 3.383512615726971e-05
1349 2578.134058713913 3.3615121440072756e-05 2.0535022193500444e-07 3.382047166200776e-05
1350 2580.768581867218 3.3616735108533695e-05 2.0480479567718866e-07 3.3821539904210885e-05
1351 2583.1928465366364 3.360905614330541e-05 2.0497469477187e-07 3.3814030838077275e-05
1352 2585.6483335494995 3.3595581450054994e-05 2.0426492693473647e-07 3.3799846376989733e-05
1353 2588.0967853069305 3.35886250788243e-05 2.0428793212333366e-07 3.379291301094763e-05
1354 2590.522540807724 3.3591612799083766e-05 2.036953693602103e-07 3.3795308168443974e-05
1355 2593.0524866580963 3.357408334262407e-05 2.0370809314538485e-07 3.377779143576945e-05
1356 2595.4555785655975 3.356300107198744e-05 2.0305594796754756e-07 3.376605701995499e-05
1357 2597.87615609169 3.3554322455995645e-05 2.0341866359526487e-07 3.375774111959091e-05
1358 2600.370486021042 3.353772525811315e-05 2.0261373062004995e-07 3.37403389887332e-05
1359 2602.818465232849 3.353240127539515e-05 2.0286292668394557e-07 3.37352642020791e-05
1360 2605.3090579509735 3.352788225490244e-05 2.020910901752249e-07 3.372997334507767e-05
1361 2607.635544538498 3.351465841034549e-05 2.0223583420036577e-07 3.371689424454585e-05
1362 2610.018172264099 3.3507249013862417e-05 2.01305623128823e-07 3.370855463699124e-05
1363 2612.5004618167877 3.350821496853277e-05 2.015351192632587e-07 3.370975008779603e-05
1364 2615.053957462311 3.3489846853754626e-05 2.004620800468715e-07 3.36903089338015e-05
1365 2617.731961250305 3.34849459442062e-05 2.0074842371346063e-07 3.368569436791966e-05
1366 2620.30241894722 3.348072270053116e-05 1.998238286574432e-07 3.36805465291886e-05
1367 2622.9071247577667 3.3470041039002e-05 2.001181137209861e-07 3.3670159152722984e-05
1368 2625.521044254303 3.3458505743112994e-05 1.990771764683439e-07 3.365758291958134e-05
1369 2628.059255838394 3.3455847495764346e-05 1.9962498660774986e-07 3.36554724823721e-05
1370 2630.4418087005615 3.344736356831076e-05 1.986111056799041e-07 3.364597467399066e-05
1371 2632.8717947006226 3.3438658744246516e-05 1.9913422875106334e-07 3.363779297299758e-05
1372 2635.155863761902 3.342875209285985e-05 1.9814462539033226e-07 3.3626896718250184e-05
1373 2637.642584323883 3.342394478357018e-05 1.9872848625439946e-07 3.362267326982458e-05
1374 2640.172249317169 3.341379477151075e-05 1.9793105592492537e-07 3.361172582743568e-05
1375 2642.738272190094 3.3396093090574945e-05 1.9859670001508003e-07 3.359468979059003e-05
1376 2645.3143842220306 3.339866148167519e-05 1.9786439499064307e-07 3.359652587666583e-05
1377 2647.9014081954956 3.3389305199810006e-05 1.981527861628925e-07 3.35874579859729e-05
1378 2650.539115667343 3.338490973165886e-05 1.97589297980145e-07 3.3582499029639e-05
1379 2653.253005504608 3.3375729418280135e-05 1.9762273082256915e-07 3.35733521491027e-05
1380 2655.8295154571533 3.336846229419037e-05 1.969856494363753e-07 3.3565447943626746e-05
1381 2658.239304304123 3.336263287007509e-05 1.969617813703927e-07 3.3559594651445484e-05
1382 2660.8534619808197 3.3354946416826107e-05 1.9633432326080213e-07 3.355128074008691e-05
1383 2663.489116668701 3.3362119940657114e-05 1.9647536715071405e-07 3.355859530780783e-05
1384 2666.0612185001373 3.33539392780419e-05 1.9570274088981015e-07 3.354964201893171e-05
1385 2668.7591166496277 3.334540293444341e-05 1.959380139152159e-07 3.3541340948358626e-05
1386 2671.62757229805 3.332906781728543e-05 1.9498228214812188e-07 3.352405009943355e-05
1387 2674.3832578659058 3.3318374923725226e-05 1.953870155169961e-07 3.3513761939242225e-05
1388 2677.1562321186066 3.330799652703443e-05 1.9441825283887848e-07 3.350241477987331e-05
1389 2679.8286204338074 3.329881246964536e-05 1.949606370882847e-07 3.3493773106733646e-05
1390 2682.236822605133 3.329481761060168e-05 1.9389719189841993e-07 3.3488714802500104e-05
1391 2684.840858221054 3.328516555191884e-05 1.9435020252575526e-07 3.3479515754444594e-05
1392 2687.413194656372 3.327547230912213e-05 1.9344883203394148e-07 3.3468921141156074e-05
1393 2690.04044342041 3.327332324718111e-05 1.9367468653331001e-07 3.346699793371442e-05
1394 2692.5833537578583 3.326070218829054e-05 1.9279057358920425e-07 3.345349276187975e-05
1395 2695.1046233177185 3.325747110735831e-05 1.9293781849625872e-07 3.345040892585456e-05
1396 2697.51118683815 3.3250716912686526e-05 1.9222261014408502e-07 3.344293952283061e-05
1397 2699.9667875766754 3.323816324598226e-05 1.924975170290575e-07 3.343066076301132e-05
1398 2702.400229215622 3.323506320541229e-05 1.9168829891699642e-07 3.342675150432929e-05
1399 2704.946255683899 3.322738049617365e-05 1.9207011484751598e-07 3.3419450611021166e-05
1400 2707.507254600525 3.322159600018257e-05 1.9109390802381924e-07 3.341268990820639e-05
1401 2710.065686941147 3.32081025868804e-05 1.917801002957788e-07 3.339988268717618e-05
1402 2712.525459051132 3.320668735096802e-05 1.908160468806798e-07 3.33975033978487e-05
1403 2715.008463382721 3.3199199330267595e-05 1.9139202484795495e-07 3.339059135511555e-05
1404 2717.455183029175 3.319074161088646e-05 1.9049493949298734e-07 3.338123655037945e-05
1405 2719.8731949329376 3.3195915833190456e-05 1.910977105343312e-07 3.338701354372479e-05
1406 2722.326761007309 3.318855136483159e-05 1.9024812731068187e-07 3.337879949214227e-05
1407 2724.675647497177 3.317366892368949e-05 1.9052911821247345e-07 3.3364198041901964e-05
1408 2727.0623376369476 3.316200258743823e-05 1.8992795592557696e-07 3.3351930543363806e-05
1409 2729.3530826568604 3.31588538747337e-05 1.9018560526284142e-07 3.334903947999654e-05
1410 2731.7927598953247 3.314585467079776e-05 1.8953818397306318e-07 3.333539285477082e-05
1411 2734.350529909134 3.314149664275011e-05 1.8975377169404946e-07 3.333125041444416e-05
1412 2736.9700157642365 3.3133993646008284e-05 1.8919164364006203e-07 3.332318528964834e-05
1413 2739.4995369911194 3.3127797308878686e-05 1.894217540261958e-07 3.331721906290488e-05
1414 2742.1527693271637 3.312734053961596e-05 1.8874139714536805e-07 3.331608193676133e-05
1415 2744.899423122406 3.311463336848733e-05 1.8907768532502742e-07 3.3303711053812357e-05
1416 2747.5835700035095 3.311153332791736e-05 1.8818598198493822e-07 3.32997193099023e-05
1417 2750.3328058719635 3.310538191891196e-05 1.8865490465626195e-07 3.329403682356822e-05
1418 2752.943759202957 3.3095950756839774e-05 1.8762983557248684e-07 3.328358059241226e-05
1419 2755.6179654598236 3.308430688465061e-05 1.8806952278799e-07 3.32723764074386e-05
1420 2758.3394973278046 3.3079098966253466e-05 1.87111787390357e-07 3.326621075364382e-05
1421 2760.9993829727173 3.308076130684896e-05 1.8758382519529244e-07 3.326834513204425e-05
1422 2763.75319814682 3.30621086472842e-05 1.8655983836450919e-07 3.324866848564871e-05
1423 2766.4063868522644 3.30586866218241e-05 1.8693589202909913e-07 3.32456225138532e-05
1424 2769.0889835357666 3.306286119336459e-05 1.8609600520725527e-07 3.324895719857185e-05
1425 2771.8892290592194 3.305785545152635e-05 1.8631826194667786e-07 3.324417371347303e-05
1426 2774.6633174419403 3.304223918435562e-05 1.8560913761132326e-07 3.322784832196694e-05
1427 2777.402990579605 3.3048480449609424e-05 1.8580926666457449e-07 3.3234289716273996e-05
1428 2779.946189403534 3.304000026616619e-05 1.8511533774622722e-07 3.322511560391242e-05
1429 2782.5788526535034 3.3046627164486063e-05 1.852381442107223e-07 3.323186530869679e-05
1430 2785.225953578949 3.303527906911457e-05 1.8475828200915652e-07 3.3220037351123724e-05
1431 2787.783036470413 3.301961787381963e-05 1.848729569511722e-07 3.3204490830770805e-05
1432 2790.4648654460907 3.3011616923701224e-05 1.8432753069335642e-07 3.3195944454394584e-05
1433 2792.994620323181 3.3003893030348735e-05 1.8452681149426267e-07 3.3188419841842994e-05
1434 2795.5224301815033 3.2993458473502693e-05 1.8391982844127482e-07 3.317737830194397e-05
1435 2798.0137667655945 3.2985450035363586e-05 1.840922722929911e-07 3.316954230765658e-05
1436 2800.465369939804 3.2978879297198965e-05 1.834755489630765e-07 3.316235484616204e-05
1437 2803.0201692581177 3.297042532182818e-05 1.8383476920613093e-07 3.3154260091034316e-05
1438 2805.498330593109 3.296738518542381e-05 1.8308674226323115e-07 3.315047192768704e-05
1439 2808.018858909607 3.295601462599021e-05 1.8343300472046414e-07 3.313944763071068e-05
1440 2810.4808537960052 3.2954468349715574e-05 1.828226725332177e-07 3.313729102224879e-05
1441 2812.9591069221497 3.2952948281513384e-05 1.8287541042901015e-07 3.313582369194239e-05
1442 2815.444671392441 3.294043954293333e-05 1.8254754627263875e-07 3.3122987089205965e-05
1443 2817.9898149967194 3.293505191203937e-05 1.8242307255353462e-07 3.31174749845929e-05
1444 2820.5158162117004 3.29241231458271e-05 1.8218475751971928e-07 3.310630790334682e-05
1445 2823.0749990940094 3.2922812742204525e-05 1.818754817897351e-07 3.310468822399426e-05
1446 2825.6840217113495 3.291088432522874e-05 1.818208133886058e-07 3.309270513861735e-05
1447 2828.417109489441 3.2906923162278216e-05 1.8161683794972137e-07 3.3088540000227936e-05
1448 2831.1177875995636 3.289785142519965e-05 1.8145230624487802e-07 3.307930373144453e-05
1449 2833.6981148719788 3.289892595617016e-05 1.811750739784771e-07 3.308010103014864e-05
1450 2836.2842116355896 3.288907546493875e-05 1.808529135878736e-07 3.306992837852663e-05
1451 2838.822237968445 3.2880108560149995e-05 1.8068779688141305e-07 3.306079635703141e-05
1452 2841.307998895645 3.287092075875057e-05 1.8034561481046018e-07 3.305126637356103e-05
1453 2843.8504440784454 3.286654775466152e-05 1.8025097617383428e-07 3.304679873083535e-05
1454 2846.445512533188 3.286053113002873e-05 1.7986643998579463e-07 3.304039757001453e-05
1455 2849.0796282291412 3.285507610694847e-05 1.7999107458034353e-07 3.303506718152882e-05
1456 2851.578510284424 3.284625147455302e-05 1.7964046848610267e-07 3.302589194303912e-05
1457 2854.074707508087 3.283917529499112e-05 1.7979306615795473e-07 3.3018968361149074e-05
1458 2856.720150709152 3.2842664712637514e-05 1.7956232689508242e-07 3.30222270395326e-05
1459 2859.3917078971863 3.283157495398018e-05 1.7986622061018817e-07 3.301144117459037e-05
1460 2862.1497795581818 3.282380238849314e-05 1.7919339562518214e-07 3.3002995784118323e-05
1461 2864.8425872325897 3.281737392272183e-05 1.7961082352915003e-07 3.299698474625098e-05
1462 2867.4515359401703 3.281270888582546e-05 1.7885886245037444e-07 3.299156774827583e-05
1463 2869.9053444862366 3.280271612220074e-05 1.7919355650062687e-07 3.2981909678701366e-05
1464 2872.39316034317 3.280303436308051e-05 1.7826777681633457e-07 3.2981302139896843e-05
1465 2875.0111589431763 3.279318761585945e-05 1.7869595412501888e-07 3.297188356998447e-05
1466 2877.618310213089 3.278742558393047e-05 1.7757811840979299e-07 3.296500370234027e-05
1467 2879.9530670642853 3.27755720471617e-05 1.7829903052773456e-07 3.295387107768943e-05
1468 2882.4077713489532 3.277703969921898e-05 1.7702040711801557e-07 3.295406010633699e-05
1469 2884.828514814377 3.2776567953914855e-05 1.776313681820005e-07 3.2954199322096856e-05
1470 2887.238006591797 3.276400679918989e-05 1.7675746351611524e-07 3.2940764262706004e-05
1471 2889.830275774002 3.275262875173559e-05 1.7700028306238316e-07 3.2929629034797974e-05
1472 2892.4469697475433 3.274962979944507e-05 1.7645275079874536e-07 3.292608255024382e-05
1473 2895.0501940250397 3.274683302371346e-05 1.7663209766954484e-07 3.292346512138301e-05
1474 2897.5066244602203 3.273922519468183e-05 1.7591062980006687e-07 3.2915135824481896e-05
1475 2899.745637178421 3.273009729744801e-05 1.7616554425477084e-07 3.290626284170278e-05
1476 2902.0016040802 3.2729281103191666e-05 1.7552109184819999e-07 3.290480219503987e-05
1477 2904.515878677368 3.272188293873964e-05 1.7559725905876214e-07 3.28974801977984e-05
1478 2907.09797334671 3.2723496607200584e-05 1.7526978977848237e-07 3.2898766396979065e-05
1479 2909.7493653297424 3.2711010332682625e-05 1.753413062261876e-07 3.288635163890881e-05
1480 2912.3145048618317 3.2710388826964485e-05 1.7518784567695017e-07 3.288557667264144e-05
1481 2914.7649517059326 3.2708696534286194e-05 1.7534218372861344e-07 3.288403871801481e-05
1482 2917.3748393058777 3.27026799096534e-05 1.7531237789621604e-07 3.287799228754962e-05
1483 2920.114674091339 3.269605301133352e-05 1.7506923659905865e-07 3.287112224793258e-05
1484 2922.651352405548 3.269419223818947e-05 1.7515020082288201e-07 3.286934243901235e-05
1485 2925.008050441742 3.2679055204343555e-05 1.7471329236506068e-07 3.285376849670862e-05
1486 2927.610927581787 3.267640070100526e-05 1.745432323949346e-07 3.285094393340019e-05
1487 2930.196013212204 3.266549439885509e-05 1.742271998962715e-07 3.2839721598751355e-05
1488 2932.869413614273 3.266784563735502e-05 1.739844827252866e-07 3.284183012008031e-05
1489 2935.4559876918793 3.2650207604595164e-05 1.7367532399562585e-07 3.282388292859079e-05
1490 2937.987218141556 3.263989660009068e-05 1.736406041496438e-07 3.281353720424032e-05
1491 2940.5177145004272 3.263878837302702e-05 1.7320923858214562e-07 3.281199761160917e-05
1492 2943.0120434761047 3.263042050989429e-05 1.7331860463448505e-07 3.2803739114528774e-05
1493 2945.6938710212708 3.262438890922009e-05 1.7273472914537742e-07 3.2797123638365474e-05
1494 2948.447506904602 3.261968643222023e-05 1.7298959972496008e-07 3.2792676031945187e-05
1495 2951.033591270447 3.261727903356504e-05 1.724630543943401e-07 3.278974208795938e-05
1496 2953.5698075294495 3.260334382704155e-05 1.725498393842548e-07 3.2775893666425804e-05
1497 2956.1578867435455 3.260250142471275e-05 1.7213165097818453e-07 3.277463307569093e-05
1498 2958.520236492157 3.259828192504806e-05 1.720772019526617e-07 3.277035912700072e-05
1499 2961.032481431961 3.259803482036495e-05 1.718430111802478e-07 3.27698778315452e-05
1500 2963.5113077163696 3.2591658770738535e-05 1.7174695391470013e-07 3.276340572465323e-05
1501 2965.8998379707336 3.25813515102444e-05 1.7140336783986596e-07 3.2752754878084264e-05
1502 2968.4579961299896 3.2575132709052696e-05 1.7142963441247917e-07 3.274656234346518e-05
1503 2971.001444339752 3.256885774770574e-05 1.7111512291802085e-07 3.273997287062376e-05
1504 2973.4848606586456 3.2571650779426994e-05 1.7118601048898756e-07 3.2742836789915984e-05
1505 2976.0874292850494 3.25533013847006e-05 1.708287792514317e-07 3.272413016395203e-05
1506 2978.517369747162 3.2557719316913854e-05 1.7081921447499013e-07 3.2728538531388844e-05
1507 2981.071783542633 3.255018636808923e-05 1.7057537117589208e-07 3.272076173926512e-05
1508 2983.6636352539062 3.2549059420973814e-05 1.7070996542297416e-07 3.2719769386396786e-05
1509 2986.1240260601044 3.2541949545318756e-05 1.7012284317489095e-07 3.2712072388493645e-05
1510 2988.8822741508484 3.2538022078461386e-05 1.7049044356611207e-07 3.2708512522027496e-05
1511 2991.6789467334747 3.2528164099209276e-05 1.6974244587329315e-07 3.269790654508257e-05
1512 2994.546040058136 3.251507878303528e-05 1.7010150524090284e-07 3.268518028827619e-05
1513 2997.1661694049835 3.252063115038464e-05 1.6936456407864938e-07 3.268999571446329e-05
1514 2999.912567138672 3.2521694449324105e-05 1.6975926466978824e-07 3.2691453713993895e-05
1515 3002.5446236133575 3.251558048042221e-05 1.6915163811502145e-07 3.268473211853723e-05
1516 3005.0798432826996 3.2509095854495636e-05 1.696425129720314e-07 3.2678738367467667e-05
1517 3007.585460424423 3.249982568486851e-05 1.6896407197150004e-07 3.266878975684001e-05
1518 3010.3046491146088 3.2493898916484125e-05 1.693872913914784e-07 3.2663286207875605e-05
1519 3012.95555973053 3.2489387384012116e-05 1.686074257355614e-07 3.265799480974768e-05
1520 3015.374842643738 3.248597659058307e-05 1.6920295738189215e-07 3.265517954796496e-05
1521 3017.9429557323456 3.247469588739788e-05 1.6832972546786668e-07 3.264302561286574e-05
1522 3020.350644826889 3.2475983826958353e-05 1.6899847006659262e-07 3.2644982297024945e-05
1523 3022.9964141845703 3.245907962022714e-05 1.6811836438356484e-07 3.2627197984610705e-05
1524 3025.686220884323 3.2456174268195376e-05 1.6885378454161348e-07 3.262502805273699e-05
1525 3028.3132388591766 3.244575094338039e-05 1.6791090818505792e-07 3.261366185156544e-05
1526 3030.8913440704346 3.2444036186639985e-05 1.6884498026727432e-07 3.261288116690726e-05
1527 3033.5073494911194 3.243162853633938e-05 1.6772132378595708e-07 3.259934986012534e-05
1528 3035.8686044216156 3.2430797366041635e-05 1.6869112484194526e-07 3.259948849088358e-05
1529 3038.2566587924957 3.242095436283092e-05 1.674796596178832e-07 3.258843402244881e-05
1530 3040.8780422210693 3.2421867901356374e-05 1.68347026890696e-07 3.259021492824707e-05
1531 3043.3494324684143 3.241190883382481e-05 1.6723612344463417e-07 3.257914495726945e-05
1532 3045.6788437366486 3.240228672722476e-05 1.6789876940150057e-07 3.257018549662626e-05
1533 3048.4308228492737 3.239472382631733e-05 1.6685891440185022e-07 3.2561582740719187e-05
1534 3051.0007321834564 3.238861360142578e-05 1.6776876741711367e-07 3.25563823688429e-05
1535 3053.5604994297028 3.238501935148958e-05 1.665145093247519e-07 3.255153386081433e-05
1536 3056.313138484955 3.237171688271527e-05 1.6734986238406232e-07 3.253906674509933e-05
1537 3059.0636582374573 3.2370713487941414e-05 1.6626524013565414e-07 3.253697872807707e-05
1538 3061.6761333942413 3.236198994382542e-05 1.6696975758327312e-07 3.252895970140869e-05
1539 3064.5059418678284 3.2361342230034836e-05 1.658265620479407e-07 3.252716879208278e-05
1540 3067.2410440444946 3.235923060819731e-05 1.6652275784755473e-07 3.2525753366044866e-05
1541 3069.6814761161804 3.235236409321502e-05 1.655512164117553e-07 3.251791530962678e-05
1542 3072.4101786613464 3.2350690520588477e-05 1.6573081190824208e-07 3.2516421332496715e-05
1543 3074.9567110538483 3.2334291755254544e-05 1.6524052205284935e-07 3.2499532277307396e-05
1544 3077.5393521785736 3.233290272741462e-05 1.6541893292106127e-07 3.249832166033568e-05
1545 3080.054946422577 3.232507025776197e-05 1.648853090708729e-07 3.248995556683284e-05
1546 3082.6346893310547 3.232156586407417e-05 1.650867105026416e-07 3.248665257457681e-05
1547 3085.129759311676 3.23308360337013e-05 1.6483688556200746e-07 3.249567291926331e-05
1548 3087.569985628128 3.232278266743799e-05 1.6489026695957885e-07 3.2487672934397566e-05
1549 3090.163983106613 3.23212101830909e-05 1.645285897097321e-07 3.248573877280063e-05
1550 3092.516154527664 3.231532085481002e-05 1.64849609347182e-07 3.24801704641572e-05
1551 3095.036342859268 3.230435464849424e-05 1.641915702780512e-07 3.2468546218772295e-05
1552 3097.751478433609 3.2305155866709184e-05 1.644984475014048e-07 3.246965431421059e-05
1553 3100.5176010131836 3.229259096797387e-05 1.6369183264654036e-07 3.2456282800620414e-05
1554 3103.250292301178 3.229544015985038e-05 1.641224084618553e-07 3.2459562568312236e-05
1555 3105.9786915779114 3.228926254277253e-05 1.6324035764845022e-07 3.245250290042098e-05
1556 3108.6695108413696 3.2287293193328324e-05 1.6401359816105222e-07 3.2451306791489374e-05
1557 3111.3242135047913 3.2280759895267197e-05 1.6305674026584506e-07 3.244381663553304e-05
1558 3114.007039308548 3.227214867146171e-05 1.640074995191927e-07 3.2436156170980904e-05
1559 3116.6019496917725 3.2263032006258943e-05 1.626349687248693e-07 3.242566697498381e-05
1560 3119.44389629364 3.2253136586903325e-05 1.637223697309593e-07 3.2416858956634284e-05
1561 3122.188556432724 3.22474531791917e-05 1.620933742276463e-07 3.2409546553419345e-05
1562 3124.909660577774 3.224532283730243e-05 1.6327700799976912e-07 3.24085998453022e-05
1563 3127.663399219513 3.224982313774339e-05 1.6173193097844645e-07 3.241155506872183e-05
1564 3130.494483232498 3.2229676618048895e-05 1.629737724114827e-07 3.239265039046038e-05
1565 3133.255517244339 3.2227149411062497e-05 1.6144876094563074e-07 3.238859817200813e-05
1566 3136.0322988033295 3.2225483326456654e-05 1.6270110315769612e-07 3.238818442961435e-05
1567 3138.56751871109 3.222153339553718e-05 1.6110037785753533e-07 3.2382633773394716e-05
1568 3141.267154932022 3.221271999517278e-05 1.6254313809600608e-07 3.237526313326878e-05
1569 3143.9555435180664 3.22043184359469e-05 1.6071162965785168e-07 3.236503006560475e-05
1570 3146.6175198554993 3.221084050197697e-05 1.6223589524664171e-07 3.237307639722361e-05
1571 3149.051418066025 3.22015965404223e-05 1.6059993822408382e-07 3.236219647864638e-05
1572 3151.548482656479 3.2198957013125396e-05 1.619166013639626e-07 3.236087361448936e-05
1573 3153.9703180789948 3.219423207206343e-05 1.602292665743723e-07 3.23544613386378e-05
1574 3156.5957849025726 3.218352045845147e-05 1.6170994954267938e-07 3.2345230407994146e-05
1575 3159.1768386363983 3.218206778243559e-05 1.5989499665029234e-07 3.234196277908588e-05
1576 3161.862612724304 3.218461370947373e-05 1.6135169455229338e-07 3.2345965404026025e-05
1577 3164.604995250702 3.217369617529251e-05 1.5968966108264785e-07 3.2333385836375155e-05
1578 3167.35635471344 3.216531708012873e-05 1.6088040262441988e-07 3.232619748275315e-05
1579 3170.177025079727 3.2158312036763486e-05 1.594250648511789e-07 3.2317737101614665e-05
1580 3173.0042221546173 3.215546284488697e-05 1.6070219650677402e-07 3.2316165041393746e-05
1581 3175.7432351112366 3.215630524721577e-05 1.5909682044375632e-07 3.2315402067659526e-05
1582 3178.5959033966064 3.214893703484655e-05 1.6050067807468187e-07 3.230943771292123e-05
1583 3181.3266382217407 3.2154227321471404e-05 1.588992800226613e-07 3.2313126601494066e-05
1584 3183.9745552539825 3.2145413921107e-05 1.6018998371577593e-07 3.230560390482278e-05
1585 3186.7990007400513 3.213378502495924e-05 1.5871247438124227e-07 3.2292497499340486e-05
1586 3189.5362861156464 3.213529011712002e-05 1.5987477021937693e-07 3.22951648873394e-05
1587 3192.3201344013214 3.2139277488143e-05 1.5844768802424772e-07 3.229772517616725e-05
1588 3194.9910118579865 3.213125032995214e-05 1.593286419596205e-07 3.2290578971911765e-05
1589 3197.687246799469 3.212070345279559e-05 1.579715405829513e-07 3.2278674993378545e-05
1590 3200.529475927353 3.212095804549941e-05 1.58807142267949e-07 3.2279765187767356e-05
1591 3203.292556285858 3.210853167514705e-05 1.575165994502791e-07 3.226604827459733e-05
1592 3206.044401884079 3.2101223366943434e-05 1.5845254353767063e-07 3.2259675910481106e-05
1593 3208.819978237152 3.209663321025407e-05 1.573261521737929e-07 3.225395936242787e-05
1594 3211.53581738472 3.209914544119907e-05 1.5822208215056652e-07 3.225736752334964e-05
1595 3214.2832696437836 3.208489948181651e-05 1.5697218232025303e-07 3.224187166413676e-05
1596 3217.0149648189545 3.208686883126072e-05 1.5801465520214046e-07 3.224488348646286e-05
1597 3219.74395775795 3.207737776502293e-05 1.567567700997519e-07 3.223413453512268e-05
1598 3222.5035977363586 3.2077186820495066e-05 1.5809238729202868e-07 3.22352792077871e-05
1599 3225.3916285037994 3.2070653522433946e-05 1.5676449212109924e-07 3.2227418014555047e-05
1600 3228.272076845169 3.2063289054075076e-05 1.5831625278589862e-07 3.222160530686097e-05
1601 3231.2690608501434 3.2060144085380896e-05 1.5682609279139256e-07 3.221697017817229e-05
1602 3234.2035834789276 3.205078405950537e-05 1.5865966336024765e-07 3.2209443722865616e-05
1603 3237.1562626361847 3.2053363682636665e-05 1.5697284044707242e-07 3.221033652308374e-05
1604 3240.1390783786774 3.205467408625924e-05 1.5891156505662293e-07 3.221358565131586e-05
1605 3243.0889544487 3.20399751016243e-05 1.56694233426871e-07 3.219666933505117e-05
1606 3246.0754628181458 3.204088864014975e-05 1.5866560112666246e-07 3.219955424127642e-05
1607 3248.899399280548 3.2041083328687965e-05 1.5654118237876563e-07 3.219762451106673e-05
1608 3251.8459284305573 3.202571791021069e-05 1.5817690540067665e-07 3.2183894815611364e-05
1609 3254.7080788612366 3.202330676754515e-05 1.5600799727979017e-07 3.217931476482494e-05
1610 3257.4752898216248 3.202767602762385e-05 1.5765379695455782e-07 3.2185329824578406e-05
1611 3260.252621650696 3.2017761888216486e-05 1.5537960316761204e-07 3.21731414913841e-05
1612 3262.9838099479675 3.20039090499207e-05 1.5696223729276027e-07 3.2160871287213456e-05
1613 3265.7897760868073 3.200012011144629e-05 1.5499375072593366e-07 3.215511386217222e-05
1614 3268.491805791855 3.200887360764508e-05 1.5644164435359552e-07 3.216531525199868e-05
1615 3271.280576467514 3.199987300676317e-05 1.546282855906154e-07 3.215450129235378e-05
1616 3274.092066526413 3.199677296619319e-05 1.5597735782008824e-07 3.215275032401328e-05
1617 3276.883026599884 3.198770122911463e-05 1.543521648272872e-07 3.2142053393941915e-05
1618 3279.664747953415 3.198623732106769e-05 1.5549892887248466e-07 3.214173624994018e-05
1619 3282.5169813632965 3.197601617281161e-05 1.540748448106437e-07 3.213009101762226e-05
1620 3285.3876638412476 3.197607607697722e-05 1.5505905153145593e-07 3.213113512850867e-05
1621 3288.1630597114563 3.197379971868429e-05 1.5357529730465844e-07 3.2127375015988945e-05
1622 3290.9866411685944 3.1957371001267555e-05 1.5468280774134039e-07 3.21120538090089e-05
1623 3293.78896856308 3.1959681055653635e-05 1.5352225228301695e-07 3.211320330793665e-05
1624 3296.6222681999207 3.19573897213193e-05 1.5458152933635905e-07 3.2111971250655664e-05
1625 3299.445848941803 3.195911571009075e-05 1.5335409356814682e-07 3.21124698036589e-05
1626 3302.3776721954346 3.193935856747268e-05 1.544071842293868e-07 3.2093765751702064e-05
1627 3305.3046786785126 3.193945216773143e-05 1.5342827177321042e-07 3.2092880439504645e-05
1628 3308.2868604660034 3.193521394801499e-05 1.5431343772022718e-07 3.208952738573522e-05
1629 3311.1459279060364 3.193042910278742e-05 1.5319564588012258e-07 3.2083624748667544e-05
1630 3313.825660943985 3.194568594496454e-05 1.5427718224499994e-07 3.2099963127209536e-05
1631 3316.440338611603 3.192939575593076e-05 1.5326986796030747e-07 3.208266562389106e-05
1632 3318.9685764312744 3.192424025367852e-05 1.543327573986359e-07 3.207857301107715e-05
1633 3321.71022939682 3.192026785869694e-05 1.532723688422211e-07 3.207354022753916e-05
1634 3324.1300263404846 3.1918732814453354e-05 1.5422691598104023e-07 3.2072959730434394e-05
1635 3326.930176973343 3.1913947969225786e-05 1.5286595359369739e-07 3.2066813922819484e-05
1636 3329.7010073661804 3.1903614500659195e-05 1.5364622875074646e-07 3.205726072940994e-05
1637 3332.5427305698395 3.190497732042667e-05 1.5249801682654637e-07 3.2057475337253216e-05
1638 3335.4543828964233 3.188778856890884e-05 1.530449933386478e-07 3.204083356224749e-05
1639 3338.490787267685 3.188746284000837e-05 1.5200629371719145e-07 3.203946913372556e-05
1640 3341.4626455307007 3.188288017133971e-05 1.5271628092993144e-07 3.203559645226964e-05
1641 3344.495700120926 3.1879708994573084e-05 1.517986766432398e-07 3.203150767121632e-05
1642 3347.578326702118 3.187406302696496e-05 1.5251805313193618e-07 3.2026581080096896e-05
1643 3350.371857404709 3.1877185531597044e-05 1.5163423268863904e-07 3.202881976428568e-05
1644 3353.1875257492065 3.1872887407714995e-05 1.5225649890887677e-07 3.2025143906623874e-05
1645 3356.0249378681183 3.1852673495834195e-05 1.5156536337325173e-07 3.2004238859207445e-05
1646 3358.8625767230988 3.185566121609367e-05 1.521494582379658e-07 3.200781067433164e-05
1647 3361.6494224071503 3.1848929485483986e-05 1.5130489140318415e-07 3.200023437688717e-05
1648 3364.3467683792114 3.185562377599016e-05 1.520165751206141e-07 3.2007640351110774e-05
1649 3367.1777896881104 3.184871982090437e-05 1.5115886037448542e-07 3.199987868127886e-05
1650 3370.0763268470764 3.184323110173096e-05 1.5200399758584386e-07 3.1995235099316806e-05
1651 3372.6404688358307 3.1831527325376196e-05 1.5068315168440193e-07 3.19822104770606e-05
1652 3375.112342119217 3.183129894074483e-05 1.517261803178257e-07 3.198302512106266e-05
1653 3377.7658348083496 3.1824129160924176e-05 1.5042793010384893e-07 3.197455709102803e-05
1654 3380.486403942108 3.1819823549021426e-05 1.51405540931427e-07 3.1971229089952855e-05
1655 3383.3039894104004 3.180486622767233e-05 1.5020080322596296e-07 3.1955067030898296e-05
1656 3385.9996342658997 3.181569764961549e-05 1.5138664537919078e-07 3.1967084294994684e-05
1657 3388.6246140003204 3.1805345460997155e-05 1.5005945221020198e-07 3.1955404913207356e-05
1658 3391.332033395767 3.1810437315073445e-05 1.512715170609217e-07 3.196170883213437e-05
1659 3394.0259675979614 3.1801051081125464e-05 1.497460083436951e-07 3.195079708946916e-05
1660 3396.8171389102936 3.1795708378355706e-05 1.5086077280043058e-07 3.194656915115614e-05
1661 3399.6645572185516 3.179179963155008e-05 1.4948382524389717e-07 3.194128345679398e-05
1662 3402.6935901641846 3.179237620914402e-05 1.5090023115951213e-07 3.194327644030353e-05
1663 3405.57044172287 3.1786827585805004e-05 1.4927262503504004e-07 3.193610021084005e-05
1664 3408.336045026779 3.1777591112271026e-05 1.5077906269954526e-07 3.1928370174970575e-05
1665 3411.156155347824 3.176937300955231e-05 1.4912589200440064e-07 3.191849890155671e-05
1666 3413.988002061844 3.175843301130899e-05 1.5056634148648336e-07 3.190899935279547e-05
1667 3416.68958234787 3.176495882134941e-05 1.489861351180466e-07 3.1913944956467456e-05
1668 3419.368831396103 3.175647863790618e-05 1.502449123479014e-07 3.190672355025408e-05
1669 3422.056795835495 3.17542584397685e-05 1.48761772372802e-07 3.19030202121413e-05
1670 3424.9040706157684 3.175622778921271e-05 1.4980231474935259e-07 3.1906030103962064e-05
1671 3427.5081062316895 3.1740761282455983e-05 1.4838690333648692e-07 3.188914818579247e-05
1672 3430.222846031189 3.175056310155284e-05 1.4954310053276207e-07 3.19001062020856e-05
1673 3432.9139392375946 3.174146890041217e-05 1.4779147406543917e-07 3.188926037447761e-05
1674 3435.718787431717 3.174573707221141e-05 1.4906921997273237e-07 3.1894806292184145e-05
1675 3438.7749543190002 3.173082093497616e-05 1.4742608205532308e-07 3.1878247017031486e-05
1676 3441.786474466324 3.1735163986982414e-05 1.4863604090022081e-07 3.188380002788263e-05
1677 3444.791868209839 3.17253060077303e-05 1.4729194118449435e-07 3.18725979489148e-05
1678 3447.762610912323 3.1724635829877616e-05 1.4852652859747708e-07 3.187316235847509e-05
1679 3450.80771279335 3.1714261177197174e-05 1.470481417605176e-07 3.1861309318957694e-05
1680 3453.8366117477417 3.170417106930335e-05 1.486656419820522e-07 3.18528367112854e-05
1681 3456.7825422286987 3.1698989358978654e-05 1.4699816799736653e-07 3.184598752697602e-05
1682 3459.8701972961426 3.169417830567863e-05 1.4864077941332032e-07 3.184281908509195e-05
1683 3462.9003484249115 3.1685997643063415e-05 1.4684973846203717e-07 3.183284738152545e-05
1684 3465.8582072257996 3.168817665708724e-05 1.4871277848735976e-07 3.18368894355746e-05
1685 3468.866373538971 3.167573905470383e-05 1.4659666676242746e-07 3.182233572146626e-05
1686 3471.8650681972504 3.168536490531423e-05 1.4876342500237066e-07 3.18341283303166e-05
1687 3474.8854427337646 3.167810526924517e-05 1.4637335702009388e-07 3.182447862626526e-05
1688 3477.9017341136932 3.1677041970305705e-05 1.4854851003324418e-07 3.182559048033895e-05
1689 3480.704837322235 3.167523361330655e-05 1.461844746229337e-07 3.182141808792949e-05
1690 3483.661381006241 3.165760681257775e-05 1.4807103171326856e-07 3.180567784429102e-05
1691 3486.5323781967163 3.165351460926497e-05 1.4581839523591738e-07 3.1799333004500885e-05
1692 3489.3922622203827 3.165655100165899e-05 1.4744407085505262e-07 3.180399507251404e-05
1693 3492.1119265556335 3.1650833897854215e-05 1.4519993152619158e-07 3.17960338293804e-05
1694 3494.7983639240265 3.164120804724382e-05 1.4689849834683252e-07 3.178810654559065e-05
1695 3497.309674978256 3.163804061448754e-05 1.448672849815994e-07 3.178290789946914e-05
1696 3499.901059150696 3.1638561031926216e-05 1.4653345733768675e-07 3.17850944892639e-05
1697 3502.6088156700134 3.163259682343833e-05 1.4469729813667547e-07 3.1777294121575007e-05
1698 3505.519697904587 3.1633046104680356e-05 1.463317341550286e-07 3.177937783883538e-05
1699 3508.221031665802 3.163775232569057e-05 1.445977747365458e-07 3.178235010042712e-05
1700 3510.9239773750305 3.163388101898845e-05 1.461991435384855e-07 3.1780080162526937e-05
1701 3513.637759447098 3.1623214333500694e-05 1.445394500753089e-07 3.1767753783576006e-05
1702 3516.4339072704315 3.1615456744055054e-05 1.4594665684049303e-07 3.176140340089555e-05
1703 3519.1336863040924 3.1604797546587994e-05 1.4430890093796218e-07 3.1749106447525955e-05
1704 3521.777682542801 3.1608781173600625e-05 1.4553488882717175e-07 3.17543160624278e-05
1705 3524.4300801754 3.160775531476466e-05 1.439627847311335e-07 3.1751718099495796e-05
1706 3527.346280813217 3.1591742182496805e-05 1.4534369567362358e-07 3.173708587817043e-05
1707 3530.336040019989 3.1586654072430866e-05 1.439198017373082e-07 3.173057387416817e-05
1708 3533.276177883148 3.159391370849993e-05 1.4518649111403593e-07 3.173910019961396e-05
1709 3536.0922462940216 3.159037561871898e-05 1.4382598210294642e-07 3.1734201600821924e-05
1710 3538.9984731674194 3.158022560665955e-05 1.449115988541039e-07 3.172513720551365e-05
1711 3541.9491941928864 3.1573651124484575e-05 1.4343237838983985e-07 3.1717083502874416e-05
1712 3544.9312188625336 3.156609196758749e-05 1.445844513247136e-07 3.171067641891221e-05
1713 3547.658089876175 3.156670598528493e-05 1.4313465644179578e-07 3.1709840641726725e-05
1714 3550.5420582294464 3.156321282362818e-05 1.444047534529438e-07 3.170761757708113e-05
1715 3553.326029062271 3.156027751951361e-05 1.4304482944347152e-07 3.170332234895708e-05
1716 3556.154463529587 3.155491235268176e-05 1.4444252993237584e-07 3.1699354882614136e-05
1717 3559.0943610668182 3.1543253504451195e-05 1.4295105368423102e-07 3.1686204558135426e-05
1718 3562.1486077308655 3.15468402663667e-05 1.4457049903614288e-07 3.1691410765402844e-05
1719 3564.8714168071747 3.1544635044270426e-05 1.4294929867937936e-07 3.1687584342949804e-05
1720 3567.6994132995605 3.153724062382875e-05 1.4463794972260844e-07 3.168187857355136e-05
1721 3570.2655498981476 3.153252317078748e-05 1.4302074200188246e-07 3.1675543912789365e-05
1722 3573.0820178985596 3.1529325785948406e-05 1.4473505999106707e-07 3.1674060845939475e-05
1723 3575.59437251091 3.152151578035786e-05 1.4268993821238454e-07 3.1664205718570244e-05
1724 3578.331787109375 3.15248217414971e-05 1.447476814009586e-07 3.166956942289806e-05
1725 3581.1072080135345 3.15188051168643e-05 1.426505237284243e-07 3.166145564059273e-05
1726 3583.9317564964294 3.1521845253268676e-05 1.4467850495972226e-07 3.1666523758228396e-05
1727 3586.7166616916656 3.151269489197276e-05 1.4289335789973262e-07 3.165558824987249e-05
1728 3589.590220451355 3.151433476850615e-05 1.4484034565712639e-07 3.165917511416328e-05
1729 3592.6689882278442 3.150216299085761e-05 1.4278301196968435e-07 3.164494600282729e-05
1730 3595.613664627075 3.150514696710673e-05 1.4428690487715468e-07 3.164943387198388e-05
1731 3598.4970054626465 3.148904772260081e-05 1.4203473640109727e-07 3.163108245900191e-05
1732 3601.28621506691 3.150687669988853e-05 1.4347518588318e-07 3.1650351885771705e-05
1733 3603.9304003715515 3.1493907448035387e-05 1.4144969090875518e-07 3.163535713894414e-05
1734 3606.9308664798737 3.148282892140911e-05 1.4286630157493617e-07 3.162569522298404e-05
1735 3609.584336042404 3.1485749249482275e-05 1.4102916249621603e-07 3.162677841197849e-05
1736 3612.4711680412292 3.148144363757953e-05 1.4250417094883606e-07 3.162394780852837e-05
1737 3615.3500945568085 3.147495526764261e-05 1.4081054739186063e-07 3.161576581503447e-05
1738 3618.2633035182953 3.147689092099367e-05 1.4235305040606752e-07 3.161924397139974e-05
1739 3621.0997173786163 3.146345366784676e-05 1.4046974007470822e-07 3.1603923407921466e-05
1740 3623.7380011081696 3.1459065687716305e-05 1.4196471170751593e-07 3.160103039942382e-05
1741 3626.210389137268 3.144981798215128e-05 1.4033413669983647e-07 3.159015211885112e-05
1742 3628.7309160232544 3.145075772874918e-05 1.4167519440715338e-07 3.1592432923156334e-05
1743 3631.2392082214355 3.144283914685848e-05 1.3991828830023507e-07 3.158275743515872e-05
1744 3633.9435510635376 3.144860866680816e-05 1.4133241270954285e-07 3.1589941079517704e-05
1745 3636.7240653038025 3.144078742918657e-05 1.398677441605072e-07 3.158065517334708e-05
1746 3639.298944711685 3.1434445075653305e-05 1.412845157021329e-07 3.157572959135544e-05
1747 3641.9496233463287 3.1423471381316834e-05 1.3969443743140553e-07 3.156316581874824e-05
1748 3644.693481206894 3.143005335151251e-05 1.4120584760965713e-07 3.157125919912217e-05
1749 3647.3894090652466 3.142586380393062e-05 1.3959232539911966e-07 3.1565456129329735e-05
1750 3650.172714948654 3.142024404439495e-05 1.4088786998061678e-07 3.1561131914375566e-05
1751 3652.931337118149 3.1419285577745295e-05 1.3950394627979803e-07 3.1558789524025095e-05
1752 3655.845597743988 3.141204091771763e-05 1.407306069208674e-07 3.1552771524638494e-05
1753 3658.7777559757233 3.1400112500741854e-05 1.392487100742046e-07 3.1539361210816057e-05
1754 3661.5972158908844 3.1408749932619796e-05 1.4056222883039083e-07 3.1549312161450184e-05
1755 3664.4641835689545 3.1393433186277074e-05 1.3938985633939955e-07 3.153282304261647e-05
1756 3667.21719121933 3.1401527736654235e-05 1.4059579329817888e-07 3.154212352995241e-05
1757 3670.0911631584167 3.139028072956219e-05 1.3948705435810078e-07 3.152976778392029e-05
1758 3673.0149648189545 3.1386703327672565e-05 1.4070499847507358e-07 3.152740832614764e-05
1759 3676.271255970001 3.138564938875898e-05 1.3930301284932312e-07 3.15249524016083e-05
1760 3679.1076924800873 3.138009327739927e-05 1.4067666977175964e-07 3.1520769947171025e-05
1761 3681.888407230377 3.1370553539026925e-05 1.3928439517285507e-07 3.150983793419978e-05
1762 3684.915853500366 3.137351317920876e-05 1.40505366673197e-07 3.1514018545881956e-05
1763 3687.696863412857 3.137440799768247e-05 1.390428041299833e-07 3.151345080181245e-05
1764 3690.4691762924194 3.137209981530156e-05 1.4025280685000234e-07 3.151235262215156e-05
1765 3693.227022409439 3.135806726450896e-05 1.386823407584923e-07 3.149674960526745e-05
1766 3696.027221918106 3.13551993525807e-05 1.4000173878093162e-07 3.149520109136163e-05
1767 3698.8408193588257 3.1344283690404654e-05 1.3823067563487658e-07 3.148251436603953e-05
1768 3701.7211151123047 3.134583183868447e-05 1.399117947822839e-07 3.148574363346675e-05
1769 3704.544676542282 3.133729736709116e-05 1.3802484281585743e-07 3.1475322209907016e-05
1770 3707.4193930625916 3.13385497385533e-05 1.3966884361065212e-07 3.147821858216395e-05
1771 3710.3913481235504 3.1330900725407813e-05 1.3782154012883279e-07 3.146872226553665e-05
1772 3713.2597682476044 3.133143986289825e-05 1.3939191847010024e-07 3.147083178136835e-05
1773 3716.1769671440125 3.132897068807228e-05 1.376941267766021e-07 3.146666481484888e-05
1774 3719.1619827747345 3.1320878009700296e-05 1.3907262458742114e-07 3.145995063428772e-05
1775 3722.09912776947 3.1323238608226105e-05 1.371598155495135e-07 3.146039842377562e-05
1776 3724.9784276485443 3.131751776041098e-05 1.3847339280586147e-07 3.145599115321684e-05
1777 3727.8772342205048 3.131912206884605e-05 1.3671250868794605e-07 3.1455834577534e-05
1778 3730.8123862743378 3.1321115754357536e-05 1.3792132677969023e-07 3.1459037081137224e-05
1779 3733.711631298065 3.130645233782093e-05 1.365176446492498e-07 3.144296998247018e-05
1780 3736.6078855991364 3.1300630401726346e-05 1.3750894451467085e-07 3.1438139346241014e-05
1781 3739.571876525879 3.1298404587573145e-05 1.3605593212285832e-07 3.1434460519696004e-05
1782 3742.461704492569 3.129299636462226e-05 1.3711648155471787e-07 3.143011284617698e-05
1783 3745.3858847618103 3.129778120984983e-05 1.3598089104040933e-07 3.1433762100890237e-05
1784 3748.2985010147095 3.130141477189471e-05 1.371600056750391e-07 3.143857477756975e-05
1785 3751.137907266617 3.128246633551229e-05 1.3609939774301782e-07 3.141856573325531e-05
1786 3753.8039178848267 3.127967704780138e-05 1.374381446939467e-07 3.141711519249533e-05
1787 3756.545793771744 3.127293034115029e-05 1.3641456736429552e-07 3.140934490851459e-05
1788 3759.241584300995 3.127769272231577e-05 1.3805312764405006e-07 3.141574584995982e-05
1789 3761.961830854416 3.126965058808351e-05 1.363795696425453e-07 3.140603015772605e-05
1790 3764.7322947978973 3.126781415100673e-05 1.3792470516402968e-07 3.140573885617076e-05
1791 3767.5796794891357 3.1255709765544486e-05 1.359629168657202e-07 3.1391672682410206e-05
1792 3770.6550648212433 3.1258525261327846e-05 1.3736776899939506e-07 3.139589303032724e-05
1793 3773.5063996315002 3.125103349661707e-05 1.3560031823832636e-07 3.13866338148554e-05
1794 3776.524003267288 3.124954150849251e-05 1.370070423771763e-07 3.1386548550869686e-05
1795 3779.6588332653046 3.124841830538745e-05 1.3540851083308008e-07 3.138382681622053e-05
1796 3782.8576328754425 3.1238996503341136e-05 1.3686488698419165e-07 3.137586139032533e-05
1797 3785.9251375198364 3.12291403960942e-05 1.3535603618801538e-07 3.136449643228222e-05
1798 3788.968362569809 3.122677230954769e-05 1.3703134919437183e-07 3.1363803658742064e-05
1799 3791.917016506195 3.1230988065202035e-05 1.3534110402173582e-07 3.136632916922377e-05
1800 3794.864299058914 3.123842928577308e-05 1.3722736861126207e-07 3.137565665438434e-05


==> graphs/double_pendulum/double_results_test_1.txt <==
tspan qx1_real qy1_real qx2_real qy2_real px1_real py1_real px2_real py2_real s1_real s2_real qx1_net qy1_net qx2_net qy2_net px1_net py1_net px2_net py2_net s1_net s2_net qx1_error qy1_error qx2_error qy2_error px1_error py1_error px2_error py2_error s1_error s2_error 
0.0 4.075628 4.813086 1.4462085 4.2905636 -0.6099548 1.3606164 1.4538292 -0.1644695 0.0070508346 -0.0066889357 4.075628 4.813086 1.4462085 4.2905636 -0.6099548 1.3606164 1.4538292 -0.1644695 0.0070508346 -0.0066889357 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
0.29999999999999716 3.8796394 5.215266 1.6697103 4.2675424 -0.6966347 1.3205867 1.5261952 -0.14248395 0.013113982 -0.012751675 3.879264 5.21525 1.6695657 4.2676024 -0.69685614 1.3210996 1.5266804 -0.1426951 0.013039961 -0.012690995 1.408282e-07 2.6284397e-10 2.0909411e-08 3.6097845e-09 4.90318e-08 2.6312546e-07 2.3540139e-07 4.458409e-08 5.4790474e-09 3.6821015e-09
0.5999999999999943 3.658561 5.602834 1.9037523 4.2491374 -0.77722067 1.2631981 1.5943657 -0.10291283 0.017989088 -0.017626517 3.6588633 5.603323 1.904365 4.2495317 -0.7776214 1.2631996 1.5949609 -0.102106825 0.017890204 -0.017542556 9.139421e-08 2.3888447e-07 3.75299e-07 1.5550745e-07 1.6057814e-07 2.046363e-12 3.542773e-07 6.496421e-07 9.778066e-09 7.049381e-09
0.8999999999999915 3.4152625 5.970446 2.1471581 4.2380404 -0.8447699 1.1875503 1.6510454 -0.045048293 0.020583607 -0.020220961 3.414984 5.970864 2.1478996 4.238597 -0.8459861 1.1870645 1.6520056 -0.043711916 0.020545296 -0.020196125 7.7547156e-08 1.744811e-07 5.4979523e-07 3.096577e-07 1.4792222e-06 2.3598012e-07 9.218143e-07 1.7859038e-06 1.4677239e-09 6.1685224e-10
1.1999999999999886 3.1546118 6.3131485 2.3976982 4.236706 -0.89290065 1.0971301 1.6894876 0.027257431 0.020591682 -0.020229036 3.1540842 6.313667 2.3990257 4.2376056 -0.89337206 1.095942 1.6900921 0.029198289 0.020538956 -0.020174593 2.783832e-07 2.686577e-07 1.7622951e-06 8.0962513e-07 2.2223034e-07 1.4114385e-06 3.654327e-07 3.7669283e-06 2.7800202e-09 2.964068e-09
1.5 2.8827848 6.6275487 2.6524405 4.2467513 -0.9192791 0.99887305 1.7070796 0.106681645 0.018147795 -0.017785082 2.8833797 6.6283484 2.6543922 4.2484374 -0.9189426 0.9974422 1.7060833 0.109182626 0.018081874 -0.017708853 3.538517e-07 6.394496e-07 3.8091114e-06 2.8429204e-06 1.1325098e-07 2.0473865e-06 9.927157e-07 6.2549066e-06 4.3455617e-09 5.810823e-09
1.7999999999999972 2.6059675 6.9123254 2.9084172 4.2687106 -0.9261708 0.8996358 1.7059399 0.18610631 0.01456057 -0.014197715 2.6062117 6.912548 2.910353 4.2706137 -0.9271424 0.8980761 1.7055519 0.18806732 0.01446633 -0.014130846 5.9604645e-08 4.9587698e-08 3.7470136e-06 3.6216263e-06 9.439205e-07 2.4325852e-06 1.5056436e-07 3.8455514e-06 8.881102e-09 4.471458e-09
2.0999999999999943 2.3293383 7.1678367 3.1631482 4.3022504 -0.918023 0.8037736 1.6904743 0.2610915 0.010380902 -0.010017852 2.3297424 7.167695 3.1652405 4.3045616 -0.91828525 0.8021966 1.6896591 0.26284203 0.010329999 -0.009995908 1.6331256e-07 2.0056405e-08 4.3779764e-06 5.3417825e-06 6.878054e-08 2.4868032e-06 6.644746e-07 3.0643512e-06 2.5911457e-09 4.815722e-10
2.3999999999999915 2.0567605 7.395379 3.4148102 4.346566 -0.89916307 0.7131777 1.6650174 0.3297832 0.006370404 -0.0060071754 2.0582728 7.395384 3.4175816 4.3496113 -0.8989819 0.71196806 1.6638012 0.33138552 0.0062314384 -0.005891476 2.287018e-06 2.2737368e-11 7.680534e-06 9.272525e-06 3.2811162e-08 1.4631725e-06 1.4790771e-06 2.5674353e-06 1.9311392e-08 1.3386398e-08
2.6999999999999886 1.7909497 7.596593 3.6621542 4.400691 -0.8729084 0.6282455 1.6329033 0.39188525 0.0025178601 -0.002154467 1.7924184 7.596225 3.6646805 4.404004 -0.87222683 0.6268496 1.6310513 0.39366475 0.002401527 -0.002058819 2.1569576e-06 1.3551107e-07 6.382107e-06 1.0976397e-05 4.6455008e-07 1.9484842e-06 3.4300356e-06 3.1666084e-06 1.35333975e-08 9.148539e-09
3.0 1.5337785 7.773134 3.9043555 4.463667 -0.8415667 0.5486973 1.5964481 0.44779447 -0.0008870812 0.0012506032 1.5358847 7.772603 3.9070606 4.467529 -0.8408996 0.5469796 1.5947062 0.44978896 -0.001033891 0.0013737008 4.436035e-06 2.8216982e-07 7.3175506e-06 1.4914303e-05 4.4501598e-07 2.9504474e-06 3.0341673e-06 3.977993e-06 2.1553115e-08 1.515301e-08
3.299999999999997 1.2865412 7.9265413 4.1408787 4.5346127 -0.8066815 0.47401616 1.5571918 0.49814382 -0.004060602 0.004424236 1.2894409 7.92583 4.1438932 4.539104 -0.8059995 0.47215062 1.5555277 0.50012124 -0.004152037 0.0044857003 8.407951e-06 5.0614835e-07 9.087599e-06 2.0172038e-05 4.65119e-07 3.4802244e-06 2.769434e-06 3.9101656e-06 8.360431e-09 3.7778842e-09
3.5999999999999943 1.0501467 8.058191 4.371379 4.612742 -0.7692824 0.40365183 1.5161494 0.54358464 -0.006834529 0.0071982485 1.0545825 8.057598 4.3751183 4.618013 -0.7684684 0.40212405 1.5140592 0.54529977 -0.0069236234 0.007251654 1.9676123e-05 3.5186895e-07 1.3982791e-05 2.7782997e-05 6.626296e-07 2.3341308e-06 4.3690015e-06 2.9416492e-06 7.937832e-09 2.8521256e-09
3.8999999999999915 0.8252457 8.169304 4.595639 4.6973643 -0.7300575 0.33709648 1.4739858 0.5847123 -0.009406087 0.00976988 0.83073294 8.1686325 4.59979 4.703215 -0.7292577 0.33527339 1.4720232 0.5864378 -0.00946074 0.009783763 3.0110057e-05 4.5076013e-07 1.72297e-05 3.4231765e-05 6.3964023e-07 3.3236843e-06 3.851573e-06 2.9773325e-06 2.986929e-09 1.9274396e-10
4.199999999999989 0.61231565 8.260954 4.813524 4.787871 -0.68947613 0.2739086 1.4311417 0.62203896 -0.01166858 0.01203243 0.6189985 8.260162 4.8182306 4.79432 -0.6885234 0.2715569 1.429346 0.6239282 -0.011748664 0.012068413 4.466079e-05 6.265509e-07 2.2154527e-05 4.1592473e-05 9.076766e-07 5.5303585e-06 3.2247854e-06 3.5691855e-06 6.4135155e-09 1.294813e-09
4.5 0.411715 8.334098 5.0249524 4.8837233 -0.6478616 0.2137131 1.3879082 0.65599746 -0.013789573 0.014153473 0.41989473 8.333234 5.0303516 4.890857 -0.6468286 0.2109697 1.3863121 0.65807223 -0.013817133 0.014134876 6.690789e-05 7.46546e-07 2.9151654e-05 5.0893395e-05 1.0671057e-06 7.526206e-06 2.5475135e-06 4.304704e-06 7.595883e-10 3.4583536e-10
4.799999999999997 0.22371931 8.389584 5.229882 4.984444 -0.60544294 0.15619451 1.34448 0.68694764 -0.015676595 0.016040534 0.2326439 8.388296 5.235291 4.992003 -0.6042879 0.15336134 1.3429157 0.6891159 -0.01570653 0.016021417 7.964828e-05 1.6575541e-06 2.9259885e-05 5.71358e-05 1.3340684e-06 8.026867e-06 2.4472959e-06 4.701257e-06 8.960785e-10 3.6543396e-10
5.09999999999998 0.048545334 8.428176 5.428292 5.0896044 -0.56238365 0.10108775 1.3009858 0.71518904 -0.01747087 0.017834844 0.05791515 8.426327 5.4334435 5.0974903 -0.5612773 0.09836285 1.2994783 0.7172104 -0.017471215 0.017783206 8.7793465e-05 3.4194463e-06 2.6540514e-05 6.218794e-05 1.2240798e-06 7.4250847e-06 2.2726185e-06 4.085946e-06 1.1874182e-13 2.6664946e-09
5.399999999999977 -0.11363301 8.450564 5.6201787 5.1988163 -0.5188053 0.048169233 1.2575122 0.7409689 -0.01898727 0.01935127 -0.10376859 8.448164 5.625185 5.2070436 -0.5177721 0.045379773 1.2560407 0.7427558 -0.01913009 0.019438183 9.730677e-05 5.761912e-06 2.5063173e-05 6.768926e-05 1.0675984e-06 7.781087e-06 2.1653696e-06 3.1929674e-06 2.0397604e-08 7.55385e-09
5.699999999999989 -0.2626732 8.457377 5.8055506 5.311726 -0.474796 -0.0027492244 1.2141125 0.764494 -0.02069727 0.021061303 -0.25170648 8.454803 5.811014 5.32047 -0.47375235 -0.0053751543 1.2125473 0.76596177 -0.020636495 0.020936273 0.00012026891 6.625306e-06 2.9850926e-05 7.645339e-05 1.0892002e-06 6.895508e-06 2.4499072e-06 2.1543324e-06 3.693526e-09 1.5632514e-08
5.999999999999986 -0.398457 8.449191 5.9844213 5.428008 -0.43042925 -0.051829733 1.1708267 0.7859328 -0.021965932 0.022329982 -0.38665295 8.446208 5.9898987 5.4371505 -0.429551 -0.05454188 1.1692522 0.7873279 -0.02204518 0.02233955 0.00013933546 8.898845e-06 3.0002222e-05 8.358346e-05 7.7131364e-07 7.355733e-06 2.4791016e-06 1.9463216e-06 6.2802616e-09 9.155443e-11
6.299999999999983 -0.520885 8.426535 6.156809 5.5473604 -0.38575733 -0.0992084 1.1276737 0.80542797 -0.023472184 0.02383626 -0.508353 8.422988 6.162319 5.556836 -0.3851828 -0.102136046 1.1260912 0.8068476 -0.023404272 0.02369669 0.00015705092 1.2579186e-05 3.0363739e-05 8.978904e-05 3.3008376e-07 8.571112e-06 2.5043169e-06 2.015275e-06 4.6120454e-09 1.9479748e-08
6.59999999999998 -0.629873 8.389903 6.322735 5.6694994 -0.34082955 -0.14500527 1.084671 0.82309425 -0.024633631 0.024997722 -0.6171888 8.385386 6.3279653 5.679126 -0.34057885 -0.1485028 1.0829532 0.8244393 -0.024679007 0.024971968 0.00016088808 2.039969e-05 2.7357364e-05 9.266735e-05 6.2849054e-08 1.2232688e-05 2.950857e-06 1.8091283e-06 2.058972e-09 6.6330946e-10
6.899999999999977 -0.72534996 8.339754 6.4822216 5.7941585 -0.29568347 -0.1893216 1.0418241 0.83902854 -0.025996227 0.026360339 -0.71288717 8.333992 6.486946 5.8038015 -0.2955465 -0.19305022 1.0398434 0.84020483 -0.025940897 0.026237637 0.00015532125 3.32018e-05 2.2320924e-05 9.298895e-05 1.8761185e-08 1.3902557e-05 3.9230235e-06 1.3836762e-06 3.061395e-09 1.5055718e-08
7.199999999999989 -0.80725616 8.276519 6.635294 5.921084 -0.25035787 -0.2322485 0.9991408 0.8533077 -0.027093075 0.0274572 -0.7950084 8.26943 6.6395283 5.930726 -0.2502354 -0.23637018 0.99685025 0.85436296 -0.027162086 0.027465167 0.00015000717 5.0249117e-05 1.7929415e-05 9.297056e-05 1.4995898e-08 1.6988213e-05 5.2466053e-06 1.1135328e-06 4.7625184e-09 6.346565e-11
7.499999999999986 -0.8755427 8.200602 6.781976 6.0500317 -0.20488577 -0.27386338 0.956623 0.8659954 -0.028360795 0.028724939 -0.86357033 8.191988 6.7856812 6.0596223 -0.20472606 -0.2785783 0.95398784 0.8669336 -0.028348904 0.028661113 0.00014333759 7.419387e-05 1.3727208e-05 9.19801e-05 2.550749e-08 2.2230623e-05 6.9441785e-06 8.801763e-07 1.4139889e-10 4.0736814e-09
7.799999999999983 -0.9301712 8.112387 6.9222937 6.1807666 -0.15930408 -0.31423736 0.9142767 0.8771409 -0.029427532 0.029791687 -0.9181658 8.102218 6.9256363 6.190386 -0.15903094 -0.31944492 0.9113649 0.8780155 -0.029521197 0.029843234 0.00014412936 0.000103409155 1.1173165e-05 9.25297e-05 7.460452e-08 2.711877e-05 8.478615e-06 7.649926e-07 8.773127e-09 2.657077e-09
8.099999999999966 -0.97111404 8.012237 7.0562725 6.313061 -0.11364811 -0.35343167 0.8721053 0.886783 -0.030642342 0.031006515 -0.9587383 8.000544 7.0594177 6.322826 -0.11332044 -0.35903758 0.8690711 0.8875929 -0.030680954 0.031010497 0.00015315825 0.00013672627 9.892396e-06 9.5348805e-05 1.0736703e-07 3.1426185e-05 9.206215e-06 6.559508e-07 1.4909355e-09 1.5858995e-11
8.399999999999977 -0.9983551 7.900496 7.1839395 6.446691 -0.067959026 -0.39150408 0.83011746 0.89495015 -0.031711373 0.032075558 -0.98534966 7.8873234 7.1870556 6.4567113 -0.067605376 -0.39744836 0.82704854 0.89570403 -0.03183136 0.03216852 0.00016914135 0.00017351808 9.710271e-06 0.00010040553 1.250678e-07 3.5334488e-05 9.418294e-06 5.6833437e-07 1.4397091e-08 8.641728e-09
8.699999999999989 -1.0118909 7.7774944 7.305322 6.581437 -0.022279898 -0.42850536 0.78832203 0.90166265 -0.032910407 0.033274606 -0.99807084 7.7628756 7.308544 6.5918055 -0.021944448 -0.4347281 0.7852882 0.90238476 -0.0329805 0.03332539 0.00019099384 0.00021371146 1.0381211e-05 0.00010750262 1.12526266e-07 3.8722304e-05 9.2040445e-06 5.2144327e-07 4.9133178e-09 2.578929e-09
9.0 -1.0117322 7.643546 7.420451 6.7170815 0.023338266 -0.46448517 0.7467337 0.9069328 -0.03401325 0.034377463 -0.99703753 7.627474 7.4238405 6.7278514 0.023567468 -0.47091645 0.74378896 0.90765405 -0.034140777 0.034492552 0.00021593393 0.00025831797 1.1487751e-05 0.00011598954 5.2533654e-08 4.136138e-05 8.671655e-06 5.202388e-07 1.6263355e-08 1.3245505e-08
9.299999999999983 -0.99790555 7.49895 7.5293593 6.8534093 0.06883913 -0.49948886 0.70536953 0.9107669 -0.035233147 0.03559738 -0.9824519 7.4813414 7.5328865 6.864581 0.06891745 -0.5061588 0.70249057 0.91158116 -0.035319336 0.035677277 0.00023881489 0.0003100643 1.2440889e-05 0.0001248095 6.1341012e-09 4.448848e-05 8.2884335e-06 6.6301783e-07 7.428426e-09 6.383419e-09
9.599999999999966 -0.9704563 7.343992 7.632081 6.990204 0.11415596 -0.5335628 0.66425323 0.91316557 -0.036399193 0.03676344 -0.95469344 7.324544 7.6354322 7.0015945 0.114126086 -0.5403941 0.66143817 0.9139496 -0.036530167 0.036890995 0.00024846793 0.00037823562 1.1230619e-05 0.00012974773 8.9262486e-10 4.6667315e-05 7.9246065e-06 6.147179e-07 1.7154125e-08 1.6270008e-08
9.899999999999977 -0.9294509 7.178945 7.728656 7.1272507 0.15921292 -0.5667517 0.62341255 0.914125 -0.037679277 0.03804354 -0.9139836 7.1573105 7.7313576 7.1386237 0.15903133 -0.57362264 0.62065417 0.91472507 -0.037792627 0.038153112 0.00023923878 0.000468055 7.2995035e-06 0.00012934611 3.297331e-08 4.7209614e-05 7.608681e-06 3.6004795e-07 1.2848088e-08 1.2006015e-08
10.199999999999989 -0.874981 7.0040665 7.819128 7.2643332 0.20392038 -0.5991037 0.58288306 0.9136378 -0.038938377 0.03930266 -0.8598398 6.980301 7.821149 7.2757363 0.2034179 -0.60584563 0.580323 0.9140909 -0.039118443 0.039478302 0.0002292556 0.00056480203 4.0837776e-06 0.00013003033 2.524882e-07 4.545377e-05 6.554005e-06 2.0525874e-07 3.2423632e-08 3.0850714e-08
10.5 -0.80716664 6.8196006 7.9035473 7.401233 0.24817522 -0.63066816 0.54270566 0.9116944 -0.040321957 0.04068626 -0.79182804 6.794012 7.90534 7.412879 0.24747252 -0.6375201 0.54018337 0.9123515 -0.0404929 0.04085123 0.00023527264 0.000654772 3.214518e-06 0.00013562452 4.9377894e-07 4.694869e-05 6.3619455e-06 4.3175623e-07 2.9221303e-08 2.721535e-08
10.799999999999983 -0.72616196 6.6257753 7.98197 7.537731 0.29185593 -0.6615004 0.50293005 0.9082838 -0.041714888 0.042079214 -0.7107111 6.598358 7.983488 7.5496693 0.29092073 -0.6684669 0.5003691 0.9089997 -0.041942067 0.042300258 0.0002387283 0.00075170194 2.3050816e-06 0.00014251811 8.745932e-07 4.8532558e-05 6.5585837e-06 5.1244376e-07 5.161047e-08 4.886037e-08
11.099999999999966 -0.6321603 6.4228015 8.054461 7.6736073 0.33482182 -0.6916602 0.46361262 0.9033953 -0.043239214 0.043603566 -0.61695313 6.393356 8.055526 7.685725 0.33359185 -0.6987355 0.46106458 0.90395486 -0.04347799 0.04383724 0.00023125806 0.0008670462 1.1347665e-06 0.00014684259 1.5128303e-06 5.0059163e-05 6.4925025e-06 3.131168e-07 5.7014077e-08 5.4604605e-08
11.399999999999977 -0.5254008 6.21087 8.121093 7.8086386 0.3769079 -0.7212159 0.42481872 0.8970198 -0.044861097 0.04522548 -0.5105593 6.1792583 8.121708 7.8208685 0.37545827 -0.72856385 0.4222017 0.89746654 -0.04510534 0.045465175 0.00022027003 0.0009992833 3.7837253e-07 0.00014957093 2.1014694e-06 5.3992244e-05 6.848853e-06 1.9957378e-07 5.965559e-08 5.7454344e-08
11.699999999999989 -0.40617645 5.990151 8.181951 7.942601 0.41792127 -0.75024486 0.38662252 0.88915163 -0.046475735 0.046840142 -0.39148867 5.9565473 8.182386 7.9550357 0.41613492 -0.7575065 0.38405204 0.8894681 -0.046827506 0.047187615 0.00021573078 0.0011292065 1.8994706e-07 0.00015461635 3.1910506e-06 5.2731328e-05 6.607368e-06 1.0013494e-07 1.2374333e-07 1.207373e-07
12.0 -0.27484244 5.7607894 8.23713 8.075272 0.45763868 -0.7788309 0.34910437 0.8797899 -0.048408724 0.048773173 -0.26059592 5.72501 8.237198 8.087791 0.45559707 -0.7859296 0.34662133 0.87983584 -0.048640177 0.0490008 0.00020296343 0.0012801709 4.584763e-09 0.0001567463 4.1681637e-06 5.039203e-05 6.1654882e-06 2.1118787e-09 5.357016e-08 5.1813785e-08
12.299999999999983 -0.1318273 5.522904 8.28674 8.206427 0.49579573 -0.8070743 0.3123562 0.86894155 -0.05018637 0.050550852 -0.11841434 5.4847946 8.286191 8.218807 0.4934701 -0.81419843 0.30981213 0.8685366 -0.050610818 0.050969895 0.00017990729 0.001452319 3.017485e-07 0.00015327925 5.408528e-06 5.075317e-05 6.472319e-06 1.639877e-07 1.8015645e-07 1.7559704e-07
12.599999999999966 0.022355504 5.2765813 8.330902 8.335844 0.5320896 -0.8350737 0.27647108 0.8566214 -0.052574288 0.052938838 0.03506446 5.2362194 8.329931 8.348101 0.5293436 -0.84214735 0.27404314 0.8557985 -0.052736484 0.05309389 0.00016151753 0.0016290814 9.425312e-07 0.00015022479 7.540439e-06 5.0036393e-05 5.8948713e-06 6.7716724e-07 2.6307353e-08 2.4041753e-08
12.899999999999977 0.18709254 5.021878 8.369754 8.4633045 0.5661573 -0.8629518 0.24155645 0.8428584 -0.05435737 0.05472195 0.19867969 4.9788656 8.368282 8.475222 0.56296897 -0.8700777 0.23928541 0.84190226 -0.054997165 0.05535376 0.00013426188 0.0018500444 2.1653696e-06 0.00014201761 1.0165334e-05 5.0778654e-05 5.1576285e-06 9.1416183e-07 4.0933924e-07 3.991829e-07
13.199999999999989 0.36165476 4.758815 8.403449 8.588596 0.59759086 -0.8908009 0.20770937 0.82768935 -0.057401612 0.0577663 0.37287292 4.7138305 8.402111 8.600504 0.5941777 -0.8979176 0.2055353 0.8264543 -0.05742354 0.057778172 0.00012584712 0.002023591 1.7902576e-06 0.0001417904 1.164953e-05 5.0647915e-05 4.7266212e-06 1.5253926e-06 4.807959e-10 1.4095626e-10
13.5 0.5451773 4.4873824 8.432156 8.711511 0.6258928 -0.91874784 0.17504674 0.81117445 -0.059095588 0.059460305 0.55532867 4.4401345 8.430492 8.723108 0.62223566 -0.9257575 0.17282063 0.80947185 -0.05998956 0.060344078 0.00010305065 0.0022323627 2.7662609e-06 0.0001345051 1.3374835e-05 4.9135684e-05 4.9555847e-06 2.8988695e-06 7.991874e-07 7.8105467e-07
13.799999999999983 0.73663926 4.2075467 8.4560585 8.831852 0.6505202 -0.9468237 0.1436567 0.7933771 -0.062827736 0.063192606 0.7460316 4.1583366 8.454389 8.843296 0.6464622 -0.9533403 0.14169732 0.7911823 -0.06269201 0.0630472 8.82157e-05 0.0024216312 2.7885117e-06 0.00013096724 1.6467391e-05 4.246576e-05 3.8391836e-06 4.817243e-06 1.8421881e-08 2.1142768e-08
14.099999999999966 0.9348389 3.9192605 8.475356 8.949435 0.6708105 -0.97508436 0.11364915 0.77439225 -0.06481248 0.0651774 0.9431154 3.8680706 8.473435 8.960554 0.6662246 -0.98210716 0.11166516 0.77196455 -0.06565218 0.06600938 6.850082e-05 0.0026204058 3.6890888e-06 0.0001236297 2.1030679e-05 4.9319693e-05 3.936227e-06 5.8937135e-06 7.0508827e-07 6.921849e-07
14.399999999999977 1.13837 3.622488 8.490262 9.064088 0.6860639 -1.0033987 0.08509236 0.7543122 -0.0684823 0.06884737 1.1446505 3.5689774 8.487702 9.074616 0.68029106 -1.0100684 0.08328456 0.7512841 -0.0686557 0.06901552 3.9443705e-05 0.0028633913 6.551869e-06 0.00011085067 3.3325556e-05 4.4485696e-05 3.268146e-06 9.169358e-06 3.0066644e-08 2.8272641e-08
14.699999999999989 1.345601 3.3172433 8.5009985 9.175655 0.695476 -1.0315667 0.058061592 0.7332574 -0.07069707 0.07106219 1.3493211 3.2613873 8.497651 9.185414 0.6885787 -1.0375584 0.05655852 0.72981644 -0.07170001 0.072061725 1.3839623e-05 0.0031198915 1.1205066e-05 9.523709e-05 4.7572343e-05 3.5900437e-05 2.2592276e-06 1.1840317e-05 1.0058837e-06 9.990655e-07
15.0 1.5546622 3.0036447 8.507797 9.284 0.6982655 -1.0590903 0.03258615 0.71133876 -0.07441137 0.07477665 1.554975 2.9452262 8.503266 9.292729 0.69041693 -1.0645052 0.03126183 0.7075945 -0.07472981 0.07509563 9.784708e-08 0.0034127226 2.0529114e-05 7.619511e-05 6.159991e-05 2.9321822e-05 1.7538191e-06 1.4019368e-05 1.0140264e-07 1.0174933e-07
15.299999999999983 1.7634515 2.6819901 8.510893 9.389002 0.6936624 -1.0852736 0.0086878305 0.6886845 -0.07673736 0.0771027 1.7601793 2.6210725 8.505379 9.396726 0.6851566 -1.0901829 0.0075792074 0.68456197 -0.07766545 0.078040026 1.0707135e-05 0.0037109558 3.0405794e-05 5.9657214e-05 7.2348994e-05 2.4101e-05 1.2290452e-06 1.6995462e-05 8.6134924e-07 8.785833e-07
15.599999999999966 1.9696698 2.3528435 8.51052 9.490559 0.68112725 -1.1090363 -0.0136597175 0.66540116 -0.08001772 0.080383174 1.9626392 2.2895927 8.504047 9.497183 0.6721965 -1.1139202 -0.014596552 0.66099143 -0.080341324 0.080722764 4.9429425e-05 0.004000661 4.189439e-05 4.3880314e-05 7.975817e-05 2.3852337e-05 8.776582e-07 1.9445723e-05 1.0471765e-07 1.1532138e-07
15.899999999999977 2.170901 2.0171254 8.506908 9.588583 0.6604143 -1.1290861 -0.034498494 0.64159715 -0.08189369 0.082259186 2.1594837 1.9514458 8.499159 9.5938635 0.650468 -1.1336123 -0.035434127 0.6367581 -0.08268575 0.08308103 0.00013035677 0.0043138033 6.005564e-05 2.7883623e-05 9.892862e-05 2.0485928e-05 8.754086e-07 2.3416527e-05 6.27365e-07 6.7542715e-07
16.19999999999999 2.3647366 1.6761732 8.5002775 9.683004 0.63182235 -1.1439276 -0.05390993 0.61735016 -0.084244855 0.08461041 2.350427 1.6092052 8.492495 9.687611 0.621227 -1.1479392 -0.054310173 0.6125405 -0.084590286 0.0850009 0.00020476594 0.0044847084 6.0574093e-05 2.1217511e-05 0.00011226084 1.6093183e-05 1.6019322e-07 2.3132998e-05 1.1932276e-07 1.524843e-07
16.5 2.5489357 1.3317543 8.490835 9.773761 0.5961715 -1.1521987 -0.07198517 0.59273267 -0.08521986 0.08558543 2.5312896 1.2632298 8.482625 9.777593 0.5852177 -1.1550992 -0.07235332 0.5879117 -0.08593688 0.086359814 0.00031138395 0.0046956046 6.740709e-05 1.4683177e-05 0.00011998539 8.412791e-06 1.3553301e-07 2.324149e-05 5.1411985e-07 5.996699e-07
16.799999999999983 2.7215867 0.9859977 8.478774 9.8608 0.5548351 -1.1528453 -0.08883537 0.5677912 -0.08636039 0.086725965 2.699778 0.91577375 8.469692 9.863618 0.54312444 -1.1548998 -0.089066714 0.5633557 -0.0866623 0.08708978 0.00047561608 0.0049314 8.2479826e-05 7.9417305e-06 0.00013713918 4.2212664e-06 5.351844e-08 1.9674007e-05 9.1151115e-08 1.3235906e-07
17.099999999999966 2.881228 0.6412637 8.464269 9.9440775 0.5094411 -1.1453809 -0.1045676 0.5425736 -0.08630687 0.08667245 2.8557217 0.5701145 8.454896 9.946004 0.4975755 -1.1461893 -0.10439785 0.5379667 -0.086863846 0.08729011 0.0006505692 0.0050622127 8.7847715e-05 3.7111022e-06 0.00014079214 6.536357e-07 2.881643e-08 2.1223002e-05 3.1022182e-07 3.815046e-07
17.399999999999977 3.0268974 0.2999753 8.447479 10.023554 0.46168852 -1.1298753 -0.11929131 0.51711476 -0.08641958 0.08678516 2.997364 0.2282629 8.437805 10.024569 0.44942722 -1.1289973 -0.11909978 0.51228654 -0.086594425 0.087024346 0.0008722209 0.0051426687 9.3587674e-05 1.0296353e-06 0.0001503395 7.708426e-07 3.6684536e-08 2.3311657e-05 3.0569996e-08 5.7209938e-08
17.69999999999999 3.1581063 -0.035539404 8.42855 10.099196 0.41303614 -1.1068894 -0.13310392 0.49145815 -0.08565889 0.08602448 3.124259 -0.10759783 8.418386 10.099026 0.40083882 -1.1050135 -0.13308233 0.48637 -0.08605228 0.086474404 0.0011456419 0.0051924167 0.00010329281 2.914112e-08 0.0001487745 3.518916e-06 4.662051e-10 2.5889276e-05 1.5475621e-07 2.024331e-07
18.0 3.2747588 -0.36316296 8.407609 10.1709795 0.36464837 -1.0772676 -0.1460986 0.4656408 -0.08515838 0.08552396 3.2376962 -0.43457174 8.397772 10.16999 0.35293797 -1.0738593 -0.14590904 0.46033654 -0.0852703 0.085677035 0.0013736397 0.0050992137 9.676953e-05 9.799296e-07 0.0001371336 1.1616597e-05 3.593211e-08 2.8135353e-05 1.2526673e-08 2.3431092e-08
18.299999999999983 3.3770528 -0.6810497 8.384775 10.23888 0.31731036 -1.0419775 -0.15835696 0.4397062 -0.08409628 0.08446188 3.3363662 -0.7515335 8.374816 10.236911 0.30568668 -1.0376117 -0.15799555 0.43408874 -0.08439813 0.084798336 0.0016554 0.0049679666 9.918608e-05 3.87829e-06 0.00013510995 1.9060226e-05 1.3061918e-07 3.1555963e-05 9.111063e-08 1.13200834e-07
18.599999999999966 3.4653783 -0.9876415 8.360151 10.302885 0.2715275 -1.0019678 -0.16995606 0.41369042 -0.0833794 0.08374501 3.4223967 -1.0559816 8.351005 10.300446 0.26048175 -0.99612164 -0.16920386 0.40784588 -0.08345035 0.08385085 0.00184742 0.004670372 8.3661944e-05 5.951155e-06 0.00012200868 3.4177385e-05 5.657984e-07 3.4158573e-05 5.0331117e-09 1.1202729e-08
18.899999999999977 3.54024 -1.2816514 8.333833 10.362984 0.2275499 -0.9580977 -0.18096396 0.38763154 -0.08230271 0.082668334 3.4952273 -1.3474796 8.325598 10.360073 0.21733972 -0.9510747 -0.18002635 0.38135597 -0.08253354 0.082938075 0.0020261442 0.0043333527 6.781486e-05 8.471674e-06 0.0001042476 4.9322203e-05 8.791141e-07 3.938271e-05 5.3280843e-08 7.276011e-08
19.19999999999999 3.6021948 -1.5620315 8.305902 10.419173 0.18548255 -0.91110325 -0.19144495 0.36155865 -0.08158023 0.08194585 3.554775 -1.6254013 8.298098 10.41548 0.17613497 -0.90278983 -0.19073425 0.35466072 -0.08164316 0.08205624 0.0022486362 0.004015725 6.090112e-05 1.3642538e-05 8.737712e-05 6.911291e-05 5.050888e-07 4.7581387e-05 3.959883e-09 1.2185467e-08
19.5 3.6518135 -1.8279358 8.276434 10.471453 0.14530921 -0.8615923 -0.20145631 0.33550018 -0.08063492 0.08100056 3.6016583 -1.8888295 8.268566 10.466696 0.13670167 -0.8523009 -0.20139408 0.32790765 -0.08080622 0.08123016 0.0025155405 0.003708037 6.190248e-05 2.262836e-05 7.408969e-05 8.633031e-05 3.8722305e-09 5.76465e-05 2.9342422e-08 5.2718246e-08
19.799999999999983 3.6896544 -2.0786831 8.245496 10.519826 0.10696213 -0.8100565 -0.21105199 0.3094762 -0.08000902 0.08037466 3.6381626 -2.13613 8.238516 10.514454 0.09904826 -0.8001921 -0.21109173 0.301418 -0.080050364 0.08048412 0.002651399 0.0033001527 4.8719594e-05 2.8858893e-05 6.262938e-05 9.730619e-05 1.5793786e-09 6.493443e-05 1.7092661e-09 1.1982352e-08
20.099999999999966 3.7162478 -2.3137243 8.213146 10.5643 0.07032795 -0.75688463 -0.22028042 0.28350523 -0.079251125 0.07961678 3.662811 -2.3679612 8.206528 10.55793 0.06308016 -0.74655414 -0.22065872 0.2751476 -0.07937768 0.07981984 0.002855487 0.00294164 4.380454e-05 4.0571686e-05 5.253047e-05 0.00010671919 1.431077e-07 6.985021e-05 1.601631e-08 4.1235626e-08
20.399999999999977 3.7320898 -2.5326145 8.179436 10.604882 0.035285003 -0.7023824 -0.22918703 0.25759917 -0.07876325 0.0791289 3.6770215 -2.5834115 8.1732025 10.597526 0.028643519 -0.69155985 -0.22979581 0.24894226 -0.078793176 0.07924314 0.0030325127 0.0025803337 3.8852973e-05 5.4120206e-05 4.410932e-05 0.00011712725 3.7062154e-07 7.494225e-05 8.95744e-10 1.3050721e-08
20.69999999999999 3.7376375 -2.7349894 8.144411 10.641585 0.0016994918 -0.64678466 -0.23781289 0.23176865 -0.07819755 0.078563206 3.6812704 -2.7821324 8.138567 10.633247 -0.0044034123 -0.6354818 -0.23852646 0.222745 -0.078301355 0.07875898 0.0031772566 0.0022224607 3.4153694e-05 6.952182e-05 3.724544e-05 0.00012775528 5.091849e-07 8.142629e-05 1.0776296e-08 3.8326462e-08
21.0 3.733309 -2.920548 8.10811 10.674419 -0.03055507 -0.59027195 -0.24619654 0.20601927 -0.077862784 0.078228444 3.6757264 -2.964001 8.102484 10.664986 -0.03611648 -0.57852334 -0.24703094 0.19654873 -0.077897996 0.07836382 0.0033157577 0.0018881613 3.165951e-05 8.899557e-05 3.0929295e-05 0.00013802988 6.962324e-07 8.969108e-05 1.2398458e-09 1.8326945e-08
21.299999999999983 3.719485 -3.0890355 8.070568 10.703397 -0.061604824 -0.53297836 -0.25437313 0.18035594 -0.077483475 0.07784913 3.660852 -3.1287744 8.065006 10.692742 -0.066529065 -0.5208692 -0.25534743 0.17034781 -0.07757686 0.07805149 0.0034378392 0.0015791797 3.0933938e-05 0.00011351729 2.4248155e-05 0.00014663176 9.4925565e-07 0.00010016259 8.720866e-09 4.0951683e-08
21.599999999999966 3.6965098 -3.2402327 8.031812 10.728533 -0.09156452 -0.47500265 -0.26237583 0.1547797 -0.07738051 0.07774616 3.6364517 -3.276512 8.025877 10.716339 -0.09590687 -0.46280372 -0.26352566 0.14446476 -0.077361755 0.077840485 0.0036069774 0.0013161805 3.5220844e-05 0.00014868582 1.885598e-05 0.00014881378 1.3221164e-06 0.000106398016 3.5167919e-10 8.897083e-09
21.899999999999977 3.664693 -3.373945 7.9918656 10.749838 -0.12054655 -0.416413 -0.27023494 0.1292925 -0.0771156 0.07748126 3.603252 -3.4067533 7.985403 10.7360325 -0.124415204 -0.40403813 -0.2716358 0.1187357 -0.07723886 0.077719614 0.003775019 0.0010763848 4.1764863e-05 0.00019058878 1.4966487e-05 0.0001531376 1.9624035e-06 0.00011144607 1.5191784e-08 5.6811448e-08
22.19999999999999 3.6243136 -3.4899952 7.95075 10.767326 -0.14865012 -0.35725543 -0.27797955 0.10389258 -0.07710063 0.07746628 3.561421 -3.5193155 7.9435196 10.751816 -0.15209454 -0.344546 -0.2797525 0.09313199 -0.077198826 0.0776795 0.0039554886 0.00085967645 5.2276977e-05 0.00024057744 1.1864017e-05 0.00016152984 3.143317e-06 0.00011579031 9.642975e-09 4.5463075e-08
22.5 3.5756202 -3.5882165 7.9084783 10.781013 -0.17597288 -0.29755348 -0.28563666 0.07857914 -0.077056766 0.07742242 3.5111434 -3.6140263 7.900193 10.763683 -0.17898364 -0.28443366 -0.28795207 0.06764197 -0.07724279 0.077721044 0.0041572484 0.00066614395 6.864198e-05 0.00030030173 9.0647045e-06 0.0001721296 5.3610866e-06 0.00011962167 3.460571e-08 8.917792e-08
22.799999999999983 3.5188339 -3.668447 7.865063 10.790907 -0.20260261 -0.23731576 -0.29323232 0.05334934 -0.0772827 0.07764836 3.4530876 -3.6905258 7.855832 10.771807 -0.20518772 -0.2238046 -0.29611078 0.042238474 -0.07737692 0.077850506 0.004322577 0.00048747132 8.521303e-05 0.0003648172 6.6828093e-06 0.00018255161 8.285517e-06 0.00012345132 8.877416e-09 4.086428e-08
23.099999999999966 3.4541492 -3.7305243 7.8205113 10.797023 -0.22862703 -0.17653391 -0.30079085 0.028202046 -0.07736034 0.077726 3.3873894 -3.7486827 7.8103886 10.776175 -0.23076744 -0.16259672 -0.3042645 0.016894445 -0.07760099 0.07806784 0.004456874 0.0003297288 0.00010247059 0.00043465054 4.581388e-06 0.00019424527 1.2066172e-05 0.00012786184 5.7914228e-08 1.1685464e-07
23.399999999999977 3.3817365 -3.774283 7.774827 10.799374 -0.25412443 -0.11518923 -0.30833638 0.0031337347 -0.07775956 0.078125216 3.3142962 -3.7882636 7.7639265 10.776818 -0.25579473 -0.10069203 -0.31240448 -0.008426607 -0.07791884 0.07837702 0.00454819 0.00019545793 0.00011882084 0.00050874386 2.7899052e-06 0.00021016898 1.654949e-05 0.00013364149 2.5372017e-08 6.34069e-08
23.69999999999999 3.3017414 -3.7995484 7.7280097 10.797969 -0.27917674 -0.053247645 -0.31589168 -0.021856368 -0.07801729 0.07838295 3.2340105 -3.8090236 7.716469 10.77374 -0.2803019 -0.038120724 -0.3205564 -0.033743553 -0.078336924 0.078784734 0.004587475 8.9780006e-05 0.00013319214 0.00058704684 1.265978e-06 0.00022882374 2.1759604e-05 0.00014130518 1.0216804e-07 1.6143316e-07
24.0 3.214286 -3.8061357 7.680057 10.792822 -0.30385867 0.009333198 -0.32347962 -0.04677095 -0.078612894 0.07897856 3.1465504 -3.8107617 7.667988 10.766912 -0.3044926 0.025304839 -0.32874218 -0.059094258 -0.07888541 0.07932085 0.004588121 2.1400207e-05 0.0001456662 0.00067129824 4.0186117e-07 0.00025509336 2.7694472e-05 0.00015186393 7.426709e-08 1.17160475e-07
24.299999999999983 3.1194696 -3.793844 7.630962 10.783943 -0.328251 0.07261082 -0.3311221 -0.0716095 -0.07912086 0.07948653 3.0518754 -3.7933753 7.618294 10.756274 -0.32840556 0.089376956 -0.33700904 -0.084366776 -0.07954146 0.079964094 0.004568988 2.1970868e-07 0.00016048159 0.00076557096 2.38872e-08 0.0002811034 3.465609e-05 0.00016274817 1.769045e-07 2.2807055e-07
24.599999999999966 3.0173674 -3.7624545 7.5807147 10.771345 -0.35243154 0.13665217 -0.33884138 -0.09637252 -0.07992238 0.08028805 2.9500396 -3.7566826 7.5673676 10.741835 -0.3521542 0.15412109 -0.3453865 -0.109565705 -0.08031382 0.08072384 0.0045330245 3.3314547e-05 0.00017814638 0.0008708695 7.69177e-08 0.00030516298 4.283868e-05 0.00017406007 1.5322418e-07 1.8990809e-07
24.899999999999977 2.9080296 -3.7117257 7.529302 10.755037 -0.3764865 0.2015398 -0.34665897 -0.121056706 -0.08062295 0.08098862 2.84077 -3.7006323 7.514964 10.723496 -0.3758915 0.2196076 -0.3539893 -0.13466881 -0.08122933 0.081627175 0.0045238473 0.00012306304 0.00020557872 0.0009948266 3.54029e-07 0.00032644565 5.373371e-05 0.00018528943 3.676972e-07 4.0774867e-07
25.19999999999999 2.791481 -3.6413894 7.476708 10.735034 -0.40050316 0.26736853 -0.35459724 -0.14565942 -0.08174241 0.0821081 2.723722 -3.6252196 7.460696 10.70106 -0.39952886 0.28587466 -0.3630243 -0.15969945 -0.082316756 0.08270238 0.004591287 0.000261462 0.000256375 0.0011542118 9.4925565e-07 0.0003424772 7.101523e-05 0.00019712267 3.2986978e-07 3.531695e-07
25.5 2.6677186 -3.5511463 7.422912 10.711347 -0.42458004 0.33425206 -0.36267835 -0.1701746 -0.083473966 0.08383969 2.6000774 -3.5294063 7.4055777 10.675215 -0.42344832 0.35337055 -0.3720223 -0.1846371 -0.08357109 0.08394772 0.0045753396 0.00047262583 0.00030048355 0.0013055112 1.2807752e-06 0.00036551658 8.730944e-05 0.00020916393 9.433415e-09 1.166961e-08
25.799999999999983 2.536705 -3.440658 7.3678923 10.68399 -0.44884408 0.402336 -0.3709222 -0.19458629 -0.0836213 0.08398703 2.4696848 -3.412804 7.349468 10.645849 -0.4476395 0.4224394 -0.38113907 -0.20949264 -0.08502509 0.08539695 0.004491704 0.00077585666 0.00033944505 0.0014546822 1.4510132e-06 0.0004041465 0.00010438427 0.00022219917 1.9706158e-06 1.98789e-06
26.099999999999966 2.3983686 -3.3095436 7.3116217 10.652979 -0.4733993 0.47176144 -0.37935448 -0.21889132 -0.08626868 0.08663448 2.3322082 -3.275038 7.292118 10.612847 -0.4721213 0.4930613 -0.39056706 -0.23427129 -0.08671921 0.08709187 0.004377204 0.0011906368 0.00038039015 0.0016105429 1.6333172e-06 0.00045368442 0.00012572212 0.00023654333 2.0297652e-07 2.0920666e-07
26.399999999999977 2.2525938 -3.1573672 7.2540703 10.618332 -0.498432 0.54274666 -0.38799286 -0.24305874 -0.087144144 0.08750995 2.18757 -3.1155946 7.2334843 10.57623 -0.4971062 0.56537926 -0.40020823 -0.25898743 -0.08871481 0.08909501 0.0042280764 0.0017449504 0.00042378396 0.0017725666 1.7577878e-06 0.0005122345 0.00014921541 0.00025372303 2.4669864e-06 2.5124116e-06
26.69999999999999 2.099213 -2.9836292 7.195206 10.580072 -0.52410686 0.61550665 -0.39686203 -0.2670724 -0.090157226 0.09052314 2.0353165 -2.9341137 7.17336 10.535894 -0.5229025 0.6395098 -0.40992886 -0.28360206 -0.09107256 0.09146835 0.0040827524 0.0024517833 0.0004772606 0.0019516965 1.4505106e-06 0.0005761511 0.000170742 0.00027322932 8.3783567e-07 8.934228e-07
27.0 1.937993 -2.7877495 7.134993 10.538225 -0.5506926 0.69035876 -0.405978 -0.2908872 -0.09193876 0.09230471 1.8742715 -2.730644 7.1111603 10.491478 -0.54974335 0.71587086 -0.42003873 -0.30790305 -0.09385984 0.09427288 0.004060434 0.0032610428 0.0005680023 0.0021853014 9.011013e-07 0.00065086724 0.00019770428 0.00028953896 3.6905485e-06 3.8737135e-06
27.299999999999983 1.768617 -2.5690475 7.073393 10.492825 -0.57848126 0.76765484 -0.4153607 -0.31446314 -0.09566571 0.096031815 1.7047412 -2.5042012 7.047122 10.443366 -0.577757 0.79476947 -0.43067545 -0.33184752 -0.097179994 0.09760615 0.004080117 0.0042050397 0.0006901584 0.0024461437 5.245468e-07 0.00073520315 0.0002345418 0.00030221668 2.2930615e-06 2.4785386e-06
27.599999999999966 1.5906564 -2.326714 7.0103645 10.44391 -0.6079226 0.84790134 -0.42501873 -0.33772683 -0.09873282 0.09909903 1.5269072 -2.2533967 6.9818077 10.391893 -0.6079029 0.8766298 -0.44111425 -0.3554063 -0.10127781 0.10170877 0.0040639597 0.005375425 0.0008154922 0.0027056911 3.8923886e-10 0.00082532584 0.00025906574 0.0003125641 6.4769824e-06 6.8107283e-06
27.899999999999977 1.4035295 -2.0597706 6.945866 10.391536 -0.63958997 0.9317217 -0.4349574 -0.3605942 -0.10382232 0.104188815 1.3394417 -1.9778469 6.9147673 10.336767 -0.64081526 0.9613643 -0.4517692 -0.37899315 -0.10630454 0.10673763 0.004107255 0.0067114965 0.00096713804 0.0029995954 1.5013421e-06 0.0008786862 0.00028263623 0.000338521 6.1614187e-06 6.496452e-06
28.19999999999999 1.2064342 -1.7670084 6.8798575 10.335772 -0.67437905 1.0200261 -0.4451602 -0.38293067 -0.1090758 0.1094426 1.1413584 -1.6764987 6.8458853 10.277961 -0.6775969 1.0502497 -0.463211 -0.4019339 -0.11272698 0.11316005 0.0042348695 0.008192019 0.0011541147 0.0033420867 1.0354725e-05 0.0009134665 0.000325831 0.0003611232 1.33311105e-05 1.3819452e-05
28.5 0.99823475 -1.4468977 6.8123016 10.2767105 -0.7136173 1.1140454 -0.45558488 -0.40455264 -0.11707189 0.1174394 0.9319496 -1.3472493 6.775846 10.2161045 -0.71988845 1.1454517 -0.4744905 -0.4241641 -0.12128771 0.12171747 0.004393719 0.009929819 0.001329013 0.0036730876 3.9326995e-05 0.0009863547 0.00035742208 0.0003846089 1.7773153e-05 1.8301893e-05
28.799999999999983 0.7772569 -1.097451 6.7431736 10.214482 -0.75956804 1.2155993 -0.46612188 -0.42515755 -0.127198 0.12756665 0.7091894 -0.988086 6.7038493 10.150901 -0.7707088 1.2495121 -0.4868344 -0.44452482 -0.13347302 0.13390031 0.004633183 0.0119607 0.0015463993 0.004042603 0.00012411662 0.0011500765 0.00042900868 0.00037509145 3.9375976e-05 4.01153e-05
29.099999999999966 0.54089797 -0.7160871 6.6724753 10.149279 -0.8161583 1.3268268 -0.4765206 -0.44422057 -0.14383662 0.14420836 0.46917316 -0.5962267 6.630542 10.083119 -0.8342793 1.3612502 -0.49855357 -0.46342966 -0.15365392 0.15408725 0.005144447 0.014366518 0.0017584215 0.004377046 0.00032837078 0.0011849671 0.00048545204 0.000368989 9.637942e-05 9.759244e-05
29.399999999999977 0.28524938 -0.30054596 6.600282 10.081425 -0.8881658 1.4434474 -0.4860555 -0.4604974 -0.17537032 0.1757531 0.20852244 -0.172508 6.5563517 10.012683 -0.9085053 1.4584422 -0.5074961 -0.4798207 -0.19955444 0.1999577 0.0058870236 0.01639372 0.0019298915 0.004725435 0.00041369724 0.00022484582 0.00045970042 0.0003733895 0.0005848718 0.0005858625
29.69999999999999 0.016726328 0.1359811 6.526818 10.011472 -0.9019879 1.466733 -0.49347055 -0.4722096 -0.22334614 0.22375451 -0.06305629 0.26264048 6.4833364 9.941389 -0.93121004 1.4284115 -0.5157419 -0.495442 -0.18630725 0.18672878 0.0063652666 0.016042598 0.0018906278 0.0049115797 0.0008539329 0.001468537 0.0004960124 0.00053974445 0.0013718796 0.0013709051
30.0 -0.24868347 0.56589323 6.452174 9.939733 -0.8674107 1.3993481 -0.50177795 -0.48431405 -0.16095027 0.16140187 -0.33399498 0.6772469 6.4053125 9.865496 -0.8811405 1.3319887 -0.52599585 -0.51075476 -0.14553082 0.14599647 0.007278055 0.0123996455 0.0021960142 0.005511113 0.00018850606 0.004537295 0.00058650685 0.00069911114 0.00023775954 0.0002373264
30.299999999999983 -0.49914965 0.9720456 6.3759646 9.865817 -0.802364 1.308334 -0.5143455 -0.5012248 -0.12888426 0.12934728 -0.5880672 1.0650378 6.3261814 9.787658 -0.81850255 1.2526202 -0.54008263 -0.5306901 -0.12653416 0.12701577 0.007906326 0.008647558 0.00247837 0.0061088814 0.0002604529 0.0031040246 0.00066239864 0.00086820143 5.522932e-06 5.43594e-06
30.599999999999966 -0.730567 1.3540823 6.2976794 9.789221 -0.7404181 1.2385776 -0.5294572 -0.5200597 -0.11806277 0.11852709 -0.8240744 1.4313176 6.2439413 9.706419 -0.75472903 1.19109 -0.55541086 -0.5508168 -0.11177506 0.11226833 0.008743635 0.0059652794 0.0028877852 0.006856141 0.00020480347 0.0022550737 0.000673592 0.0009459973 3.9535284e-05 3.917212e-05
30.899999999999977 -0.9439183 1.7172551 6.216975 9.709723 -0.68192387 1.1825745 -0.5465988 -0.53990555 -0.101783484 0.10225075 -1.0409949 1.7812098 6.159396 9.622403 -0.6966902 1.1402564 -0.5735518 -0.57088304 -0.101258144 0.10176186 0.009423865 0.004090205 0.0033153458 0.0076248394 0.00021804466 0.001790822 0.0007264632 0.00095960475 2.759826e-07 2.390083e-07
31.19999999999999 -1.1401364 2.0651052 6.1335597 9.627201 -0.62619656 1.1364257 -0.56561035 -0.56039226 -0.09690226 0.09736978 -1.2413497 2.1166086 6.071535 9.535082 -0.639537 1.0972856 -0.59309894 -0.5916568 -0.09286827 0.09336512 0.0102441395 0.0026526023 0.0038470502 0.0084859505 0.00017796663 0.0015319479 0.0007556225 0.0009774717 1.6273078e-05 1.603734e-05
31.5 -1.3199188 2.400135 6.0471644 9.541581 -0.57235307 1.0971073 -0.5863287 -0.58119935 -0.08564021 0.08610914 -1.4243071 2.440424 5.9811697 9.444856 -0.5851416 1.0608947 -0.61468005 -0.6127897 -0.08593872 0.08642354 0.010896929 0.0016231975 0.004355306 0.009355815 0.0001635466 0.0013113498 0.0008038 0.0009979497 8.911118e-08 9.884711e-08
31.799999999999983 -1.4837557 2.724172 5.9575353 9.452828 -0.5198934 1.0631403 -0.608726 -0.6021776 -0.08259766 0.083066694 -1.5905681 2.754426 5.8880424 9.351689 -0.5324373 1.0300658 -0.63816535 -0.6340963 -0.079775155 0.0802478 0.011408879 0.0009152977 0.0048292517 0.010229112 0.00015734984 0.0010939224 0.0008666742 0.0010188037 7.966526e-06 7.946182e-06
32.099999999999966 -1.6319897 3.038609 5.864427 9.3609295 -0.46833274 1.0331047 -0.63271534 -0.62313694 -0.07397864 0.07444851 -1.7408888 3.0598586 5.791441 9.255428 -0.48039567 1.0031555 -0.6636192 -0.6550394 -0.074517414 0.07498534 0.011859017 0.00045154264 0.0053269747 0.011130498 0.00014551445 0.00089695386 0.00095504953 0.001017769 2.9027726e-07 2.8818562e-07
32.39999999999998 -1.7648463 3.344519 5.7676005 9.265896 -0.41737834 1.0062952 -0.6583077 -0.64398646 -0.07164617 0.07211609 -1.8763254 3.357232 5.6903243 9.1558075 -0.42842746 0.9786665 -0.6907071 -0.67570424 -0.069697805 0.070166916 0.012427577 0.0001616253 0.0059716157 0.012119444 0.00012208309 0.00076334615 0.0010497222 0.0010060174 3.7961227e-06 3.799288e-06
32.69999999999999 -1.8824657 3.6427493 5.6668186 9.167752 -0.36675107 0.9819066 -0.68545085 -0.66458696 -0.06467661 0.06514708 -1.9961169 3.6475823 5.585081 9.053176 -0.37638426 0.95549816 -0.71910644 -0.69590986 -0.06540687 0.065872684 0.012916585 2.3357725e-05 0.006681022 0.013127738 9.2798226e-05 0.00069740537 0.0011326984 0.0009811239 5.3327057e-07 5.2650205e-07
33.0 -1.9849172 3.933966 5.5618467 9.066544 -0.31625858 0.95953786 -0.7141748 -0.68486565 -0.062618986 0.0630895 -2.1002078 3.9313507 5.4755516 8.94757 -0.32462242 0.93364054 -0.74901205 -0.7157515 -0.061223842 0.061682977 0.013291932 6.839341e-06 0.0074468493 0.014154749 6.995387e-05 0.0006706714 0.0012136337 0.0009539373 1.9464255e-06 1.9783001e-06
33.29999999999998 -2.0722146 4.218697 5.4524493 8.962326 -0.2657238 0.93867016 -0.7444516 -0.7047058 -0.056770436 0.057241328 -2.189137 4.208618 5.3610735 8.838887 -0.27281785 0.91228133 -0.7803035 -0.7352127 -0.057578154 0.058023132 0.013670842 0.000101584366 0.008349542 0.015237146 5.0325623e-05 0.00069637 0.0012853584 0.00093067146 6.524075e-07 6.11218e-07
33.599999999999966 -2.1443236 4.4973536 5.3383913 8.85517 -0.21500286 0.9190392 -0.7763245 -0.7240356 -0.05477986 0.0552508 -2.2629175 4.4794493 5.2414393 8.727157 -0.22082351 0.89175737 -0.8130692 -0.75440323 -0.053935986 0.054365043 0.014064521 0.0003205633 0.009399683 0.016387485 3.387993e-05 0.00074429775 0.001350174 0.0009221919 7.121252e-07 7.845682e-07
33.89999999999998 -2.2011695 4.770251 5.219433 8.745161 -0.16396983 0.90027744 -0.8097875 -0.7427454 -0.04992804 0.050399236 -2.3209732 4.7444096 5.1169314 8.612599 -0.16899039 0.8723438 -0.8472725 -0.7732868 -0.050653502 0.051068924 0.014352919 0.00066776946 0.010506536 0.0175726 2.520601e-05 0.0007802892 0.0014051255 0.00093277835 5.262966e-07 4.48482e-07
34.19999999999999 -2.2426405 5.0376186 5.0953317 8.6324 -0.11250433 0.88217497 -0.8448929 -0.760751 -0.047491197 0.04796246 -2.3627567 5.0040197 4.9878035 8.49552 -0.11699564 0.85398006 -0.8830487 -0.7915832 -0.04728054 0.047686774 0.01442791 0.0011288861 0.011562316 0.018736113 2.0171838e-05 0.0007949526 0.0014558646 0.0009506228 4.4376673e-08 7.600298e-08
34.5 -2.2685916 5.299613 4.9658403 8.516997 -0.060502917 0.8644539 -0.88166004 -0.77793854 -0.04333232 0.043803778 -2.3882296 5.258485 4.853817 8.37602 -0.06417744 0.8360513 -0.9205453 -0.8086158 -0.043870367 0.044268966 0.014313243 0.0016915255 0.012549232 0.019874487 1.3502112e-05 0.00080670917 0.0015120616 0.00094109424 2.89495e-07 2.1640004e-07
34.79999999999998 -2.2788453 5.556319 4.8307047 8.399087 -0.00785501 0.84692097 -0.92015153 -0.7942007 -0.0408672 0.041338723 -2.3990703 5.5068817 4.7131886 8.253455 -0.010934189 0.8186912 -0.9596191 -0.8251114 -0.04102346 0.041414075 0.014454039 0.0024440687 0.01381002 0.021208618 9.481341e-06 0.0007969201 0.0015576893 0.00095546956 2.4417508e-08 5.6778404e-09
35.099999999999966 -2.2731934 5.807757 4.6896625 8.278817 0.045535088 0.8293302 -0.9604066 -0.8094013 -0.036987424 0.037459116 -2.3945882 5.749502 4.5659566 8.128358 0.044563144 0.80023396 -1.0012021 -0.8397695 -0.03768163 0.038076244 0.014736715 0.0033936123 0.0153031405 0.022637999 9.4467345e-07 0.00084659155 0.0016642732 0.0009222281 4.8192453e-07 3.808468e-07
35.39999999999998 -2.2513964 6.0538793 4.5424447 8.156357 0.09977737 0.8114833 -1.0025028 -0.82339656 -0.03441689 0.034888655 -2.3732722 5.9869165 4.4123974 8.001183 0.10050422 0.7819826 -1.0433164 -0.85354483 -0.034775943 0.035175942 0.014853702 0.0044840057 0.016912306 0.024079049 5.283092e-07 0.00087029266 0.0016657471 0.00090891804 1.2891758e-07 8.253379e-08
35.69999999999999 -2.2131848 6.294571 4.3887696 8.031901 0.15496758 0.7931285 -1.0464973 -0.8360073 -0.030695291 0.03116721 -2.3353472 6.218629 4.252106 7.871916 0.15709233 0.76298606 -1.0869777 -0.8659874 -0.03139412 0.031794757 0.014923638 0.005767193 0.018676896 0.025595374 4.5145907e-06 0.0009085659 0.0016386608 0.0008988078 4.8836205e-07 3.9381587e-07
36.0 -2.158257 6.5296445 4.2283463 7.905674 0.21121801 0.7740296 -1.0924803 -0.8470294 -0.027952027 0.02842403 -2.28003 6.4445906 4.0852814 7.740857 0.2145077 0.74363184 -1.1326094 -0.8769816 -0.02836335 0.028766783 0.014828664 0.0072341696 0.020467587 0.027164597 1.0822025e-05 0.0009240246 0.001610342 0.000897136 1.691876e-07 1.1747947e-07
36.29999999999998 -2.0862806 6.7588325 4.060871 7.777931 0.26862475 0.7538886 -1.1405214 -0.85620975 -0.024246257 0.024718411 -2.2068756 6.664611 3.9117546 7.608444 0.27310726 0.72296035 -1.1806359 -0.88585556 -0.024900917 0.025302289 0.014543149 0.008877709 0.022235736 0.028725844 2.0092875e-05 0.0009565569 0.0016091749 0.0008788735 4.2857994e-07 3.4091326e-07
36.599999999999966 -1.9968923 6.981774 3.8860283 7.648972 0.3272961 0.73238873 -1.1907132 -0.8632453 -0.021273369 0.021745622 -2.1149616 6.8785076 3.7315376 7.4752464 0.3329613 0.70068336 -1.2307369 -0.89190865 -0.021703612 0.022108104 0.013940358 0.010663916 0.02386738 0.030180587 3.20943e-05 0.001005231 0.0016018953 0.0008215869 1.8510912e-07 1.3139315e-07
36.89999999999998 -1.8897009 7.198002 3.703491 7.5191464 0.3873136 0.7091295 -1.2431184 -0.8677586 -0.017466106 0.01793852 -2.0060644 7.0848856 3.54269 7.340912 0.3938661 0.6765795 -1.2829974 -0.8956896 -0.018145742 0.01854566 0.01354047 0.012795289 0.02585694 0.031767566 4.2935095e-05 0.0010595049 0.0015903318 0.00078014267 4.619056e-07 3.6861715e-07
37.19999999999999 -1.764291 7.406918 3.512922 7.3888683 0.44875214 0.6836465 -1.2978 -0.8692832 -0.014188439 0.014660973 -1.8773663 7.2844925 3.346891 7.206706 0.45592692 0.650417 -1.3371129 -0.8963114 -0.014670774 0.015062632 0.012786014 0.014988017 0.027566334 0.033183098 5.147761e-05 0.0011042017 0.0015455087 0.0007305238 2.3264772e-07 1.6132991e-07
37.5 -1.6202343 7.6077676 3.3139803 7.25863 0.51162636 0.6553506 -1.3547575 -0.8672351 -0.010181152 0.010653865 -1.7293103 7.4758863 3.1432307 7.0729065 0.52026606 0.62051475 -1.3940618 -0.8927537 -0.010783166 0.011164397 0.011897579 0.017392661 0.029155448 0.034493145 7.46443e-05 0.0012135382 0.0015448246 0.00065119873 3.6242017e-07 2.6064333e-07
37.79999999999998 -1.4571073 7.7995987 3.1063287 7.1290207 0.575887 0.6235239 -1.4139303 -0.86088204 -0.0065281806 0.007001041 -1.5617592 7.6576757 2.9309402 6.940016 0.5857457 0.58666193 -1.4530212 -0.88439214 -0.0068966 0.007272292 0.010952026 0.020142123 0.030761153 0.03572285 9.719333e-05 0.0013588038 0.0015280963 0.00055272476 1.3573298e-07 7.3577084e-08
38.099999999999966 -1.2745247 7.9812164 2.8896515 7.0007563 0.6413299 0.5872609 -1.4750991 -0.84931046 -0.0022498467 0.0027229104 -1.375314 7.8284197 2.7090645 6.808548 0.652146 0.5485901 -1.5140038 -0.8709775 -0.0027846992 0.003158331 0.010158485 0.023346845 0.032611683 0.036944028 0.00011698796 0.0014954291 0.0015135731 0.00046946164 2.860672e-07 1.8959105e-07
38.39999999999998 -1.0721956 8.151123 2.6636822 6.874704 0.7075303 0.5454523 -1.5378244 -0.83139116 0.001778636 -0.0013053919 -1.1694604 7.986804 2.4775887 6.679517 0.7191142 0.50489664 -1.5764749 -0.8509836 0.0014235042 -0.0010473467 0.009460435 0.027000746 0.034630816 0.038098 0.00013418592 0.0016447612 0.0014938621 0.00038386465 1.2611861e-07 6.6587305e-08
38.69999999999999 -0.8500166 8.307455 2.4282508 6.751916 0.7736637 0.4967609 -1.6012625 -0.8057781 0.00629092 -0.0058174497 -0.9444673 8.130726 2.2361221 6.5537643 0.78526604 0.45493966 -1.6393297 -0.82366014 0.0057192333 -0.005339179 0.008920937 0.03123321 0.03691342 0.039264053 0.00013461434 0.0017490162 0.0014491134 0.00031976769 3.2682576e-07 2.2874264e-07
39.0 -0.6082192 8.447922 2.1833577 6.633661 0.83831865 0.4396805 -1.66398 -0.77095914 0.010492555 -0.010018889 -0.69976556 8.258087 1.9854054 6.4328284 0.84946954 0.3956589 -1.7007762 -0.78683794 0.01015481 -0.009758223 0.008380735 0.036037173 0.039185103 0.04033364 0.00012434249 0.0019378992 0.0013539612 0.00025213617 1.14071725e-07 6.794677e-08
39.29999999999998 -0.34759024 8.569783 1.9292843 6.521428 0.89920795 0.37272772 -1.7236634 -0.72547495 0.014808858 -0.014334984 -0.43576753 8.366431 1.7262508 6.318314 0.9095596 0.32635784 -1.7587519 -0.73954713 0.014259867 -0.0138546005 0.007775235 0.041352026 0.04122263 0.04125531 0.00010715682 0.0021501658 0.0012311973 0.00019802625 3.0139051e-07 2.3076844e-07
39.599999999999966 -0.06975966 8.669925 1.6667384 6.41689 0.95299596 0.29488295 -1.7769495 -0.6683648 0.01839319 -0.017919175 -0.15480715 8.452502 1.4586172 6.211589 0.96184254 0.24751078 -1.8103074 -0.6809586 0.018031478 -0.017629497 0.007233076 0.047272537 0.043314427 0.042148616 7.8262e-05 0.0022441233 0.0011127468 0.00015860394 1.3083604e-07 8.3913676e-08
39.89999999999998 0.22250284 8.745106 1.3970009 6.3217683 0.9954207 0.20632243 -1.8195508 -0.59992814 0.021295227 -0.020821117 0.1383487 8.512565 1.1830434 6.114038 1.002546 0.15738218 -1.8511163 -0.6102616 0.02065409 -0.020280577 0.00708192 0.054075357 0.04577783 0.043151874 5.0769308e-05 0.0023951486 0.0009963837 0.000106780775 4.1105713e-07 2.9218307e-07
40.19999999999999 0.5251382 8.792426 1.1220007 6.23759 1.0221483 0.109147996 -1.8471181 -0.5224536 0.022669658 -0.022195527 0.44343218 8.545563 0.90432763 6.028765 1.0261137 0.0586583 -1.8747195 -0.5310751 0.022205919 -0.021822624 0.0066758734 0.06094152 0.04738156 0.043607727 1.5725167e-05 0.0025492092 0.00076183514 7.43305e-05 2.150539e-07 1.3905697e-07
40.5 0.832998 8.809919 0.84421235 6.1653833 1.0302503 0.0074757836 -1.8567262 -0.44030014 0.022673989 -0.022199858 0.75522625 8.550497 0.6252928 5.9563317 1.0299915 -0.04208842 -1.878947 -0.44983754 0.02149596 -0.021129906 0.006048441 0.06729993 0.04792578 0.043702576 6.697918e-08 0.00245661 0.00049376616 9.096198e-05 1.3877501e-06 1.1447969e-06
40.79999999999998 1.1404535 8.796992 0.5663486 6.1054544 1.0194528 -0.09365727 -1.8481238 -0.3587519 0.020966517 -0.020492354 1.0603468 8.522181 0.34314823 5.894469 1.0140026 -0.14255333 -1.8654933 -0.36937356 0.019687787 -0.019308932 0.00641707 0.07552149 0.04981841 0.04451495 2.970521e-05 0.0023908247 0.00030169982 0.000112819806 1.6351507e-06 1.4004883e-06
41.099999999999966 1.4421817 8.7544565 0.29096463 6.057371 0.9920693 -0.18991622 -1.8236629 -0.28235394 0.018344698 -0.01787046 1.3612645 8.4662075 0.06645441 5.84512 0.9832647 -0.23647669 -1.8375766 -0.2954767 0.016477179 -0.016101386 0.0065475996 0.0830875 0.05040484 0.045050565 7.752132e-05 0.002167877 0.00019359245 0.00017220702 3.4876298e-06 3.1296204e-06
41.39999999999998 1.7337576 8.684165 0.020160716 6.020156 0.9517703 -0.27869445 -1.7870561 -0.21384966 0.014839911 -0.014365534 1.6485549 8.381965 -0.20731783 5.8056 0.93941057 -0.32284766 -1.7980343 -0.23056874 0.012916021 -0.012541141 0.0072594993 0.09132503 0.05174649 0.046034165 0.00015276314 0.0019495062 0.000120521356 0.0002795274 3.7013522e-06 3.3284095e-06
41.69999999999999 2.0118642 8.5885 -0.24452308 5.99255 0.90227365 -0.3590689 -1.7420611 -0.15423442 0.011178685 -0.010704161 1.9219816 8.273117 -0.47412157 5.7749844 0.88759875 -0.4008953 -1.7505838 -0.17428963 0.008868951 -0.008489143 0.008078884 0.09946641 0.05271547 0.047334764 0.00021535275 0.0017494475 7.2635215e-05 0.00040221124 5.3348713e-06 4.906303e-06
42.0 2.274199 8.4699545 -0.50205934 5.9732327 0.84662515 -0.43123826 -1.6917553 -0.103328526 0.007293161 -0.006818468 2.1794708 8.142349 -0.73299074 5.7525043 0.83024955 -0.4704929 -1.6987234 -0.12654465 0.004953444 -0.004569091 0.008973438 0.107325196 0.05332931 0.048721027 0.0002681603 0.0015409264 4.8554983e-05 0.0005389886 5.4742754e-06 5.059698e-06
42.29999999999998 2.5192509 8.330877 -0.7518203 5.960954 0.78705347 -0.49594232 -1.6383917 -0.060383677 0.003607221 -0.0031323773 2.4187555 7.99164 -0.9843459 5.736371 0.76959586 -0.53241044 -1.6448399 -0.08692634 0.0010455884 -0.0006647855 0.010099313 0.115081884 0.054068148 0.050437592 0.00030476795 0.0013299236 4.1578634e-05 0.000704513 6.561961e-06 6.0890093e-06
42.599999999999966 2.7460709 8.173371 -0.9934629 5.954591 0.72507995 -0.55409324 -1.5835098 -0.024461424 -6.387613e-05 0.0005388695 2.6391053 7.823106 -1.2277882 5.725491 0.70672727 -0.5884366 -1.5894947 -0.05392833 -0.0026730783 0.0030544065 0.0114416275 0.122685924 0.054908343 0.052486695 0.00033682113 0.0011794665 3.5819055e-05 0.0008682986 6.807936e-06 6.3279263e-06
42.89999999999998 2.9540892 7.9992704 -1.2268357 5.953158 0.66170835 -0.6065829 -1.5281278 0.005359881 -0.0035034453 0.0039785705 2.8414927 7.6390095 -1.4620831 5.719486 0.6429442 -0.6392628 -1.53401 -0.026715845 -0.0061765052 0.0065640844 0.012677974 0.12978797 0.055341326 0.054602448 0.00035209287 0.0010679768 3.460102e-05 0.0010288522 7.1452496e-06 6.6848825e-06
43.19999999999999 3.1429825 7.810152 -1.4519129 5.955803 0.5975806 -0.6542063 -1.4728999 0.029906185 -0.0067322664 0.007207507 3.0249395 7.4404583 -1.6879141 5.717279 0.57858753 -0.6854928 -1.4790388 -0.0045685917 -0.009517111 0.009910628 0.013934137 0.13667348 0.05569659 0.05689368 0.0003607371 0.0009788474 3.768635e-05 0.0011885101 7.755359e-06 7.3068654e-06
43.5 3.3125842 7.6073747 -1.6687483 5.961787 0.5330973 -0.6976413 -1.4182386 0.049883883 -0.009853206 0.010328555 3.1890295 7.228656 -1.9056127 5.7180214 0.51413226 -0.72754604 -1.4250379 0.012984604 -0.012715865 0.013111804 0.015265766 0.14342797 0.056104768 0.05942178 0.00035967372 0.0008942925 4.622941e-05 0.0013615568 8.194818e-06 7.746476e-06
43.79999999999998 3.462824 7.3921103 -1.8774462 5.97047 0.46850175 -0.737454 -1.3643999 0.06588292 -0.012858912 0.013334362 3.3337424 7.0047827 -2.1152632 5.7211514 0.44980863 -0.76604635 -1.3720478 0.027058974 -0.015765881 0.016164793 0.016662093 0.15002273 0.056556948 0.062159766 0.0003494327 0.00081752235 5.8489946e-05 0.0015072989 8.450468e-06 8.011339e-06
44.099999999999966 3.5936892 7.165375 -2.0781415 5.9812903 0.40393278 -0.7741135 -1.3115379 0.07839136 -0.015677357 0.016152894 3.458457 6.7693605 -2.317588 5.7259355 0.38528457 -0.8019311 -1.320066 0.038060054 -0.018686788 0.01908737 0.01828775 0.15682763 0.057334695 0.06520612 0.00034775565 0.0007738193 7.272872e-05 0.0016266141 9.0566755e-06 8.611151e-06
44.39999999999998 3.705198 6.928057 -2.2709873 5.993756 0.33946016 -0.8080071 -1.2597398 0.0878117 -0.018447189 0.018922811 3.5639763 6.5236244 -2.512067 5.732189 0.32113215 -0.8352628 -1.2693608 0.046223 -0.021499218 0.021900244 0.019943586 0.16356587 0.058119472 0.06841711 0.00033591597 0.0007428707 9.256411e-05 0.00172962 9.314886e-06 8.865105e-06
44.69999999999999 3.7973835 6.680938 -2.4561467 6.007427 0.27510953 -0.8394569 -1.2090536 0.094475284 -0.02108225 0.02155795 3.6506605 6.268379 -2.6987116 5.7395926 0.25738227 -0.86631316 -1.219984 0.051771373 -0.024233488 0.024629109 0.021527648 0.17020456 0.058837738 0.071735404 0.0003142556 0.0007212578 0.00011947406 0.001823624 9.930301e-06 9.4320185e-06
45.0 3.8702812 6.4247093 -2.6337883 6.021912 0.2108753 -0.8687308 -1.1595006 0.09865588 -0.023701718 0.024177494 3.7180328 6.0039783 -2.8781264 5.747595 0.19333991 -0.89548516 -1.1715852 0.054885224 -0.026897743 0.027282458 0.02317957 0.17701463 0.059701074 0.07524996 0.00030748986 0.00071579684 0.00014603764 0.0019158704 1.0214578e-05 9.640803e-06
45.29999999999998 3.9239225 6.1599917 -2.8040826 6.0368547 0.14673212 -0.89605486 -1.1110885 0.1005801 -0.02622777 0.026703617 3.765798 5.7309437 -3.0506222 5.7558336 0.12887028 -0.92293406 -1.1238568 0.05601321 -0.029540202 0.029915154 0.02500334 0.18408224 0.06078177 0.07897287 0.00031904544 0.00072249095 0.00016302869 0.001986208 1.0972201e-05 1.0313972e-05
45.599999999999966 3.958328 5.88734 -2.9672003 6.051931 0.08263916 -0.92162055 -1.0638164 0.10043658 -0.028771332 0.029247252 3.794137 5.450019 -3.2161381 5.7640676 0.06461665 -0.9487479 -1.0775123 0.055220827 -0.03216005 0.032532126 0.026958687 0.19124982 0.06197005 0.08286525 0.00032481077 0.0007358918 0.00018757592 0.0020444645 1.1483421e-05 1.0790393e-05
45.89999999999998 3.9735057 5.6072583 -3.1233127 6.0668426 0.018544925 -0.94559336 -1.0176817 0.098382995 -0.031244814 0.031720802 3.8032904 5.1616597 -3.3746774 5.7720957 0.0005084127 -0.9728499 -1.032676 0.052539438 -0.034780152 0.035154317 0.028973272 0.1985581 0.06318422 0.08687572 0.00032531578 0.00074291945 0.00022482795 0.0021016316 1.2498613e-05 1.1789021e-05
46.19999999999999 3.9694457 5.320202 -3.27259 6.0813127 -0.04561228 -0.96811646 -0.9726808 0.09455197 -0.03381775 0.034293808 3.793299 4.8663006 -3.5264056 5.779648 -0.06384361 -0.9952224 -0.98898476 0.048038155 -0.037441332 0.03781829 0.031027677 0.20602638 0.064422384 0.09100167 0.00033238134 0.0007347313 0.000265819 0.0021635352 1.31303495e-05 1.2421975e-05
46.5 3.9461184 5.0265865 -3.4152021 6.095083 -0.10990258 -0.9893182 -0.92881477 0.08905615 -0.03638884 0.036864977 3.7644475 4.5646167 -3.6713731 5.786512 -0.12832937 -1.0163039 -0.9463507 0.04183963 -0.040172253 0.040549167 0.033004317 0.21341614 0.065623574 0.095216274 0.00033954636 0.00072822825 0.00030750866 0.0022293997 1.4314209e-05 1.357325e-05
46.79999999999998 3.903472 4.726792 -3.5513198 6.1079116 -0.1744065 -1.0093138 -0.8860887 0.08199205 -0.038966294 0.039442502 3.7162185 4.2569404 -3.8101823 5.792122 -0.19327249 -1.0359762 -0.9042079 0.03434041 -0.04289771 0.04325791 0.035063863 0.22076042 0.06700979 0.09972314 0.0003559255 0.0007108809 0.00032830384 0.002270679 1.5456018e-05 1.4557344e-05
47.099999999999966 3.8414285 4.4211636 -3.681115 6.1195693 -0.2392165 -1.0282083 -0.8445127 0.073443495 -0.04178814 0.042264435 3.648724 3.9437232 -3.9424274 5.796823 -0.25860772 -1.055562 -0.8643671 0.025527462 -0.045924984 0.046279676 0.037135 0.22794929 0.06828421 0.10416516 0.000376019 0.0007482284 0.00039419826 0.0022959462 1.711349e-05 1.612216e-05
47.39999999999998 3.75988 4.110017 -3.8047614 6.129839 -0.3044396 -1.0461037 -0.804107 0.06348555 -0.04453048 0.04500686 3.5611944 3.62431 -4.069215 5.799808 -0.3245498 -1.074309 -0.8256227 0.015520155 -0.04897399 0.049320713 0.039475985 0.2359111 0.069935605 0.10892041 0.00040441973 0.00079553755 0.00046292396 0.002300679 1.974476e-05 1.8609324e-05
47.69999999999999 3.6586838 3.793637 -3.9224367 6.1385145 -0.37020272 -1.0630932 -0.7648968 0.05218596 -0.04758844 0.048064925 3.4538682 3.299608 -4.190217 5.801232 -0.39114052 -1.0921199 -0.788165 0.004060045 -0.052236177 0.052575827 0.04194944 0.2440647 0.07170629 0.11375959 0.0004383915 0.00084255205 0.00054140744 0.0023161038 2.1601445e-05 2.0348236e-05
48.0 3.5376546 3.4722822 -4.034323 6.145399 -0.4366591 -1.0792722 -0.7269201 0.03960986 -0.050690256 0.051166847 3.327207 2.9702456 -4.3050623 5.801134 -0.45901105 -1.1086665 -0.7519521 -0.0086796135 -0.05572881 0.056064557 0.04428817 0.2520407 0.07329965 0.11851838 0.0004996097 0.00086403004 0.00062660023 0.0023318734 2.5387044e-05 2.3987563e-05
48.29999999999998 3.3965561 3.146182 -4.140609 6.1503067 -0.5039974 -1.094729 -0.6902228 0.025820877 -0.05416153 0.054638255 3.1801507 2.6362624 -4.4143076 5.7992983 -0.52871877 -1.1244451 -0.71715283 -0.02233906 -0.059508767 0.059842452 0.046831295 0.26001805 0.074911036 0.123206906 0.00061114685 0.00088304863 0.00072522677 0.0023193797 2.8592944e-05 2.7083666e-05
48.599999999999966 3.235088 2.8155398 -4.2414904 6.1530595 -0.5724564 -1.1095519 -0.65486526 0.010886239 -0.057814453 0.058291327 3.010988 2.2971942 -4.518942 5.7952127 -0.60024554 -1.1397979 -0.68366027 -0.036932282 -0.06362875 0.0639578 0.050220862 0.26868215 0.07697935 0.12805429 0.000772235 0.0009148217 0.00082915224 0.002286611 3.380603e-05 3.2108946e-05
48.89999999999998 3.052868 2.4805348 -4.3371744 6.153492 -0.6423437 -1.1238165 -0.62091947 -0.005121168 -0.061948933 0.062425993 2.8197622 1.9534996 -4.618841 5.788774 -0.6740532 -1.1542107 -0.65171635 -0.052395485 -0.06821134 0.06853516 0.05433825 0.27776614 0.07933616 0.1330192 0.0010054919 0.0009238072 0.00094844814 0.002234861 3.921774e-05 3.7321875e-05
49.19999999999999 2.8494065 2.1413252 -4.427879 6.151449 -0.7140667 -1.1375792 -0.58847517 -0.02211624 -0.066468924 0.066946216 2.606522 1.6060511 -4.7135143 5.7800055 -0.75054073 -1.1673008 -0.62135535 -0.068649575 -0.073383965 0.073700994 0.05899283 0.28651842 0.08158762 0.13797046 0.0013303562 0.00088337454 0.0010811067 0.0021653513 4.7817783e-05 4.562703e-05
49.5 2.6240702 1.7980622 -4.5138373 6.1467905 -0.788175 -1.1508422 -0.55763894 -0.03999706 -0.07168267 0.07216026 2.3701544 1.2551881 -4.8034697 5.7687836 -0.8305454 -1.1787921 -0.5925133 -0.08579521 -0.07932341 0.07963228 0.06447323 0.29471228 0.083886884 0.14288925 0.0017952541 0.00078119856 0.0012162223 0.0020974705 5.8380934e-05 5.5831133e-05
49.79999999999998 2.3760295 1.4509114 -4.5953007 6.1393933 -0.86542976 -1.1634964 -0.5285413 -0.058634568 -0.077639006 0.07811699 2.1090207 0.9009805 -4.889431 5.7550364 -0.9153776 -1.1881454 -0.5656892 -0.10387556 -0.08621758 0.086522415 0.07129369 0.302424 0.08651265 0.14773029 0.0024947885 0.00060757436 0.001379965 0.0020467476 7.359197e-05 7.0651164e-05
50.099999999999966 2.1041803 1.1001115 -4.672542 6.129156 -0.94689834 -1.1751693 -0.50134003 -0.07786126 -0.084741585 0.085220136 1.8213801 0.5445268 -4.9715567 5.738624 -1.0059102 -1.1937594 -0.54018426 -0.12201241 -0.09443897 0.09475112 0.079975955 0.30867434 0.08940971 0.15251526 0.0034823946 0.00034559154 0.001508874 0.001949324 9.403928e-05 9.0839654e-05
50.39999999999998 1.8070335 0.7461041 -4.7458596 6.116008 -1.0340796 -1.1848798 -0.4762301 -0.09745046 -0.093283 0.09376236 1.5054874 0.18775177 -5.0497236 5.7193027 -1.104989 -1.1899464 -0.5167957 -0.14040951 -0.104124196 0.10443304 0.09093005 0.31175736 0.09233333 0.15737498 0.005028157 2.5670772e-05 0.0016455663 0.0018454805 0.00011753158 0.000113863345
50.69999999999999 1.4825844 0.38985357 -4.815586 6.0999174 -1.1289155 -1.190124 -0.4534524 -0.117089026 -0.10396187 0.1044425 1.1593288 -0.16524744 -5.1241493 5.697601 -1.2098424 -1.171686 -0.4957884 -0.15863162 -0.11515643 0.11546076 0.10449415 0.30813715 0.09521127 0.16185862 0.0065491623 0.00033995917 0.0017923358 0.0017257874 0.00012531811 0.00012140208
51.0 1.1283194 0.03366693 -4.8820915 6.0809093 -1.2328503 -1.1844535 -0.43328992 -0.13634849 -0.11731127 0.11779387 0.78053504 -0.5090041 -5.196604 5.672905 -1.3131405 -1.1228307 -0.4774381 -0.17636305 -0.12459054 0.124919616 0.12095395 0.29449183 0.09891795 0.1664675 0.006446516 0.0037973619 0.0019490615 0.0016011654 5.298776e-05 5.077621e-05
51.29999999999998 0.742318 -0.31685224 -4.945782 6.0590734 -1.3404927 -1.1523409 -0.41591907 -0.15479536 -0.13207255 0.13255757 0.37489864 -0.8329232 -5.2667856 5.644379 -1.3867152 -1.0345813 -0.46184647 -0.19415453 -0.12517238 0.1254566 0.13499697 0.26632923 0.103043206 0.17197137 0.0021365148 0.01386732 0.0021093267 0.001549144 4.7612433e-05 5.042377e-05
51.599999999999966 0.3277841 -0.65071553 -5.007031 6.0345044 -1.4230664 -1.0734144 -0.40072697 -0.17279658 -0.13690501 0.1373903 -0.043543994 -1.125006 -5.3325653 5.615374 -1.4165599 -0.92523307 -0.4460169 -0.21478054 -0.11617609 0.11647658 0.13788454 0.22495142 0.10597261 0.17567024 4.2333802e-05 0.021957722 0.0020511781 0.0017626531 0.00042968825 0.0004373837
51.89999999999998 -0.10324723 -0.95604295 -5.0660486 6.0071387 -1.4504758 -0.96210146 -0.3861783 -0.1920793 -0.125329 0.12581578 -0.46912014 -1.3861878 -5.3983307 5.58179 -1.416392 -0.8199904 -0.42867303 -0.2371702 -0.10523798 0.10554822 0.13386299 0.18502459 0.11041137 0.18092157 0.0011617084 0.020195555 0.0018058007 0.0020331892 0.00040364906 0.00041077402
52.19999999999999 -0.5368287 -1.2284513 -5.122863 5.976676 -1.440067 -0.85395366 -0.37134692 -0.21408574 -0.110551104 0.1110403 -0.89222217 -1.6171434 -5.461417 5.5444517 -1.4015628 -0.7244597 -0.4119838 -0.2618901 -0.09528613 0.09558727 0.12630452 0.15108158 0.11461907 0.18681782 0.0014825767 0.016768683 0.001651355 0.002285258 0.0002330194 0.00023879623
52.5 -0.9651773 -1.4702996 -5.177446 5.9427037 -1.4155905 -0.75836897 -0.35642424 -0.23887934 -0.098838925 0.09932965 -1.3100882 -1.8209884 -5.522237 5.5032225 -1.3807031 -0.6378964 -0.3960067 -0.28844422 -0.08689972 0.08718467 0.1189635 0.12298264 0.118880786 0.19314377 0.001217133 0.014513635 0.0015667712 0.0024566776 0.00014254462 0.00014750061
52.79999999999998 -1.3855425 -1.6849992 -5.2298136 5.904831 -1.3868443 -0.672962 -0.34181282 -0.2660886 -0.08911181 0.08960359 -1.7213798 -1.9999201 -5.580556 5.457984 -1.3578633 -0.5580505 -0.38054228 -0.31715095 -0.07977363 0.0800453 0.11278666 0.09917518 0.12302019 0.1996722 0.0008398966 0.013204652 0.001499971 0.002607363 8.7201704e-05 9.136091e-05
53.099999999999966 -1.7971376 -1.8751583 -5.2800355 5.862721 -1.3571227 -0.59476495 -0.3278118 -0.29537737 -0.08156975 0.08206216 -2.125818 -2.1557715 -5.636547 5.4083266 -1.3341815 -0.4835453 -0.36567524 -0.34775287 -0.073622964 0.07388739 0.1080308 0.078743756 0.12710051 0.20647421 0.00052629464 0.01236981 0.0014336396 0.0027431925 6.315146e-05 6.6826855e-05
53.39999999999998 -2.1998243 -2.0426235 -5.3282185 5.8160825 -1.3274556 -0.52167034 -0.3146307 -0.32647273 -0.07493542 0.07542832 -2.5227041 -2.2898185 -5.6901064 5.3540516 -1.3095568 -0.41330385 -0.35152754 -0.37998956 -0.06823175 0.06849611 0.10425136 0.06110537 0.13096288 0.21347255 0.00032036696 0.011743296 0.0013613779 0.0028640516 4.4939257e-05 4.805559e-05
53.69999999999999 -2.5936596 -2.1887178 -5.374497 5.7646594 -1.2981136 -0.45229125 -0.3024128 -0.35916564 -0.06957166 0.07006487 -2.9120607 -2.403247 -5.741598 5.294794 -1.2845753 -0.34587348 -0.3382037 -0.4137433 -0.06344651 0.06371694 0.10137926 0.04602281 0.13476329 0.22077341 0.00018328398 0.011324743 0.0012809879 0.0029787198 3.751749e-05 4.029624e-05
54.0 -2.9787374 -2.3144155 -5.4190226 5.7082257 -1.2690706 -0.38569307 -0.29126278 -0.39328337 -0.06462242 0.06511591 -3.2939823 -2.4968722 -5.7912703 5.2302566 -1.2595193 -0.280659 -0.32570887 -0.44897696 -0.059131224 0.05941219 0.09937935 0.03329046 0.13856834 0.22845453 9.122708e-05 0.0110321585 0.0011865331 0.0031017766 3.0153205e-05 3.2532393e-05
54.29999999999998 -3.3551304 -2.4204547 -5.4619617 5.646578 -1.2402172 -0.3212355 -0.28125617 -0.42869118 -0.060457334 0.060951017 -3.6684382 -2.5712335 -5.8391867 5.160243 -1.2346241 -0.21725687 -0.31411412 -0.48561594 -0.055184297 0.05547796 0.09816176 0.022734238 0.14229864 0.23652154 3.1282336e-05 0.010811556 0.0010796451 0.0032404284 2.7804916e-05 2.9954372e-05
54.599999999999966 -3.722874 -2.5074096 -5.5034895 5.5795302 -1.2114059 -0.25846288 -0.2724522 -0.46527523 -0.05651217 0.057006024 -4.0353823 -2.6267583 -5.885523 5.0845804 -1.2096529 -0.15540384 -0.3037252 -0.5236423 -0.051533394 0.051838882 0.097661465 0.014244128 0.14594948 0.24497533 3.072913e-06 0.010621166 0.000978001 0.0034067153 2.478821e-05 2.6699352e-05
54.89999999999998 -4.0819592 -2.5757353 -5.543791 5.5069137 -1.1824962 -0.19704318 -0.26489806 -0.5029466 -0.05307949 0.053573474 -4.394991 -2.663933 -5.930666 5.003023 -1.1842905 -0.09460065 -0.29484248 -0.5629157 -0.04812774 0.04844097 0.09798883 0.007778836 0.14967239 0.25390565 3.2196497e-06 0.010494472 0.0008966683 0.003596289 2.4519819e-05 2.6342595e-05
55.19999999999999 -4.4323363 -2.625801 -5.583056 5.4285703 -1.1533492 -0.1367271 -0.25863525 -0.54163027 -0.049759958 0.050254066 -4.7468853 -2.6829464 -5.974558 4.91551 -1.1581736 -0.034684002 -0.28773162 -0.603299 -0.04490366 0.04522041 0.09894105 0.0032655918 0.15327375 0.26323065 2.3274835e-05 0.010412793 0.0008465985 0.0038030352 2.3583645e-05 2.5337702e-05
55.5 -4.773915 -2.6579084 -5.6214814 5.3443527 -1.1238416 -0.077322006 -0.25370213 -0.5812689 -0.046779513 0.04727372 -5.0906076 -2.68412 -6.0169888 4.8219995 -1.1311886 0.024499774 -0.2821256 -0.6445302 -0.041790143 0.042111654 0.10029435 0.0006870427 0.15642606 0.27285284 5.397823e-05 0.010367675 0.000807893 0.0040019886 2.489382e-05 2.6646943e-05
55.79999999999998 -5.1065693 -2.672308 -5.6592693 5.254122 -1.093854 -0.018675976 -0.25013784 -0.6218147 -0.043717053 0.04421136 -5.42714 -2.668269 -6.0595903 4.7218437 -1.1034563 0.08356665 -0.27745104 -0.6869153 -0.03880885 0.039133817 0.10276573 1.6313918e-05 0.1602569 0.28331992 9.2204325e-05 0.010453555 0.00074601104 0.0042380816 2.4090466e-05 2.5781459e-05
56.099999999999966 -5.430139 -2.669209 -5.6966286 5.157743 -1.0632807 0.03933614 -0.24798389 -0.663236 -0.04113363 0.041628014 -5.7548323 -2.6345513 -6.101346 4.6153975 -1.0752217 0.14220108 -0.27428135 -0.73030865 -0.035917327 0.03624251 0.10542568 0.0012011573 0.16379622 0.29413867 0.00014258643 0.010581195 0.00069155666 0.004498738 2.720983e-05 2.9003644e-05
56.39999999999998 -5.7444334 -2.648786 -5.7337737 5.0550876 -1.0320125 0.09681668 -0.24728762 -0.7055046 -0.03845758 0.03895204 -6.0731373 -2.5829113 -6.1422577 4.502755 -1.0458493 0.20015581 -0.2735671 -0.7743901 -0.033071015 0.033394553 0.10804624 0.004339491 0.16685916 0.3050711 0.00019145872 0.010678976 0.00069061184 0.004745213 2.9015082e-05 3.088568e-05
56.69999999999999 -6.0492268 -2.6111853 -5.770928 4.946029 -0.99994576 0.15385443 -0.24810368 -0.74860454 -0.035814423 0.036308963 -6.382716 -2.5141084 -6.183403 4.383333 -1.0154418 0.25779283 -0.27429232 -0.8194827 -0.030262813 0.030582305 0.11121519 0.009423923 0.17013572 0.31662676 0.0002401265 0.010803191 0.000685845 0.005023712 3.0820374e-05 3.279461e-05
57.0 -6.344265 -2.556528 -5.808323 4.8304443 -0.9669757 0.21052751 -0.25049686 -0.792528 -0.03346997 0.033964574 -6.6825943 -2.427757 -6.2246017 4.257111 -0.9840919 0.315538 -0.2767858 -0.86595 -0.027429987 0.027741862 0.11446673 0.016581988 0.17328808 0.32871103 0.00029296393 0.011027201 0.00069110765 0.005390792 3.648141e-05 3.8722144e-05
57.29999999999998 -6.6292596 -2.4849136 -5.8462014 4.7082095 -0.9329873 0.26690248 -0.25454432 -0.83726805 -0.030796127 0.03129081 -6.973035 -2.3242471 -6.266474 4.123831 -0.9512032 0.37293994 -0.2812843 -0.9132949 -0.024584608 0.024887409 0.11818144 0.025813714 0.17662884 0.3414985 0.00033182098 0.011243945 0.0007150268 0.005780083 3.858297e-05 4.100355e-05
57.599999999999966 -6.9038873 -2.396422 -5.8848176 4.579202 -0.89786357 0.3230429 -0.26033935 -0.8828298 -0.02843018 0.028924925 -7.2536364 -2.2037046 -6.3093643 3.9833114 -0.9167491 0.43010592 -0.28772765 -0.96158755 -0.021708691 0.022000844 0.12232442 0.037139963 0.18023992 0.3550858 0.0003566641 0.011462491 0.0007501192 0.0062027853 4.5178414e-05 4.7942907e-05
57.89999999999998 -7.167787 -2.2911153 -5.9244423 4.443299 -0.8614685 0.3790014 -0.26799363 -0.9292142 -0.025737712 0.026232537 -7.523591 -2.0659564 -6.3533974 3.8354504 -0.8805951 0.48737377 -0.29641622 -1.0110803 -0.018753255 0.01903313 0.12659647 0.050696544 0.18400246 0.3694797 0.0003658266 0.011744568 0.00080784387 0.006702056 4.8782644e-05 5.1831455e-05
58.19999999999999 -7.4205556 -2.1690407 -5.9653654 4.3003755 -0.8236547 0.43482876 -0.27764356 -0.9764309 -0.023346791 0.02384168 -7.7820263 -1.910773 -6.39876 3.6802108 -0.84215164 0.54474115 -0.3082064 -1.061663 -0.015689252 0.015956158 0.13066107 0.06670217 0.18783073 0.3846042 0.00034213645 0.012080735 0.0009340877 0.0072645172 5.8637906e-05 6.218145e-05
58.5 -7.661741 -2.030232 -6.0078974 4.150307 -0.7842462 0.49056208 -0.28945276 -1.0244799 -0.020551162 0.021046137 -8.028454 -1.7382662 -6.4460564 3.5173664 -0.8012215 0.60218096 -0.32315037 -1.1132786 -0.012515631 0.012769423 0.13447846 0.085243985 0.1919833 0.40061402 0.00028816026 0.012458773 0.0011355286 0.00788522 6.4569766e-05 6.850399e-05
58.79999999999998 -7.890834 -1.8747126 -6.052378 3.9929688 -0.7430426 0.54623413 -0.3036224 -1.0733643 -0.017997349 0.018492397 -8.262164 -1.5483968 -6.4957914 3.3466256 -0.75784767 0.6601832 -0.34105763 -1.1663587 -0.009184163 0.009424999 0.13788617 0.10648198 0.19661532 0.41775957 0.00021919035 0.0129843885 0.0014013967 0.008647968 7.767224e-05 8.2217695e-05
59.099999999999966 -8.107261 -1.7024992 -6.0991793 3.8282366 -0.69980097 0.60185546 -0.32039523 -1.123067 -0.014995916 0.015491064 -8.482364 -1.3410146 -6.5484295 3.1678367 -0.7115135 0.7185616 -0.3625387 -1.2206641 -0.0056944527 0.005923439 0.14070226 0.13067107 0.20182577 0.43612805 0.00013718386 0.013620322 0.0017760716 0.0095251985 8.651722e-05 9.153945e-05
59.39999999999998 -8.310366 -1.5136077 -6.1487145 3.6559894 -0.65423375 0.6574208 -0.34007168 -1.1735606 -0.012229112 0.012724346 -8.687944 -1.1159077 -6.604479 2.980842 -0.6616442 0.7774854 -0.3882655 -1.276269 -0.0020092502 0.0022286586 0.1425657 0.15816535 0.20772108 0.45582387 5.4915017e-05 0.014415498 0.0023226435 0.010549003 0.00010444557 0.000110159446
59.69999999999999 -8.499399 -1.3080624 -6.201446 3.4761143 -0.6059881 0.7128811 -0.36301687 -1.224774 -0.008964459 0.00945981 -8.877587 -0.8728447 -6.664591 2.7855313 -0.6072978 0.83687097 -0.4193328 -1.3329912 0.0018907636 -0.0016770363 0.14302626 0.18941449 0.21450308 0.47690487 1.7152954e-06 0.015373491 0.0031714838 0.011710971 0.000117835865 0.00012402935


==> graphs/double_pendulum/double_results_test_10.txt <==
tspan qx1_real qy1_real qx2_real qy2_real px1_real py1_real px2_real py2_real s1_real s2_real qx1_net qy1_net qx2_net qy2_net px1_net py1_net px2_net py2_net s1_net s2_net qx1_error qy1_error qx2_error qy2_error px1_error py1_error px2_error py2_error s1_error s2_error 
0.0 3.8429909 5.483597 2.0818727 4.3352327 -0.7645592 1.2848879 1.5897279 -0.12451635 0.020315865 -0.01994317 3.8429909 5.483597 2.0818727 4.3352327 -0.7645592 1.2848879 1.5897279 -0.12451635 0.020315865 -0.01994317 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
0.29999999999999716 3.6027005 5.858344 2.3249602 4.3206463 -0.83737606 1.2134253 1.6514413 -0.06996758 0.023632322 -0.023259506 3.6033967 5.8588314 2.3255095 4.321019 -0.83709455 1.2137169 1.6511058 -0.06984509 0.02368062 -0.023309022 4.846697e-07 2.3748817e-07 3.017485e-07 1.3904446e-07 7.924942e-08 8.502235e-08 1.1261001e-07 1.5005025e-08 2.3327345e-09 2.4518896e-09
0.5999999999999943 3.3435864 6.2090287 2.575885 4.3155336 -0.8900504 1.1244738 1.6942226 0.0017972463 0.023990061 -0.023617243 3.3441157 6.209667 2.5764236 4.315862 -0.88862705 1.1251488 1.6931782 0.0018776059 0.023853786 -0.02347646 2.801471e-07 4.0766304e-07 2.9007657e-07 1.0793906e-07 2.0259506e-06 4.5557505e-07 1.0907559e-06 6.457671e-09 1.8570834e-08 1.9820222e-08
0.8999999999999915 3.0722365 6.5315547 2.8315086 4.321866 -0.9189498 1.0256984 1.7140907 0.08263818 0.021295965 -0.020923067 3.0747502 6.533102 2.8324957 4.3227663 -0.91687834 1.0270251 1.7118995 0.0828248 0.021206148 -0.020806976 6.3184216e-06 2.3942505e-06 9.742735e-07 8.1048347e-07 4.2908646e-06 1.7600803e-06 4.8012957e-06 3.4825042e-08 8.067048e-09 1.3477171e-08
1.1999999999999886 2.7954345 6.8242073 3.0885541 4.340364 -0.9263975 0.92532015 1.7131824 0.1639971 0.01719136 -0.016818274 2.7978818 6.825901 3.089002 4.341058 -0.924538 0.92656523 1.7112229 0.16389367 0.017049365 -0.016677663 5.989604e-06 2.8687064e-06 2.0048014e-07 4.8135576e-07 3.4576885e-06 1.5502278e-06 3.8398844e-06 1.06975495e-08 2.0162588e-08 1.9771477e-08
1.5 2.518827 7.0872865 3.3442962 4.3707056 -0.9176521 0.82853967 1.696714 0.24056056 0.012483413 -0.0121100815 2.5217814 7.0892153 3.3444257 4.3713193 -0.91584814 0.83002067 1.6950545 0.24008274 0.012431461 -0.012061786 8.72897e-06 3.7202938e-06 1.6760225e-08 3.766147e-07 3.25418e-06 2.193351e-06 2.7539818e-06 2.2831256e-07 2.6990068e-09 2.3324644e-09
1.7999999999999972 2.246514 7.3221874 3.596782 4.4120173 -0.8977679 0.7374682 1.6697624 0.31026125 0.008012685 -0.007639131 2.2503989 7.3247395 3.596974 4.412683 -0.8963034 0.7393316 1.6685086 0.3096978 0.007884514 -0.0075018555 1.5091611e-05 6.5128697e-06 3.6835957e-08 4.4310946e-07 2.1447197e-06 3.4723341e-06 1.5718241e-06 3.1746768e-07 1.642791e-08 1.8844577e-08
2.0999999999999943 1.9812777 7.530673 3.844721 4.4632535 -0.87047434 0.652435 1.6360915 0.37289 0.003804751 -0.0034310003 1.9850143 7.533429 3.8443172 4.4635944 -0.8687686 0.65420765 1.6345537 0.37239924 0.003709484 -0.0033228025 1.3962293e-05 7.5961907e-06 1.6311992e-07 1.1623911e-07 2.9096368e-06 3.14226e-06 2.3648283e-06 2.408403e-07 9.0758165e-09 1.1706764e-08
2.3999999999999915 1.7249678 7.7144933 4.0872936 4.5233946 -0.8382579 0.57303137 1.5982105 0.42899314 0.00010834126 0.00026556142 1.7289044 7.7175846 4.0865383 4.523593 -0.8366544 0.5746668 1.5968076 0.4286349 -1.1328608e-05 0.0003960356 1.5496262e-05 9.556354e-06 5.704933e-07 3.934838e-08 2.5711615e-06 2.6746386e-06 1.968002e-06 1.2832437e-07 1.4320877e-08 1.7023513e-08
2.6999999999999886 1.4788215 7.875242 4.323989 4.5915194 -0.80271786 0.49863014 1.5577253 0.47933105 -0.003266276 0.0036403053 1.4832274 7.8788137 4.3231235 4.5917263 -0.8012885 0.50043833 1.5564936 0.47887567 -0.0033457354 0.0037252605 1.941157e-05 1.2755686e-05 7.4902005e-07 4.2827196e-08 2.0431244e-06 3.2695739e-06 1.5170119e-06 2.0737048e-07 6.313777e-09 7.217394e-09
3.0 1.2436812 8.014327 4.5544925 4.6668177 -0.76488364 0.42860356 1.5156572 0.52464694 -0.0062035588 0.0065776836 1.2494682 8.018892 4.55413 4.667285 -0.7636771 0.43105942 1.5142517 0.5239488 -0.006279271 0.0066544786 3.348954e-05 2.0841406e-05 1.3133103e-07 2.1836968e-07 1.4556838e-06 6.03125e-06 1.975367e-06 4.874123e-07 5.7323577e-09 5.8974714e-09
3.299999999999997 1.0201354 8.132977 4.778616 4.7485857 -0.7254223 0.36239398 1.4726545 0.5655972 -0.008896892 0.009271097 1.0263412 8.138262 4.7781954 4.748984 -0.7244729 0.3649835 1.4715343 0.5648283 -0.00894358 0.009314604 3.851192e-05 2.7934006e-05 1.7687944e-07 1.5853061e-07 9.0144084e-07 6.7056335e-06 1.2548697e-06 5.912071e-07 2.1797817e-09 1.8928359e-09
3.5999999999999943 0.8086055 8.232265 4.99625 4.8362107 -0.68477654 0.2995293 1.4291338 0.60273355 -0.011249013 0.01162328 0.8152462 8.238321 4.9958982 4.836534 -0.68393767 0.30198908 1.4283345 0.602113 -0.011322465 0.0116911605 4.4099324e-05 3.66731e-05 1.2383771e-07 1.0452004e-07 7.0371254e-07 6.0504412e-06 6.3887774e-07 3.850748e-07 5.39513e-09 4.6077457e-09
3.8999999999999915 0.60940254 8.313137 5.2073374 4.9291544 -0.6432434 0.2396167 1.385361 0.63651407 -0.013438258 0.013812578 0.6167626 8.320149 5.207288 4.929517 -0.64255905 0.24207951 1.3849128 0.6360793 -0.0134593155 0.013827212 5.4170207e-05 4.9173294e-05 2.4592737e-09 1.3133103e-07 4.6829513e-07 6.065405e-06 2.0080053e-07 1.8901302e-07 4.434058e-10 2.141502e-10
4.199999999999989 0.4227617 8.37643 5.4118524 5.0269413 -0.6010286 0.18233079 1.3415082 0.6673142 -0.0153748505 0.015749212 0.43057796 8.384355 5.4119368 5.027301 -0.60069263 0.1848227 1.3414927 0.66712344 -0.015399307 0.01576614 6.1093844e-05 6.280615e-05 7.12339e-09 1.2926557e-07 1.12890206e-07 6.209597e-06 2.4016344e-10 3.6379788e-08 5.981219e-10 2.8654767e-10
4.5 0.24886602 8.42289 5.6097918 5.129148 -0.558276 0.12740178 1.2976841 0.695443 -0.017190207 0.017564606 0.25692976 8.431697 5.6099854 5.1295085 -0.558274 0.12993683 1.2979853 0.6954372 -0.017182633 0.017548373 6.50238e-05 7.756646e-05 3.7479367e-08 1.2995224e-07 4.106937e-12 6.426454e-06 9.074667e-08 3.3427483e-11 5.7358132e-11 2.6350874e-10
4.799999999999997 0.08786115 8.453191 5.801165 5.235393 -0.51508987 0.074604705 1.2539575 0.72115374 -0.018831568 0.019205995 0.096187115 8.462888 5.801692 5.2358413 -0.5154129 0.07698436 1.2545419 0.72124255 -0.018849181 0.019213414 6.932168e-05 9.403104e-05 2.7762894e-07 2.0090738e-07 1.0436594e-07 5.662762e-06 3.414812e-07 7.88738e-09 3.1022385e-10 5.504031e-11
5.09999999999998 -0.060134344 8.467944 5.9859896 5.3453283 -0.47154674 0.023751026 1.2103696 0.7446554 -0.020386055 0.02076051 -0.050925672 8.478908 5.9874554 5.3461666 -0.47221628 0.026153252 1.2113881 0.74477637 -0.02039481 0.020751964 8.4799634e-05 0.000120197015 2.148562e-06 7.027129e-07 4.4828244e-07 5.7706875e-06 1.0373915e-06 1.4640378e-08 7.664008e-11 7.303097e-11
5.399999999999977 -0.19502218 8.467709 6.164288 5.4586368 -0.42770553 -0.025318632 1.1669443 0.7661194 -0.021811537 0.022186015 -0.18565488 8.479659 6.166095 5.459667 -0.42869976 -0.022776514 1.1682185 0.76634836 -0.021786967 0.022138907 8.7746346e-05 0.00014281429 3.264295e-06 1.0618171e-06 9.885038e-07 6.462362e-06 1.6236572e-06 5.2414183e-08 6.036924e-10 2.2191786e-09
5.699999999999989 -0.31671986 8.453 6.336086 5.575022 -0.38361242 -0.07273964 1.1236936 0.78568727 -0.023148257 0.023522755 -0.30714476 8.465946 6.3384457 5.5762978 -0.38506502 -0.07027758 1.1252515 0.78626776 -0.023134572 0.023485677 9.1682516e-05 0.00016760225 5.5689725e-06 1.6270008e-06 2.1100323e-06 6.061736e-06 2.4271965e-06 3.369682e-07 1.8727522e-10 1.3747643e-09
5.999999999999986 -0.42515758 8.424294 6.5014095 5.694209 -0.3393056 -0.11862745 1.080622 0.80347514 -0.024482608 0.024857124 -0.41624892 8.43773 6.503813 5.6954417 -0.34120762 -0.1160686 1.0823127 0.8040277 -0.024392316 0.024744714 7.936421e-05 0.000180509 5.775655e-06 1.5193621e-06 3.6176573e-06 6.547712e-06 2.8586198e-06 3.0529498e-07 8.152595e-09 1.2636151e-08
6.299999999999983 -0.5202763 8.382038 6.660286 5.8159385 -0.29481927 -0.16308233 1.0377306 0.8195777 -0.025670404 0.026044937 -0.5121975 8.395982 6.662736 5.817116 -0.29702473 -0.1605346 1.0394219 0.82019234 -0.025601966 0.025958609 6.526723e-05 0.000194426 6.0024477e-06 1.3860611e-06 4.8640595e-06 6.490908e-06 2.8606357e-06 3.7778614e-07 4.683665e-09 7.452526e-09
6.59999999999998 -0.6020267 8.326648 6.8127418 5.939962 -0.2501835 -0.20619017 0.99501663 0.83407223 -0.026891557 0.027266107 -0.59479856 8.341098 6.815304 5.941107 -0.2525409 -0.20377582 0.99664116 0.834792 -0.02677255 0.027135901 5.2245952e-05 0.00020880462 6.5640797e-06 1.310764e-06 5.557304e-06 5.8290652e-06 2.63908e-06 5.1809144e-07 1.4162934e-08 1.6953692e-08
6.899999999999977 -0.6703686 8.258514 6.958804 6.066044 -0.2054291 -0.2480268 0.9524786 0.8470202 -0.02800739 0.028381955 -0.66411614 8.273333 6.9614434 6.067124 -0.20784216 -0.24593683 0.9539753 0.8478303 -0.027903453 0.028276153 3.9093353e-05 0.0002195788 6.965871e-06 1.1664781e-06 5.822807e-06 4.3680047e-06 2.2402073e-06 6.562405e-07 1.0802996e-08 1.1194057e-08
7.199999999999989 -0.7252709 8.178012 7.0984983 6.193956 -0.1605864 -0.2886579 0.91011363 0.8584703 -0.029159117 0.029533697 -0.7195705 8.193325 7.10149 6.195136 -0.16293296 -0.2868235 0.911525 0.8594917 -0.029014233 0.02939646 3.2494667e-05 0.00023449252 8.950127e-06 1.3928059e-06 5.5063456e-06 3.364996e-06 1.991989e-06 1.0432277e-06 2.099137e-08 1.8834223e-08
7.499999999999986 -0.76671225 8.085492 7.231851 6.3234754 -0.11568894 -0.32814243 0.867922 0.8684595 -0.03023871 0.030613301 -0.76125634 8.101388 7.2353735 6.3249016 -0.1180111 -0.3264648 0.8693855 0.86967576 -0.03011236 0.030501757 2.9766967e-05 0.00025267783 1.2407274e-05 2.0341033e-06 5.392426e-06 2.8144502e-06 2.1417527e-06 1.4792222e-06 1.5964492e-08 1.2442176e-08
7.799999999999983 -0.7946815 7.981291 7.358888 6.454386 -0.07077268 -0.3665322 0.8259051 0.8770151 -0.031358432 0.031733036 -0.78933513 7.9977865 7.3630342 6.4561353 -0.07311234 -0.3649928 0.8274957 0.8784225 -0.031201173 0.03159546 2.8583541e-05 0.00027210827 1.7190137e-05 3.0591364e-06 5.474014e-06 2.3697805e-06 2.5300387e-06 1.9807321e-06 2.473052e-08 1.8926873e-08
8.099999999999966 -0.80917925 7.86573 7.479636 6.586474 -0.02587911 -0.4038748 0.7840683 0.8841552 -0.032434035 0.032808654 -0.8038144 7.8828897 7.484537 6.588645 -0.028281435 -0.40239584 0.7858403 0.8857461 -0.032290056 0.032689143 2.8781458e-05 0.0002944635 2.4019137e-05 4.7134126e-06 5.7711704e-06 2.1873525e-06 3.139936e-06 2.5309869e-06 2.0729878e-08 1.4282889e-08
8.399999999999977 -0.81021935 7.7391167 7.594123 6.7195272 0.018945128 -0.44021314 0.7424199 0.88989073 -0.033555802 0.033930436 -0.80481935 7.756983 7.5998373 6.7221866 0.016414657 -0.4387192 0.74440074 0.8916751 -0.033385515 0.033788756 2.916002e-05 0.00031919876 3.2654556e-05 7.071987e-06 6.403281e-06 2.2318293e-06 3.9237316e-06 3.1840273e-06 2.8997576e-08 2.007329e-08
8.699999999999989 -0.79783076 7.6017466 7.7023773 6.853336 0.06364539 -0.47558784 0.7009733 0.8942255 -0.034659095 0.03503374 -0.7925323 7.6202917 7.7088757 6.8565006 0.060966015 -0.47409892 0.7031175 0.896274 -0.034492064 0.03489894 2.807342e-05 0.0003439226 4.222838e-05 1.0015758e-05 7.1790655e-06 2.2168947e-06 4.5976685e-06 4.1963212e-06 2.7899302e-08 1.817094e-08
9.0 -0.77206016 7.4539027 7.8044314 6.98769 0.108158834 -0.5100372 0.65974617 0.8971579 -0.03581263 0.03618729 -0.7672149 7.4729404 7.8115053 6.9912653 0.10540533 -0.5086025 0.6619734 0.89948356 -0.035616994 0.036025718 2.347656e-05 0.00036243492 5.003977e-05 1.2782949e-05 7.581782e-06 2.0583177e-06 4.9606283e-06 5.4086668e-06 3.827397e-08 2.6105928e-08
9.299999999999983 -0.7329746 7.2958574 7.9003196 7.122378 0.15241165 -0.54359895 0.6187625 0.8986813 -0.036981016 0.03735569 -0.72916114 7.315098 7.9075146 7.1261597 0.14958656 -0.54206634 0.6210213 0.90113175 -0.036781397 0.037188448 1.4542367e-05 0.0003701922 5.1767965e-05 1.4301977e-05 7.981169e-06 2.3489065e-06 5.102076e-06 6.004784e-06 3.9848018e-08 2.7970282e-08
9.599999999999966 -0.6806651 7.127871 7.9900804 7.257188 0.19631808 -0.57631105 0.5780519 0.8987852 -0.03820244 0.038577132 -0.6778532 7.147417 7.997385 7.261265 0.19331142 -0.5745103 0.5804685 0.9013853 -0.037997782 0.038403288 7.906496e-06 0.00038204738 5.335818e-05 1.6621583e-05 9.039956e-06 3.2427924e-06 5.8397195e-06 6.760694e-06 4.188419e-08 3.0221873e-08
9.899999999999977 -0.61525077 6.9501925 8.073758 7.391906 0.23977761 -0.60821295 0.53765136 0.8974562 -0.039459694 0.039834403 -0.61306524 6.970312 8.081486 7.396469 0.2366657 -0.6062634 0.5401571 0.9004395 -0.03925838 0.039662354 4.776513e-06 0.00040480102 5.9716156e-05 2.0823994e-05 9.684008e-06 3.8007402e-06 6.278631e-06 8.899912e-06 4.0527603e-08 2.9600791e-08
10.199999999999989 -0.5368831 6.763058 8.151402 7.526316 0.28267318 -0.63934636 0.49760482 0.8946793 -0.04079241 0.04116714 -0.53517306 6.783902 8.159645 7.531495 0.27956557 -0.6373379 0.500074 0.89801717 -0.040575728 0.040978782 2.9242958e-06 0.0004344716 6.794057e-05 2.6821299e-05 9.657224e-06 4.0338236e-06 6.097007e-06 1.114131e-05 4.6950877e-08 3.5478784e-08
10.5 -0.44575197 6.566693 8.22307 7.6601996 0.3248679 -0.66975695 0.45796448 0.89043885 -0.042178307 0.04255306 -0.44474316 6.588166 8.231684 7.6659527 0.3217425 -0.66763055 0.4604593 0.8939128 -0.041964635 0.04236827 1.0176948e-06 0.00046110724 7.419387e-05 3.3097473e-05 9.768121e-06 4.521559e-06 6.224087e-06 1.2068242e-05 4.56555e-08 3.4147085e-08
10.799999999999983 -0.3420914 6.361305 8.288827 7.793337 0.36620244 -0.699495 0.4187907 0.88471997 -0.043655064 0.04402984 -0.34171748 6.383414 8.297875 7.799682 0.3632013 -0.69738513 0.42122924 0.88838565 -0.0434283 0.043832082 1.3982346e-07 0.0004887882 8.187466e-05 4.026248e-05 9.0069225e-06 4.4516155e-06 5.946503e-06 1.3437251e-05 5.1421072e-08 3.9107846e-08
11.099999999999966 -0.22618738 6.1470885 8.348747 7.925504 0.40649116 -0.72861665 0.38015255 0.8775105 -0.045210335 0.045585137 -0.22640282 6.169775 8.3582735 7.932458 0.40363118 -0.7264847 0.38252628 0.8814558 -0.044974808 0.04537901 4.641482e-08 0.00051467645 9.074949e-05 4.835417e-05 8.179485e-06 4.5451634e-06 5.634571e-06 1.5565322e-05 5.5473322e-08 4.2488654e-08
11.399999999999977 -0.09838594 5.924218 8.402919 8.056478 0.44551843 -0.757184 0.34212756 0.86880225 -0.046875358 0.04725019 -0.09932673 5.9473667 8.412833 8.06398 0.442691 -0.7550154 0.34437037 0.8729453 -0.046616167 0.04702102 8.8509006e-07 0.0005358548 9.829529e-05 5.6288343e-05 7.994393e-06 4.703066e-06 5.030168e-06 1.716494e-05 6.717987e-08 5.2518285e-08
11.699999999999989 0.040896986 5.692851 8.451438 8.186032 0.48303437 -0.7852651 0.30480114 0.85859334 -0.04874087 0.049115743 0.038654685 5.716132 8.461201 8.193835 0.48037556 -0.78310645 0.306742 0.86270595 -0.04838762 0.048791986 5.0279123e-06 0.0005420095 9.531156e-05 6.0886236e-05 7.069293e-06 4.6597343e-06 3.7670006e-06 1.691349e-05 1.2478603e-07 1.0481894e-07
12.0 0.19116424 5.4531207 8.494418 8.313944 0.5187473 -0.8129364 0.2682684 0.8468907 -0.050439995 0.0508149 0.18781877 5.476609 8.504085 8.322088 0.5163084 -0.81069124 0.2700138 0.85096836 -0.050285764 0.05068901 1.11922e-05 0.00055171066 9.344012e-05 6.6330904e-05 5.9482472e-06 5.040868e-06 3.046431e-06 1.6627417e-05 2.3787122e-08 1.5847974e-08
12.299999999999983 0.3518254 5.20514 8.531985 8.439988 0.55232704 -0.8402655 0.23262487 0.8337095 -0.05286548 0.05324045 0.34814727 5.2292576 8.5421295 8.4487705 0.5498662 -0.83789724 0.23446095 0.83792615 -0.05229533 0.05269754 1.3528517e-05 0.00058165233 0.00010290548 7.713032e-05 6.0557204e-06 5.608709e-06 3.3711765e-06 1.7780314e-05 3.25069e-07 2.947501e-07
12.599999999999966 0.52218175 4.949 8.5642805 8.563948 0.583382 -0.8673376 0.19798057 0.819081 -0.05465584 0.055030845 0.51774025 4.9732413 8.574732 8.573149 0.5811759 -0.8653159 0.199749 0.82366407 -0.05441982 0.05482265 1.972692e-05 0.0005876478 0.00010923002 8.465932e-05 4.8668203e-06 4.087151e-06 3.1273273e-06 2.1004445e-05 5.57052e-08 4.334528e-08
12.899999999999977 0.701411 4.6847696 8.591462 8.685607 0.6114797 -0.8941973 0.16443475 0.8030457 -0.057242606 0.057617683 0.6966348 4.70945 8.602291 8.6954365 0.60997236 -0.89234126 0.16592088 0.8077024 -0.056689963 0.05709328 2.2811893e-05 0.0006091092 0.00011726663 9.6619486e-05 2.2720794e-06 3.4448437e-06 2.2086047e-06 2.1685153e-05 3.0541437e-07 2.749971e-07
13.199999999999989 0.88855 4.412506 8.613702 8.804761 0.6361136 -0.92089206 0.13209757 0.7856646 -0.059150185 0.059525304 0.88388366 4.4377775 8.625065 8.815389 0.6351173 -0.9188868 0.13356832 0.79038036 -0.059066452 0.0594719 2.177462e-05 0.00063864444 0.00012911845 0.000112949 9.92597e-07 4.021144e-06 2.1630897e-06 2.223821e-05 7.011274e-09 2.8517775e-09
13.5 1.0824778 4.132265 8.631188 8.921211 0.6567385 -0.9473815 0.10105852 0.7670069 -0.062408157 0.06278339 1.0778995 4.158191 8.642926 8.932604 0.65598094 -0.94501406 0.1026074 0.77170336 -0.061557055 0.061965972 2.0961306e-05 0.0006721633 0.0001377765 0.00012979118 5.739199e-07 5.6047575e-06 2.3990258e-06 2.2057004e-05 7.243749e-07 6.6817233e-07
13.799999999999983 1.2818977 3.8441174 8.644124 9.034774 0.67272705 -0.97360355 0.071416505 0.747168 -0.06417533 0.06455061 1.2768633 3.870511 8.655731 9.046679 0.6720437 -0.97098845 0.07284027 0.7517232 -0.06415377 0.064565875 2.5344454e-05 0.00069662486 0.0001347264 0.00014172228 4.669908e-07 6.8387176e-06 2.0271173e-06 2.0749536e-05 4.64919e-10 2.3305807e-10
14.099999999999966 1.4853251 3.5481806 8.652722 9.14528 0.683456 -0.9993091 0.04323138 0.7262415 -0.067533605 0.067909 1.480245 3.5753894 8.664449 9.157859 0.6830374 -0.9962567 0.04471129 0.7308289 -0.066809714 0.06722409 2.5807456e-05 0.0007403191 0.00013750797 0.00015823034 1.7522882e-07 9.3172275e-06 2.1901412e-06 2.1043801e-05 5.240181e-07 4.6910105e-07
14.399999999999977 1.6910824 3.244659 8.6572075 9.252574 0.68825924 -1.0241679 0.016565396 0.7043461 -0.069585204 0.06996065 1.6855761 3.2724586 8.668619 9.265617 0.6887425 -1.0207742 0.017917275 0.70901513 -0.06948736 0.069903895 3.0319088e-05 0.0007728181 0.00013022614 0.00017013038 2.335542e-07 1.15168605e-05 1.8275792e-06 2.179966e-05 9.572866e-09 3.2206842e-09
14.699999999999989 1.8973068 2.9338958 8.657807 9.356519 0.6865703 -1.0475869 -0.0085632 0.6815902 -0.07274285 0.0731184 1.8920596 2.962518 8.669335 9.370224 0.6876819 -1.0437391 -0.0072728395 0.6863768 -0.072047874 0.07246897 2.7533479e-05 0.0008192275 0.00013289513 0.00018783398 1.2357137e-06 1.4805853e-05 1.6650301e-06 2.2911641e-05 4.8299063e-07 4.2175915e-07
15.0 2.1019807 2.616434 8.654755 9.456995 0.6779221 -1.0688242 -0.032146905 0.65809524 -0.074683845 0.07505944 2.0970469 2.6457691 8.666374 9.47131 0.6801559 -1.0649862 -0.031007677 0.6626812 -0.07448447 0.074912295 2.4342718e-05 0.0008605435 0.00013501436 0.00020490924 4.9896107e-06 1.4729807e-05 1.2978388e-06 2.1031225e-05 3.9751402e-08 2.1652818e-08
15.299999999999983 2.3029888 2.2930768 8.648277 9.5539 0.6621319 -1.086892 -0.054219805 0.63396305 -0.077304296 0.07767997 2.299376 2.3237457 8.660358 9.569029 0.66502416 -1.0830046 -0.052804172 0.6387671 -0.076634586 0.0770646 1.3052011e-05 0.000940586 0.0001459541 0.00022888934 8.365144e-06 1.5111995e-05 2.0040159e-06 2.3079134e-05 4.4851194e-07 3.7867508e-07
15.599999999999966 2.4982057 1.964932 8.638598 9.647144 0.6393147 -1.1007396 -0.07482989 0.6092966 -0.07874224 0.07911794 2.4953935 1.9964768 8.650686 9.662824 0.6428405 -1.0970381 -0.073557734 0.6140964 -0.078543074 0.07898087 7.908172e-06 0.0009950747 0.00014611545 0.00024584233 1.243122e-05 1.3700721e-05 1.6183831e-06 2.303792e-05 3.9668258e-08 1.8787727e-08
15.899999999999977 2.6856062 1.6334263 8.625932 9.736654 0.6100213 -1.1092976 -0.09405586 0.58417475 -0.0805226 0.08089832 2.6843505 1.6662276 8.638402 9.753068 0.61391616 -1.1054577 -0.09285535 0.58923244 -0.07992725 0.08036686 1.5769097e-06 0.0010759233 0.00015550702 0.00026940918 1.5169978e-05 1.4745367e-05 1.4412292e-06 2.5580253e-05 3.5443696e-07 2.8245486e-07
16.19999999999999 2.8633802 1.3002741 8.610479 9.822369 0.5751382 -1.1117167 -0.111982904 0.55867356 -0.08118235 0.08155809 2.8635807 1.3338231 8.623113 9.839579 0.5800071 -1.1083746 -0.11105636 0.5640813 -0.08095353 0.08139536 4.020427e-08 0.0011255321 0.00015960087 0.00029618433 2.3705847e-05 1.1169977e-05 8.584889e-07 2.9243767e-05 5.2359614e-08 2.648287e-08
16.5 3.03003 0.96740025 8.592427 9.904232 0.5358607 -1.1074429 -0.12871094 0.53284985 -0.082017496 0.082393244 3.031148 1.0011786 8.604534 9.921957 0.54108477 -1.1046873 -0.12786779 0.5383012 -0.081508204 0.081946224 1.2498003e-06 0.0011409782 0.00014657692 0.0003141753 2.729069e-05 7.5929056e-06 7.1090597e-07 2.9717557e-05 2.5937823e-07 1.9982683e-07
16.799999999999983 3.184428 0.6368337 8.571948 9.9822035 0.49345982 -1.0963336 -0.14433633 0.5067614 -0.08193023 0.082305975 3.187289 0.6710502 8.584099 10.000664 0.49940696 -1.0941733 -0.14324845 0.5120075 -0.0817224 0.08215688 8.185452e-06 0.0011707664 0.00014764108 0.0003407817 3.5368506e-05 4.6669425e-06 1.1834702e-06 2.7521595e-05 4.3191854e-08 2.2228893e-08
17.099999999999966 3.325825 0.31059408 8.549201 10.056245 0.44918647 -1.0785974 -0.15895796 0.48045427 -0.0820224 0.08239814 3.3305259 0.34517932 8.561463 10.075496 0.45540908 -1.0766888 -0.15782696 0.4855568 -0.08158451 0.08202112 2.2098453e-05 0.0011961387 0.00015036509 0.00037059598 3.872082e-05 3.6429828e-06 1.2791568e-06 2.6035967e-05 1.9174374e-07 1.4214538e-07
17.399999999999977 3.4538167 -0.009405616 8.524329 10.126327 0.40409115 -1.0547339 -0.17266627 0.45397836 -0.081438586 0.081814334 3.4603148 0.025323868 8.536571 10.146201 0.410723 -1.0538783 -0.17167819 0.45891383 -0.08124524 0.08167622 4.222528e-05 0.0012061371 0.00014985098 0.00039499864 4.398145e-05 7.319916e-07 9.763042e-07 2.4358897e-05 3.7381348e-08 1.9074763e-08
17.69999999999999 3.5682833 -0.3214257 8.497463 10.192429 0.35902056 -1.0254 -0.1855492 0.4273748 -0.081093326 0.081469074 3.5772026 -0.28647614 8.51003 10.213022 0.36608776 -1.0251936 -0.18454161 0.4321945 -0.08071856 0.08113536 7.9552825e-05 0.0012214725 0.00015791859 0.00042409814 4.9945367e-05 4.2630063e-08 1.015231e-06 2.3229422e-05 1.4044821e-07 1.1136337e-07
18.0 3.6693213 -0.62393373 8.46872 10.254533 0.31456614 -0.9913203 -0.19768603 0.40068695 -0.080298446 0.0806742 3.6807632 -0.588994 8.481766 10.275987 0.3218905 -0.9918707 -0.19671309 0.40547487 -0.08012082 0.08052999 0.00013091812 0.0012207831 0.00017018014 0.000460268 5.3646363e-05 3.0292836e-07 9.466152e-07 2.2924196e-05 3.1552165e-08 2.0797515e-08
18.299999999999983 3.7571764 -0.91561216 8.438208 10.312631 0.27113444 -0.9532022 -0.20915237 0.37394944 -0.07978076 0.08015651 3.7714489 -0.88050103 8.451893 10.335068 0.2785955 -0.9539763 -0.20809476 0.37883142 -0.07944013 0.07984895 0.00020370288 0.0012327913 0.00018728542 0.0005034233 5.566758e-05 5.992084e-07 1.1185388e-06 2.3833709e-05 1.1602583e-07 9.459313e-08
18.599999999999966 3.8321898 -1.1953467 8.40602 10.366716 0.2289543 -0.9116953 -0.22001638 0.34719658 -0.0789665 0.07934227 3.8487165 -1.1605504 8.419845 10.389897 0.23649883 -0.9131575 -0.21907432 0.35205725 -0.07877144 0.07918395 0.0002731318 0.0012107865 0.00019111577 0.000537357 5.691997e-05 2.1380906e-06 8.874609e-07 2.3626108e-05 3.804692e-08 2.5064395e-08
18.899999999999977 3.8947554 -1.4622061 8.372243 10.416791 0.18814965 -0.86736727 -0.23034246 0.32045412 -0.07844727 0.07882304 3.9138176 -1.4278955 8.386307 10.440809 0.19590616 -0.86966556 -0.2294592 0.32527366 -0.07813455 0.07855265 0.00036337055 0.0011772158 0.00019779147 0.00057687814 6.0163547e-05 5.2821624e-06 7.801594e-07 2.3227987e-05 9.779115e-08 7.311022e-08
19.19999999999999 3.9452903 -1.7154162 8.336953 10.462855 0.14874937 -0.8206996 -0.24018876 0.2937464 -0.077723645 0.078099415 3.9676218 -1.6814687 8.351592 10.487909 0.15681976 -0.8234894 -0.23904595 0.29851797 -0.07753378 0.07795727 0.00049869483 0.0011524305 0.00021429741 0.0006277018 6.5131266e-05 7.783291e-06 1.3060255e-06 2.2767788e-05 3.6048014e-08 2.0204398e-08
19.5 3.9842134 -1.9543349 8.300219 10.504918 0.110738136 -0.77209175 -0.24960992 0.2670901 -0.0772716 0.07764738 4.0093527 -1.9211957 8.315138 10.530821 0.11896369 -0.7756268 -0.2484299 0.27186027 -0.076976925 0.07740529 0.000631986 0.0010982006 0.00022258495 0.0006709524 6.765972e-05 1.2496454e-05 1.3924541e-06 2.2754424e-05 8.683507e-08 5.86084e-08
19.799999999999983 4.011933 -2.178429 8.262098 10.542988 0.07405736 -0.7218688 -0.25865537 0.24050054 -0.07669266 0.07706844 4.039459 -2.1465418 8.277031 10.569538 0.08235866 -0.72626066 -0.25761676 0.24529496 -0.07648423 0.07691574 0.0007577015 0.0010167842 0.00022298351 0.00070491806 6.8911504e-05 1.9288338e-05 1.0787127e-06 2.298645e-05 4.3443062e-08 2.3317183e-08
20.099999999999966 4.0288367 -2.3872533 8.222647 10.577074 0.038635645 -0.67029303 -0.2673715 0.21398698 -0.07634741 0.076723196 4.0587854 -2.3568108 8.237632 10.604321 0.047059387 -0.6751892 -0.26639336 0.2187941 -0.07604617 0.076480165 0.00089692534 0.00092674437 0.00022455276 0.00074237044 7.0959424e-05 2.3972421e-05 9.567618e-07 2.3108494e-05 9.074667e-08 5.906382e-08
20.399999999999977 4.03529 -2.580433 8.181909 10.60719 0.0043847375 -0.6175719 -0.2758004 0.1875576 -0.07592192 0.07629771 4.0679584 -2.5514452 8.197123 10.635241 0.012872547 -0.6229158 -0.27474126 0.19228539 -0.075683296 0.076120265 0.0010672368 0.00084028364 0.00023146477 0.0007868262 7.204291e-05 2.8557417e-05 1.1217876e-06 2.2352053e-05 5.6942937e-08 3.1486028e-08
20.69999999999999 4.03163 -2.7576492 8.139925 10.633348 -0.028782865 -0.56386894 -0.28398165 0.16121615 -0.07570498 0.07608076 4.067 -2.7303321 8.1553 10.662153 -0.020206198 -0.56971586 -0.28284 0.16577396 -0.07539658 0.07583745 0.0012510279 0.00074622105 0.00023639484 0.0008297153 7.355922e-05 3.4186447e-05 1.3033364e-06 2.077357e-05 9.5107126e-08 5.9201515e-08
21.0 4.0181684 -2.9186258 8.09673 10.655561 -0.060959943 -0.5093093 -0.29195145 0.1349659 -0.0754382 0.07581399 4.0563793 -2.8931649 8.112289 10.685095 -0.052229345 -0.5157804 -0.29067683 0.13928106 -0.07518174 0.07562788 0.0014600705 0.0006482604 0.0002420886 0.0008722209 7.622334e-05 4.1875104e-05 1.6246447e-06 1.8620673e-05 6.5773726e-08 3.463621e-08
21.299999999999983 3.9951894 -3.0631204 8.052353 10.673844 -0.09223386 -0.4539883 -0.29974395 0.1088069 -0.075350314 0.0757261 4.0363164 -3.0397012 8.068192 10.704104 -0.08345911 -0.46101528 -0.29825413 0.11300027 -0.07503086 0.07548149 0.0016914273 0.0005484562 0.00025086198 0.0009156728 7.6996235e-05 4.937831e-05 2.219558e-06 1.7584378e-05 1.02049e-07 5.983406e-08
21.599999999999966 3.9629505 -3.1909149 8.006818 10.6882105 -0.12269232 -0.39797458 -0.30739087 0.0827389 -0.0753014 0.07567719 4.006996 -3.169696 8.022961 10.719191 -0.11394593 -0.40556008 -0.30568874 0.086879 -0.074960895 0.07541482 0.0019400226 0.0004502365 0.00026059145 0.0009597672 7.649926e-05 5.7539746e-05 2.897246e-06 1.7140439e-05 1.1594463e-07 6.883917e-08
21.899999999999977 3.9216838 -3.3018084 7.960144 10.698673 -0.15241864 -0.34131578 -0.31492206 0.056760386 -0.07528708 0.075662866 3.9684465 -3.283035 7.9764433 10.730299 -0.14371343 -0.34948683 -0.31309044 0.060895413 -0.07496825 0.07542396 0.0021867505 0.00035243743 0.00026566547 0.001000188 7.578074e-05 6.6766086e-05 3.3548351e-06 1.7098453e-05 1.0165429e-07 5.707458e-08
22.19999999999999 3.8715973 -3.395612 7.912348 10.705245 -0.1814927 -0.2840414 -0.32236594 0.030868918 -0.0753806 0.075756386 3.920835 -3.3795373 7.928602 10.737439 -0.17279302 -0.2927749 -0.3205192 0.03501782 -0.07504725 0.07550321 0.002424354 0.0002583946 0.00026420632 0.0010364625 7.5684526e-05 7.6273696e-05 3.4104144e-06 1.7213375e-05 1.11124805e-07 6.409919e-08
22.5 3.8128743 -3.472143 7.863439 10.70794 -0.20999236 -0.22616488 -0.32974946 0.0050618765 -0.07557036 0.075946145 3.864553 -3.4588888 7.879616 10.740713 -0.20127217 -0.23532379 -0.32792768 0.009210199 -0.07519814 0.07565275 0.0026706837 0.0001756729 0.00026168564 0.0010740707 7.60417e-05 8.388562e-05 3.3189049e-06 1.720858e-05 1.3854483e-07 8.608146e-08
22.799999999999983 3.7456765 -3.5312204 7.8134255 10.70677 -0.23799358 -0.16768576 -0.33709854 -0.020663481 -0.07583481 0.076210596 3.8000202 -3.5208056 7.829747 10.74021 -0.22925502 -0.17729175 -0.33527356 -0.016548857 -0.07543008 0.07588178 0.0029532379 0.00010846887 0.00026639656 0.0011182092 7.636248e-05 9.227502e-05 3.330534e-06 1.6930131e-05 1.6380673e-07 1.08120275e-07
23.099999999999966 3.670142 -3.572662 7.76231 10.701747 -0.26557115 -0.10859105 -0.3444382 -0.046309713 -0.07613748 0.07651327 3.7272754 -3.5651648 7.778908 10.735889 -0.25678533 -0.11867162 -0.342607 -0.042278938 -0.07574643 0.076193705 0.0032642295 5.620967e-05 0.00027548522 0.0011657099 7.7190525e-05 0.00010161786 3.353307e-06 1.624715e-05 1.5292102e-07 1.0212042e-07
23.399999999999977 3.5863864 -3.5962791 7.710093 10.692883 -0.29279876 -0.048856586 -0.35179287 -0.07187929 -0.07657205 0.076947846 3.6463463 -3.591843 7.72701 10.727713 -0.28390035 -0.05950225 -0.34998566 -0.067986995 -0.07615279 0.07659414 0.0035951883 1.9680354e-05 0.00028617648 0.0012131354 7.918165e-05 0.000113330185 3.2660182e-06 1.5149961e-05 1.7578442e-07 1.2510996e-07
23.69999999999999 3.4945037 -3.6018748 7.6567693 10.680189 -0.31975174 0.011553278 -0.35918653 -0.09737371 -0.07712138 0.07749717 3.5570323 -3.6008093 7.6738014 10.715571 -0.31072092 0.00035553426 -0.35746083 -0.093653224 -0.076674014 0.077107556 0.003909827 1.1352745e-06 0.000290094 0.0012519051 8.155569e-05 0.00012538947 2.9780524e-06 1.3842006e-05 2.0013336e-07 1.5179846e-07
24.0 3.3945649 -3.589239 7.602332 10.663676 -0.3465078 0.07268551 -0.36664283 -0.12279358 -0.07777647 0.07815227 3.4596455 -3.591736 7.619446 10.69956 -0.33738893 0.060979605 -0.36495826 -0.11925525 -0.07730842 0.077733085 0.00423549 6.2359886e-06 0.00029287825 0.0012876545 8.3153514e-05 0.00013702821 2.8377972e-06 1.2519747e-05 2.1907354e-07 1.757157e-07
24.299999999999983 3.2866163 -3.5581462 7.54677 10.643356 -0.3731488 0.13459869 -0.37418526 -0.14813808 -0.0784995 0.07887531 3.354637 -3.5642054 7.56427 10.679831 -0.363986 0.12222014 -0.37243962 -0.14480288 -0.078042276 0.07845805 0.0046267994 3.671354e-05 0.00030624733 0.0013303693 8.395715e-05 0.00015322833 3.0472634e-06 1.1123511e-05 2.0905674e-07 1.7410784e-07
24.599999999999966 3.1706798 -3.508352 7.4900684 10.619241 -0.39976165 0.19736311 -0.38183737 -0.17340486 -0.079372525 0.07974834 3.2418857 -3.5180418 7.50823 10.656374 -0.3908233 0.18438546 -0.379923 -0.17028582 -0.07890195 0.07930923 0.0050702738 9.389238e-05 0.00032985 0.0013788758 7.9893965e-05 0.00016841927 3.6648585e-06 9.728389e-06 2.2144428e-07 1.9281532e-07
24.899999999999977 3.046749 -3.439588 7.432209 10.591341 -0.4264426 0.26106367 -0.38962284 -0.19858938 -0.08041862 0.08079444 3.1206925 -3.4533584 7.45076 10.628957 -0.41770428 0.2472321 -0.38769197 -0.19566303 -0.0798974 0.08029613 0.005467623 0.00018962231 0.00034413487 0.0014149466 7.635805e-05 0.00019131236 3.7282307e-06 8.563522e-06 2.716628e-07 2.483126e-07
25.19999999999999 2.9147878 -3.3515582 7.37317 10.55967 -0.45329982 0.32580116 -0.3975655 -0.22368425 -0.08167335 0.08204919 2.9912438 -3.369809 7.3919916 10.5976925 -0.44476083 0.31090653 -0.39566106 -0.22095476 -0.081050076 0.08144113 0.0058455304 0.0003330882 0.000354257 0.0014456756 7.291437e-05 0.00022185013 3.6269596e-06 7.4501177e-06 3.884666e-07 3.697421e-07
25.5 2.774724 -3.2439337 7.312926 10.524243 -0.4804595 0.39169595 -0.405689 -0.24867745 -0.082890056 0.083265916 2.8539963 -3.2667568 7.3323164 10.562832 -0.47224897 0.375894 -0.40362105 -0.24610272 -0.08237719 0.08276321 0.006284093 0.00052089366 0.0003759947 0.0014890742 6.741296e-05 0.0002497012 4.276431e-06 6.6292187e-06 2.6303377e-07 2.5271288e-07
25.799999999999983 2.6264453 -3.116346 7.2514477 10.485076 -0.5080652 0.45888913 -0.41401786 -0.27355498 -0.084654376 0.085030265 2.7084198 -3.1439807 7.2713842 10.524221 -0.50013554 0.44213098 -0.41185993 -0.27107954 -0.083908014 0.08429211 0.0067198197 0.00076368544 0.0003974665 0.0015323678 6.2879866e-05 0.00028083537 4.656647e-06 6.1278056e-06 5.570561e-07 5.4487845e-07
26.099999999999966 2.4697905 -2.9683793 7.188703 10.442187 -0.5362997 0.52755606 -0.42257538 -0.29829356 -0.08639467 0.086770594 2.5546806 -3.0008514 7.209399 10.481979 -0.52862555 0.5098451 -0.4203231 -0.29597622 -0.08569761 0.08608482 0.007206334 0.0010544395 0.00042833117 0.0015834081 5.8892696e-05 0.00031367893 5.0727685e-06 5.370061e-06 4.8588424e-07 4.702857e-07
26.399999999999977 2.3045385 -2.7995603 7.124656 10.3956 -0.5653801 0.59790367 -0.43138522 -0.32286546 -0.08872581 0.0891018 2.3925748 -2.836921 7.1463013 10.436111 -0.55789995 0.579079 -0.4289099 -0.32079685 -0.0878004 0.08819677 0.00775039 0.0013958195 0.000468509 0.0016411517 5.595256e-05 0.0003543692 6.1272153e-06 4.279143e-06 8.563916e-07 8.1907837e-07
26.69999999999999 2.1303926 -2.6093454 7.059267 10.345344 -0.5955931 0.67019427 -0.4404685 -0.3472297 -0.091215156 0.09159122 2.2211394 -2.6521142 7.081669 10.386356 -0.5884285 0.64994246 -0.43747592 -0.3454122 -0.09027183 0.09068464 0.008234996 0.0018291632 0.0005018411 0.0016820468 5.133146e-05 0.00041013584 8.955478e-06 3.3032868e-06 8.898629e-07 8.2188586e-07
27.0 1.9469576 -2.3971038 6.9924936 10.291451 -0.62730634 0.7447509 -0.44984442 -0.37133428 -0.09442597 0.09480214 2.0393949 -2.4463875 7.014968 10.3324995 -0.6201513 0.7228281 -0.44670242 -0.36962545 -0.093206584 0.09363143 0.008544648 0.0024288874 0.00050509366 0.0016849424 5.1194893e-05 0.00048061032 9.872159e-06 2.9201183e-06 1.4868982e-06 1.3705612e-06
27.299999999999983 1.7537074 -2.162092 6.9242907 10.233968 -0.66102827 0.82199484 -0.4595257 -0.3951057 -0.09810294 0.09847926 1.8477796 -2.2186234 6.9467263 10.274974 -0.65360355 0.79805917 -0.4565487 -0.3935906 -0.09674187 0.097173825 0.008849583 0.0031958024 0.0005033591 0.0016814993 5.512635e-05 0.0005729166 8.86261e-06 2.2954991e-06 1.8525171e-06 1.7041699e-06
27.599999999999966 1.5499331 -1.9034219 6.854613 10.172952 -0.6974674 0.90247136 -0.4695161 -0.41844532 -0.10283353 0.10321011 1.646279 -1.9673407 6.8774443 10.214213 -0.6903786 0.8771015 -0.46651918 -0.41738036 -0.10114227 0.101578474 0.009282533 0.0040856167 0.00052127463 0.0017025257 5.025081e-05 0.0006436309 8.9815385e-06 1.1341317e-06 2.8603586e-06 2.6622245e-06
27.899999999999977 1.334661 -1.6200136 6.783414 10.108478 -0.7376795 0.9869173 -0.47980037 -0.4412116 -0.1086631 0.109040044 1.4326439 -1.6925437 6.8060536 10.149613 -0.73051214 0.9588122 -0.47734836 -0.44089583 -0.10658114 0.10701991 0.009600646 0.0052606226 0.0005125583 0.001692153 5.1370753e-05 0.00078989886 6.012382e-06 9.9720424e-08 4.3345594e-06 4.0809477e-06
28.19999999999999 1.1065133 -1.3105284 6.7106543 10.040647 -0.7833057 1.0763177 -0.4903301 -0.46319884 -0.11650277 0.1168804 1.2068734 -1.3920858 6.7335415 10.081848 -0.77521133 1.0455185 -0.48804593 -0.46326688 -0.113728516 0.11416291 0.0100721605 0.0066516083 0.0005238253 0.0016975711 6.5518834e-05 0.00094858767 5.217429e-06 4.629265e-09 7.6964825e-06 7.3847787e-06
28.5 0.8634516 -0.9732919 6.6363053 9.969601 -0.8371049 1.1719254 -0.5009868 -0.48408148 -0.12733185 0.12771079 0.96681845 -1.0644891 6.6598053 10.010946 -0.8277457 1.1373898 -0.4987527 -0.48478106 -0.12341619 0.123839654 0.010684706 0.008316939 0.0005522484 0.0017094583 8.7595385e-05 0.0011927108 4.9912087e-06 4.894118e-07 1.5332394e-05 1.498569e-05
28.799999999999983 0.6022929 -0.60633 6.5603695 9.895548 -0.90395314 1.2744873 -0.51149017 -0.5032821 -0.1443406 0.14472274 0.7084369 -0.7087641 6.5836635 9.936602 -0.8920604 1.2362394 -0.509477 -0.50466067 -0.13797128 0.13839841 0.011266551 0.010492745 0.00054260914 0.0016854121 0.00014143717 0.001462896 4.0527602e-06 1.9003621e-06 4.056827e-05 3.9997223e-05
29.099999999999966 0.31846088 -0.2090906 6.48293 9.818843 -0.9882604 1.3737752 -0.5210381 -0.5194518 -0.17770904 0.17810357 0.42881867 -0.32252598 6.5065303 9.859632 -0.9737586 1.3375828 -0.5193491 -0.52254295 -0.16374679 0.16418731 0.012178842 0.012867584 0.0005569648 0.0016637141 0.00021030249 0.0013098911 2.852778e-06 9.555249e-06 0.00019494453 0.00019366213
29.399999999999977 0.017039847 0.2049907 6.4041734 9.739988 -1.0212132 1.3867669 -0.5290524 -0.53194284 -0.2044149 0.20481735 0.13393003 0.08631778 6.4308395 9.78212 -1.0240172 1.3750247 -0.529143 -0.53602767 -0.21539411 0.21588069 0.013663313 0.0140832625 0.00071108434 0.0017750569 7.862645e-06 0.00013788007 8.20819e-09 1.6685799e-05 0.00012054295 0.00012239744
29.69999999999999 -0.28298625 0.60793984 6.3241143 9.659194 -0.9789608 1.2995607 -0.53840107 -0.5453147 -0.15530618 0.1557354 -0.17182249 0.48913193 6.350245 9.7002735 -1.0111022 1.3147279 -0.53716624 -0.5489986 -0.1672086 0.1676804 0.012357383 0.01411532 0.00068281224 0.001687527 0.0010330688 0.00023004506 1.5248037e-06 1.35708615e-05 0.00014166764 0.0001426829
30.0 -0.566518 0.985054 6.242368 9.5761 -0.9112507 1.2145339 -0.5515486 -0.562604 -0.12678091 0.12721919 -0.46512616 0.8691771 6.268194 9.616739 -0.94428885 1.220233 -0.5499976 -0.56505746 -0.13168266 0.13218758 0.010280307 0.013427459 0.0006669811 0.0016515221 0.0010915187 3.247904e-05 2.4055155e-06 6.0193993e-06 2.4027171e-05 2.4684898e-05
30.299999999999983 -0.8299965 1.3397079 6.1584597 9.490283 -0.84527284 1.1498249 -0.56722695 -0.581628 -0.115392074 0.11583179 -0.73711944 1.2252618 6.185478 9.530971 -0.88067794 1.1500393 -0.5660736 -0.5842431 -0.12020737 0.12072311 0.008626154 0.013097897 0.0007300019 0.0016554776 0.0012535211 4.5992024e-08 1.3302159e-06 6.8387176e-06 2.3187069e-05 2.3925022e-05
30.599999999999966 -1.0741376 1.6769015 6.072046 9.401545 -0.78233445 1.0981324 -0.58496255 -0.6015476 -0.100824684 0.10126676 -0.9918153 1.5617826 6.0987587 9.441708 -0.8173908 1.095099 -0.5830823 -0.6043298 -0.10323123 0.10373517 0.0067769513 0.013252352 0.0007135787 0.0016130698 0.0012289479 9.201513e-06 3.5352593e-06 7.740779e-06 5.7914585e-06 6.0930706e-06
30.899999999999977 -1.2997949 1.9999586 5.98283 9.30978 -0.7220474 1.0555824 -0.6045801 -0.62198865 -0.095166475 0.0956089 -1.2272466 1.8839245 6.0102706 9.349898 -0.75737 1.0499566 -0.6024451 -0.6241846 -0.09874922 0.09928228 0.0052632517 0.013463924 0.0007529837 0.0016094714 0.0012476866 3.165012e-05 4.558134e-06 4.8222155e-06 1.2836067e-05 1.3493736e-05
31.19999999999999 -1.5076532 2.311201 5.8905425 9.214932 -0.66367465 1.0193676 -0.625917 -0.64264643 -0.08519587 0.085639395 -1.4453578 2.193135 5.918133 9.254693 -0.6984702 1.0131754 -0.6233351 -0.64510286 -0.08688386 0.08739096 0.0038807215 0.013939598 0.00076122326 0.0015809045 0.0012107284 3.834343e-05 6.6661787e-06 6.0340317e-06 2.8493057e-06 3.067978e-06
31.5 -1.6982183 2.612307 5.7949295 9.1169815 -0.6067596 0.98800457 -0.6489225 -0.663361 -0.081514984 0.08195867 -1.6460283 2.4924386 5.8235064 9.156336 -0.6427477 0.9796452 -0.6461834 -0.66618526 -0.084230505 0.08475295 0.0027238028 0.014368461 0.0008166364 0.0015487629 0.0012951428 6.987911e-05 7.502841e-06 7.97637e-06 7.374052e-06 7.808005e-06
31.799999999999983 -1.8718597 2.9045362 5.6957474 9.015933 -0.5508497 0.9601898 -0.67350644 -0.6839544 -0.07392585 0.074370176 -1.8299007 2.7819653 5.7248087 9.054885 -0.5857179 0.95082194 -0.67036736 -0.6867397 -0.07551967 0.07603243 0.0017605517 0.015023648 0.00084456016 0.0015172485 0.0012157942 8.775724e-05 9.853815e-06 7.757703e-06 2.5402646e-06 2.7630895e-06
32.099999999999966 -2.0288367 3.1888456 5.59276 8.911812 -0.49566376 0.9352072 -0.6996568 -0.7043289 -0.07111258 0.07155699 -1.9970825 3.0635817 5.622632 8.950258 -0.53117555 0.9255962 -0.6966665 -0.70783734 -0.07325319 0.073787645 0.0010083327 0.015691051 0.0008923328 0.0014781277 0.0012610874 9.237153e-05 8.941926e-06 1.2309211e-05 4.582217e-06 4.975807e-06
32.39999999999998 -2.1693263 3.4659753 5.4857373 8.80466 -0.4409329 0.91232425 -0.72731715 -0.7243575 -0.06500075 0.06544557 -2.1458137 3.338873 5.5178022 8.84327 -0.4764987 0.90280837 -0.7243265 -0.72780573 -0.06648268 0.06701954 0.00055284245 0.016155014 0.0010281587 0.0014907675 0.0012649257 9.0552e-05 8.9440655e-06 1.1890414e-05 2.1961105e-06 2.4773656e-06
32.69999999999999 -2.2934372 3.7364936 5.374451 8.694536 -0.38647416 0.89113104 -0.75649536 -0.7439647 -0.062597714 0.0630426 -2.279939 3.606584 5.4072394 8.732885 -0.42196202 0.8815107 -0.7538581 -0.7477143 -0.06457693 0.06512523 0.00018220427 0.016876481 0.001075071 0.0014706574 0.0012593883 9.255149e-05 6.955178e-06 1.4059568e-05 3.9172996e-06 4.3373207e-06
33.0 -2.4012258 4.0008373 5.2586775 8.581511 -0.33211592 0.8711601 -0.7871581 -0.7630465 -0.05747866 0.05792384 -2.3976355 3.8680444 5.2919827 8.619367 -0.36716104 0.8614257 -0.78417397 -0.766919 -0.058975745 0.059520826 1.289058e-05 0.017633967 0.0011092342 0.0014330845 0.0012281602 9.475839e-05 8.904892e-06 1.4996363e-05 2.2412669e-06 2.5503682e-06
33.29999999999998 -2.492702 4.2593327 5.1381907 8.465667 -0.27772608 0.85214216 -0.8193276 -0.78153306 -0.05525704 0.055702277 -2.4981713 4.1239734 5.172682 8.503435 -0.312281 0.8423182 -0.81588155 -0.78507984 -0.057445906 0.057982136 2.9913484e-05 0.018322136 0.0011896334 0.0014264493 0.0011940431 9.651054e-05 1.187521e-05 1.2579609e-05 4.7911303e-06 5.197757e-06
33.599999999999966 -2.5678387 4.512216 5.012767 8.347102 -0.2231844 0.83374804 -0.8529906 -0.79932827 -0.05090895 0.051354393 -2.5831935 4.3737707 5.047623 8.3842945 -0.2573615 0.824139 -0.8487484 -0.8032429 -0.052282713 0.0528186 0.00023577208 0.019167123 0.001214963 0.0013832705 0.0011680739 9.233372e-05 1.7996612e-05 1.5324518e-05 1.8872279e-06 2.1439014e-06
33.89999999999998 -2.626574 4.7596445 4.8821793 8.225925 -0.16838446 0.81577396 -0.8881815 -0.81635576 -0.04866729 0.04911279 -2.6515903 4.6182833 4.9176903 8.262706 -0.20221089 0.80594534 -0.8833773 -0.82045066 -0.050632425 0.051163804 0.00062581565 0.019983 0.0012610323 0.0013527947 0.0011442271 9.6601914e-05 2.308028e-05 1.6768196e-05 3.861757e-06 4.2066604e-06
34.19999999999999 -2.6688163 5.001705 4.7461977 8.102261 -0.113231815 0.7979649 -0.92490643 -0.8325157 -0.044707693 0.045153365 -2.7028491 4.857573 4.7827907 8.138634 -0.14708912 0.7883232 -0.9190995 -0.8368794 -0.04622569 0.046765387 0.0011582329 0.020774074 0.0013390448 0.0013230052 0.0011463173 9.296136e-05 3.3720353e-05 1.9041494e-05 2.3043124e-06 2.5986167e-06
34.5 -2.6944458 5.238422 4.6045885 7.976243 -0.057631418 0.78014654 -0.96321356 -0.84771556 -0.042498216 0.042943947 -2.7381942 5.091322 4.6421533 8.012016 -0.09193893 0.7709467 -0.9563479 -0.85272 -0.044512216 0.04505663 0.0019139206 0.0216384 0.0014111107 0.0012797273 0.0011770052 8.463738e-05 4.7137564e-05 2.5044676e-05 4.056196e-06 4.463429e-06
34.79999999999998 -2.7033157 5.4697585 4.457113 7.8480263 -0.0015001793 0.7620951 -1.0031267 -0.86183774 -0.038853936 0.039299812 -2.7567904 5.319502 4.495657 7.8830647 -0.035464376 0.75246936 -0.9954231 -0.8667911 -0.040604267 0.041155644 0.0028595398 0.022577057 0.0014856537 0.0012276944 0.0011535668 9.265474e-05 5.9346406e-05 2.4536017e-05 3.06366e-06 3.444111e-06
35.099999999999966 -2.6952527 5.695618 4.3035254 7.7177815 0.05525417 0.74363685 -1.0447081 -0.8747605 -0.03655462 0.037000556 -2.7592661 5.5420337 4.3425846 7.751943 0.021682575 0.7342271 -1.0357906 -0.8801607 -0.038554832 0.039116163 0.0040977257 0.023588192 0.0015256181 0.0011670127 0.0011270519 8.854294e-05 7.952306e-05 2.9161953e-05 4.000851e-06 4.475794e-06
35.39999999999998 -2.6700578 5.915846 4.1435723 7.5856996 0.112711616 0.724549 -1.0879987 -0.886332 -0.033070423 0.033516493 -2.7437606 5.7591023 4.1838036 7.619179 0.07956374 0.71460813 -1.0780344 -0.89168763 -0.034985624 0.035550226 0.0054321047 0.024568534 0.0016185517 0.0011208578 0.0010987818 9.8820754e-05 9.928821e-05 2.8683053e-05 3.667997e-06 4.136069e-06
35.69999999999999 -2.6275063 6.130223 3.976992 7.4519963 0.17096514 0.70463115 -1.1330734 -0.89638156 -0.030620834 0.031066969 -2.710952 5.9704876 4.018521 7.4846478 0.1378158 0.6954576 -1.1216207 -0.902599 -0.03262294 0.033196267 0.0069631995 0.025515335 0.0017246528 0.0010661156 0.0010988782 8.4154424e-05 0.0001311665 3.865631e-05 4.0084324e-06 4.533909e-06
36.0 -2.5673473 6.338462 3.8035123 7.316915 0.23009369 0.6836284 -1.1799866 -0.90469813 -0.027178422 0.027624689 -2.660638 6.175934 3.8466136 7.348591 0.19621801 0.67523485 -1.1668179 -0.91216385 -0.029256593 0.029828675 0.008703174 0.026415363 0.001857723 0.0010033573 0.0011475612 7.045128e-05 0.00017341446 5.573698e-05 4.318798e-06 4.8575544e-06
36.29999999999998 -2.4893053 6.540198 3.622852 7.1807356 0.29018766 0.66127855 -1.2288184 -0.9110314 -0.024512386 0.024958732 -2.5924478 6.375039 3.6677923 7.21126 0.25635847 0.6535517 -1.2144811 -0.91940105 -0.026320964 0.026897382 0.010638375 0.027277412 0.0020196245 0.0009317301 0.0011444136 5.9704184e-05 0.0002055582 7.005061e-05 3.270955e-06 3.7583652e-06
36.599999999999966 -2.3930795 6.7349772 3.4347188 7.043778 0.35131627 0.63724965 -1.279624 -0.91507095 -0.02099307 0.021439556 -2.505886 6.5673294 3.4817019 7.0730677 0.31760243 0.6301346 -1.2642269 -0.92435586 -0.023255168 0.023836253 0.01272532 0.028105797 0.0022074026 0.00085788785 0.0011366236 5.0624163e-05 0.00023706982 8.620962e-05 5.1170823e-06 5.7441575e-06
36.89999999999998 -2.2783499 6.9222393 3.238812 6.906415 0.4135481 0.6111653 -1.332467 -0.9164356 -0.018029576 0.018476158 -2.4006863 6.7523556 3.288033 6.9342966 0.37940183 0.60534686 -1.3158062 -0.9271803 -0.020165086 0.02074779 0.014966192 0.028860481 0.0024227106 0.00077738485 0.0011659684 3.385409e-05 0.00027758259 0.00011544838 4.5604015e-06 5.1603106e-06
37.19999999999999 -2.1447814 7.1012964 3.0348246 6.7690835 0.47690833 0.58254784 -1.3873644 -0.91464937 -0.014331468 0.014778202 -2.276619 6.9297075 3.0865872 6.7954035 0.44216916 0.5780569 -1.3691974 -0.9269711 -0.016914174 0.017492864 0.017381154 0.02944275 0.0026793648 0.00069274136 0.0012068097 2.0168825e-05 0.00033004058 0.00015182456 6.6703683e-06 7.369389e-06
37.5 -1.9920378 7.2713017 2.82245 6.632301 0.5413827 0.550821 -1.4442993 -0.9091165 -0.01099759 0.011444447 -2.1325054 7.0989485 2.8777523 6.6571712 0.5067508 0.54752946 -1.4247721 -0.92297256 -0.013455661 0.01402876 0.019731158 0.02970565 0.0030583534 0.0006185366 0.0011993649 1.0834284e-05 0.00038131143 0.00019199021 6.042115e-06 6.678674e-06
37.79999999999998 -1.819803 7.431213 2.6013916 6.4966855 0.60684913 0.5152544 -1.5031439 -0.8990909 -0.0070118136 0.0074588475 -1.9693956 7.2581215 2.6600666 6.519547 0.5722623 0.51380503 -1.4822093 -0.91509795 -0.009826817 0.010394812 0.022377957 0.029960636 0.0034427615 0.0005226473 0.00119625 2.1006053e-06 0.0004382567 0.00025622617 7.924242e-06 8.619885e-06
38.099999999999966 -1.6278199 7.579743 2.3713841 6.362981 0.67303824 0.47494608 -1.5636241 -0.88363904 -0.0032596209 0.003706811 -1.7869327 7.4064207 2.4333825 6.3833385 0.63855803 0.47620863 -1.5415103 -0.90266347 -0.005978439 0.0065432787 0.025316887 0.030040585 0.0038437976 0.00041443223 0.0011888852 1.5940213e-06 0.00048902014 0.000361929 7.3919723e-06 8.045549e-06
38.39999999999998 -1.4159546 7.715302 2.1322238 6.232086 0.73939776 0.42877957 -1.6251786 -0.86161876 0.001046351 -0.00059895485 -1.585186 7.542569 2.1973171 6.2493153 0.70552635 0.43362033 -1.6024885 -0.8845005 -0.0019225739 0.0024869218 0.028639272 0.02983663 0.004237135 0.0002968412 0.0011472725 2.3432971e-05 0.0005148387 0.0005235743 8.814516e-06 9.522636e-06
38.69999999999999 -1.1843022 7.8359337 1.8838241 6.105089 0.8049513 0.37543124 -1.6868186 -0.83167535 0.005137789 -0.004690207 -1.3640091 7.664872 1.9516706 6.1183977 0.77241266 0.38517618 -1.6643921 -0.859565 0.0023068935 -0.0017395951 0.032294583 0.029262042 0.0046031526 0.00017711685 0.0010587639 9.49639e-05 0.00050294725 0.00077783363 8.01397e-06 8.706111e-06
39.0 -0.93335414 7.939265 1.626298 5.9832883 0.8680357 0.31344423 -1.7468622 -0.7923401 0.009536841 -0.009089043 -1.1228124 7.7713604 1.6967082 5.991909 0.837538 0.32833403 -1.7253194 -0.8257762 0.0066915825 -0.0061179027 0.035894427 0.02819188 0.0049576038 7.431714e-05 0.0009301079 0.00022170634 0.0004640917 0.001117974 8.095496e-06 8.8276765e-06
39.29999999999998 -0.6642411 8.022504 1.3600819 5.8681912 0.92605156 0.24148038 -1.8026853 -0.7422856 0.013471725 -0.013023756 -0.8618009 7.85979 1.433387 5.871332 0.89873695 0.26244068 -1.7833946 -0.7823721 0.010944657 -0.0103705935 0.03902989 0.026475847 0.0053736423 9.865418e-06 0.0007460876 0.00043933422 0.00037213054 0.0016069281 6.3860743e-06 7.0392734e-06
39.599999999999966 -0.3790399 8.082555 1.0860895 5.761452 0.9752893 0.15886039 -1.8505474 -0.6808997 0.017032031 -0.016583921 -0.58387554 7.92671 1.1618001 5.7580013 0.9534533 0.18688674 -1.8365741 -0.72813237 0.014762983 -0.014193084 0.04195763 0.024287567 0.0057321033 1.1908507e-05 0.00047681015 0.0007854767 0.00019525466 0.0022309266 5.14858e-06 5.716103e-06
39.89999999999998 -0.081057765 8.116339 0.8058538 5.664702 1.0112585 0.06636758 -1.8859288 -0.6091042 0.019352308 -0.018904136 -0.29117966 7.969184 0.88287044 5.653781 0.99734795 0.09937112 -1.8787771 -0.6612159 0.017952435 -0.017386187 0.044151213 0.021654537 0.0059315646 0.000119268276 0.0001935029 0.0010892336 5.1145435e-05 0.0027156277 1.959644e-06 2.3041712e-06
40.19999999999999 0.22510277 8.121332 0.5215594 5.5792656 1.0298117 -0.033075955 -1.9046628 -0.5300478 0.020326104 -0.019877924 0.011624336 7.9842052 0.5984762 5.560385 1.0246761 0.003025107 -1.9051877 -0.585317 0.019814283 -0.019242339 0.04557304 0.018803792 0.005916187 0.00035646826 2.6374957e-05 0.0013032866 2.7549743e-07 0.0030546892 2.619611e-07 4.0396804e-07
40.5 0.5338996 8.096166 0.23586184 5.5058537 1.028834 -0.13470593 -1.9046378 -0.44877613 0.019435491 -0.018987302 0.32132715 7.9697323 0.31207442 5.478768 1.033857 -0.097299874 -1.9151874 -0.5055286 0.019790247 -0.019234806 0.04518705 0.015985398 0.005808358 0.0007336395 2.5230554e-05 0.0013992131 0.0001112929 0.0032208466 1.2585159e-07 6.125851e-08
40.79999999999998 0.839608 8.040948 -0.04849453 5.444394 1.009222 -0.23340777 -1.8867805 -0.37068763 0.017149378 -0.01670113 0.62964934 7.9250193 0.02539897 5.408872 1.0229467 -0.19660804 -1.9052013 -0.42580536 0.018116467 -0.01755558 0.044082645 0.013439452 0.0054602497 0.0012618114 0.00018836698 0.0013542201 0.00033932645 0.0030379638 9.352613e-07 7.300837e-07
41.099999999999966 1.1371301 7.9571257 -0.3290848 5.3941092 0.9742589 -0.32540938 -1.8544232 -0.2997755 0.0136908265 -0.013242446 0.9343902 7.852704 -0.25688577 5.3511643 0.9945353 -0.28964788 -1.8786643 -0.35292375 0.014843382 -0.014291957 0.04110349 0.0109038735 0.0052127023 0.0018442651 0.00041113351 0.0012788853 0.00058763043 0.0028247354 1.3283841e-06 1.1014736e-06
41.39999999999998 1.4224768 7.8469768 -0.60404634 5.3537784 0.9280513 -0.40891588 -1.8117305 -0.2379721 0.009753787 -0.009305235 1.2254465 7.7520723 -0.53664994 5.3028374 0.95227194 -0.3763842 -1.8397046 -0.2878584 0.011047348 -0.010492045 0.03882094 0.0090068495 0.004542275 0.0025949846 0.0005866397 0.0010583102 0.0007825519 0.002488643 1.6733012e-06 1.408519e-06
41.69999999999999 1.6928267 7.713081 -0.87210923 5.322015 0.8742824 -0.48372298 -1.7624413 -0.1855396 0.005472758 -0.005024002 1.5038047 7.6277285 -0.80903625 5.2638273 0.9011512 -0.45381093 -1.7923692 -0.23229969 0.0065918863 -0.0060361773 0.03572934 0.0072850357 0.0039782007 0.0033857834 0.0007219303 0.000894731 0.0008956833 0.0021865054 1.2524484e-06 1.0244989e-06
42.0 1.9463297 7.5579476 -1.1324965 5.2974634 0.8157368 -0.5505014 -1.7093894 -0.14181459 0.001294638 -0.0008456881 1.7657931 7.4810505 -1.073919 5.232664 0.8447089 -0.5226599 -1.7410791 -0.18588422 0.0022433773 -0.0016954057 0.032593474 0.005913171 0.003431314 0.0041989502 0.00083938544 0.0007751496 0.0010042335 0.0019421326 9.0010616e-07 7.2202e-07
42.29999999999998 2.181838 7.3838344 -1.3847898 5.2788944 0.754319 -0.61025137 -1.6545215 -0.10577164 -0.00285066 0.003299801 2.0090904 7.3142405 -1.3319638 5.2073493 0.78455734 -0.5841762 -1.6874086 -0.1477801 -0.0021320358 0.0026681237 0.029841738 0.004843312 0.0027905912 0.005118705 0.0009143566 0.00067991525 0.0010815614 0.0017647113 5.164206e-07 3.990161e-07
42.599999999999966 2.398675 7.192697 -1.628812 5.2652354 0.6912614 -0.6639991 -1.5991071 -0.07634718 -0.0067595923 0.007208903 2.2349608 7.1305523 -1.5809343 5.1875215 0.72241163 -0.6393593 -1.6319584 -0.11685033 -0.0062188953 0.006758418 0.02680233 0.0038619707 0.0022922712 0.0060394607 0.0009703363 0.000607119 0.0010792026 0.0016405053 2.9235326e-07 2.0293666e-07
42.89999999999998 2.5964632 6.986197 -1.8645408 5.255566 0.6273265 -0.71266764 -1.5439429 -0.052574273 -0.01054307 0.010992539 2.442184 6.9309645 -1.8215339 5.171974 0.6592784 -0.68976116 -1.5766381 -0.09159953 -0.010120999 0.010666773 0.023802081 0.0030506318 0.0018495931 0.006987612 0.0010209242 0.0005247069 0.0010689744 0.0015229707 1.7814371e-07 1.0612374e-07
43.19999999999999 2.7750077 6.765741 -2.0920503 5.249101 0.5629695 -0.75704044 -1.4895173 -0.033627745 -0.014101137 0.014550747 2.6309042 6.7172556 -2.0535781 5.1599636 0.5956179 -0.73551536 -1.5221481 -0.07156251 -0.013855053 0.014408372 0.020765826 0.0023508223 0.0014801082 0.007945503 0.001065917 0.00046332928 0.0010647692 0.0014390467 6.055748e-08 2.0270642e-08
43.5 2.9342198 6.5325203 -2.3114731 5.2451673 0.49844506 -0.797763 -1.4361196 -0.018821968 -0.017546555 0.017996296 2.8004107 6.490426 -2.277623 5.1506195 0.53150964 -0.77719057 -1.4687049 -0.0558749 -0.017400915 0.017961103 0.017904872 0.0017719242 0.0011458356 0.008939276 0.0010932661 0.0004232246 0.0010618072 0.0013729195 2.1211076e-08 1.2385344e-09
43.79999999999998 3.0740688 6.2875514 -2.5229757 5.243186 0.4338806 -0.8353618 -1.3839147 -0.007595385 -0.020819515 0.021269375 2.9501064 6.251193 -2.4941885 5.1431546 0.46745476 -0.8159109 -1.4165436 -0.043673232 -0.020784672 0.021348106 0.015366677 0.0013219301 0.0008286992 0.010006276 0.0011272245 0.00037833763 0.0010646447 0.001301611 1.2140096e-09 6.1984577e-09
44.099999999999966 3.1945488 6.031708 -2.7267435 5.242655 0.3693203 -0.87026376 -1.3329895 0.0005105839 -0.024008155 0.024458129 3.0801032 6.0004272 -2.703417 5.1371365 0.40320298 -0.8521551 -1.3656802 -0.034465745 -0.024031432 0.02459506 0.013097815 0.0009784708 0.0005441208 0.011134121 0.0011480359 0.00032792377 0.001068686 0.0012233437 5.418409e-10 1.874996e-08
44.39999999999998 3.29566 5.7657456 -2.9229715 5.2431335 0.3047549 -0.9028163 -1.2833838 0.0058702496 -0.027040455 0.027490532 3.1907673 5.739108 -2.9051616 5.1322727 0.33895597 -0.8859269 -1.3162148 -0.028109193 -0.027162686 0.027723935 0.011002485 0.0007095593 0.00031719138 0.012290122 0.0011697122 0.00028525162 0.0010778715 0.0011546025 1.4940294e-08 5.4476715e-08
44.69999999999999 3.377394 5.4903283 -3.1118584 5.244233 0.24013779 -0.9333008 -1.2351079 0.00879049 -0.030164145 0.03061433 3.2824275 5.4681263 -3.0993178 5.1282067 0.2748188 -0.91764575 -1.2681601 -0.024401635 -0.030227957 0.03078189 0.00901862 0.0004929295 0.00015726611 0.013462126 0.0012027733 0.0002450803 0.0010924484 0.0011017171 4.0720174e-09 2.8076297e-08
45.0 3.4397244 5.2060404 -3.2936034 5.2456064 0.17539795 -0.9619505 -1.1881601 0.0095237885 -0.032971784 0.033422057 3.3555202 5.188348 -3.2857058 5.124763 0.21049124 -0.9475846 -1.2211511 -0.022803262 -0.033243492 0.033784065 0.007090347 0.0003130269 6.237233e-05 0.01460313 0.0012315392 0.0002063777 0.0010884095 0.0010450381 7.382511e-08 1.3105038e-07
45.29999999999998 3.4826002 4.9134054 -3.4684048 5.2469416 0.11044139 -0.9889504 -1.1425242 0.00827953 -0.036190998 0.036641385 3.409574 4.900148 -3.4649346 5.121469 0.14587504 -0.97575194 -1.1755738 -0.02341339 -0.036168236 0.036697228 0.005332823 0.0001757614 1.2042166e-05 0.01574336 0.0012555436 0.00017419869 0.001092275 0.0010044413 5.1808696e-10 3.1183403e-09
45.599999999999966 3.5059404 4.6128936 -3.6364584 5.2479553 0.045159925 -1.0144603 -1.0981922 0.0052327216 -0.038887765 0.039338235 3.4438605 4.6036234 -3.6377695 5.1178293 0.080738336 -1.0026248 -1.1309975 -0.025598645 -0.039126772 0.039655898 0.0038539148 8.5936445e-05 1.7188881e-06 0.016932776 0.0012658234 0.00014008084 0.0010761892 0.0009505732 5.712443e-08 1.0090975e-07
45.89999999999998 3.509628 4.304935 -3.7979589 5.2483873 -0.020575855 -1.0385991 -1.0551455 0.00053030736 -0.042088296 0.04253888 3.4583623 4.2990246 -3.804139 5.113738 0.015333191 -1.0278022 -1.087857 -0.029289037 -0.042107716 0.04264202 0.0026281737 3.493279e-05 3.8192993e-05 0.018130427 0.0012894595 0.000116573145 0.0010700426 0.0008891933 3.77134e-10 1.0637527e-08
46.19999999999999 3.493505 3.9899244 -3.9530983 5.2479997 -0.08691218 -1.06147 -1.0133799 -0.0057016853 -0.045049995 0.045500677 3.4531054 3.9870553 -3.9639661 5.1091022 -0.050894648 -1.0510303 -1.0457897 -0.034527227 -0.045181546 0.04571943 0.0016321237 8.231902e-06 0.00011810982 0.019292492 0.0012972625 0.00010898845 0.0010503943 0.00083091186 1.7305712e-08 4.7852776e-08
46.5 3.457365 3.6682327 -4.1020684 5.24657 -0.15401973 -1.0831417 -0.97288924 -0.013355167 -0.04839826 0.048849065 3.4283466 3.6684783 -4.117526 5.1036167 -0.11788774 -1.0734327 -1.005234 -0.041051418 -0.048261717 0.04880012 0.00084206765 6.030518e-08 0.00023893833 0.020435674 0.0013055204 9.4264695e-05 0.0010461834 0.0007670824 1.8644009e-08 2.3957687e-09
46.79999999999998 3.4009476 3.3402116 -4.2450614 5.2438936 -0.22209801 -1.1036648 -0.93368065 -0.022333866 -0.051536083 0.051986996 3.3826506 3.3430486 -4.265293 5.0969486 -0.18593107 -1.0951514 -0.9662726 -0.048827767 -0.051644534 0.052187566 0.00033477863 8.048244e-06 0.00040932265 0.021592833 0.0013080473 7.247681e-05 0.0010622345 0.0007019268 1.1761544e-08 4.0228176e-08
47.099999999999966 3.3239253 3.0062048 -4.3822694 5.239777 -0.2913828 -1.1230481 -0.8957629 -0.032552287 -0.05514206 0.055593118 3.3159125 3.0110357 -4.407813 5.088907 -0.25522563 -1.1155001 -0.9281273 -0.058079742 -0.055040214 0.055577714 6.4204505e-05 2.3336988e-05 0.0006524801 0.022761855 0.0013073403 5.697192e-05 0.0010474523 0.00065165095 1.0372549e-08 2.3728552e-10
47.39999999999998 3.225894 2.6665573 -4.513889 5.234041 -0.3621591 -1.1412686 -0.85916036 -0.04392943 -0.05867362 0.059124816 3.2284625 2.6731348 -4.5442 5.079633 -0.32610172 -1.1346607 -0.89101094 -0.06822082 -0.058615103 0.059153017 6.5971067e-06 4.3263397e-05 0.0009187632 0.023841824 0.0013001348 4.366421e-05 0.0010144592 0.0005900714 3.424223e-09 7.9526524e-10
47.69999999999999 3.1063545 2.3216317 -4.640118 5.226517 -0.4347717 -1.1582346 -0.82390165 -0.05638878 -0.0627314 0.06318278 3.1201265 2.330295 -4.674759 5.0688777 -0.3984918 -1.1521869 -0.8555572 -0.079595454 -0.062414438 0.062955216 0.00018966828 7.505478e-05 0.0011999842 0.024850214 0.0013162302 3.6574987e-05 0.0010020739 0.0005385497 1.0046529e-07 5.178496e-08
48.0 2.9646914 1.9718307 -4.761163 5.217049 -0.5096486 -1.1737722 -0.79003197 -0.069851644 -0.06687189 0.06732346 2.9900653 1.9827955 -4.799964 5.056448 -0.47300515 -1.167997 -0.82184446 -0.09202428 -0.066536814 0.06708336 0.0006438366 0.00012022577 0.0015054956 0.025792725 0.0013427443 3.3353088e-05 0.0010120345 0.00049162586 1.1227523e-07 5.7649167e-08
48.29999999999998 2.8001468 1.6176317 -4.877236 5.2054925 -0.5873156 -1.187555 -0.75760424 -0.08423701 -0.07163297 0.07208479 2.8366315 1.6303031 -4.9206896 5.0418797 -0.55079585 -1.1821322 -0.78943217 -0.105430275 -0.070996955 0.071544 0.0013311347 0.00016056617 0.0018882235 0.026769163 0.0013336933 2.9405799e-05 0.0010130169 0.00044915453 4.0451044e-07 2.92457e-07
48.599999999999966 2.6117857 1.259645 -4.988558 5.1917157 -0.66842467 -1.1990232 -0.72668856 -0.099454194 -0.076679945 0.077132046 2.659209 1.2737885 -5.036721 5.025106 -0.63193476 -1.1940752 -0.75856906 -0.11965823 -0.07589184 0.07643747 0.0022489754 0.00020003766 0.0023197145 0.027758814 0.001331513 2.4482903e-05 0.0010163662 0.00040820314 6.2111343e-07 4.824316e-07
48.89999999999998 2.3984601 0.89871174 -5.095362 5.1756015 -0.75374573 -1.2071983 -0.6973645 -0.11540208 -0.0824996 0.08295208 2.457291 0.91456926 -5.147702 5.006413 -0.7172395 -1.2022159 -0.7292726 -0.13445525 -0.081278 0.08181993 0.0034610557 0.00025146088 0.0027394788 0.028624749 0.0013327053 2.4823834e-05 0.0010181265 0.00036302322 1.4923179e-06 1.2817703e-06
49.19999999999999 2.1587815 0.536074 -5.1978936 5.157049 -0.84411097 -1.2103866 -0.66972566 -0.13196224 -0.088827744 0.08928067 2.2283187 0.55313885 -5.25498 4.9852285 -0.8072982 -1.2053424 -0.7012557 -0.15006275 -0.0872225 0.08776553 0.004835417 0.00029120976 0.0032588649 0.029522333 0.001355181 2.5444175e-05 0.0009941424 0.00032762863 2.5768034e-06 2.2956572e-06
49.5 1.8911487 0.17367043 -5.296413 5.135977 -0.94010866 -1.2056372 -0.64386374 -0.1490028 -0.09598311 0.096436605 1.9712387 0.19180775 -5.3584356 4.9615717 -0.90248084 -1.2010279 -0.6748197 -0.16618763 -0.09372451 0.09426539 0.0064144153 0.0003289624 0.0038468137 0.030417139 0.0014158526 2.1246075e-05 0.0009582721 0.00029531817 5.1012685e-06 4.7141893e-06
49.79999999999998 1.5939546 -0.18537375 -5.391191 5.1123223 -1.0411856 -1.1879905 -0.61984485 -0.16639072 -0.103399046 0.10385315 1.6855652 -0.16588354 -5.4576206 4.9357796 -1.0028033 -1.1839529 -0.6501428 -0.18246116 -0.100513384 0.10104042 0.008392515 0.00037986838 0.0044128937 0.031167345 0.0014732003 1.6302365e-05 0.00091796485 0.00025825907 8.327045e-06 7.911441e-06
50.099999999999966 1.2662675 -0.536095 -5.482502 5.086039 -1.1433942 -1.1501513 -0.59763277 -0.18405153 -0.11030463 0.110759266 1.3695772 -0.5158684 -5.553114 4.907162 -1.1042677 -1.1483591 -0.62624586 -0.19990057 -0.10682017 0.10734831 0.01067288 0.00040911525 0.004986048 0.031996936 0.0015308842 3.2119538e-06 0.00081870897 0.00025119205 1.2141446e-05 1.1634633e-05
50.39999999999998 0.9092982 -0.8714135 -5.570597 5.0570784 -1.2364018 -1.0853057 -0.5769719 -0.20209162 -0.11418972 0.11464453 1.0240124 -0.8514106 -5.6454105 4.8760343 -1.196294 -1.089056 -0.6051507 -0.21651495 -0.11047228 0.11099112 0.013159363 0.00040011609 0.0055970396 0.032776967 0.0016086394 1.4064932e-05 0.0007940454 0.00020803232 1.3819396e-05 1.3347383e-05
50.69999999999999 0.52794987 -1.1834841 -5.6556706 5.0253534 -1.3059204 -0.99516445 -0.55733943 -0.22090833 -0.11300192 0.11345673 0.655595 -1.1647577 -5.7336636 4.8430033 -1.2699995 -1.0056343 -0.58526516 -0.23535904 -0.1100658 0.1105828 0.01629328 0.00035067613 0.0060828947 0.03325158 0.0012903081 0.00010961784 0.0007798464 0.00020882314 8.620785e-06 8.259502e-06
51.0 0.13022907 -1.4666538 -5.737834 4.990706 -1.3455515 -0.8926343 -0.53816825 -0.24105704 -0.107326865 0.10778204 0.2665492 -1.4521775 -5.8202085 4.8061028 -1.3182211 -0.9083379 -0.5653678 -0.25434223 -0.106037945 0.10656473 0.018583177 0.00020956324 0.00678557 0.03407835 0.0007469507 0.00024660362 0.0007398164 0.00017649627 1.6613164e-06 1.4818512e-06
51.29999999999998 -0.2757422 -1.7191572 -5.817132 4.952905 -1.3609236 -0.7907215 -0.5191413 -0.26295227 -0.099832274 0.10028807 -0.1311037 -1.7089627 -5.9026804 4.76699 -1.3418732 -0.8086472 -0.5460786 -0.27452248 -0.09959065 0.10012753 0.020920299 0.00010392864 0.007318529 0.034564383 0.00036292075 0.00032133213 0.00072561845 0.00013386988 5.838135e-08 2.577234e-08
51.599999999999966 -0.68403727 -1.9420484 -5.8935843 4.9116774 -1.3610433 -0.69521993 -0.5002248 -0.28675115 -0.092201956 0.09265841 -0.53443944 -1.937104 -5.9829597 4.7242093 -1.3489779 -0.7133762 -0.5255477 -0.29706988 -0.09255628 0.09308286 0.022379508 2.4447523e-05 0.007987979 0.03514427 0.00014557413 0.00032965088 0.00064124697 0.00010647611 1.2554781e-07 1.801596e-07
51.89999999999998 -1.091073 -2.1373777 -5.9672155 4.8667374 -1.3525283 -0.6069758 -0.48152304 -0.31244764 -0.0851744 0.08563139 -0.938334 -2.1374538 -6.0598373 4.6779823 -1.346759 -0.6244585 -0.50519246 -0.32174835 -0.08580932 0.086315215 0.023329217 5.784443e-09 0.008578799 0.035628464 3.3285654e-05 0.00030564473 0.0005602415 8.650318e-05 4.0312796e-07 4.6761218e-07
52.19999999999999 -1.4948391 -2.3071866 -6.038068 4.8178062 -1.3392454 -0.5250832 -0.46317366 -0.33997178 -0.07880598 0.079263434 -1.3403425 -2.3119323 -6.1334887 4.6281443 -1.3380753 -0.5418657 -0.48587376 -0.3480152 -0.079626635 0.08010928 0.023869185 2.2521876e-05 0.009105137 0.035971668 1.3692706e-06 0.00028165305 0.0005152946 6.469642e-05 6.734691e-07 7.154614e-07
52.5 -1.8942217 -2.4531984 -6.106204 4.764615 -1.3233049 -0.44832814 -0.44530725 -0.36924055 -0.07311251 0.07357032 -1.7395141 -2.4624164 -6.204321 4.574212 -1.3260158 -0.4636802 -0.4669306 -0.37606156 -0.07397439 0.07443663 0.023934426 8.497111e-05 0.009626921 0.036253296 7.3491874e-06 0.00023568606 0.00046756899 4.652613e-05 7.428426e-07 7.504909e-07
52.79999999999998 -2.288593 -2.5767908 -6.171705 4.7069087 -1.305838 -0.37562215 -0.42803854 -0.40017566 -0.06794146 0.06839956 -2.1352088 -2.5902903 -6.2726297 4.515796 -1.3116764 -0.38954628 -0.448272 -0.4058038 -0.06882228 0.06926747 0.023526715 0.00018223646 0.010185849 0.036523994 3.4086846e-05 0.00019388118 0.00040939258 3.1675947e-05 7.758483e-07 7.53256e-07
53.099999999999966 -2.6775858 -2.6790469 -6.234668 4.6444426 -1.2874469 -0.30608466 -0.4114667 -0.4327109 -0.06323997 0.06369832 -2.5264623 -2.69652 -6.3383083 4.4527764 -1.295654 -0.31905246 -0.43028635 -0.4372351 -0.064066276 0.06449872 0.022838319 0.00030531344 0.010741365 0.036735903 6.735817e-05 0.00016816371 0.0003541796 2.0468397e-05 6.827827e-07 6.406417e-07
53.39999999999998 -3.060969 -2.7608128 -6.2952037 4.5769796 -1.2684423 -0.23902181 -0.3956794 -0.46679288 -0.058889247 0.05934781 -2.9129672 -2.7821462 -6.401679 4.3848915 -1.2784191 -0.25149524 -0.4135934 -0.47015095 -0.059657156 0.06008043 0.021904565 0.00045511636 0.011337001 0.03689785 9.9537814e-05 0.00015558656 0.0003209113 1.1276607e-05 5.896842e-07 5.3673654e-07
53.69999999999999 -3.4385815 -2.8227494 -6.3534365 4.5042915 -1.2489733 -0.17388771 -0.3807566 -0.502382 -0.054851647 0.05531039 -3.2944705 -2.8479798 -6.4629984 4.311815 -1.2604249 -0.18585205 -0.39791402 -0.5045905 -0.055525728 0.055946283 0.020767957 0.0006365735 0.012003815 0.0370473 0.00013113918 0.00014314534 0.0002943776 4.8776087e-06 4.5438398e-07 4.0435884e-07
54.0 -3.8102915 -2.8653696 -6.409501 4.426154 -1.2290936 -0.11024766 -0.36677435 -0.53945094 -0.05102201 0.051480915 -3.6706512 -2.8944438 -6.522152 4.2333612 -1.2422589 -0.1218274 -0.38294637 -0.5405636 -0.051624987 0.052046645 0.019499423 0.00084530865 0.012690219 0.0371691 0.00017332657 0.00013409049 0.0002615343 1.2379676e-06 3.6357943e-07 3.2005048e-07
54.29999999999998 -4.175976 -2.889069 -6.463545 4.342346 -1.2088015 -0.047749273 -0.35380805 -0.5779853 -0.04740488 0.04786393 -4.041423 -2.9219992 -6.5792933 4.1492853 -1.2237078 -0.059149977 -0.36887038 -0.57810557 -0.047899265 0.048325136 0.018104497 0.0010843938 0.013397694 0.0372725 0.0002221974 0.00012997603 0.00022687385 1.4467801e-08 2.4441482e-07 2.1271083e-07
54.599999999999966 -4.535505 -2.8941467 -6.5157256 4.252649 -1.1880583 0.013899396 -0.34193608 -0.617982 -0.043901376 0.044360563 -4.406004 -2.9306672 -6.634221 4.0594797 -1.2047563 0.00239864 -0.35580665 -0.617653 -0.04428647 0.044720083 0.016770475 0.0013337455 0.014041175 0.037314307 0.0002788233 0.00013226739 0.00019239263 1.08213385e-07 1.4829773e-07 1.2925486e-07
54.89999999999998 -4.8887334 -2.8808198 -6.566214 4.1568413 -1.1668005 0.074946284 -0.33124286 -0.65945 -0.040523924 0.040983237 -4.76412 -2.9205377 -6.6864786 3.9638586 -1.1857725 0.06302038 -0.34323746 -0.6585108 -0.040764704 0.041209094 0.015528471 0.0015775126 0.014463557 0.037242312 0.00035993828 0.00014222723 0.00014387043 8.820786e-07 5.7975207e-08 5.101134e-08
55.19999999999999 -5.235495 -2.8492367 -6.615194 4.054702 -1.1449437 0.13560729 -0.3218226 -0.70240897 -0.03719586 0.037655298 -5.1162844 -2.892093 -6.7367067 3.861988 -1.1661257 0.12389481 -0.3319998 -0.70119405 -0.03730655 0.037754033 0.0142111955 0.0018366553 0.014765383 0.037138585 0.00044867463 0.00013718211 0.0001035753 1.4760342e-06 1.2252177e-08 9.748619e-09
55.5 -5.5755944 -2.7994843 -6.662864 3.9460046 -1.122384 0.19607529 -0.31378335 -0.7468892 -0.033782195 0.034241762 -5.46233 -2.8453934 -6.7852993 3.7537045 -1.1455288 0.18447874 -0.32263014 -0.7451179 -0.033906486 0.034354664 0.01282886 0.0021076514 0.014990352 0.03697932 0.00053568365 0.00013447987 7.8265686e-05 3.1374018e-06 1.544815e-08 1.2746946e-08
55.79999999999998 -5.908802 -2.7315938 -6.709442 3.8305178 -1.0990005 0.25652808 -0.3072511 -0.79293406 -0.030586626 0.031046307 -5.8021975 -2.7806728 -6.83274 3.6387467 -1.1238416 0.24472784 -0.31509432 -0.7902211 -0.030540366 0.030987866 0.011364535 0.0024087424 0.015202321 0.03677613 0.0006170847 0.00013924576 6.15162e-05 7.360179e-06 2.1400481e-09 3.4152912e-09
56.099999999999966 -6.2348485 -2.645545 -6.755164 3.7080033 -1.0746444 0.3171309 -0.30237666 -0.84059376 -0.027378764 0.027838558 -6.135969 -2.6981065 -6.87955 3.516718 -1.1016487 0.30534613 -0.30851105 -0.8372048 -0.027144918 0.027589621 0.009777123 0.0027627135 0.015471836 0.036590092 0.00072922907 0.00013888061 3.763075e-05 1.1484923e-05 5.4683852e-08 6.19696e-08
56.39999999999998 -6.5534163 -2.5412693 -6.800293 3.5782142 -1.0491378 0.37804064 -0.29934224 -0.88992757 -0.023947543 0.024407467 -6.463398 -2.597637 -6.9258556 3.3873856 -1.0783306 0.36598432 -0.30344793 -0.88568366 -0.023703352 0.024143856 0.00810329 0.0031773103 0.015765984 0.03641554 0.0008522199 0.00014535488 1.6856668e-05 1.8010775e-05 5.96292e-08 6.949068e-08
56.69999999999999 -6.864127 -2.4186518 -6.8451214 3.4408941 -1.0222682 0.43940988 -0.29837063 -0.941005 -0.020588012 0.021048062 -6.783499 -2.4787328 -6.9714622 3.2506654 -1.0540792 0.42741525 -0.30029026 -0.93639517 -0.020088552 0.020523082 0.006500938 0.0036097271 0.015962014 0.03618696 0.0010119396 0.00014387115 3.6849685e-06 2.1250471e-05 2.4946112e-07 2.7560304e-07
57.0 -7.1665325 -2.277533 -6.8899794 3.2957768 -0.99376965 0.501381 -0.29973793 -0.993895 -0.016986728 0.017446922 -7.096224 -2.341407 -7.0168753 3.1060803 -1.0281947 0.489505 -0.29935002 -0.9891181 -0.01641744 0.016848076 0.004943311 0.0040798886 0.016102571 0.03598478 0.001185082 0.00014103907 1.5047186e-07 2.2818725e-05 3.2408846e-07 3.5861655e-07
57.29999999999998 -7.4600954 -2.1177127 -6.935244 3.1425846 -0.96331453 0.5640876 -0.30378965 -1.0486676 -0.013361166 0.013821507 -7.4010773 -2.1855462 -7.062461 2.9534228 -1.000207 0.55180883 -0.30110523 -1.0434164 -0.01260313 0.013029616 0.0034831404 0.0046013733 0.016184118 0.035782177 0.0013610502 0.00015076881 7.2060807e-06 2.7574779e-05 5.7461864e-07 6.270906e-07
57.599999999999966 -7.7441654 -1.9389536 -6.9813504 2.9810314 -0.93048674 0.6276403 -0.31096238 -1.1053752 -0.009452805 0.009913315 -7.6970463 -2.010896 -7.108471 2.7925584 -0.9694902 0.61444056 -0.30642673 -1.099329 -0.008618165 0.00904116 0.0022202134 0.0051756985 0.01615962 0.035522066 0.0015212677 0.00017423331 2.0572077e-05 3.6556245e-05 6.966241e-07 7.6065385e-07
57.89999999999998 -8.017952 -1.7409905 -7.0288086 2.810825 -0.8947568 0.69211376 -0.3218134 -1.1640402 -0.0054209777 0.0058816685 -7.9829826 -1.8171198 -7.155321 2.6232176 -0.9356077 0.67825794 -0.31576055 -1.157648 -0.0044080988 0.004830841 0.001222854 0.005795673 0.01600542 0.035196584 0.0016687942 0.0001919836 3.6637015e-05 4.0860737e-05 1.0259238e-06 1.1042385e-06
58.19999999999999 -8.280481 -1.5235472 -7.078224 2.6316762 -0.8554406 0.7575087 -0.33705866 -1.2246138 -0.0010540237 0.0015149262 -8.257898 -1.6038945 -7.2037 2.4450479 -0.8979045 0.74340504 -0.3298132 -1.2184005 9.179488e-05 0.00033309683 0.00050999224 0.0064556887 0.015744198 0.034830138 0.0018031826 0.00019891297 5.249656e-05 3.8605187e-05 1.3129003e-06 1.3967207e-06
58.5 -8.530545 -1.2863662 -7.1303253 2.443311 -0.8116517 0.8236975 -0.3576236 -1.2869208 0.0035358253 -0.0030746888 -8.520766 -1.3710299 -7.254524 2.2577224 -0.85547936 0.80936825 -0.34952974 -1.2809094 0.0048674196 -0.00443957 9.562838e-05 0.0071679302 0.01542537 0.03444313 0.0019208632 0.00020532754 6.551063e-05 3.613653e-05 1.7731434e-06 1.8629006e-06
58.79999999999998 -8.766629 -1.0292646 -7.1859994 2.245501 -0.7622401 0.8903131 -0.38470048 -1.3505464 0.008522829 -0.0080614155 -8.770552 -1.1185551 -7.308812 2.0608883 -0.80845845 0.8747841 -0.37460175 -1.3442318 0.00997299 -0.00954112 1.538571e-05 0.007972794 0.015082971 0.03408187 0.0021361345 0.00024114913 0.00010198426 3.9873114e-05 2.1029655e-06 2.1895264e-06
59.099999999999966 -8.986826 -0.7522326 -7.2463374 2.038111 -0.705737 0.9565668 -0.41980362 -1.4146526 0.013768297 -0.013306578 -9.0050745 -0.8464582 -7.3674135 1.8546324 -0.7542343 0.9396972 -0.40810946 -1.4079572 0.0153868385 -0.014947761 0.00033300987 0.008878461 0.014659423 0.033664394 0.00235199 0.00028458357 0.00013675346 4.4828244e-05 2.6196774e-06 2.6934822e-06
59.39999999999998 -9.188738 -0.45560902 -7.3126802 1.8211882 -0.6403468 1.0209239 -0.4647681 -1.4776523 0.019392848 -0.018930778 -9.221223 -0.55456305 -7.4315376 1.638988 -0.6902089 1.0048299 -0.4526651 -1.472564 0.021240808 -0.02078674 0.0010552758 0.009791899 0.014127078 0.03319691 0.0024862278 0.00025901585 0.00014648311 2.5891095e-05 3.4149564e-06 3.4445948e-06
59.69999999999999 -9.369407 -0.14037812 -7.3866563 1.5951103 -0.5641095 1.0806155 -0.5215764 -1.53672 0.025078118 -0.024615688 -9.417204 -0.2443285 -7.503894 1.4140363 -0.6147759 1.0642378 -0.50996226 -1.5321717 0.026831694 -0.026357628 0.0022845727 0.010805681 0.013744648 0.032787804 0.0025670833 0.00026822864 0.00013488834 2.0687135e-05 3.075029e-06 3.0343556e-06


==> graphs/double_pendulum/double_results_test_2.txt <==
tspan qx1_real qy1_real qx2_real qy2_real px1_real py1_real px2_real py2_real s1_real s2_real qx1_net qy1_net qx2_net qy2_net px1_net py1_net px2_net py2_net s1_net s2_net qx1_error qy1_error qx2_error qy2_error px1_error py1_error px2_error py2_error s1_error s2_error 
0.0 4.353992 4.7753334 1.7863111 4.4874754 -0.60141253 1.372408 1.4550937 -0.17260677 0.0097146565 -0.009355415 4.353992 4.7753334 1.7863111 4.4874754 -0.60141253 1.372408 1.4550937 -0.17260677 0.0097146565 -0.009355415 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
0.29999999999999716 4.1600256 5.1820884 2.0102608 4.462798 -0.69169694 1.3392915 1.5309004 -0.15642248 0.01658543 -0.016225662 4.160891 5.1824856 2.0110617 4.463083 -0.6919862 1.3389971 1.5308937 -0.15636921 0.016517885 -0.01618179 7.4902005e-07 1.5777209e-07 6.4135753e-07 8.1038024e-08 8.367212e-08 8.6628816e-08 4.456524e-11 2.8378688e-09 4.5623407e-09 1.9248176e-09
0.5999999999999943 3.9396796 5.5760994 2.2453763 4.441977 -0.7772782 1.2874483 1.6039764 -0.12118895 0.02243072 -0.022070574 3.9414272 5.5766478 2.2467446 4.4425154 -0.7780454 1.2875081 1.6035366 -0.12162931 0.02241218 -0.022085086 3.0541344e-06 3.0070169e-07 1.8722017e-06 2.898198e-07 5.886434e-07 3.5811922e-09 1.9339156e-07 1.9391615e-07 3.4369108e-10 2.1059432e-10
0.8999999999999915 3.695616 5.9513903 2.4905944 4.428035 -0.84981185 1.2144907 1.6655953 -0.06470992 0.025743159 -0.025382891 3.6975749 5.952276 2.4923785 4.4288054 -0.8505837 1.2138442 1.6648043 -0.06441628 0.025716417 -0.025395192 3.8370817e-06 7.849312e-07 3.1829636e-06 5.9377635e-07 5.95707e-07 4.17926e-07 6.2560764e-07 8.622141e-08 7.151344e-10 1.5131235e-10
1.1999999999999886 3.4330273 6.3021226 2.7435236 4.4238763 -0.9007798 1.1237262 1.706796 0.009265503 0.02538186 -0.025021588 3.4346015 6.303184 2.745568 4.424815 -0.9010664 1.1237551 1.7058203 0.00945431 0.025701411 -0.02538377 2.4783508e-06 1.1266538e-06 4.179732e-06 8.815189e-07 8.216176e-08 8.322445e-10 9.520452e-07 3.5648092e-08 1.02113276e-07 1.3117582e-07
1.5 3.158873 6.6242385 3.0008297 4.4314466 -0.9269153 1.0237119 1.723952 0.091671586 0.02274386 -0.022383513 3.1614854 6.625865 3.0033004 4.4329023 -0.9271089 1.0240076 1.7226734 0.091801226 0.02258104 -0.022246473 6.824385e-06 2.6454748e-06 6.1045153e-06 2.1193066e-06 3.7479367e-08 8.740244e-08 1.6349172e-06 1.6806556e-08 2.6510158e-08 1.8780069e-08
1.7999999999999972 2.8801272 6.9162464 3.259131 4.451344 -0.93139064 0.92300695 1.7200643 0.17362484 0.017782744 -0.017422123 2.8815403 6.917618 3.26092 4.452501 -0.9309796 0.92297035 1.7183146 0.17357007 0.017979242 -0.017667629 1.996871e-06 1.8806932e-06 3.2008538e-06 1.3382023e-06 1.6894865e-07 1.3393588e-09 3.0612218e-06 3.0004834e-09 3.8611418e-08 6.0273166e-08
2.0999999999999943 2.6024113 7.178695 3.5157065 4.4831142 -0.92004794 0.82665175 1.7009428 0.24998172 0.013226452 -0.012865602 2.6041975 7.1801376 3.5174742 4.484359 -0.9193598 0.8261883 1.6991029 0.24999669 0.013015788 -0.0126976 3.1906247e-06 2.0806112e-06 3.1245347e-06 1.5488922e-06 4.7353063e-07 2.1476376e-07 3.3851443e-06 2.242706e-10 4.437942e-08 2.8224743e-08
2.3999999999999915 2.3296878 7.413156 3.7686658 4.5257907 -0.8981092 0.73642254 1.6718473 0.3190376 0.008204498 -0.007843367 2.3323603 7.414837 3.7706714 4.5272408 -0.89756966 0.73605025 1.6703459 0.31894404 0.008290488 -0.007954635 7.1419026e-06 2.82526e-06 4.0223395e-06 2.1026792e-06 2.9110475e-07 1.386003e-07 2.2543252e-06 8.751507e-09 7.3942705e-09 1.2380546e-08
2.6999999999999886 2.0645792 7.6214833 4.0167937 4.5782795 -0.86928105 0.6524235 1.6365236 0.3808123 0.0042604334 -0.0038991293 2.0672092 7.622918 4.018387 4.5795517 -0.86810625 0.6518081 1.6344148 0.38070294 0.0040103123 -0.0036683045 6.9168755e-06 2.0586597e-06 2.5380089e-06 1.6184968e-06 1.3801728e-06 3.7873926e-07 4.4470894e-06 1.1956268e-08 6.2560574e-08 5.3280093e-08
3.0 1.8087952 7.805462 4.2593365 4.6395416 -0.835946 0.5741004 1.5973827 0.4360119 0.00016229655 0.00019919398 1.8116856 7.8066235 4.2605786 4.64072 -0.8344141 0.573065 1.5949421 0.436043 0.00021232665 0.00013153628 8.3541145e-06 1.3492572e-06 1.5429634e-06 1.3883075e-06 2.3467144e-06 1.0720372e-06 5.956391e-06 9.66204e-10 2.5030105e-09 4.577565e-09
3.299999999999997 1.56346 7.966691 4.4958367 4.7086515 -0.79962146 0.5007608 1.5559496 0.4854582 -0.0029401768 0.0033017742 1.5671637 7.9677496 4.4970007 4.709936 -0.7977977 0.49990308 1.5531625 0.48524812 -0.0031776614 0.0035204291 1.3717493e-05 1.1205884e-06 1.3548017e-06 1.6501954e-06 3.3261842e-06 7.3566787e-07 7.768e-06 4.4132165e-08 5.639898e-08 4.781e-08
3.5999999999999943 1.3293289 8.106566 4.72602 4.7848067 -0.76125264 0.4317407 1.5131642 0.5299386 -0.0061777905 0.0065395045 1.3347644 8.107921 4.727623 4.786405 -0.75938296 0.4309861 1.5100551 0.5297818 -0.0061355755 0.006479077 2.9544299e-05 1.8339051e-06 2.5700147e-06 2.5547488e-06 3.4956977e-06 5.694133e-07 9.666487e-06 2.4573765e-08 1.7821054e-09 3.651479e-09
3.8999999999999915 1.1069224 8.226297 4.9497294 4.8673105 -0.72145784 0.36647084 1.4696264 0.5701159 -0.008628018 0.008989799 1.1131914 8.227506 4.9511623 4.8689213 -0.71945095 0.3654297 1.4665488 0.5701288 -0.008806802 0.009151194 3.930009e-05 1.4600018e-06 2.05319e-06 2.5945346e-06 4.027601e-06 1.0839811e-06 9.471783e-06 1.6575541e-10 3.1963765e-08 2.6048477e-08
4.199999999999989 0.8966092 8.32694 5.166879 4.9555607 -0.6806301 0.30447483 1.4257051 0.6065518 -0.011218474 0.011580329 0.90377367 8.32787 5.168168 4.9571805 -0.6783278 0.30295622 1.422553 0.60689783 -0.011191502 0.011538826 5.132975e-05 8.663628e-07 1.6612396e-06 2.6238033e-06 5.3005347e-06 2.3061677e-06 9.935937e-06 1.1971943e-07 7.2749057e-10 1.7225371e-09
4.5 0.6986585 8.409415 5.37743 5.0490294 -0.639041 0.24536124 1.3816409 0.6396984 -0.013202024 0.013563923 0.7068522 8.410093 5.378459 5.05071 -0.6368154 0.24385168 1.3785578 0.64029706 -0.01331462 0.013663661 6.713626e-05 4.5976867e-07 1.058871e-06 2.82526e-06 4.953197e-06 2.2787779e-06 9.505567e-06 3.5840463e-07 1.2677852e-08 9.947694e-09
4.799999999999997 0.5132722 8.474541 5.581372 5.1472516 -0.59686774 0.18880849 1.3375783 0.66993123 -0.015241602 0.015603547 0.52210194 8.474857 5.5818233 5.148899 -0.5947538 0.1874666 1.334455 0.6707543 -0.015238881 0.015589306 7.796383e-05 1.00248144e-07 2.0391076e-07 2.7141652e-06 4.4687354e-06 1.8006402e-06 9.754899e-06 6.7746157e-07 7.405607e-12 2.0280191e-10
5.09999999999998 0.34060612 8.523045 5.778711 5.249813 -0.55423945 0.13455088 1.293612 0.6975531 -0.016928857 0.017290834 0.35017174 8.523088 5.778776 5.2515416 -0.5522886 0.13317096 1.2904527 0.69863653 -0.017015139 0.01736742 9.150112e-05 1.9244908e-09 4.2675765e-09 2.9878322e-06 3.805855e-06 1.9041848e-06 9.9810795e-06 1.1738284e-06 7.4444886e-09 5.865474e-09
5.399999999999977 0.18078361 8.555582 5.969466 5.3563404 -0.51124394 0.082368605 1.2497946 0.7228147 -0.018683068 0.01904508 0.19117111 8.555364 5.969325 5.3582606 -0.50940454 0.08074902 1.2465619 0.724143 -0.018664785 0.019017966 0.00010790006 4.769481e-08 1.9921572e-08 3.6872573e-06 3.3833899e-06 2.623055e-06 1.04504625e-05 1.7645114e-06 3.342946e-10 7.350965e-10
5.699999999999989 0.033904675 8.572749 6.1536627 5.4664955 -0.467949 0.032077067 1.206159 0.7459197 -0.020228904 0.020590942 0.045155108 8.572299 6.1532674 5.4687486 -0.46619552 0.030392066 1.2030631 0.7475405 -0.020169472 0.020518446 0.00012657224 2.0262087e-07 1.5626051e-07 5.076259e-06 3.0746894e-06 2.8392283e-06 9.584382e-06 2.6268938e-06 3.5320935e-09 5.255672e-09
5.999999999999986 -0.09994833 8.575089 6.331329 5.5799675 -0.42440438 -0.01647873 1.16272 0.76703644 -0.021646092 0.02200815 -0.088045835 8.5742235 6.3304634 5.5825114 -0.42284012 -0.018247 1.1596737 0.7690716 -0.02158723 0.021935586 0.00014166941 7.4984564e-07 7.4902005e-07 6.4715605e-06 2.4469227e-06 3.1267805e-06 9.279786e-06 4.141799e-06 3.4646703e-09 5.2656692e-09
6.299999999999983 -0.22070643 8.563103 6.502494 5.696468 -0.38064963 -0.063430004 1.1194832 0.78630316 -0.02299601 0.023358092 -0.20813888 8.561768 6.5012608 5.6993675 -0.37936628 -0.06519027 1.1164931 0.7887683 -0.022931654 0.023282485 0.00015794332 1.7826096e-06 1.5205378e-06 8.407951e-06 1.6469811e-06 3.0985389e-06 8.940857e-06 6.0768607e-06 4.1417274e-09 5.7163625e-09
6.59999999999998 -0.32831156 8.537254 6.667189 5.815728 -0.3367178 -0.108889185 1.0764481 0.80383307 -0.02423733 0.024599427 -0.31593525 8.534943 6.665034 5.818718 -0.3356965 -0.1107138 1.0733254 0.8064048 -0.02417277 0.024528412 0.00015317301 5.343987e-06 4.645335e-06 8.938719e-06 1.043106e-06 3.3292285e-06 9.751177e-06 6.613958e-06 4.1679007e-09 5.04316e-09
6.899999999999977 -0.42271483 8.497978 6.8254433 5.9374943 -0.2926374 -0.15295216 1.03361 0.81971884 -0.025506537 0.025868652 -0.4103099 8.494792 6.8225665 5.9406915 -0.29157862 -0.15489128 1.0302632 0.82254446 -0.025381887 0.025745284 0.000153882 1.0152035e-05 8.27574e-06 1.0222044e-05 1.1210301e-06 3.7601783e-06 1.1201076e-05 7.984116e-06 1.5537642e-08 1.5219806e-08
7.199999999999989 -0.5038759 8.445681 6.9772863 6.061526 -0.24843642 -0.19570282 0.99096394 0.8340351 -0.026623882 0.02698601 -0.4914018 8.4415455 6.9736857 6.0649595 -0.2471854 -0.1978687 0.9873178 0.8371273 -0.026548257 0.02692167 0.00015560366 1.7099315e-05 1.2964301e-05 1.17903255e-05 1.5650685e-06 4.6910527e-06 1.3294303e-05 9.5618825e-06 5.7191794e-09 4.13957e-09
7.499999999999986 -0.5717625 8.380743 7.1227465 6.1875916 -0.2041408 -0.23721288 0.94850314 0.84684217 -0.027797468 0.028159613 -0.55888355 8.375703 7.11856 6.191393 -0.20257096 -0.23967004 0.94454706 0.8502865 -0.027674608 0.028058661 0.00016586747 2.54033e-05 1.7527873e-05 1.445023e-05 2.4643894e-06 6.0376196e-06 1.5650565e-05 1.1863299e-05 1.5094598e-08 1.0191234e-08
7.799999999999983 -0.6263505 8.303529 7.261851 6.315469 -0.15977946 -0.2775462 0.90622354 0.85818684 -0.028858861 0.029221019 -0.6126075 8.297677 7.257263 6.3198295 -0.15785933 -0.28029236 0.90202415 0.86203825 -0.02877222 0.029165367 0.00018887123 3.4242927e-05 2.1046535e-05 1.9015493e-05 3.686914e-06 7.541421e-06 1.763484e-05 1.48333875e-05 7.506652e-09 3.0971576e-09
8.099999999999966 -0.6676248 8.214383 7.3946266 6.444941 -0.11538209 -0.31675783 0.8641209 0.86810505 -0.029976184 0.030338354 -0.6527313 8.207713 7.389719 6.4499884 -0.11315106 -0.31971988 0.85977507 0.8723142 -0.029855166 0.030255038 0.00022181551 4.4488876e-05 2.4084617e-05 2.5475452e-05 4.977502e-06 8.773757e-06 1.8886276e-05 1.7717035e-05 1.46453365e-08 6.9415753e-09
8.399999999999977 -0.6955796 8.113635 7.5211005 6.5757957 -0.070983365 -0.35489768 0.8221953 0.87662286 -0.03101416 0.031376343 -0.67939055 8.106092 7.5158825 6.5816016 -0.06847352 -0.3580522 0.8177384 0.88114905 -0.030926902 0.03133163 0.00026208497 5.6890967e-05 2.7227827e-05 3.370928e-05 6.2993336e-06 9.9509725e-06 1.9863759e-05 2.0486468e-05 7.613867e-09 1.9994009e-09
8.699999999999989 -0.7102203 8.001599 7.641299 6.7078238 -0.02662141 -0.39200947 0.7804484 0.88375765 -0.032109827 0.032472026 -0.69260085 7.9931765 7.635803 6.7144737 -0.023875266 -0.3952775 0.7759017 0.88855755 -0.03199789 0.032407396 0.00031044436 7.094443e-05 3.020105e-05 4.4222114e-05 7.5413086e-06 1.0680042e-05 2.0672498e-05 2.3039063e-05 1.2530009e-08 4.177045e-09
9.0 -0.7115647 7.8785777 7.7552485 6.84082 0.017658629 -0.4281337 0.7388868 0.88951933 -0.033154495 0.0335167 -0.6924974 7.8692408 7.7494287 6.848356 0.020574823 -0.43143642 0.73424613 0.8945637 -0.03307443 0.033488173 0.0003635637 8.71786e-05 3.3870045e-05 5.6790308e-05 8.50419e-06 1.090798e-05 2.1535529e-05 2.5445377e-05 6.410234e-09 8.1386237e-10
9.299999999999983 -0.6996451 7.7448616 7.8629794 6.974577 0.061805435 -0.46330675 0.6975203 0.8939113 -0.034261994 0.034624215 -0.6792625 7.7345 7.856702 6.982989 0.06491235 -0.46671855 0.69268584 0.8992593 -0.034156747 0.034574546 0.0004154497 0.000107364234 3.9407776e-05 7.07598e-05 9.6529175e-06 1.1640377e-05 2.3372131e-05 2.8601391e-05 1.107691e-08 2.467039e-09
9.599999999999966 -0.67451054 7.600731 7.9645205 7.10889 0.1057582 -0.49756378 0.65636474 0.896931 -0.035340093 0.03570233 -0.6531576 7.5890675 7.95745 7.1180463 0.109125614 -0.5011037 0.65123874 0.90253174 -0.035254948 0.035674848 0.00045594835 0.00013603576 4.9992555e-05 8.3836494e-05 1.1339494e-05 1.2531033e-05 2.627587e-05 3.1368407e-05 7.249711e-09 7.55231e-10
9.899999999999977 -0.6362298 7.446456 8.059906 7.2435527 0.14944685 -0.53093755 0.61544037 0.89857113 -0.036492016 0.036854267 -0.614102 7.433359 8.051747 7.253385 0.15302694 -0.5344078 0.6100316 0.90432084 -0.036391377 0.036811456 0.0004896399 0.00017152642 6.656412e-05 9.6675736e-05 1.2817069e-05 1.2042579e-05 2.9254727e-05 3.3059077e-05 1.0128152e-08 1.8327848e-09
10.199999999999989 -0.5848945 7.282296 8.149172 7.3783574 0.19278866 -0.5634615 0.5747744 0.8988204 -0.037639216 0.038001478 -0.5618596 7.2678432 8.139896 7.3889465 0.1965146 -0.56673986 0.56918496 0.90471244 -0.037573405 0.037994538 0.00053060526 0.00020888732 8.603372e-05 0.00011212952 1.3882674e-05 1.0747741e-05 3.1241678e-05 3.4716115e-05 4.331085e-09 4.8166596e-11
10.5 -0.520623 7.1085014 8.23236 7.5130935 0.23568782 -0.59516865 0.5343998 0.8976645 -0.038864505 0.039226785 -0.49605978 7.092987 8.222329 7.5246596 0.23972023 -0.59850985 0.52844673 0.9039445 -0.03879143 0.03921314 0.0006033534 0.0002406958 0.00010061587 0.0001337761 1.6260276e-05 1.1163604e-05 3.5439083e-05 3.9438462e-05 5.3399987e-09 1.8620618e-10
10.799999999999983 -0.44356504 6.925312 8.309517 7.64755 0.2780319 -0.62609446 0.49435756 0.895087 -0.040110376 0.04047267 -0.41760683 6.9086285 8.298528 7.6600485 0.28234148 -0.6294087 0.4881016 0.9014473 -0.040065203 0.040489014 0.0006738287 0.0002783418 0.00012076228 0.00015620947 1.8572606e-05 1.0984298e-05 3.913697e-05 4.045332e-05 2.0405881e-09 2.6708868e-10
11.099999999999966 -0.3539067 6.7329564 8.380696 7.781512 0.3196905 -0.65627605 0.45469567 0.8910709 -0.041445136 0.041807454 -0.32653356 6.7150593 8.368678 7.794912 0.32430848 -0.65958965 0.448155 0.8973857 -0.04140176 0.041828237 0.00074928853 0.00032030724 0.00014443722 0.00017956209 2.1325823e-05 1.0979952e-05 4.278057e-05 3.9876875e-05 1.8815884e-09 4.3194948e-10
11.399999999999977 -0.25187638 6.531652 8.445958 7.914762 0.3605116 -0.6857546 0.41547072 0.8855994 -0.042827908 0.043190245 -0.22298461 6.5124702 8.432896 7.92903 0.36556205 -0.6891991 0.40858895 0.89188826 -0.042809792 0.043238543 0.00083473447 0.00036793872 0.00017062831 0.00020357358 2.5507052e-05 1.1864531e-05 4.7358808e-05 3.9550087e-05 3.2819258e-10 2.3327345e-09
11.699999999999989 -0.13775176 6.3216023 8.505375 8.047081 0.40031913 -0.71457493 0.37674725 0.8786577 -0.044307426 0.04466979 -0.10723418 6.301049 8.491249 8.062189 0.4057463 -0.7180321 0.3695656 0.8849406 -0.0442965 0.044728044 0.0009313226 0.00042243043 0.0001995389 0.00022825494 2.94543e-05 1.1952153e-05 5.157602e-05 3.9475155e-05 1.1938352e-10 3.393772e-09
12.0 -0.01186756 6.1029983 8.559026 8.178248 0.4389089 -0.74278665 0.33859864 0.8702347 -0.045856375 0.046218764 0.020294309 6.0809937 8.543791 8.1941185 0.44451264 -0.74623287 0.3310529 0.87641907 -0.045870703 0.04630507 0.0010343859 0.0004842026 0.00023210362 0.0002518599 3.1401796e-05 1.1876442e-05 5.6938185e-05 3.8246057e-05 2.052763e-10 7.448989e-09
12.299999999999983 0.12537561 5.8760138 8.607003 8.308041 0.47604558 -0.7704434 0.301106 0.8603248 -0.04752544 0.04788786 0.15850246 5.8521347 8.589991 8.324328 0.48189524 -0.7739592 0.29302555 0.86610734 -0.047560718 0.047997046 0.0010973879 0.0005702091 0.00028942843 0.00026529256 3.4218516e-05 1.2361128e-05 6.5293716e-05 3.3437824e-05 1.2445724e-09 1.1921262e-08
12.599999999999966 0.27350113 5.6408067 8.649413 8.436234 0.51145786 -0.79760236 0.2643584 0.8489295 -0.04927951 0.049641967 0.30782083 5.6151056 8.630651 8.452934 0.51754487 -0.80113345 0.25588846 0.85428476 -0.04936867 0.049806487 0.0011778417 0.00066054374 0.00035199896 0.00027888303 3.705163e-05 1.2468656e-05 7.173987e-05 2.8678583e-05 7.949037e-09 2.7066829e-08
12.899999999999977 0.4319451 5.397518 8.686375 8.562609 0.5448352 -0.82432115 0.22845101 0.83605987 -0.051158924 0.051521417 0.46810097 5.370305 8.666308 8.579903 0.5508524 -0.8278677 0.21987039 0.84109366 -0.05128182 0.051721238 0.0013072477 0.0007405526 0.00040265484 0.00029908 3.6206795e-05 1.2577917e-05 7.3627125e-05 2.5339052e-05 1.5103753e-08 3.992837e-08
13.199999999999989 0.60004383 5.146272 8.7180195 8.686943 0.5758231 -0.8506535 0.19348402 0.8217382 -0.053149823 0.05351236 0.6379843 5.1173525 8.696724 8.704752 0.5816276 -0.85450494 0.1848889 0.8266232 -0.053302906 0.0537447 0.0014394772 0.00083634886 0.00045350034 0.00031715742 3.3691977e-05 1.48333875e-05 7.387615e-05 2.38634e-05 2.3434513e-08 5.3981367e-08
13.5 0.7770204 4.887178 8.744497 8.809024 0.60402036 -0.8766416 0.15955994 0.8059998 -0.05525017 0.055612758 0.81642073 4.8564386 8.721693 8.827239 0.6098987 -0.8807346 0.15077654 0.81043077 -0.055438664 0.055884264 0.0015523867 0.00094490504 0.0005200343 0.00033179275 3.4554756e-05 1.6753067e-05 7.714811e-05 1.9633315e-05 3.5529325e-08 7.371584e-08
13.799999999999983 0.96197003 4.620336 8.765973 8.92864 0.6289773 -0.9023036 0.12678057 0.7888943 -0.057483286 0.057845928 1.0033234 4.5880527 8.741971 8.94746 0.63465536 -0.90622985 0.11821303 0.7929721 -0.057674523 0.05812592 0.001710104 0.0010422119 0.0005760996 0.0003541852 3.224034e-05 1.5415651e-05 7.340277e-05 1.662839e-05 3.6571887e-08 7.839598e-08
14.099999999999966 1.1538463 4.345848 8.782625 9.045594 0.6501976 -0.9276167 0.09524291 0.7704859 -0.059976473 0.060339186 1.196495 4.3118 8.756966 9.064734 0.6552417 -0.93130064 0.08682746 0.7740544 -0.060002897 0.060460486 0.0018189194 0.0011592718 0.0006584131 0.00036634892 2.5442972e-05 1.3571301e-05 7.081985e-05 1.2734407e-05 6.982005e-10 1.4713491e-08
14.399999999999977 1.351447 4.06383 8.794646 9.159695 0.6671407 -0.95250255 0.06503806 0.7508551 -0.062212996 0.062575765 1.3946995 4.0278587 8.766924 9.178892 0.67129767 -0.9559684 0.05667296 0.75382936 -0.062418763 0.06288253 0.001870776 0.0012939246 0.0007685292 0.00036854262 1.728021e-05 1.2011987e-05 6.9974936e-05 8.846293e-06 4.2339817e-08 9.4103385e-08
14.699999999999989 1.5534052 3.7744377 8.802242 9.270766 0.6792468 -0.9767809 0.036240175 0.7300933 -0.064649604 0.06501244 1.5974667 3.736948 8.772803 9.290168 0.68253505 -0.97986317 0.028129429 0.73264956 -0.064892486 0.06536178 0.0019414194 0.001405474 0.0008666531 0.00037642015 1.0812713e-05 9.500422e-06 6.578421e-05 6.5344875e-06 5.899141e-08 1.220404e-07
15.0 1.7581855 3.477897 8.805628 9.378646 0.685956 -1.0001564 0.00890744 0.7083035 -0.067293055 0.067655966 1.8026942 3.4389186 8.774401 9.398122 0.6886438 -1.0026842 0.0009216666 0.71057904 -0.06736413 0.06783832 0.001981024 0.0015193109 0.0009751325 0.0003793121 7.2243324e-06 6.3899397e-06 6.3772575e-05 5.178021e-06 5.0510995e-09 3.32526e-08
15.299999999999983 1.9640912 3.1745443 8.805027 9.483189 0.68674827 -1.0221946 -0.016920704 0.6855978 -0.0693672 0.06973016 2.009214 3.1343884 8.772439 9.502851 0.68839514 -1.0238929 -0.024717093 0.68758714 -0.06972892 0.07020955 0.0020360618 0.0016124953 0.001061978 0.00038659046 2.7122016e-06 2.8840718e-06 6.0783666e-05 3.9575716e-06 1.3084008e-07 2.2981023e-07
15.599999999999966 2.169288 2.8648744 8.800665 9.584265 0.6812303 -1.0422717 -0.041236456 0.66208386 -0.07221096 0.07257401 2.2146764 2.8236809 8.766825 9.604055 0.68199277 -1.0432583 -0.04881227 0.66348064 -0.0719766 0.072465405 0.0020601123 0.0016969033 0.0011451577 0.0003916698 5.8134924e-07 9.733324e-07 5.7392954e-05 1.9509812e-06 5.4923678e-08 1.1795505e-08
15.899999999999977 2.371846 2.549585 8.792769 9.681762 0.66915655 -1.0596572 -0.0640454 0.6378782 -0.07353732 0.07390039 2.4174519 2.5078948 8.757775 9.70159 0.66858804 -1.0597179 -0.071287334 0.63895 -0.07398467 0.07447715 0.002079898 0.0017380853 0.0012245888 0.00039314336 3.2320258e-07 3.6817625e-09 5.2445615e-05 1.1487782e-06 2.0012001e-07 3.3265712e-07
16.19999999999999 2.5698078 2.2296178 8.781561 9.775583 0.6505885 -1.0734565 -0.085393 0.61307406 -0.07603002 0.076393165 2.6142929 2.1871257 8.7447605 9.795008 0.648756 -1.0725558 -0.09268397 0.6135851 -0.075781085 0.07628292 0.0019789233 0.0018055829 0.0013542683 0.0003773088 3.358002e-06 8.1134226e-07 5.3158306e-05 2.6117232e-07 6.1970525e-08 1.2154234e-08
16.5 2.7612708 1.9061754 8.767257 9.865646 0.6258319 -1.0828276 -0.10532967 0.58777255 -0.07690282 0.07726597 2.805471 1.8640139 8.729501 9.885033 0.6228813 -1.0804547 -0.1124254 0.58802927 -0.07714097 0.07764584 0.001953656 0.0017775891 0.001425513 0.0003758283 8.706092e-06 5.630469e-06 5.034941e-05 6.590372e-08 5.6715592e-08 1.4429959e-07
16.799999999999983 2.94448 1.5807056 8.750062 9.951883 0.59556293 -1.0869707 -0.1239365 0.5620468 -0.07855448 0.07891765 2.9872265 1.5385277 8.710701 9.970943 0.5918672 -1.0835322 -0.13108161 0.56209075 -0.07819347 0.07870172 0.001827267 0.0017789765 0.0015492883 0.00036328874 1.3658394e-05 1.1823095e-05 5.105266e-05 1.929724e-09 1.3032853e-07 4.6626944e-08
17.099999999999966 3.117912 1.254858 8.730169 10.034235 0.56065106 -1.0853466 -0.14129363 0.5359749 -0.07883168 0.07919486 3.1592486 1.2130466 8.689352 10.053117 0.5564741 -1.0808432 -0.14821479 0.5357485 -0.078871086 0.07938025 0.0017087093 0.0017481988 0.0016660488 0.0003565223 1.7447115e-05 2.0280335e-05 4.7902417e-05 5.127419e-08 1.5528423e-09 3.437049e-08
17.399999999999977 3.280335 0.9304067 8.707761 10.112654 0.5221675 -1.0776622 -0.1574964 0.509613 -0.079645395 0.08000858 3.3204322 0.88958275 8.665657 10.131391 0.51768863 -1.0720966 -0.16377674 0.5086249 -0.07920808 0.079714775 0.0016077884 0.0016665938 0.0017727272 0.00035106915 2.0060294e-05 3.0976385e-05 3.9442766e-05 9.762748e-07 1.9124164e-07 8.632208e-08
17.69999999999999 3.4308338 0.60916454 8.683001 10.187101 0.48115924 -1.0639518 -0.17263351 0.4830225 -0.079375975 0.07973916 3.4691484 0.56920815 8.639423 10.205401 0.47656694 -1.0574614 -0.17847368 0.48134795 -0.07929708 0.07980555 0.0014680071 0.0015965132 0.0018989719 0.00033489207 2.1089214e-05 4.2126187e-05 3.4107554e-05 2.8041602e-06 6.2242944e-09 4.407914e-09
18.0 3.568803 0.2928991 8.656043 10.257546 0.4386345 -1.0444846 -0.1867983 0.45624954 -0.079567395 0.07993057 3.6053202 0.25429368 8.61114 10.275441 0.43381605 -1.0371772 -0.19246256 0.45392832 -0.0791091 0.079621695 0.0013335018 0.0014903786 0.0020162617 0.00032022188 2.3217646e-05 5.3398246e-05 3.2083834e-05 5.388032e-06 2.1003217e-07 9.5406065e-08
18.299999999999983 3.69391 -0.016732883 8.6270275 10.323966 0.3954107 -1.0197287 -0.20007515 0.42934522 -0.07895455 0.07931773 3.728866 -0.05374694 8.580921 10.341345 0.3907741 -1.0124769 -0.20551878 0.42645124 -0.07880944 0.07931661 0.0012219371 0.0013700404 0.0021257945 0.00030202293 2.1497926e-05 5.2587726e-05 2.9633136e-05 8.375146e-06 2.1056188e-08 1.2657098e-12
18.599999999999966 3.8060453 -0.3182286 8.596081 10.386343 0.35215876 -0.9902428 -0.21254812 0.4023481 -0.07878427 0.07914746 3.8395872 -0.35351443 8.548994 10.403207 0.34775916 -0.98271656 -0.21787807 0.39883277 -0.078366846 0.078867435 0.0011250603 0.0012450898 0.002217159 0.00028438852 1.935646e-05 5.664397e-05 2.8408385e-05 1.23575655e-05 1.7424466e-07 7.841267e-08
18.899999999999977 3.9052706 -0.6102588 8.563318 10.444667 0.30934447 -0.9566253 -0.22429265 0.37529975 -0.07804395 0.07840715 3.9376755 -0.6435826 8.515622 10.461184 0.30519727 -0.9488405 -0.22961998 0.37141892 -0.07786924 0.07836902 0.0010500775 0.0011104733 0.0022749193 0.0002728009 1.7199283e-05 6.060286e-05 2.8380435e-05 1.5060831e-05 3.0525722e-08 1.4540549e-09
19.19999999999999 3.9917681 -0.89167035 8.528842 10.498932 0.26730588 -0.91945165 -0.23538196 0.34823045 -0.077717654 0.078080855 4.02275 -0.9229343 8.4802685 10.514906 0.26325038 -0.9111733 -0.24070324 0.34387836 -0.07731905 0.07782251 0.00095987064 0.0009774345 0.0023593842 0.0002551701 1.644708e-05 6.853141e-05 2.8316012e-05 1.8940711e-05 1.5888679e-07 6.674414e-08
19.5 4.0657997 -1.161476 8.492747 10.549137 0.22623752 -0.87925255 -0.24588175 0.3211714 -0.076990254 0.077353455 4.0950637 -1.1908002 8.442969 10.564347 0.2223143 -0.8709818 -0.25128913 0.316316 -0.076778956 0.077288695 0.00085638015 0.0008599072 0.0024778477 0.00023134872 1.5391674e-05 6.840515e-05 2.9239738e-05 2.3574854e-05 4.464704e-08 4.1939154e-09
19.799999999999983 4.127674 -1.418838 8.455117 10.595285 0.18625978 -0.83649427 -0.25585487 0.29414386 -0.076639935 0.077003144 4.1555405 -1.4461689 8.404252 10.609758 0.1826537 -0.8284567 -0.2612697 0.28883862 -0.07626873 0.07678576 0.0007765342 0.00074697676 0.0025872658 0.00020946661 1.3003821e-05 6.4602486e-05 2.9320208e-05 2.8145472e-05 1.3779155e-07 4.7256496e-08
20.099999999999966 4.177725 -1.6630487 8.416026 10.637384 0.14741105 -0.79157764 -0.2653578 0.26716906 -0.07600461 0.07636782 4.204849 -1.688113 8.364291 10.6511545 0.14440715 -0.7835254 -0.270539 0.26147407 -0.07579779 0.07631913 0.00073570746 0.0006282156 0.0026765023 0.00018961575 9.023387e-06 6.483841e-05 2.6844764e-05 3.2432858e-05 4.277479e-08 2.3706717e-09
20.399999999999977 4.216291 -1.8935113 8.375542 10.675441 0.10969701 -0.7448392 -0.27444407 0.24026 -0.07570163 0.07606484 4.242399 -1.9165146 8.322694 10.688265 0.10715586 -0.73700464 -0.27954853 0.23417813 -0.07537202 0.075896464 0.0006816415 0.0005291536 0.0027928965 0.00016445648 6.4574288e-06 6.138023e-05 2.6055433e-05 3.6989255e-05 1.0864518e-07 2.8350367e-08
20.69999999999999 4.243708 -2.1097207 8.333721 10.709468 0.073081404 -0.69655716 -0.28316197 0.21342959 -0.07519471 0.075557925 4.268654 -2.1308525 8.27958 10.721167 0.070839584 -0.6890639 -0.28831762 0.20685619 -0.07500334 0.07552979 0.0006222897 0.000446551 0.0029312528 0.00013686012 5.025757e-06 5.6148907e-05 2.6580756e-05 4.3209508e-05 3.6621774e-08 7.9148776e-10
21.0 4.260298 -2.3112483 8.290617 10.739476 0.037518144 -0.64695925 -0.29155707 0.18668425 -0.074978 0.07534122 4.2842913 -2.3304765 8.235326 10.750066 0.03556636 -0.6393684 -0.29663703 0.17956099 -0.074679226 0.07520796 0.0005756877 0.00036972444 0.003057114 0.00011213962 3.8094604e-06 5.7620706e-05 2.580594e-05 5.074086e-05 8.926694e-08 1.775653e-08
21.299999999999983 4.266367 -2.4977264 8.246275 10.76548 0.0029409896 -0.59622824 -0.29967076 0.16003053 -0.07461275 0.07497597 4.289505 -2.5150244 8.1898365 10.774878 0.0012863278 -0.58842903 -0.30462858 0.15225902 -0.07441768 0.07494962 0.0005353692 0.00029922024 0.0031852983 8.831313e-05 2.7379053e-06 6.082765e-05 2.4580027e-05 6.039632e-05 3.8052736e-08 6.9407236e-10
21.599999999999966 4.2622004 -2.668837 8.200734 10.787493 -0.030715588 -0.5445105 -0.30754203 0.13347018 -0.07449975 0.074862964 4.28454 -2.6842315 8.143102 10.795565 -0.032082528 -0.5366818 -0.31236684 0.124994844 -0.07422331 0.07476047 0.0004990676 0.00023698907 0.0033214989 6.515556e-05 1.8685233e-06 6.128874e-05 2.327886e-05 7.183128e-05 7.641846e-08 1.0505766e-08
21.899999999999977 4.248064 -2.8243017 8.154028 10.805529 -0.063526474 -0.49191982 -0.3152066 0.107005276 -0.0742819 0.07464512 4.2697954 -2.837784 8.095328 10.812218 -0.06470342 -0.48411727 -0.3198311 0.09786901 -0.07407891 0.074622415 0.00047225272 0.00018177328 0.003445644 4.474368e-05 1.3852016e-06 6.0879724e-05 2.1386146e-05 8.347137e-05 4.1205375e-08 5.1537713e-10
22.19999999999999 4.224201 -2.9638712 8.106185 10.819601 -0.09556191 -0.43854436 -0.32269838 0.08063443 -0.0743029 0.07466611 4.245605 -2.9753158 8.046639 10.824917 -0.096624926 -0.43069017 -0.32705027 0.0709164 -0.07400976 0.07455924 0.0004581222 0.00013097815 0.0035456687 2.8257524e-05 1.1300094e-06 6.1688355e-05 1.8938896e-05 9.444012e-05 8.5928505e-08 1.1421438e-08
22.5 4.190832 -3.0873203 8.057229 10.829725 -0.12689702 -0.38444853 -0.33004868 0.054357026 -0.074232996 0.07459621 4.211959 -3.0966837 7.996869 10.833597 -0.12786324 -0.3764814 -0.33413607 0.04410945 -0.07401207 0.074566744 0.00044633946 8.76735e-05 0.0036433241 1.4991747e-05 9.335832e-07 6.3474916e-05 1.6706745e-05 0.000105012834 4.8807685e-08 8.683068e-10
22.799999999999983 4.1481576 -3.1944394 8.007178 10.835916 -0.15760112 -0.32967883 -0.33728755 0.028169755 -0.07440024 0.074763454 4.1688695 -3.2017534 7.9458675 10.8382015 -0.15845762 -0.32163376 -0.34122077 0.017415002 -0.07408659 0.07464524 0.00042898275 5.349411e-05 0.0037590102 5.225601e-06 7.335988e-07 6.472327e-05 1.5470228e-05 0.00011566471 9.83745e-08 1.3973819e-08
23.099999999999966 4.096355 -3.2850308 7.956049 10.838183 -0.18774787 -0.27426386 -0.3444429 0.0020710172 -0.07437108 0.07473429 4.116484 -3.290336 7.893592 10.8387375 -0.1884439 -0.266139 -0.34836164 -0.00919655 -0.07423058 0.074791834 0.00040518484 2.8143575e-05 0.0039008874 3.0700994e-07 4.8446225e-07 6.601332e-05 1.5356502e-05 0.00012695807 1.9739014e-08 3.3109475e-09
23.399999999999977 4.0355825 -3.3589034 7.90385 10.836543 -0.21740268 -0.21821988 -0.35154226 -0.023944179 -0.074776225 0.07513945 4.055244 -3.3620532 7.8402767 10.835335 -0.21794087 -0.20980352 -0.3554627 -0.035768278 -0.07444544 0.075007915 0.0003865717 9.920912e-06 0.004041572 1.4600018e-06 2.8964334e-07 7.083503e-05 1.5369818e-05 0.00013980933 1.0941768e-07 1.7300811e-08
23.69999999999999 3.965976 -3.4158685 7.8505883 10.831006 -0.24663988 -0.16154747 -0.3586111 -0.04987696 -0.07489115 0.075254366 3.985454 -3.4166486 7.7861223 10.828048 -0.24706362 -0.15280052 -0.36251307 -0.062328406 -0.07474228 0.07530461 0.0003793957 6.0856473e-07 0.004155865 8.7515255e-06 1.7955925e-07 7.650917e-05 1.522528e-05 0.00015503845 2.2162292e-08 2.5247324e-09
24.0 3.8876514 -3.4557364 7.796267 10.821586 -0.2755241 -0.104238905 -0.36567515 -0.07573224 -0.075426705 0.07578992 3.9070604 -3.4540293 7.7309732 10.816795 -0.27579522 -0.09530218 -0.36961523 -0.0888759 -0.075124316 0.075685024 0.000376707 2.914112e-06 0.004263279 2.2947032e-05 7.350157e-08 7.9865065e-05 1.5524196e-05 0.00017275577 9.143927e-08 1.1003323e-08
24.299999999999983 3.8007033 -3.478313 7.7408843 10.808292 -0.30413023 -0.04627223 -0.3727586 -0.10151085 -0.07577356 0.076136775 3.820002 -3.4741204 7.6746902 10.801518 -0.30421224 -0.03724911 -0.37682006 -0.11541336 -0.0756056 0.0761629 0.00037244338 1.7577817e-05 0.0043816534 4.588638e-05 6.726623e-09 8.141667e-05 1.6495462e-05 0.00019327972 2.8210037e-08 6.8234507e-10
24.599999999999966 3.7052047 -3.4833965 7.6844363 10.791138 -0.3325277 0.012381952 -0.37988603 -0.12721579 -0.07641313 0.07677636 3.7239332 -3.4769437 7.6169176 10.78207 -0.332458 0.02162996 -0.3841812 -0.1419073 -0.076217875 0.07676929 0.0003507565 4.1638614e-05 0.0045587765 8.22202e-05 4.859154e-09 8.552564e-05 1.8448489e-05 0.00021584067 3.812544e-08 4.99934e-11
24.899999999999977 3.6012063 -3.4707744 7.6269135 10.770133 -0.3607948 0.07176586 -0.3870813 -0.15284693 -0.077048294 0.077411525 3.6197338 -3.4618447 7.5583115 10.758766 -0.36068195 0.0812162 -0.39151958 -0.16836366 -0.076932415 0.07747732 0.00034326853 7.974007e-05 0.0047062463 0.00012920515 1.27376945e-08 8.93089e-05 1.9698338e-05 0.00024076886 1.3427915e-08 4.3291237e-09
25.19999999999999 3.4887352 -3.4402199 7.568305 10.745289 -0.38901222 0.1319313 -0.3943684 -0.17840399 -0.07781972 0.07818296 3.507503 -3.428528 7.499007 10.731674 -0.38916615 0.14167565 -0.39883208 -0.19476001 -0.077757515 0.07829592 0.00035223158 0.00013669839 0.0048021837 0.00018535882 2.3694135e-08 9.495228e-05 1.9924373e-05 0.00026751944 3.869449e-09 1.2759567e-08
25.5 3.367793 -3.3914888 7.5085945 10.716618 -0.4172683 0.19294171 -0.40177143 -0.20388435 -0.078735836 0.07909908 3.3867486 -3.3769515 7.4386654 10.700657 -0.41793874 0.20303474 -0.40626952 -0.22108407 -0.07871086 0.079242684 0.0003593098 0.00021133409 0.0048900824 0.00025474373 4.4948047e-07 0.00010186932 2.0232852e-05 0.00029583054 6.2371797e-10 2.0621675e-08
25.799999999999983 3.2383535 -3.3243165 7.447763 10.68413 -0.44566208 0.2548742 -0.40931457 -0.22928339 -0.079806 0.08016926 3.257012 -3.3070743 7.376936 10.665579 -0.44690433 0.2650934 -0.41399458 -0.24733661 -0.07981145 0.08033649 0.0003481359 0.00029729324 0.0050164647 0.00034413487 1.5431856e-06 0.000104431776 2.1902471e-05 0.0003259187 2.9662994e-11 2.7965298e-08
26.099999999999966 3.1003585 -3.2384124 7.3857875 10.64784 -0.474306 0.3178197 -0.4170221 -0.25459278 -0.08090529 0.081268564 3.1187296 -3.2183483 7.3141985 10.626674 -0.47625935 0.3281653 -0.4217735 -0.27351862 -0.08107746 0.081597075 0.0003374975 0.00040256872 0.005124984 0.0004479931 3.8156286e-06 0.00010703099 2.2575652e-05 0.00035818762 2.9641825e-08 1.07919476e-07
26.399999999999977 2.9537132 -3.1334565 7.322642 10.607759 -0.50332797 0.38188607 -0.424919 -0.2798022 -0.08241219 0.08277549 2.971653 -3.1104658 7.250333 10.5839405 -0.5061564 0.39256966 -0.4296335 -0.29948723 -0.08252896 0.083044834 0.00032183665 0.0005285725 0.005228594 0.0005673433 7.999955e-06 0.00011413923 2.2226406e-05 0.00038750042 1.3635922e-08 7.254724e-08
26.69999999999999 2.7982812 -3.009093 7.258296 10.563908 -0.5328859 0.4472047 -0.43302974 -0.30489454 -0.08394711 0.08431043 2.8154 -2.983071 7.185169 10.537296 -0.5367827 0.4583363 -0.43777317 -0.32529998 -0.08420919 0.08472428 0.00029304964 0.0006771423 0.005347528 0.0007081628 1.5184839e-05 0.00012391218 2.25001e-05 0.00041638204 6.8686774e-08 1.7127178e-07
27.0 2.6338735 -2.8649228 7.192715 10.516301 -0.5631653 0.5139299 -0.44137937 -0.32984862 -0.08592377 0.08628714 2.6500907 -2.8355014 7.118945 10.486881 -0.56825614 0.52551824 -0.44610012 -0.35104653 -0.08617655 0.08669534 0.0002629986 0.0008656146 0.0054420196 0.00086553046 2.5916577e-05 0.00013428951 2.2285456e-05 0.00044935162 6.389939e-08 1.666292e-07
27.299999999999983 2.4602382 -2.7004955 7.1258626 10.464966 -0.5944037 0.5822525 -0.44999164 -0.35463354 -0.088064924 0.08842834 2.4754286 -2.6673386 7.0515976 10.43269 -0.6007735 0.59411913 -0.45450312 -0.37673682 -0.08848928 0.08901727 0.00023074713 0.0010993781 0.005515291 0.0010417501 4.0574723e-05 0.00014081689 2.0353411e-05 0.000488555 1.800774e-07 3.468399e-07
27.599999999999966 2.2770429 -2.515297 7.0576963 10.409927 -0.62689924 0.6524034 -0.45888963 -0.37920982 -0.09074383 0.09110734 2.2898443 -2.4788868 6.9823236 10.374258 -0.63489044 0.66435176 -0.46318358 -0.40208894 -0.09121916 0.091758326 0.00016387607 0.0013256948 0.0056810435 0.0012723008 6.3859196e-05 0.000142763 1.8437993e-05 0.0005234543 2.2593356e-07 4.2378412e-07
27.899999999999977 2.0838504 -2.3087354 6.9881725 10.351222 -0.66105026 0.72467464 -0.46809286 -0.40352234 -0.09380071 0.09416431 2.0928507 -2.2697275 6.910948 10.311636 -0.670517 0.73646814 -0.4726377 -0.42701802 -0.09447517 0.09501766 8.1005426e-05 0.0015216165 0.005963659 0.0015670568 8.961968e-05 0.0001390865 2.06557e-05 0.0005520467 4.5490142e-07 7.2819734e-07
28.19999999999999 1.8800839 -2.0801191 6.9172444 10.288896 -0.6973928 0.7994331 -0.4776161 -0.42749837 -0.097619765 0.097983524 1.8853995 -2.0382245 6.838723 10.245623 -0.70922756 0.8114144 -0.48256475 -0.4518408 -0.09846629 0.09900989 2.825499e-05 0.0017551638 0.006165587 0.0018725501 0.00014006109 0.00014355175 2.4489096e-05 0.0005925533 7.1660884e-07 1.0534193e-06
28.5 1.6649716 -1.8286307 6.8448634 10.223005 -0.73668885 0.87715673 -0.4874639 -0.45103642 -0.102213115 0.10257711 1.6658496 -1.7838771 6.764927 10.175976 -0.750965 0.88948417 -0.4927562 -0.4767401 -0.10329792 0.103841275 7.708426e-07 0.0020028804 0.0063898447 0.0022117735 0.00020380838 0.00015196559 2.80084e-05 0.0006606786 1.1768009e-06 1.5981065e-06
28.799999999999983 1.4374596 -1.5532873 6.770982 10.153628 -0.78005767 0.95846623 -0.49762347 -0.47399536 -0.10813927 0.108503655 1.4330323 -1.5056479 6.6895247 10.102527 -0.7973095 0.9706648 -0.5033679 -0.50061536 -0.10954433 0.110081725 1.9601108e-05 0.0022695095 0.0066352654 0.0026113822 0.0002976263 0.00014880505 3.2998447e-05 0.00070862443 1.9741944e-06 2.4903056e-06
29.099999999999966 1.196063 -1.2528923 6.6955566 10.080866 -0.8292528 1.0441672 -0.50804824 -0.4961677 -0.115820296 0.116185345 1.1856956 -1.2022109 6.612812 10.025658 -0.8500794 1.0551274 -0.5138805 -0.5237348 -0.11773433 0.118259564 0.00010748285 0.0025685995 0.0068466687 0.0030479461 0.00043374885 0.00012012645 3.4015196e-05 0.000759946 3.6635176e-06 4.3023856e-06
29.399999999999977 0.938596 -0.92599183 6.618556 10.004861 -0.8871945 1.1351686 -0.51862466 -0.5172314 -0.12662694 0.12699327 0.92134595 -0.87272906 6.5346956 9.9456005 -0.9127418 1.1443627 -0.52497965 -0.54553497 -0.12930992 0.12982832 0.0002975646 0.0028369226 0.0070325662 0.0035117914 0.0006526628 8.4532134e-05 4.038587e-05 0.0008010917 7.1984023e-06 8.037509e-06
29.69999999999999 0.6616605 -0.5709838 6.539978 9.925822 -0.95904213 1.2315516 -0.52908325 -0.5366203 -0.14317322 0.1435426 0.63499933 -0.5164676 6.4535694 9.862117 -0.9905102 1.2391016 -0.536207 -0.5657518 -0.14752272 0.14806953 0.00071081734 0.0029720222 0.007466449 0.0040583834 0.000990241 5.700252e-05 5.0748076e-05 0.00084864267 1.891815e-05 2.0493078e-05
30.0 0.36031348 -0.18785784 6.4598956 9.844095 -1.0499381 1.3226216 -0.5386815 -0.55307066 -0.17492399 0.17530458 0.3231252 -0.13377881 6.3721023 9.775545 -1.0871401 1.3178695 -0.5456492 -0.5823717 -0.18373308 0.18427068 0.0013829668 0.002924541 0.007707672 0.0046991175 0.0013839889 2.2581884e-05 4.854834e-05 0.00085855136 7.760006e-05 8.039101e-05
30.299999999999983 0.038820885 0.21041065 6.378484 9.760176 -1.0933458 1.3325018 -0.54680765 -0.5658628 -0.20248953 0.20287856 -0.0069939494 0.2574823 6.2886868 9.686768 -1.120736 1.2942954 -0.55866104 -0.5922015 -0.18583703 0.18637842 0.002098999 0.0022157389 0.0080635045 0.005388753 0.0007502253 0.0014597244 0.00014050302 0.00069372694 0.00027730557 0.00027225478
30.599999999999966 -0.28318805 0.5970091 6.2957616 9.674285 -1.0533804 1.2448212 -0.55615664 -0.5793428 -0.15597378 0.15638684 -0.3337927 0.6316978 6.204727 9.597361 -1.0770657 1.1966072 -0.56868756 -0.60873055 -0.14849384 0.1490642 0.0025608297 0.0012033025 0.008287264 0.0059173517 0.00056099513 0.0023245858 0.00015702403 0.00086364115 5.594944e-05 5.3621046e-05
30.899999999999977 -0.58870465 0.95781255 6.21136 9.586089 -0.9833972 1.1605349 -0.56919724 -0.59660053 -0.12733698 0.12775916 -0.64607286 0.97849274 6.118249 9.50451 -1.0098493 1.117295 -0.5827395 -0.6278331 -0.12633497 0.1269125 0.0032911126 0.00042767022 0.008669665 0.0066551673 0.0006997149 0.001869683 0.00018339213 0.000975475 1.0040314e-06 7.168233e-07
31.19999999999999 -0.87336975 1.2964576 6.1248126 9.495175 -0.91437 1.0970995 -0.5847668 -0.61558765 -0.11594362 0.116367236 -0.93864155 1.3038656 6.0284305 9.408464 -0.93897784 1.0562884 -0.5989921 -0.6476337 -0.1135043 0.11410847 0.0042604073 5.4877037e-05 0.009289517 0.0075187855 0.00060554565 0.0016655525 0.00020235928 0.0010269474 5.9502827e-06 5.102009e-06
31.5 -1.1377798 1.6180485 6.0357766 9.401347 -0.8483636 1.0468394 -0.6023828 -0.6354538 -0.10136069 0.10178667 -1.210116 1.6131451 5.9367437 9.309689 -0.87349296 1.007272 -0.6168045 -0.6685022 -0.100688964 0.10129169 0.0052325255 2.4043682e-05 0.009807511 0.008401298 0.00063148566 0.0015655753 0.00020798547 0.0010921962 4.5122044e-07 2.450119e-07
31.799999999999983 -1.3828071 1.9259317 5.9439583 9.304502 -0.78515184 1.0057149 -0.62186044 -0.65582013 -0.095786236 0.09621256 -1.459897 1.9105988 5.8442354 9.208567 -0.8092618 0.97100645 -0.6359049 -0.6895963 -0.09460909 0.095237546 0.0059428536 0.00023509897 0.009944649 0.009203499 0.00058129017 0.0012046759 0.00019724696 0.0011408293 1.3856751e-06 9.506499e-07
32.099999999999966 -1.6091818 2.2224174 5.8490915 9.204586 -0.72401243 0.9708561 -0.64302856 -0.6763808 -0.085850395 0.08627782 -1.6930091 2.1963696 5.7469015 9.103523 -0.7472863 0.9376164 -0.6575841 -0.7108617 -0.085353665 0.085964486 0.007027029 0.00067848305 0.0104428 0.010213684 0.00054167374 0.0011048751 0.00021186298 0.0011889304 2.467409e-07 9.81783e-08
32.39999999999998 -1.8174578 2.5091586 5.7509274 9.101584 -0.664495 0.9407523 -0.66582847 -0.69697744 -0.08227459 0.08270215 -1.9068654 2.4735065 5.6470175 8.99564 -0.6869104 0.909537 -0.6809462 -0.731591 -0.08170031 0.08232735 0.007993712 0.0012710765 0.010797282 0.011224265 0.00050245016 0.0009743956 0.000228545 0.0011980978 3.298013e-07 1.4047613e-07
32.69999999999999 -2.0080516 2.7873857 5.649228 8.995503 -0.60613096 0.9140946 -0.69016236 -0.7174355 -0.07475561 0.0751838 -2.10349 2.742006 5.5427985 8.884339 -0.62635213 0.88308334 -0.7062975 -0.75212073 -0.07439441 0.07501386 0.009108503 0.0020593116 0.011327255 0.012357456 0.00040889587 0.0009616997 0.00026034325 0.0012030669 1.3046305e-07 2.8879704e-08
33.0 -2.1812668 3.0580246 5.543765 8.886372 -0.5486368 0.8901655 -0.71601105 -0.7376618 -0.07205352 0.072481796 -2.2815194 3.003498 5.435211 8.770381 -0.56772316 0.86004686 -0.7341138 -0.77215755 -0.07172412 0.07236406 0.010050589 0.0029731465 0.011783946 0.013453828 0.00036428918 0.00090713275 0.0003277101 0.0011899582 1.085077e-07 1.3861312e-08
33.29999999999998 -2.3373222 3.3217854 5.4343157 8.774232 -0.4917314 0.8682395 -0.74331146 -0.7575351 -0.06603218 0.066460855 -2.4412951 3.2586467 5.323868 8.653496 -0.50932527 0.8383808 -0.76264477 -0.7919272 -0.065800935 0.06643995 0.010810367 0.0039864983 0.012198735 0.014577211 0.00030954395 0.00089154247 0.0003737766 0.0011828179 5.3473634e-08 4.370746e-10
33.599999999999966 -2.4763665 3.5792081 5.3206625 8.6591425 -0.43523118 0.84791255 -0.77206457 -0.7769869 -0.063748844 0.06417757 -2.583183 3.5075445 5.2082534 8.53422 -0.4505651 0.818701 -0.7933136 -0.81045246 -0.06379314 0.064438 0.011409771 0.005135674 0.012635809 0.015605694 0.00023512912 0.00085331296 0.00045152238 0.001119944 1.961932e-09 6.782253e-08
33.89999999999998 -2.5984948 3.8307042 5.2025905 8.541174 -0.37895745 0.8287271 -0.802231 -0.7959213 -0.058720887 0.0591499 -2.7093818 3.749701 5.086369 8.411095 -0.39242306 0.7997426 -0.82411635 -0.8293792 -0.058776014 0.059418477 0.012295938 0.006561517 0.01350742 0.016920617 0.00018132274 0.00084010395 0.0004789679 0.0011194294 3.038969e-09 7.2134426e-08
34.19999999999999 -2.7037554 4.0765767 5.079886 8.420409 -0.32277966 0.8104237 -0.8338266 -0.8142775 -0.056645878 0.057074938 -2.8172212 3.9866638 4.960344 8.285854 -0.33399397 0.78145355 -0.8565883 -0.84655464 -0.056606323 0.057239097 0.012874485 0.008084328 0.014290319 0.018105011 0.00012576088 0.000839268 0.0005180951 0.0010418117 1.5646084e-09 2.694806e-08
34.5 -2.7921584 4.317043 4.952337 8.296941 -0.2665743 0.7926834 -0.8668318 -0.8319697 -0.052307308 0.052736577 -2.908418 4.217787 4.828632 8.157459 -0.27602357 0.7637354 -0.889772 -0.8639927 -0.052668944 0.05330368 0.013516289 0.009851761 0.015302905 0.019455101 8.928877e-05 0.00083798723 0.0005262536 0.0010254733 1.307808e-07 3.216077e-07
34.79999999999998 -2.8636804 4.552243 4.8197284 8.170873 -0.21023808 0.7753187 -0.9012765 -0.84893435 -0.050423622 0.050852932 -2.9812114 4.4441295 4.692663 8.027033 -0.21788245 0.7468423 -0.9245076 -0.8801415 -0.050376616 0.051011667 0.013813551 0.011688586 0.01614556 0.0206899 5.8436395e-05 0.0008109029 0.0005396835 0.0009738859 2.209537e-09 2.519668e-08
35.099999999999966 -2.9182675 4.7822533 4.681846 8.042321 -0.15367642 0.7580824 -0.93715847 -0.8650838 -0.046436645 0.04686613 -3.0363529 4.665513 4.5515146 7.894082 -0.1602457 0.7296454 -0.9604054 -0.89590466 -0.046728387 0.04737679 0.013944158 0.013628281 0.016986305 0.021974841 4.3155454e-05 0.000808664 0.0005404204 0.0009499246 8.511362e-08 2.6077268e-07
35.39999999999998 -2.9558387 5.007089 4.53847 7.9114146 -0.09679813 0.74082255 -0.9745235 -0.8803433 -0.044625856 0.04505538 -3.0739288 4.8817453 4.405175 7.759173 -0.10158548 0.711836 -0.9980554 -0.9099966 -0.04467253 0.04532621 0.013945284 0.015711067 0.017767446 0.023177538 2.2918703e-05 0.0008402214 0.00055375096 0.00087931886 2.1784774e-09 7.335015e-08
35.69999999999999 -2.976287 5.2267113 4.3893766 7.778293 -0.039522678 0.7233252 -1.0133855 -0.8946117 -0.040776182 0.041205868 -3.0952516 5.0916805 4.251918 7.6215343 -0.042473137 0.69341254 -1.0370774 -0.92337966 -0.04123121 0.0418953 0.014152593 0.018233303 0.018894922 0.024573317 8.705212e-06 0.00089476665 0.0005613058 0.00082759454 2.0705167e-07 4.753165e-07
36.0 -2.9794796 5.441027 4.2343373 7.6431127 0.018238457 0.7054469 -1.0538073 -0.90779126 -0.038845904 0.039275635 -3.0990713 5.296261 4.0924964 7.482107 0.017032415 0.6753969 -1.077378 -0.93588996 -0.039246954 0.039923664 0.014302177 0.020957291 0.020118851 0.02592277 1.4545379e-06 0.0009030013 0.0005555815 0.0007895371 1.6084098e-07 4.1994178e-07
36.29999999999998 -2.9652596 5.6498914 4.073115 7.506047 0.076561525 0.6869827 -1.0958211 -0.9197545 -0.035330355 0.03576022 -3.0847347 5.495263 3.926989 7.3408666 0.07704854 0.65625846 -1.1193419 -0.94717693 -0.036043532 0.03672807 0.014274306 0.023909904 0.021352747 0.027284501 2.3718327e-07 0.00094397814 0.0005532237 0.00075198954 5.086215e-07 9.367318e-07
36.599999999999966 -2.9334447 5.853104 3.9054658 7.367288 0.13553685 0.6677678 -1.139503 -0.9303634 -0.033213437 0.03364335 -3.0518224 5.6889386 3.7555342 7.1982546 0.13770702 0.636929 -1.1628692 -0.9572556 -0.03347788 0.034170836 0.014013276 0.02695031 0.022479506 0.028572334 4.709661e-06 0.0009510345 0.0005459799 0.0007231896 6.9930344e-08 2.7824169e-07
36.89999999999998 -2.883828 6.050406 3.7311354 7.227052 0.19524121 0.6475791 -1.1849035 -0.9394437 -0.029779619 0.030209666 -3.000501 5.876713 3.5775554 7.0542655 0.19904193 0.61644286 -1.2082156 -0.965829 -0.030620918 0.03131675 0.013612587 0.030169321 0.0235868 0.029855248 1.44454725e-05 0.00096946384 0.0005434536 0.00069618446 7.077841e-07 1.2256342e-06
37.19999999999999 -2.8161767 6.2414737 3.5498593 7.0855846 0.25576723 0.6262041 -1.2321098 -0.9467923 -0.027439693 0.027869802 -2.9310522 6.0578356 3.3922384 6.9089546 0.26123673 0.59467745 -1.2556174 -0.9727323 -0.027645014 0.028344255 0.013196393 0.033722952 0.02484435 0.031198164 2.9915442e-05 0.000993928 0.000552607 0.00067288365 4.215681e-08 2.2510562e-07
37.5 -2.7302332 6.4259086 3.3613622 6.943164 0.3171895 0.60336256 -1.2811828 -0.952155 -0.023964725 0.024394969 -2.8430915 6.231909 3.199312 6.7626543 0.3243893 0.57125753 -1.3050933 -0.97760224 -0.02459031 0.025293712 0.012736995 0.03763591 0.026260283 0.032583702 5.1837036e-05 0.0010307329 0.0005717131 0.0006475625 3.9135568e-07 8.0773907e-07
37.79999999999998 -2.6257157 6.6032257 3.165358 6.8001103 0.3795933 0.57875144 -1.332209 -0.95522165 -0.021321652 0.021751972 -2.7357748 6.3987474 2.9988937 6.615827 0.38817582 0.54643863 -1.3564305 -0.98035336 -0.02165935 0.022366473 0.012112988 0.041811362 0.027710373 0.03396032 7.365935e-05 0.0010441177 0.000586683 0.0006316025 1.1403964e-07 3.7761214e-07
38.099999999999966 -2.502322 6.772835 2.9615495 6.6567984 0.4430319 0.55197656 -1.3852367 -0.9556025 -0.017690325 0.018120792 -2.608926 6.557868 2.7907598 6.468879 0.45289817 0.51902366 -1.4096024 -0.9801588 -0.018459912 0.019164339 0.011364434 0.046210714 0.029169127 0.035313603 9.734323e-05 0.001085894 0.00059368555 0.0006030108 5.922645e-07 1.0889902e-06
38.39999999999998 -2.3597353 6.934017 2.7496333 6.5136676 0.50754625 0.52257216 -1.4403119 -0.95280856 -0.014657066 0.015087634 -2.4618266 6.708765 2.5750475 6.322424 0.51876485 0.4890123 -1.4646153 -0.9767026 -0.015048951 0.015745522 0.010422636 0.050738532 0.030480208 0.036574133 0.00012585716 0.0011262641 0.000590657 0.0005709238 1.5357362e-07 4.328168e-07
38.69999999999999 -2.1976378 7.085893 2.5293047 6.3712406 0.5731037 0.48993552 -1.4974018 -0.946221 -0.010749777 0.011180515 -2.2952304 6.849818 2.3506746 6.1765437 0.5856955 0.45572895 -1.5215913 -0.96938705 -0.011455316 0.01214445 0.009524314 0.05573137 0.031908717 0.037906885 0.00015855291 0.0011700894 0.0005851306 0.00053666637 4.977856e-07 9.291701e-07
39.0 -2.015734 7.2273817 2.30027 6.230145 0.639588 0.45331955 -1.5563949 -0.9350532 -0.0072433804 0.0076742554 -2.1090224 6.9799395 2.1172075 6.0318794 0.6532142 0.41856372 -1.5803152 -0.9576118 -0.007649593 0.008332767 0.00870273 0.061227664 0.0335119 0.03930923 0.00018567381 0.0012079674 0.00057218067 0.0005088891 1.6500871e-07 4.3363698e-07
39.29999999999998 -1.8137927 7.357145 2.062267 6.091142 0.7066876 0.4117682 -1.6169791 -0.9183155 -0.0029659204 0.0033969984 -1.9026475 7.098382 1.8748205 5.889478 0.7214459 0.37670177 -1.6408437 -0.9404894 -0.003575243 0.0042553097 0.0078951735 0.066958204 0.035136227 0.040668357 0.00021780709 0.0012296542 0.0005695204 0.00049168366 3.7127413e-07 7.366983e-07
39.599999999999966 -1.5917189 7.4735246 1.815102 5.9551606 0.77380395 0.3640976 -1.6785548 -0.89477414 0.0010244689 -0.00059321383 -1.6759777 7.2035036 1.6231918 5.750224 0.79018664 0.32878256 -1.7025715 -0.9166235 0.00079123303 -0.000108819455 0.0070995446 0.07291132 0.036829505 0.04199897 0.00026839267 0.0012471519 0.0005768037 0.00047739342 5.4398978e-08 2.3463791e-07
39.89999999999998 -1.3496759 7.5744715 1.558711 5.82333 0.83981603 0.30888262 -1.7399913 -0.8629672 0.0056081917 -0.0051767034 -1.4284015 7.293337 1.3626237 5.615425 0.85734105 0.27285308 -1.7636306 -0.88406765 0.0053515583 -0.004664775 0.0061977166 0.07903667 0.038450252 0.043224413 0.00030712623 0.0012981283 0.0005588175 0.00044522947 6.58607e-08 2.6207076e-07
40.19999999999999 -1.0882797 7.6574883 1.2932587 5.69701 0.9028249 0.24456191 -1.799374 -0.82130194 0.009837353 -0.009405665 -1.1603142 7.365549 1.0937337 5.486422 0.9208081 0.2082014 -1.8222859 -0.8420701 0.0098760985 -0.0091903545 0.005188966 0.08522853 0.039810225 0.044347297 0.00032339542 0.0013220872 0.00052495545 0.0004313167 1.501238e-09 4.6358657e-08
40.5 -0.8088867 7.719637 1.0192826 5.5777807 0.9597957 0.16976309 -1.8536409 -0.7684192 0.014111418 -0.013679529 -0.8755876 7.4159727 0.8156066 5.363965 0.9775375 0.13307643 -1.876273 -0.7885399 0.014169332 -0.013488077 0.0044490066 0.092211954 0.041483905 0.04571715 0.00031477143 0.001345911 0.0005122129 0.0004048418 3.3539576e-09 3.6653862e-08
40.79999999999998 -0.51395017 7.7577004 0.73787373 5.4673567 1.0064477 0.08399243 -1.8984766 -0.7038994 0.017357921 -0.016925914 -0.574798 7.4424496 0.53102016 5.2505226 1.0237454 0.046208322 -1.9199846 -0.7229582 0.01770537 -0.017014205 0.003702457 0.099383116 0.042788398 0.04701701 0.00029921197 0.0014276387 0.00046259313 0.00036323877 1.2072047e-07 7.795344e-09
41.099999999999966 -0.20731665 7.7685957 0.45082498 5.367366 1.0377759 -0.0113574555 -1.92884 -0.6293155 0.019585634 -0.01915357 -0.2653221 7.44059 0.23919988 5.1473403 1.0525749 -0.05024261 -1.947417 -0.6469146 0.019499972 -0.018802859 0.0033646307 0.1075878 0.044785183 0.04841124 0.00021901037 0.0015120552 0.00034510417 0.00030972852 7.3378392e-09 1.2299881e-07
41.39999999999998 0.10580301 7.7500305 0.16061558 5.279005 1.0496887 -0.11240953 -1.9406184 -0.54882365 0.019709837 -0.019277774 0.05384177 7.4097567 -0.053189516 5.056653 1.0611302 -0.15185934 -1.9552149 -0.5672355 0.019300945 -0.018626079 0.0026999707 0.1157863 0.04571262 0.049440425 0.00013090721 0.0015562876 0.00021305672 0.00033899714 1.6719233e-07 4.2470614e-07
41.69999999999999 0.419403 7.701132 -0.12987663 5.2027173 1.0409778 -0.21358219 -1.9326111 -0.4683496 0.018157436 -0.017725345 0.3706458 7.348772 -0.34521675 4.9776096 1.0472757 -0.2501629 -1.9413911 -0.48874873 0.016800914 -0.016140401 0.0023772642 0.12415741 0.046371367 0.050673462 3.9662624e-05 0.0013381485 7.708844e-05 0.00041612424 1.840151e-06 2.5120455e-06
42.0 0.7276343 7.6226397 -0.41785604 5.1380873 1.0138978 -0.3096985 -1.9071143 -0.39338374 0.014864183 -0.014431973 0.68173844 7.26025 -0.6326816 4.910487 1.0149809 -0.3421009 -1.9109454 -0.41729632 0.013042465 -0.012378737 0.0021064314 0.1313262 0.046150025 0.051801804 1.1731827e-06 0.0010499153 1.46776965e-05 0.0005718114 3.318657e-06 4.2157767e-06
42.29999999999998 1.0256333 7.5165415 -0.7010276 5.084037 0.97276217 -0.3976218 -1.8685066 -0.32728815 0.01081046 -0.010378067 0.9803035 7.145426 -0.9157326 4.85289 0.96988 -0.42507714 -1.8683361 -0.3556497 0.00822179 -0.0075681396 0.0020547917 0.13772686 0.04609826 0.053428847 8.306976e-06 0.00075379515 2.9059777e-08 0.000804378 6.701211e-06 7.895695e-06
42.599999999999966 1.309853 7.385437 -0.9777649 5.0391564 0.9220353 -0.4764082 -1.8213245 -0.2711205 0.006171262 -0.0057386304 1.2638189 7.006934 -1.192075 4.8036966 0.9161246 -0.49933022 -1.8185294 -0.30392462 0.0032034256 -0.0025545284 0.0021191381 0.1432644 0.045928825 0.05544132 3.493631e-05 0.0005254185 7.812585e-06 0.001076111 8.808052e-06 1.0138506e-05
42.89999999999998 1.5779496 7.2319994 -1.247054 5.0019875 0.86527616 -0.5465107 -1.7691967 -0.2244611 0.0015921906 -0.0011593259 1.5301518 6.846754 -1.4606736 4.7617025 0.85784125 -0.5659335 -1.7655457 -0.2608373 -0.0016935617 0.002335921 0.0022846295 0.14841396 0.04563333 0.057736844 5.5277807e-05 0.0003772463 1.3329968e-05 0.0013232274 1.0796167e-05 1.221675e-05
43.19999999999999 1.8284822 7.0586753 -1.5083418 4.9711857 0.8049405 -0.60898364 -1.7146407 -0.18623446 -0.0030097747 0.0034428746 1.7777247 6.6677427 -1.7216208 4.7250757 0.796474 -0.6246632 -1.710358 -0.22735886 -0.006424088 0.0070640706 0.0025763144 0.15282826 0.045487937 0.060570113 7.168233e-05 0.0002458479 1.834163e-05 0.0016912166 1.1657536e-05 1.311306e-05
43.5 2.0606124 6.8675785 -1.7613858 4.9455757 0.7425956 -0.6649956 -1.6592789 -0.15522753 -0.007315335 0.007748641 2.0073314 6.4721355 -1.9737899 4.6931744 0.7341721 -0.6779292 -1.6549453 -0.20042774 -0.0109092705 0.011554018 0.0028388724 0.15637514 0.045115516 0.06370644 7.095547e-05 0.00016727831 1.8780222e-05 0.0020430593 1.2916374e-05 1.4480891e-05
43.79999999999998 2.2738795 6.6604867 -2.0061395 4.92416 0.67918456 -0.7156151 -1.6041043 -0.1303144 -0.011502237 0.011935738 2.2180429 6.2611704 -2.2178185 4.664876 0.67088246 -0.72673166 -1.6000038 -0.17880596 -0.01517142 0.015825316 0.0031177346 0.15945351 0.044807993 0.067228206 6.892474e-05 0.00012357801 1.6813625e-05 0.002351432 1.3462903e-05 1.512882e-05
44.099999999999966 2.4680448 6.438883 -2.2426755 4.9060965 0.6152504 -0.7617438 -1.5497087 -0.11053569 -0.015398627 0.015832298 2.40975 6.0362344 -2.453738 4.639489 0.6068939 -0.771539 -1.5460268 -0.16159973 -0.019189024 0.019855468 0.0033982806 0.16212577 0.04454735 0.07107945 6.983129e-05 9.5945725e-05 1.3556374e-05 0.0026075358 1.4367111e-05 1.6185897e-05
44.39999999999998 2.6429944 6.2040043 -2.4711359 4.8906736 0.5510806 -0.80411446 -1.4964281 -0.095101066 -0.019176064 0.019609893 2.5819964 5.798335 -2.6819293 4.616275 0.54233074 -0.8128275 -1.4933548 -0.14831038 -0.022985315 0.02366642 0.0037207515 0.16456752 0.0444339 0.0752947 7.655974e-05 7.591753e-05 9.445386e-06 0.0028312309 1.4510392e-05 1.6455406e-05
44.69999999999999 2.7986774 5.9568896 -2.6917014 4.8772883 0.48680624 -0.84331423 -1.4444457 -0.083371125 -0.022700043 0.023134008 2.7341845 5.547949 -2.9029076 4.594494 0.47759387 -0.85189253 -1.4422765 -0.13819641 -0.02662388 0.027316729 0.0041593392 0.16723257 0.044608057 0.079972714 8.486785e-05 7.358724e-05 4.705652e-06 0.0030058117 1.5396497e-05 1.7495151e-05
45.0 2.9350672 5.6984215 -2.9045734 4.865423 0.4224581 -0.8798078 -1.3938485 -0.07482991 -0.026220893 0.026654998 2.8674428 5.286249 -3.1159842 4.574134 0.41327015 -0.888749 -1.3931937 -0.13091753 -0.030136358 0.030829009 0.00457305 0.16988602 0.04469451 0.08484948 8.441873e-05 7.9945654e-05 4.287848e-07 0.0031458212 1.5330863e-05 1.7422366e-05
45.29999999999998 3.0521367 5.4293556 -3.1099625 4.8546314 0.3580058 -0.91396594 -1.3446712 -0.06906174 -0.02948643 0.029920653 2.9816167 5.013967 -3.3215759 4.554804 0.34860775 -0.92332613 -1.3455291 -0.12621161 -0.0335244 0.03421297 0.0049730595 0.17254768 0.04478024 0.089896575 8.832321e-05 8.761323e-05 7.358724e-07 0.003266108 1.6305206e-05 1.8423983e-05
45.599999999999966 3.149844 5.1503487 -3.3080812 4.844522 0.2933753 -0.9460793 -1.2969127 -0.06572943 -0.03280063 0.033234973 3.0767565 4.7318864 -3.5197198 4.536173 0.28340852 -0.95597893 -1.2990439 -0.12370418 -0.036818624 0.037498157 0.0053417757 0.17511068 0.044790935 0.09507919 9.933692e-05 9.8002405e-05 4.5421143e-06 0.0033610715 1.6144275e-05 1.8174745e-05
45.89999999999998 3.22812 4.86198 -3.4991415 4.83475 0.2284652 -0.9763798 -1.2505584 -0.06455853 -0.035884526 0.036318976 3.1528673 4.4406967 -3.7105873 4.517924 0.21772033 -0.9869857 -1.2540436 -0.12324809 -0.040042024 0.040715374 0.0056629796 0.17747957 0.04470933 0.10037893 0.000115452225 0.000112484515 1.2146638e-05 0.0034444649 1.7284794e-05 1.9328312e-05
46.19999999999999 3.2868621 4.5647664 -3.683352 4.8250093 0.16314945 -1.0050436 -1.2055815 -0.06532364 -0.03922053 0.039655104 3.2086253 4.1401014 -3.8953717 4.4994254 0.15125945 -1.0169289 -1.2101386 -0.12433647 -0.043271814 0.043949366 0.006121 0.18034033 0.044952344 0.1060049 0.00014137196 0.00014126001 2.0766372e-05 0.003482514 1.6412894e-05 1.844068e-05
46.5 3.325927 4.259178 -3.8609176 4.815022 0.09728367 -1.0322104 -1.1619593 -0.06783826 -0.04223995 0.042674623 3.2440474 3.8305373 -4.0737886 4.4806404 0.084074944 -1.0448545 -1.1675531 -0.12683837 -0.046485234 0.047171988 0.0067042713 0.18373297 0.045314096 0.11181104 0.0001744704 0.00015987508 3.129034e-05 0.0034810132 1.8022445e-05 2.0226284e-05
46.79999999999998 3.345125 3.9456506 -4.032039 4.8045382 0.030701136 -1.057974 -1.1196647 -0.0719467 -0.045399886 0.04583467 3.2594776 3.5131998 -4.2453604 4.4616055 0.015651494 -1.0706201 -1.1257646 -0.1308533 -0.04976022 0.050456434 0.0073354677 0.18701367 0.045505937 0.11760284 0.00022649173 0.00015992332 3.720926e-05 0.0034699866 1.9012505e-05 2.136069e-05
47.099999999999966 3.344212 3.6245954 -4.196915 4.7933283 -0.036786646 -1.0823932 -1.0786772 -0.07751753 -0.048819494 0.04925441 3.2557468 3.189162 -4.4099846 4.442258 -0.05391334 -1.0954741 -1.0860441 -0.13623229 -0.05297506 0.053685833 0.007826094 0.18960224 0.045398585 0.12325043 0.00029332365 0.00017111137 5.4271153e-05 0.0034474225 1.7268721e-05 1.9637508e-05
47.39999999999998 3.3228846 3.2964127 -4.3557396 4.781182 -0.1053959 -1.1054914 -1.038985 -0.0844377 -0.05202928 0.05246431 3.2286031 2.856414 -4.5701523 4.4213862 -0.12539858 -1.1187611 -1.0476246 -0.14285357 -0.05656197 0.057285983 0.008888989 0.19359879 0.0459728 0.12945285 0.00040010712 0.00017608395 7.464224e-05 0.0034124143 2.0545254e-05 2.324853e-05
47.69999999999999 3.2807689 2.9615033 -4.508707 4.7679033 -0.17537554 -1.1272393 -1.0005782 -0.09260958 -0.05558898 0.05602415 3.1804569 2.5174556 -4.7243557 4.3996067 -0.19813842 -1.1402661 -1.0105302 -0.15087233 -0.060085874 0.060812324 0.010062496 0.19717835 0.04650434 0.13564241 0.0005181487 0.00016969528 9.904367e-05 0.003394549 2.0222064e-05 2.2926622e-05
48.0 3.21741 2.6202836 -4.6560097 4.7533116 -0.24701646 -1.1475574 -0.96345955 -0.10194541 -0.05909172 0.05952703 3.109559 2.1718416 -4.873476 4.3764215 -0.27291805 -1.1600516 -0.97467715 -0.1598171 -0.063795306 0.06452699 0.011631845 0.20110022 0.047291614 0.14204621 0.0006708921 0.00015610519 0.00012583441 0.0033491328 2.2123713e-05 2.4999617e-05
48.29999999999998 3.132259 2.2732077 -4.797842 4.7372384 -0.32065803 -1.1662823 -0.9276363 -0.11236595 -0.06297332 0.06340879 3.0157511 1.8206837 -5.017475 4.3517113 -0.3498838 -1.1776927 -0.94033283 -0.16990544 -0.06771093 0.06844807 0.01357406 0.20477793 0.0482387 0.14863117 0.00085414544 0.00013019622 0.00016120123 0.0033107924 2.244493e-05 2.5394289e-05
48.599999999999966 3.024655 1.9207935 -4.934399 4.7195263 -0.3967013 -1.183146 -0.8931286 -0.123795524 -0.06693113 0.06736678 2.897939 1.464364 -5.1566906 4.3253193 -0.430349 -1.1928706 -0.90720934 -0.18088907 -0.07189344 0.07263437 0.01605698 0.20832787 0.0494135 0.15539916 0.0011321668 9.4568175e-05 0.00019826788 0.003259673 2.4624522e-05 2.7747508e-05
48.89999999999998 2.8938081 1.5636649 -5.0658813 4.7000294 -0.47561106 -1.1977116 -0.8599623 -0.13616113 -0.071302354 0.07173821 2.7546945 1.1033964 -5.291357 4.2970138 -0.51497936 -1.2044545 -0.87511826 -0.19269796 -0.07629351 0.07703161 0.019352611 0.2118471 0.05083933 0.16242158 0.0015498631 4.5467434e-05 0.00022970345 0.0031964125 2.4911667e-05 2.8020075e-05
49.19999999999999 2.738779 1.2026138 -5.1924915 4.678613 -0.5579173 -1.2092955 -0.828175 -0.14938812 -0.07589326 0.07632936 2.587564 0.74098456 -5.41975 4.267645 -0.60262096 -1.2111574 -0.84456277 -0.20512311 -0.08101754 0.08175119 0.022866 0.21310158 0.05164651 0.16889495 0.0019984175 3.466783e-06 0.0002685587 0.0031063894 2.6258229e-05 2.9396264e-05
49.5 2.558465 0.8386961 -5.3144403 4.655154 -0.64417547 -1.2168223 -0.7978092 -0.16339967 -0.0809474 0.08138378 2.392552 0.3772385 -5.544656 4.2360053 -0.6952214 -1.2103382 -0.8147069 -0.21860798 -0.08590664 0.08663001 0.02752716 0.21294312 0.0529992 0.17568582 0.0026056895 4.2042666e-05 0.00028553355 0.0030479576 2.4594066e-05 2.7522923e-05
49.79999999999998 2.3516092 0.47337994 -5.4319444 4.6295404 -0.7348631 -1.218619 -0.76891214 -0.17811471 -0.08628148 0.08671818 2.1695466 0.015320301 -5.66475 4.2023444 -0.7923875 -1.2009976 -0.78636634 -0.2325909 -0.090999946 0.091708854 0.0331468 0.20981863 0.054198507 0.18249644 0.0033090545 0.00031051366 0.00030464935 0.002967655 2.2263936e-05 2.4906833e-05
50.099999999999966 2.1168666 0.10876927 -5.545227 4.601673 -0.83008754 -1.2121187 -0.741522 -0.19345228 -0.09197524 0.09241229 1.9177816 -0.34186697 -5.7802715 4.166715 -0.8908206 -1.1796387 -0.75953007 -0.24704808 -0.09580046 0.09651419 0.039634835 0.20307302 0.055245906 0.18918845 0.003688507 0.0010549505 0.00032428998 0.0028725094 1.4632289e-05 1.6825541e-05
50.39999999999998 1.8530104 -0.25208765 -5.654515 4.5714636 -0.92895424 -1.193594 -0.7156496 -0.20934187 -0.09760047 0.098037876 1.6360393 -0.69035983 -5.8917427 4.1288414 -0.9897225 -1.1419731 -0.7335268 -0.2621931 -0.09995192 0.10064693 0.047076482 0.19208251 0.056277085 0.1959144 0.0036927797 0.0026647113 0.00031959504 0.002793254 5.5293426e-06 6.8071513e-06
50.69999999999999 1.5594064 -0.6048775 -5.760031 4.538831 -1.028406 -1.1583381 -0.6912366 -0.22575326 -0.10261038 0.103048064 1.3229597 -1.0258675 -6.0013676 4.087682 -1.0821291 -1.0862204 -0.7091919 -0.27794003 -0.102425314 0.103125244 0.05590706 0.17723258 0.05824323 0.20353584 0.0028861712 0.0052009607 0.0003223929 0.0027234592 3.4249044e-08 5.9568395e-09
51.0 1.2368381 -0.94397163 -5.861982 4.503694 -1.1220487 -1.1022898 -0.6681059 -0.2427446 -0.10581771 0.10625551 0.9834851 -1.3424578 -6.108279 4.0437856 -1.1611774 -1.011776 -0.68593144 -0.2950132 -0.10261731 0.10333277 0.06418774 0.1587912 0.06066239 0.21151581 0.0015310522 0.0081927525 0.00031775 0.002732006 1.0242588e-05 8.542386e-06
51.29999999999998 0.88837236 -1.2631394 -5.9605355 4.46595 -1.2010566 -1.0254948 -0.64594126 -0.26050586 -0.10613895 0.106576756 0.62561226 -1.6334312 -6.209921 3.9980347 -1.2212893 -0.9239844 -0.66343135 -0.31247807 -0.10003571 0.10076992 0.06904287 0.13711604 0.062193055 0.21894473 0.00040936124 0.0103043625 0.0003059032 0.0027011107 3.7249538e-05 3.3719316e-05
51.599999999999966 0.519391 -1.5570906 -6.055808 4.4254622 -1.2588189 -0.93418074 -0.6243626 -0.27933183 -0.103345536 0.10378342 0.25254422 -1.8974392 -6.3079205 3.9494631 -1.2631867 -0.8314112 -0.64097434 -0.33203018 -0.09586799 0.096628316 0.0712072 0.11583717 0.06356066 0.22657517 1.9077925e-05 0.010561581 0.0002759504 0.0027771154 5.5913668e-05 5.1195533e-05
51.89999999999998 0.13632245 -1.8228315 -6.1478653 4.3820486 -1.2949716 -0.8374246 -0.60306495 -0.29951653 -0.09843878 0.09887693 -0.13025719 -2.1336596 -6.402648 3.897921 -1.2882707 -0.73830974 -0.61876756 -0.35318977 -0.09065283 0.09142268 0.071064696 0.0966141 0.06491421 0.23437946 4.4901702e-05 0.009823751 0.0002465718 0.0028808163 6.0620958e-05 5.55659e-05
52.19999999999999 -0.25500643 -2.0597565 -6.2367377 4.3354907 -1.3138877 -0.742075 -0.5818988 -0.32125944 -0.09256862 0.09300716 -0.5193511 -2.3428848 -6.4944134 3.8427732 -1.3008641 -0.64842707 -0.59662783 -0.37592593 -0.08513424 0.08589756 0.069878116 0.080161616 0.06639674 0.24277054 0.00016961455 0.00876994 0.00021694411 0.002988425 5.527005e-05 5.054648e-05
52.5 -0.650218 -2.2687674 -6.3224435 4.285547 -1.3208563 -0.65133095 -0.5608452 -0.3446536 -0.08654683 0.086985774 -0.91067886 -2.5258596 -6.5825634 3.7842975 -1.3052981 -0.56431115 -0.5752165 -0.39983582 -0.07972075 0.080468334 0.06783985 0.06609642 0.06766237 0.25125086 0.00024205892 0.007572446 0.00020653357 0.0030450772 4.6595374e-05 4.2477026e-05
52.79999999999998 -1.0463568 -2.4513602 -6.4050035 4.231969 -1.3200687 -0.56595445 -0.53995603 -0.36972174 -0.08074493 0.081184246 -1.302768 -2.684306 -6.6676607 3.7221227 -1.3042717 -0.48439747 -0.55409956 -0.42510363 -0.07456769 0.075296156 0.0657467 0.05426369 0.068988785 0.25994316 0.00024954582 0.0066515403 0.00020003934 0.0030671542 3.8158283e-05 3.46696e-05
53.099999999999966 -1.4415203 -2.6090941 -6.4844484 4.1745057 -1.3143547 -0.48560548 -0.5193097 -0.39645258 -0.075298734 0.07573838 -1.6943378 -2.8194282 -6.7498074 3.6559644 -1.2998831 -0.4081427 -0.53288925 -0.45201486 -0.06971124 0.07042223 0.06391669 0.04424042 0.07041536 0.2688851 0.00020942521 0.0060004843 0.00018440411 0.0030871679 3.122011e-05 2.8261406e-05
53.39999999999998 -1.8345 -2.7433724 -6.5608206 4.1129103 -1.3055099 -0.40958393 -0.49898955 -0.42482367 -0.07021799 0.070657924 -2.084048 -2.93204 -6.828657 3.5857263 -1.2932776 -0.33534387 -0.5113989 -0.4806938 -0.065130614 0.06582737 0.062274244 0.03559544 0.071736425 0.277923 0.00014962925 0.005511586 0.0001539922 0.0031214699 2.588139e-05 2.3334253e-05
53.69999999999999 -2.224524 -2.8553822 -6.634176 4.0469375 -1.2946496 -0.3371468 -0.47907597 -0.45481318 -0.06548272 0.0659229 -2.471157 -3.0230095 -6.9040937 3.5111887 -1.2852502 -0.26551455 -0.48980248 -0.5111897 -0.060770705 0.061457645 0.060827862 0.028098924 0.07285571 0.2870267 8.8348985e-05 0.005131177 0.00011505805 0.0031783117 2.2203089e-05 1.993851e-05
54.0 -2.6110904 -2.946097 -6.70458 3.9763458 -1.2824609 -0.26761836 -0.4596445 -0.48640567 -0.06102873 0.06146913 -2.855471 -3.0932496 -6.976326 3.4319713 -1.2760739 -0.19795802 -0.46837834 -0.54354835 -0.05656843 0.057251252 0.059721816 0.021653906 0.073845975 0.29634356 4.0793708e-05 0.004852562 7.627994e-05 0.0032652854 1.9894287e-05 1.7790495e-05
54.29999999999998 -2.9938643 -3.016302 -6.7721105 3.9008958 -1.2693653 -0.20041642 -0.4407668 -0.5195953 -0.056825455 0.057266053 -3.237091 -3.1435673 -7.0456705 3.3476422 -1.2660695 -0.13191289 -0.44748738 -0.57758963 -0.052500248 0.053183906 0.05915926 0.016196435 0.0748351 0.3060896 1.0862161e-05 0.0046927333 4.5166096e-05 0.0033633395 1.8707418e-05 1.6663924e-05
54.599999999999966 -3.3726115 -3.0666215 -6.8368564 3.820347 -1.2556158 -0.1350466 -0.42251295 -0.55438715 -0.05281202 0.0532528 -3.6156337 -3.1742952 -7.111947 3.25809 -1.2556912 -0.067447215 -0.4272332 -0.6131729 -0.048519354 0.04920891 0.05905979 0.011593614 0.07567489 0.316133 5.6761564e-09 0.004569677 2.2280674e-05 0.0034557628 1.8426988e-05 1.6353062e-05
54.89999999999998 -3.7471576 -3.0975418 -6.8989167 3.7344582 -1.2413572 -0.07108805 -0.40495357 -0.5907983 -0.048956595 0.04939754 -3.9905183 -3.1855953 -7.17488 3.163263 -1.2451727 -0.004555315 -0.4074522 -0.65056324 -0.044560313 0.04526337 0.05922446 0.0077534127 0.076155744 0.32626387 1.4558283e-05 0.004426605 6.2431354e-06 0.0035718458 1.9327297e-05 1.7091368e-05
55.19999999999999 -4.11736 -3.1094317 -6.9584002 3.642984 -1.2266614 -0.008177694 -0.38816318 -0.6288586 -0.045211036 0.045652132 -4.3620977 -3.1780598 -7.234804 3.062689 -1.2345634 0.05774708 -0.3881871 -0.6901554 -0.04062336 0.041342717 0.059896506 0.0047098123 0.07639912 0.3367421 6.244014e-05 0.0043460764 5.7270544e-10 0.0037572929 2.1046775e-05 1.8571065e-05
55.5 -4.483092 -3.1025577 -7.0154295 3.5456736 -1.2115492 0.054004006 -0.37222308 -0.6686116 -0.041543264 0.04198451 -4.730691 -3.152065 -7.2920504 2.9559197 -1.2236369 0.119751856 -0.36958554 -0.7314881 -0.03674478 0.037475497 0.061305325 0.0024509807 0.0765191 0.3478096 0.00014611256 0.00432278 6.9565926e-06 0.003953457 2.302544e-05 2.03312e-05
55.79999999999998 -4.8442245 -3.0770953 -7.070138 3.442269 -1.1960018 0.11574506 -0.35722524 -0.71011543 -0.037917778 0.038359173 -5.095854 -3.1074827 -7.3465366 2.8428085 -1.2119924 0.18176888 -0.35218048 -0.77470005 -0.03286782 0.03360346 0.06331733 0.00092339417 0.07639622 0.359353 0.00025569976 0.0043591447 2.5449586e-05 0.004171172 2.5502084e-05 2.2616807e-05
56.099999999999966 -5.2006197 -3.0331368 -7.1226754 3.3325021 -1.1799669 0.17731199 -0.3432769 -0.7534437 -0.034297187 0.034738727 -5.4569635 -3.044048 -7.398284 2.7232006 -1.1989408 0.2442808 -0.33676934 -0.8200164 -0.028941002 0.029672991 0.06571217 0.00011905486 0.07596007 0.3712484 0.00036000612 0.004484822 4.234815e-05 0.0044319197 2.8688719e-05 2.5661675e-05
56.39999999999998 -5.552119 -2.9706962 -7.173209 3.2160923 -1.1633592 0.23895799 -0.33050638 -0.7986862 -0.030520422 0.030962119 -5.8145933 -2.9621127 -7.4482384 2.5965059 -1.1850858 0.30705 -0.32246417 -0.8672162 -0.024956351 0.025681112 0.06889288 7.3677256e-05 0.07564105 0.38388738 0.0004720455 0.004636521 6.4677246e-05 0.004696364 3.095889e-05 2.7889035e-05
56.69999999999999 -5.8985324 -2.8897128 -7.2219276 3.0927444 -1.1460633 0.30093184 -0.31906927 -0.84595466 -0.027088007 0.027529836 -6.1690807 -2.861798 -7.4969206 2.4622421 -1.1708035 0.37048733 -0.3086292 -0.91674924 -0.020859284 0.0215775 0.0731964 0.000779234 0.07562112 0.39753306 0.00061207847 0.0048379665 0.000108994675 0.005011873 3.8796985e-05 3.54303e-05
57.0 -6.239629 -2.7900515 -7.269045 2.962145 -1.1279124 0.36347714 -0.30916134 -0.8953705 -0.02307101 0.023513017 -6.518257 -2.7419083 -7.543213 2.3208447 -1.1548461 0.43416172 -0.29731083 -0.9680517 -0.016621359 0.017334756 0.07763375 0.0023177627 0.0751681 0.41126627 0.0007254226 0.00499631 0.0001404345 0.0052825552 4.1598e-05 3.8170918e-05
57.29999999999998 -6.5751204 -2.6715026 -7.314809 2.8239608 -1.1087009 0.42684823 -0.30102703 -0.947087 -0.019371977 0.019814137 -6.8634815 -2.6032965 -7.5887136 2.1712627 -1.1373345 0.4987169 -0.2886984 -1.0220817 -0.012147933 0.012859132 0.08315211 0.004652068 0.07502384 0.42601472 0.0008198827 0.005165104 0.00015199499 0.0056242114 5.218681e-05 4.8372098e-05
57.599999999999966 -6.904647 -2.5337808 -7.3595095 2.6778345 -1.0881425 0.49129698 -0.2949828 -1.001263 -0.015114277 0.015556638 -7.2025137 -2.444556 -7.632737 2.0134282 -1.118365 0.5659103 -0.28276628 -1.0800908 -0.0074054077 0.008117635 0.08872464 0.007961067 0.07465337 0.44143572 0.00091340166 0.005567145 0.00014924307 0.0062138126 5.942666e-05 5.533877e-05
57.89999999999998 -7.227749 -2.3765233 -7.4034915 2.5233834 -1.0658686 0.5570878 -0.29143918 -1.0580835 -0.011002647 0.011445195 -7.5354633 -2.2653654 -7.676093 1.8465838 -1.0972239 0.6352868 -0.27966318 -1.1417826 -0.002327036 0.003042981 0.09468819 0.012356077 0.07431164 0.4580576 0.0009831524 0.0061150882 0.00013867418 0.0070055407 7.526622e-05 7.0597205e-05
58.19999999999999 -7.543835 -2.199289 -7.44717 2.3601978 -1.0413736 0.6244722 -0.29094058 -1.1177256 -0.0063057127 0.0067485063 -7.8612547 -2.0651 -7.7191525 1.6703644 -1.0721527 0.7060115 -0.2814427 -1.2063286 0.00309401 -0.002372358 0.100755155 0.018006722 0.07397457 0.47587013 0.0009473544 0.006648653 9.0209745e-05 0.007850495 8.83548e-05 8.319018e-05
58.5 -7.8521376 -2.0015655 -7.4910564 2.1878414 -1.0139779 0.6936854 -0.29421756 -1.1803579 -0.0015945429 0.0020375834 -8.178766 -1.843313 -7.762595 1.4842639 -1.0434704 0.77880806 -0.28812754 -1.2744083 0.00899839 -0.008274466 0.1066863 0.025043847 0.073733285 0.4950213 0.0008698074 0.0072458647 3.7088284e-05 0.008845479 0.000112210226 0.000106338346
58.79999999999998 -8.151646 -1.7827806 -7.535793 2.0058596 -0.9827386 0.7648805 -0.302264 -1.2460687 0.0037548987 -0.0033115402 -8.4863825 -1.5991342 -7.8072624 1.2878823 -1.0087757 0.8553653 -0.30296022 -1.3468252 0.015375249 -0.014655691 0.11204874 0.033726014 0.07369574 0.51549137 0.0006779304 0.008187499 4.847112e-07 0.010151877 0.00013503253 0.00012868976
59.099999999999966 -8.441009 -1.5423415 -7.582196 1.8137954 -0.9463517 0.8380475 -0.3164471 -1.3147861 0.009295788 -0.008852088 -8.78236 -1.331774 -7.854684 1.0806494 -0.96588147 0.9330887 -0.32680523 -1.4213386 0.02230268 -0.021588571 0.11652085 0.044338662 0.07424951 0.5375032 0.00038141152 0.009032832 0.000107290754 0.011353431 0.00016917924 0.00016221801
59.39999999999998 -8.718411 -1.2797158 -7.631328 1.6112328 -0.90300167 0.9127899 -0.33864495 -1.3860497 0.015521658 -0.015077528 -9.062523 -1.0407588 -7.906412 0.86269236 -0.9084984 1.0098286 -0.36615497 -1.4955976 0.029756948 -0.029044345 0.11841269 0.057100415 0.07567122 0.56031275 3.0214154e-05 0.009416507 0.00075680105 0.012000732 0.0002026435 0.00019507199
59.69999999999999 -8.981395 -0.99460703 -7.684581 1.3978825 -0.85022086 0.9879355 -0.37138915 -1.4586208 0.022012226 -0.021567628 -9.323015 -0.7277489 -7.9656124 0.63407993 -0.83389866 1.0794166 -0.42344138 -1.5641203 0.037093826 -0.03637477 0.11670453 0.071213275 0.07897876 0.5833943 0.00026641408 0.0083688 0.0027094346 0.011130146 0.00022745464 0.00021925147


==> graphs/double_pendulum/double_results_test_3.txt <==
tspan qx1_real qy1_real qx2_real qy2_real px1_real py1_real px2_real py2_real s1_real s2_real qx1_net qy1_net qx2_net qy2_net px1_net py1_net px2_net py2_net s1_net s2_net qx1_error qy1_error qx2_error qy2_error px1_error py1_error px2_error py2_error s1_error s2_error 
0.0 5.2888045 3.5504262 3.0144947 4.8245053 -0.3195087 1.5282004 1.3255129 -0.27332914 0.00870368 -0.008332658 5.2888045 3.5504262 3.0144947 4.8245053 -0.3195087 1.5282004 1.3255129 -0.27332914 0.00870368 -0.008332658 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
0.29999999999999716 5.1797156 4.01203 3.2185946 4.780962 -0.40775046 1.5491583 1.3958204 -0.3072428 0.019047217 -0.018675007 5.182642 4.0133615 3.2201548 4.782078 -0.40643093 1.5490879 1.3939743 -0.30592215 0.019070968 -0.018698528 8.563522e-06 1.7724378e-06 2.434259e-06 1.2450073e-06 1.7411531e-06 4.9635815e-09 3.407993e-06 1.7441431e-06 5.6409044e-10 5.5326016e-10
0.5999999999999943 5.0430655 4.4783754 3.4340072 4.7331443 -0.50325024 1.5598116 1.4763463 -0.33033252 0.03142173 -0.031047817 5.0475426 4.4801393 3.4362445 4.734543 -0.5019722 1.5617323 1.474936 -0.33130968 0.031596556 -0.03121899 2.0043744e-05 3.1110633e-06 5.0056005e-06 1.9559795e-06 1.6333934e-06 3.6890888e-06 1.9887934e-06 9.548388e-07 3.0564784e-08 2.930032e-08
0.8999999999999915 4.8772736 4.9445715 3.6619625 4.6836085 -0.60202944 1.5481602 1.5630592 -0.33014235 0.044460226 -0.044084426 4.8802223 4.946432 3.662101 4.684791 -0.6040099 1.5508113 1.5623195 -0.33021677 0.044876322 -0.044483006 8.695191e-06 3.4619015e-06 1.9188121e-08 1.398439e-06 3.922315e-06 7.0283068e-06 5.4714667e-07 5.5378004e-09 1.7313613e-07 1.58866e-07
1.1999999999999886 4.683819 5.401581 3.9021046 4.637006 -0.6876714 1.498571 1.6388359 -0.2912285 0.051596995 -0.05122063 4.682104 5.4045434 3.9002702 4.6371126 -0.68529 1.5058632 1.6367162 -0.29417956 0.05324606 -0.052808776 2.940218e-06 8.776935e-06 3.364996e-06 1.14087015e-08 5.6712756e-06 5.3175474e-05 4.49296e-06 8.70873e-06 2.719409e-06 2.5222114e-06
1.5 4.4698205 5.8379526 4.151093 4.5990796 -0.73898226 1.4105724 1.6810071 -0.21445219 0.04637165 -0.04599498 4.470866 5.843758 4.151663 4.6004186 -0.73767173 1.4178451 1.6805923 -0.21648209 0.04724232 -0.046828404 1.0934966e-06 3.370374e-05 3.246953e-07 1.7928105e-06 1.7174818e-06 5.289246e-05 1.7209913e-07 4.1204767e-06 7.580682e-07 6.945983e-07
1.7999999999999972 4.245944 6.245474 4.403622 4.5737486 -0.7535291 1.3062378 1.6860512 -0.123292044 0.03565411 -0.035276163 4.249326 6.253412 4.405055 4.5753365 -0.7495189 1.3124231 1.6835265 -0.12419142 0.036545888 -0.036141984 1.1439317e-05 6.301039e-05 2.05319e-06 2.521324e-06 1.6081707e-05 3.825785e-05 6.3742796e-06 8.0887446e-07 7.952691e-07 7.4964566e-07
2.0999999999999943 4.021158 6.6220093 4.655149 4.5617647 -0.7450401 1.2039973 1.6676391 -0.036496516 0.02592245 -0.025543451 4.0261364 6.6315517 4.656413 4.5635457 -0.7400744 1.2081548 1.6648666 -0.035210736 0.026652582 -0.026242055 2.4782275e-05 9.105864e-05 1.597937e-06 3.171914e-06 2.46584e-05 1.7285165e-05 7.687143e-06 1.6532308e-06 5.330937e-07 4.8804714e-07
2.3999999999999915 3.8006706 6.9689517 4.9030313 4.5621133 -0.72487795 1.1089517 1.6374602 0.04114427 0.017874518 -0.0174948 3.8088672 6.9802513 4.905131 4.5646114 -0.7197876 1.112858 1.6350992 0.04219529 0.018607102 -0.018186562 6.7184126e-05 0.0001276812 4.407959e-06 6.2407526e-06 2.5911722e-05 1.525972e-05 5.5746004e-06 1.1046428e-06 5.366792e-07 4.7853496e-07
2.6999999999999886 3.5871067 7.288445 5.145963 4.5734572 -0.6988829 1.0210048 1.6016282 0.11010723 0.0117187295 -0.011338591 3.5973694 7.3008623 5.147937 4.5760775 -0.6933793 1.0250189 1.5990465 0.110538095 0.012146063 -0.011723433 0.00010532358 0.00015418975 3.895211e-06 6.8655536e-06 3.0289557e-05 1.6113276e-05 6.6652556e-06 1.8564644e-07 1.8261404e-07 1.481034e-07
3.0 3.3818002 7.582452 5.383317 4.594603 -0.66982704 0.9390381 1.563089 0.1718375 0.006477435 -0.0060969903 3.3933785 7.5957365 5.384692 4.5971327 -0.6649362 0.9423832 1.5611304 0.17252049 0.0069798045 -0.006559722 0.00013405753 0.0001764828 1.8911705e-06 6.398983e-06 2.3920504e-05 1.1189907e-05 3.8361477e-06 4.664818e-07 2.5237497e-07 2.1412073e-07
3.299999999999997 3.1854653 7.8526044 5.6147957 4.624565 -0.63907075 0.8619812 1.5232977 0.22765939 0.0024117052 -0.002031077 3.198241 7.866598 5.615666 4.627192 -0.63516366 0.86447376 1.5220168 0.22906572 0.0027157366 -0.0022983924 0.00016321748 0.00019582476 7.5729645e-07 6.900582e-06 1.5265308e-05 6.2127906e-06 1.6407146e-06 1.9777553e-06 9.24351e-08 7.1457535e-08
3.5999999999999943 2.99851 8.100247 5.840267 4.6625376 -0.60729957 0.7889735 1.4829866 0.27863637 -0.0011735408 0.0015543121 3.0133371 8.1152315 5.841466 4.6658587 -0.6047117 0.79071194 1.4825007 0.28098732 -0.00081747025 0.0012322366 0.00021984738 0.00022452418 1.4370462e-06 1.1030175e-05 6.696993e-06 3.0221356e-06 2.3609596e-07 5.526995e-06 1.2678626e-07 1.0373259e-07
3.8999999999999915 2.8211827 8.326497 6.0596814 4.707854 -0.57488114 0.7193579 1.442536 0.3255806 -0.004016374 0.0043972344 2.8386686 8.34275 6.0619054 4.7123404 -0.5733798 0.72105694 1.4428979 0.3284366 -0.0037669241 0.0041752197 0.0003057552 0.00026414433 4.946036e-06 2.0129228e-05 2.253967e-06 2.8867044e-06 1.3098565e-07 8.156829e-06 6.222512e-08 4.929054e-08
4.199999999999989 2.653649 8.532295 6.2730317 4.7599564 -0.5420101 0.6526295 1.4021351 0.36912206 -0.0066192523 0.007000189 2.6732364 8.54967 6.276203 4.7655716 -0.541111 0.65426743 1.403333 0.37239698 -0.006292701 0.0066901 0.00038366148 0.00030189037 1.0058056e-05 3.1530857e-05 8.084457e-07 2.6828332e-06 1.4347606e-06 1.0725085e-05 1.0663588e-07 9.615517e-08
4.5 2.496028 8.71845 6.4803324 4.8183713 -0.50879824 0.588399 1.361876 0.40974513 -0.008685693 0.009066677 2.5183544 8.737311 6.4851656 4.825493 -0.50822294 0.59006566 1.3638128 0.41326043 -0.008479726 0.00886441 0.00049847126 0.0003557664 2.336003e-05 5.071666e-05 3.3097473e-07 2.7777726e-06 3.7511684e-06 1.2357356e-05 4.242264e-08 4.0911736e-08
4.799999999999997 2.3484128 8.885664 6.6816077 4.88269 -0.4753029 0.52636003 1.3217899 0.44783387 -0.010647709 0.011028735 2.37324 8.905843 6.68814 4.891298 -0.47487137 0.5278685 1.324067 0.4514129 -0.010409832 0.010782268 0.00061639195 0.00040718378 4.2669537e-05 7.4095326e-05 1.8622472e-07 2.2754948e-06 5.1853476e-06 1.2809388e-05 5.6585254e-08 6.074602e-08
5.09999999999998 2.2108834 9.034558 6.8768826 4.952554 -0.44155845 0.46626928 1.2818795 0.48368976 -0.012221178 0.012602231 2.2379498 9.055802 6.885113 4.9625955 -0.44110203 0.46715504 1.2842828 0.48734006 -0.012126945 0.01248841 0.00073259376 0.0004513096 6.773634e-05 0.00010082644 2.0832157e-07 7.845616e-07 5.775655e-06 1.3324746e-05 8.879874e-09 1.2955354e-08
5.399999999999977 2.0835128 9.165688 7.066183 5.0276475 -0.40757906 0.40793014 1.242126 0.5175572 -0.013729313 0.014110393 2.1122582 9.1877985 7.075876 5.038894 -0.4072208 0.40853137 1.2446787 0.52111816 -0.013596596 0.013945691 0.0008262988 0.00048889365 9.3957075e-05 0.00012648784 1.2834573e-07 3.6147998e-07 6.516521e-06 1.2680438e-05 1.7613853e-08 2.7126617e-08
5.699999999999989 1.9663701 9.279554 7.2495303 5.107687 -0.37337273 0.35118216 1.2025023 0.54963154 -0.014961459 0.015342555 1.9955995 9.302109 7.2600985 5.119732 -0.3734218 0.3513741 1.2054898 0.55326784 -0.01486736 0.015202785 0.00085435796 0.00050870085 0.00011168562 0.00014507977 2.406356e-09 3.6835957e-08 8.92518e-06 1.3222681e-05 8.854617e-09 1.953568e-08
5.999999999999986 1.8595233 9.3766165 7.426941 5.1924148 -0.3389395 0.29589328 1.1629734 0.5800728 -0.016049992 0.016431103 1.8884137 9.3993225 7.438096 5.2050085 -0.3396249 0.29585624 1.166683 0.58371294 -0.015967976 0.016286418 0.00083465356 0.0005155639 0.00012443689 0.00015860244 4.6980554e-07 1.3722792e-09 1.3760796e-05 1.3250439e-05 6.726623e-09 2.0933658e-08
6.299999999999983 1.7630409 9.4572935 7.5984263 5.2815957 -0.30427626 0.24195439 1.1235015 0.6090114 -0.017123453 0.017504575 1.7912595 9.479913 7.6101513 5.2945995 -0.30552053 0.24167185 1.1277198 0.61257195 -0.017009411 0.017311515 0.00079629093 0.0005116304 0.00013747443 0.0001690995 1.5482246e-06 7.982937e-08 1.7793385e-05 1.2677467e-05 1.3005649e-08 3.727195e-08
6.59999999999998 1.6769925 9.521977 7.763993 5.3750134 -0.26937953 0.18927464 1.0840484 0.63655245 -0.018045487 0.018426618 1.704497 9.544564 7.776408 5.3884745 -0.27105224 0.1887284 1.0884811 0.64004433 -0.017894994 0.018183822 0.00075649447 0.00051016454 0.00015414238 0.00018120157 2.7979754e-06 2.9836926e-07 1.9648636e-05 1.2193215e-05 2.2647967e-08 5.8949798e-08
6.899999999999977 1.6014491 9.571035 7.9236393 5.472463 -0.23424336 0.13777894 1.0445738 0.66278213 -0.018925516 0.019306656 1.6289086 9.593898 7.937399 5.486723 -0.23623241 0.13669327 1.0492748 0.6663691 -0.01869834 0.018976947 0.00075402425 0.0005226909 0.00018932695 0.00020334234 3.9563265e-06 1.1786767e-06 2.2099573e-05 1.2866195e-05 5.1608776e-08 1.08707816e-07
7.199999999999989 1.536483 9.604814 8.07736 5.573755 -0.19886334 0.087405145 1.0050393 0.68776846 -0.01955024 0.019931383 1.564254 9.62801 8.092881 5.589008 -0.20104754 0.08549076 1.0100404 0.69163465 -0.019446075 0.01971708 0.0007712282 0.00053806463 0.00024090298 0.00023265605 4.770718e-06 3.6648585e-06 2.5010682e-05 1.4947469e-05 1.0850286e-08 4.5925738e-08
7.499999999999986 1.4821689 9.62364 8.225143 5.6787047 -0.16323139 0.038103808 0.96540374 0.7115668 -0.020418309 0.020799462 1.5100768 9.64688 8.242398 5.6949215 -0.16552222 0.03520374 0.9705962 0.7157637 -0.020130435 0.020396015 0.000778848 0.0005401018 0.00029772913 0.00026298314 5.247902e-06 8.410393e-06 2.6961627e-05 1.761382e-05 8.287125e-08 1.6276954e-07
7.799999999999983 1.4385822 9.6278305 8.366971 5.7871385 -0.12734625 -0.010165682 0.92563164 0.73421633 -0.020866694 0.021247849 1.4662431 9.650641 8.38577 5.804185 -0.12976182 -0.013967633 0.9309846 0.73854995 -0.02076591 0.021028379 0.00076512905 0.0005203388 0.00035339594 0.00029058152 5.834967e-06 1.4454833e-05 2.8654329e-05 1.8780222e-05 1.0157415e-08 4.816703e-08
8.099999999999966 1.4058002 9.617691 8.50282 5.8988857 -0.09120054 -0.057432096 0.8856825 0.75574833 -0.021579837 0.021960998 1.4331348 9.639853 8.523139 5.916709 -0.09383443 -0.06194477 0.89120483 0.76012754 -0.021360664 0.0216192 0.00074717874 0.0004911314 0.00041286115 0.00031766715 6.937387e-06 2.0364236e-05 3.0495916e-05 1.9177505e-05 4.8037123e-08 1.1682536e-07
8.399999999999977 1.3839009 9.593518 8.63266 6.0137806 -0.054795202 -0.103717364 0.84552294 0.7761799 -0.021917019 0.022298181 1.4108633 9.614916 8.65448 6.032343 -0.057782635 -0.10873565 0.8511727 0.7805313 -0.021914113 0.022166712 0.00072697096 0.0004578569 0.00047611538 0.0003445596 8.924757e-06 2.5183199e-05 3.1919622e-05 1.8934486e-05 8.443246e-12 1.7284156e-08
8.699999999999989 1.3729626 9.555606 8.756458 6.131658 -0.018126067 -0.14903171 0.8051145 0.79552126 -0.022578625 0.022959793 1.3992513 9.576067 8.779572 6.1508307 -0.021637633 -0.15428293 0.8107554 0.79965603 -0.022421645 0.022666119 0.0006910983 0.0004186559 0.00053422234 0.00036759122 1.23311e-05 2.7575248e-05 3.1819352e-05 1.7096358e-05 2.4642723e-08 8.6244384e-08
9.0 1.3730639 9.504244 8.874174 6.252355 0.018801335 -0.19337973 0.7644269 0.81376994 -0.022831678 0.023212846 1.3988603 9.523938 8.898619 6.272241 0.014838308 -0.19898883 0.76979566 0.81785476 -0.022848068 0.02308115 0.00066545495 0.00038786657 0.0005975375 0.00039545365 1.5705584e-05 3.1461946e-05 2.8823682e-05 1.6685799e-05 2.686129e-10 1.7343957e-08
9.299999999999983 1.3842821 9.439724 8.985763 6.375706 0.055986203 -0.23675385 0.7234246 0.8309171 -0.023376852 0.023758024 1.409552 9.458524 9.011526 6.3963404 0.051557332 -0.24290992 0.7284658 0.8349407 -0.023227178 0.023448925 0.00063856615 0.0003534318 0.00066375855 0.00042576916 1.9614898e-05 3.789722e-05 2.5413516e-05 1.618897e-05 2.240252e-08 9.554189e-08
9.599999999999966 1.4066926 9.36234 9.091175 6.501546 0.093417205 -0.27914035 0.6820805 0.846942 -0.02359426 0.023975432 1.4310569 9.379862 9.118116 6.5228224 0.088356614 -0.28578484 0.68687034 0.8506553 -0.023589736 0.02380198 0.00059361587 0.00030701552 0.00072583364 0.00045268834 2.560958e-05 4.4149212e-05 2.2942464e-05 1.3788669e-05 2.046988e-11 3.008538e-08
9.899999999999977 1.4403679 9.272392 9.190359 6.6297026 0.13108517 -0.32051307 0.6403641 0.8618168 -0.024045119 0.024426293 1.4634371 9.28831 9.218372 6.651515 0.12525833 -0.32754177 0.6449572 0.8650161 -0.023927124 0.024131281 0.00053218537 0.00025337565 0.000784741 0.0004757825 3.3952132e-05 4.940261e-05 2.1096332e-05 1.0235388e-05 1.3922784e-08 8.703168e-08
10.199999999999989 1.4853762 9.170189 9.283256 6.7600017 0.16897005 -0.36083838 0.5982531 0.87550247 -0.02423069 0.024611864 1.5066109 9.184165 9.312155 6.782179 0.1623233 -0.36823118 0.60252744 0.8780247 -0.024217993 0.024415432 0.00045090957 0.00019533129 0.00083516334 0.00049182907 4.4179316e-05 5.4653403e-05 1.8270224e-05 6.361645e-06 1.6123036e-10 3.8585803e-08
10.5 1.5417794 9.056053 9.369803 6.8922606 0.20705089 -0.40006915 0.55572414 0.88795143 -0.024602763 0.024983939 1.5609194 9.067902 9.399514 6.9146767 0.19969875 -0.40791112 0.5595076 0.8896879 -0.024456764 0.024644794 0.0003663398 0.00014038576 0.00088272983 0.00050248223 5.4054013e-05 6.149656e-05 1.43146035e-05 3.0153008e-06 2.1315916e-08 1.15019226e-07
10.799999999999983 1.6096312 8.930321 9.44994 7.02629 0.24529463 -0.43814924 0.5127626 0.89910513 -0.024761006 0.025142184 1.6272316 8.940344 9.4810295 7.049178 0.23737618 -0.44668245 0.51604015 0.90031874 -0.024690611 0.024868801 0.00030977468 0.00010046287 0.0009665746 0.00052386895 6.270181e-05 7.281567e-05 1.074227e-05 1.4728497e-06 4.955449e-09 7.4737876e-08
11.099999999999966 1.688975 8.793346 9.523599 7.16189 0.2836638 -0.47500753 0.46935573 0.90889555 -0.02506498 0.025446156 1.7053242 8.801675 9.556456 7.1854415 0.27519313 -0.4842189 0.47210324 0.9097489 -0.024930198 0.025099846 0.00026729621 6.9362875e-05 0.0010795785 0.00055467145 7.175249e-05 8.4849176e-05 7.5487887e-06 7.282228e-07 1.8166421e-08 1.1993092e-07
11.399999999999977 1.7798406 8.645512 9.5907135 7.2988505 0.32210672 -0.51056176 0.42550108 0.9172433 -0.025200168 0.025581345 1.7952002 8.652223 9.625596 7.323218 0.31323764 -0.52046883 0.42757404 0.9178562 -0.025150415 0.025309207 0.00023591855 4.5037603e-05 0.001216792 0.0005937669 7.866061e-05 9.8149976e-05 4.2971637e-06 3.7566426e-07 2.4753724e-09 7.4059116e-08
11.699999999999989 1.882241 8.48722 9.651216 7.4369483 0.36056304 -0.5447133 0.3812017 0.9240587 -0.025448423 0.0258296 1.8968143 8.492343 9.688237 7.4622474 0.3516055 -0.55527073 0.38227886 0.92454326 -0.025333082 0.025477048 0.00021238212 2.6246547e-05 0.0013706016 0.00064004306 8.0237434e-05 0.00011145897 1.160242e-06 2.3482336e-07 1.3303448e-08 1.2429302e-07
12.0 1.9961687 8.318911 9.705042 7.5759454 0.39895505 -0.5773503 0.33647385 0.92924076 -0.025560178 0.025941357 2.0097756 8.322372 9.744094 7.602153 0.3896813 -0.5877928 0.33666146 0.9294417 -0.025524983 0.025656635 0.00018514789 1.1984321e-05 0.0015250595 0.00068683026 8.600221e-05 0.00010904571 3.5195868e-08 4.0371763e-08 1.2386655e-09 8.106666e-08
12.299999999999983 2.1215906 8.141057 9.752128 7.7155895 0.4371917 -0.6083431 0.29134378 0.9326784 -0.02575983 0.026141008 2.1342063 8.143048 9.793128 7.742757 0.42753282 -0.6183831 0.2908104 0.9326117 -0.025699131 0.0258186 0.0001591554 3.965164e-06 0.00168103 0.0007380633 9.329383e-05 0.000100801306 2.8448588e-07 4.4485695e-09 3.6842494e-09 1.0394755e-07
12.599999999999966 2.2584436 7.954173 9.792418 7.855609 0.47516057 -0.6375479 0.2458551 0.93425035 -0.025851786 0.026232963 2.2697039 7.9548063 9.835047 7.883724 0.465134 -0.6469585 0.24458545 0.9339825 -0.025848277 0.025955804 0.0001267937 4.0099258e-07 0.0018172523 0.00079046853 0.00010053219 8.855864e-05 1.611982e-06 7.175073e-08 1.2314649e-11 7.681752e-08
12.899999999999977 2.4066272 7.7588205 9.825862 7.995715 0.51273096 -0.6648031 0.20006709 0.93382674 -0.026012681 0.02639386 2.4159126 7.758106 9.869418 8.024579 0.5026324 -0.67355055 0.19779617 0.9333223 -0.025973046 0.026067745 8.621958e-05 5.1022744e-07 0.0018971437 0.00083312514 0.00010198125 7.651803e-05 5.157087e-06 2.5445377e-07 1.5709511e-09 1.0635141e-07
13.199999999999989 2.565999 7.5556097 9.852422 8.135597 0.54974693 -0.6899335 0.15406147 0.9312712 -0.026087329 0.026468508 2.5734005 7.553755 9.896601 8.165273 0.54001725 -0.6984203 0.15070644 0.9308871 -0.026069924 0.026151547 5.4781704e-05 3.4406412e-06 0.0019517808 0.00088063435 9.466674e-05 7.20259e-05 1.1256201e-05 1.4752692e-07 3.0291858e-10 1.00464106e-07
13.5 2.7363656 7.345207 9.872071 8.274926 0.5860299 -0.7127492 0.107941695 0.9264434 -0.026211035 0.026592214 2.7413492 7.342108 9.916184 8.305245 0.57645035 -0.7204575 0.10385731 0.92612314 -0.02614607 0.026220642 2.4836903e-05 9.606538e-06 0.0019459708 0.00091925473 9.176757e-05 5.941806e-05 1.6682208e-05 1.02563746e-07 4.220495e-09 1.3806547e-07
13.799999999999983 2.9174762 7.1283374 9.884806 8.413349 0.6213741 -0.7330516 0.061838564 0.9192034 -0.026271898 0.026653077 2.9202886 7.1243477 9.928751 8.4444065 0.6117966 -0.7401405 0.057617903 0.9193438 -0.026218796 0.026292766 7.9095125e-06 1.5917678e-05 0.0019311905 0.0009645595 9.172761e-05 5.0252496e-05 1.7813978e-05 1.9720176e-08 2.8198384e-09 1.298247e-07
14.099999999999966 3.1090147 6.905784 9.890636 8.550496 0.6555498 -0.75063515 0.015909435 0.9094165 -0.026367458 0.026748637 3.1098711 6.901108 9.934466 8.582514 0.64582384 -0.7576909 0.01218456 0.91042495 -0.026293913 0.026373146 7.3342017e-07 2.1868174e-05 0.0019210617 0.0010251336 9.459484e-05 4.9783743e-05 1.3874694e-05 1.0169734e-06 5.40882e-09 1.4099322e-07
14.399999999999977 3.3105927 6.678395 9.8896055 8.685974 0.68830276 -0.7652959 -0.029658599 0.8969599 -0.026413085 0.026794264 3.3076982 6.671995 9.932298 8.718565 0.67844474 -0.7720511 -0.03308645 0.89780486 -0.026363537 0.026445372 8.37756e-06 4.0955285e-05 0.0018226226 0.0010621645 9.7180404e-05 4.5632365e-05 1.1750156e-05 7.139497e-07 2.4550264e-09 1.2172568e-07
14.699999999999989 3.5217419 6.4470744 9.881782 8.819376 0.7193599 -0.7768375 -0.07465144 0.8817298 -0.026487658 0.026868837 3.5133274 6.43801 9.922137 8.851929 0.70951355 -0.78265345 -0.078061834 0.88161325 -0.026390128 0.026472216 7.080393e-05 8.215968e-05 0.0016285811 0.0010596795 9.695021e-05 3.3824963e-05 1.163077e-05 1.35785605e-08 9.512093e-09 1.5730781e-07
15.0 3.741911 6.2127867 9.86727 8.950279 0.74843335 -0.78508216 -0.11882887 0.86364967 -0.026518337 0.026899517 3.7287836 6.2017283 9.9057665 8.982773 0.7385858 -0.79001033 -0.1222046 0.8635441 -0.026477713 0.026570227 0.00017232672 0.00012228667 0.0014819434 0.0010558334 9.697369e-05 2.4286875e-05 1.1395563e-05 1.1142877e-08 1.650333e-09 1.0843163e-07
15.299999999999983 3.9704607 5.9765425 9.846214 9.078254 0.7752314 -0.7898793 -0.16193128 0.84267795 -0.026577802 0.026958982 3.9532979 5.963995 9.883203 9.110754 0.7654427 -0.7939326 -0.16536486 0.84332705 -0.026596816 0.026706997 0.0002945617 0.00015743959 0.0013681313 0.0010562674 9.581849e-05 1.6429198e-05 1.1789507e-05 4.2132376e-07 3.615277e-10 6.3496046e-08
15.599999999999966 4.2066655 5.7393928 9.818792 9.202866 0.79946685 -0.7911179 -0.20368575 0.81881577 -0.026610175 0.026991354 4.1856565 5.7255297 9.854214 9.235399 0.79017806 -0.79444385 -0.20744917 0.8206662 -0.026660671 0.026796365 0.00044137676 0.00019218518 0.0012546736 0.0010584381 8.628158e-05 1.1061871e-05 1.4163348e-05 3.424077e-06 2.5498774e-09 3.8020765e-08
15.899999999999977 4.449716 5.502415 9.78523 9.323686 0.82087106 -0.78873414 -0.24381693 0.7921118 -0.026635263 0.027016442 4.4248657 5.487275 9.818873 9.356169 0.8122089 -0.79121846 -0.247931 0.7945353 -0.026684554 0.026840456 0.0006175408 0.00022922132 0.0011319001 0.0010551518 7.503309e-05 6.171854e-06 1.6925625e-05 5.873184e-06 2.4296203e-09 3.0971226e-08
16.19999999999999 4.6987276 5.266697 9.74579 9.440293 0.8392061 -0.7827199 -0.28205806 0.7626651 -0.02666324 0.02704442 4.6714168 5.2511783 9.778653 9.472908 0.83036053 -0.78419644 -0.2857836 0.7646793 -0.026826702 0.026985476 0.00074588245 0.00024082897 0.0010800173 0.0010637192 7.824407e-05 2.1801297e-06 1.3879564e-05 4.0570812e-06 2.671983e-08 3.474325e-09
16.5 4.9527507 5.0333204 9.700772 9.55229 0.8542797 -0.7731237 -0.3181644 0.7306228 -0.027007751 0.02738893 4.9228106 5.0175924 9.733011 9.584953 0.84471524 -0.7737293 -0.3211963 0.7317362 -0.026990695 0.027147263 0.0008964113 0.00024736987 0.0010393505 0.0010668942 9.147888e-05 3.668032e-07 9.192294e-06 1.2395598e-06 2.9091538e-10 5.8402954e-08
16.799999999999983 5.2107835 4.803342 9.6505165 9.659301 0.8659388 -0.7600665 -0.35191602 0.6961836 -0.026493043 0.026874226 5.178644 4.7879276 9.683018 9.692295 0.8568392 -0.7608153 -0.35362366 0.6976484 -0.027134879 0.02729166 0.0010329346 0.00023759874 0.0010563293 0.0010886219 8.280277e-05 5.6072116e-07 2.9160456e-06 2.1455926e-06 4.1195327e-07 1.7425087e-07
17.099999999999966 5.4717913 4.577777 9.5953865 9.7609825 0.8741157 -0.7436983 -0.3831476 0.6595695 -0.026956966 0.027338153 5.4369526 4.562103 9.6278 9.794343 0.86573374 -0.7448008 -0.3840071 0.661723 -0.027180552 0.027338762 0.0012137333 0.00024567786 0.0010506338 0.0011129217 7.02573e-05 1.2155219e-06 7.387385e-07 4.6376304e-06 4.999085e-08 3.709845e-13
17.399999999999977 5.7347245 4.357585 9.535771 9.857028 0.8787718 -0.7242483 -0.4117253 0.6210459 -0.026593657 0.026974846 5.6968145 4.341164 9.567615 9.890799 0.87130535 -0.725483 -0.41239208 0.6240959 -0.027127855 0.02728627 0.0014371669 0.00026964402 0.0010139885 0.0011404508 5.574766e-05 1.5245093e-06 4.4457872e-07 9.302678e-06 2.8536678e-07 9.69855e-08
17.69999999999999 5.9985332 4.143655 9.472074 9.947173 0.87995416 -0.70195436 -0.43757766 0.58087754 -0.026806343 0.02718753 5.9582567 4.1267385 9.503596 9.981667 0.87338936 -0.7030172 -0.4384061 0.58526134 -0.027054928 0.027210627 0.0016221986 0.00028616036 0.0009936838 0.0011897979 4.3096545e-05 1.129566e-06 6.863211e-07 1.9217723e-05 6.179445e-08 5.3346216e-10
18.0 6.262188 3.9367964 9.404705 10.031189 0.87774163 -0.67710054 -0.46067277 0.5393447 -0.026478749 0.026859937 6.2197256 3.919461 9.435896 10.066399 0.8725767 -0.67813903 -0.4620535 0.54511535 -0.027000042 0.027152335 0.0018030511 0.0003005166 0.0009728705 0.0012397198 2.6676413e-05 1.0784651e-06 1.9064473e-06 3.3300097e-05 2.717463e-07 8.549661e-08
18.299999999999983 6.5246906 3.7377372 9.334077 10.108893 0.8722764 -0.6499616 -0.48103103 0.49670678 -0.026989298 0.02737049 6.4804087 3.7199368 9.364859 10.144843 0.869086 -0.65158576 -0.48323628 0.5039716 -0.026983349 0.027137619 0.001960892 0.0003168518 0.0009475159 0.0012923814 1.0178641e-05 2.6379184e-06 4.863139e-06 5.2777217e-05 3.5394035e-11 5.4229194e-08
18.599999999999966 6.785088 3.5471165 9.260597 10.180139 0.8637069 -0.6208434 -0.4987013 0.45322672 -0.026138669 0.026519869 6.7366705 3.5272052 9.289087 10.2162895 0.86146724 -0.6233843 -0.501175 0.46075806 -0.026976632 0.027127543 0.002344261 0.00039645945 0.0008116839 0.0013068899 5.0160074e-06 6.4561036e-06 6.1191035e-06 5.6721157e-05 7.021821e-07 3.6926883e-07
18.899999999999977 7.04248 3.3654897 9.184661 10.244814 0.85224104 -0.59000134 -0.5137753 0.409117 -0.02677346 0.027154664 6.990779 3.3436418 9.211284 10.281533 0.850319 -0.5933689 -0.5163817 0.416851 -0.026938895 0.027086461 0.0026730006 0.0004773335 0.000708772 0.0013483086 3.6941278e-06 1.1340348e-05 6.7932788e-06 5.9814767e-05 2.7368591e-08 4.6515964e-09
19.19999999999999 7.2960253 3.1933312 9.106651 10.302842 0.8380602 -0.5577213 -0.5263556 0.36459574 -0.026049279 0.02643049 7.2423306 3.170031 9.13233 10.340578 0.83618414 -0.56203395 -0.529283 0.37290815 -0.026882075 0.027026815 0.0028831235 0.00054289796 0.0006593923 0.0014240011 3.519587e-06 1.8598816e-05 8.569454e-06 6.9096066e-05 6.9354934e-07 3.556045e-07
19.5 7.5449424 3.0310392 9.026932 10.354174 0.8213859 -0.524226 -0.5365699 0.31982324 -0.026509002 0.026890215 7.490099 3.0065541 9.052298 10.393327 0.81927645 -0.5293787 -0.53995705 0.3286973 -0.026810313 0.02695361 0.0030078012 0.0005995207 0.00064342533 0.0015329652 4.449855e-06 2.655034e-05 1.1472806e-05 7.874892e-05 9.078819e-08 4.018942e-09
19.799999999999983 7.7885113 2.8789425 8.945848 10.398783 0.8024071 -0.48975158 -0.5445475 0.27495897 -0.0258784 0.026259618 7.732666 2.853123 8.970864 10.439463 0.800243 -0.4957798 -0.5483268 0.28429252 -0.026700463 0.02684992 0.0031186931 0.0006666487 0.0006257918 0.0016548568 4.683181e-06 3.6339618e-05 1.4283049e-05 8.711517e-05 6.7578844e-07 3.4845652e-07
20.099999999999966 8.026072 2.7373083 8.863726 10.436663 0.78133047 -0.4544775 -0.5504262 0.23011221 -0.026188783 0.026570002 7.9691563 2.7098303 8.888145 10.47879 0.7796315 -0.46138763 -0.55515146 0.23976684 -0.026547518 0.02671183 0.0032393495 0.0007550394 0.0005963259 0.0017747355 2.8865018e-06 4.775011e-05 2.2328246e-05 9.3211806e-05 1.2869029e-07 2.0115536e-08
20.399999999999977 8.257021 2.6063485 8.780868 10.467826 0.7583299 -0.4185867 -0.55433923 0.18538913 -0.025626056 0.026007278 8.199159 2.576898 8.804394 10.511316 0.75748265 -0.42631245 -0.56041 0.19516614 -0.026362484 0.026548848 0.0033480437 0.00086732703 0.0005534817 0.0018914158 7.1788344e-07 5.9687143e-05 3.6854522e-05 9.5589916e-05 5.423268e-07 2.932977e-07
20.69999999999999 8.480808 2.4862285 8.697561 10.492294 0.7335843 -0.38221428 -0.5564178 0.14085527 -0.025860257 0.02624148 8.4232 2.4550734 8.720527 10.537422 0.733549 -0.3902893 -0.56385446 0.15053788 -0.02615127 0.026369574 0.0033187512 0.00097064086 0.00052741106 0.0020365245 1.2450982e-09 6.5206084e-05 5.5303513e-05 9.375295e-05 8.468812e-08 1.64081e-08
21.0 8.696932 2.3770719 8.614071 10.510101 0.70724094 -0.3454964 -0.55678517 0.09657516 -0.025247533 0.02562876 8.641192 2.3448462 8.637294 10.557394 0.70794237 -0.35353887 -0.5649873 0.10623473 -0.025927138 0.02618573 0.003106881 0.0010384899 0.00053930416 0.0022366003 4.920005e-07 6.468156e-05 6.7275025e-05 9.3307215e-05 4.6186256e-07 3.102156e-07
21.299999999999983 8.904935 2.2789683 8.530645 10.521288 0.67944753 -0.30852783 -0.55555695 0.05257959 -0.025400314 0.025781542 8.851895 2.2459688 8.55447 10.57094 0.6809075 -0.31630337 -0.5640998 0.062212124 -0.02570531 0.026006944 0.002813194 0.001088968 0.00056761596 0.002465331 2.131472e-06 6.04591e-05 7.2980045e-05 9.278573e-05 9.302202e-08 5.080625e-08
21.599999999999966 9.104401 2.1919782 8.4475155 10.525899 0.65032256 -0.2714058 -0.5528398 0.008901599 -0.024834339 0.02521557 9.054949 2.1585836 8.472394 10.578132 0.6524879 -0.27868336 -0.56115 0.018697694 -0.025516296 0.025858697 0.0024454833 0.0011151977 0.00061893987 0.0027282594 4.6886e-06 5.2963143e-05 6.90594e-05 9.596348e-05 4.6506565e-07 4.136119e-07
21.899999999999977 9.294947 2.1161382 8.364898 10.523983 0.61998206 -0.23419432 -0.5487304 -0.03445173 -0.024868896 0.025250126 9.248332 2.0817044 8.390158 10.578275 0.62331045 -0.24160886 -0.55691844 -0.024471492 -0.025294447 0.025668807 0.0021729253 0.0011856895 0.00063806615 0.0029475915 1.1078133e-05 5.4975324e-05 6.704447e-05 9.960517e-05 1.8109372e-07 1.7529433e-07
22.19999999999999 9.476221 2.051465 8.282994 10.515589 0.5885184 -0.19695923 -0.54331666 -0.07747048 -0.02432185 0.024703085 9.432612 2.0156116 8.308861 10.571838 0.5930213 -0.20533581 -0.5515183 -0.06721293 -0.025029102 0.025431478 0.0019017158 0.0012854653 0.0006690763 0.0031640197 2.027604e-05 7.016715e-05 6.72672e-05 0.000105217325 5.002053e-07 5.3055635e-07
22.5 9.6479025 1.9979601 8.201995 10.500766 0.5560194 -0.1597411 -0.5366759 -0.120163925 -0.024253607 0.02463484 9.608162 1.9601865 8.228601 10.559282 0.5616462 -0.1694085 -0.5450487 -0.10879362 -0.024757406 0.025184125 0.0015793123 0.0014268456 0.000707909 0.0034241811 3.1660853e-05 9.3458555e-05 7.010451e-05 0.00012928392 2.5381337e-07 3.0171373e-07
22.799999999999983 9.809689 1.9556116 8.122078 10.479563 0.5225542 -0.12258207 -0.5288775 -0.16253819 -0.023707826 0.024089063 9.773486 1.9152002 8.148777 10.540268 0.52916086 -0.13323314 -0.537843 -0.15017205 -0.024414761 0.024861427 0.001310616 0.0016330775 0.0007128401 0.0036851196 4.3647673e-05 0.000113445385 8.038005e-05 0.00015292119 4.997575e-07 5.9654684e-07
23.099999999999966 9.961299 1.9243985 8.043414 10.452026 0.48818702 -0.08550496 -0.5199808 -0.20461382 -0.023549236 0.023930473 9.928188 1.8808782 8.069472 10.514841 0.49579945 -0.09632652 -0.52986085 -0.19168116 -0.02402596 0.024485232 0.0010963131 0.0018940192 0.0006790296 0.0039456883 5.7949197e-05 0.00011710629 9.76157e-05 0.00016725365 2.2726533e-07 3.077576e-07
23.399999999999977 10.102472 1.9042926 7.966162 10.4182005 0.452967 -0.048534613 -0.51003796 -0.24640772 -0.022971777 0.023353018 10.072166 1.8574891 7.9909163 10.483049 0.46171507 -0.05886625 -0.521175 -0.2332269 -0.023597667 0.02406254 0.0009184453 0.0021905652 0.0006127629 0.0042053796 7.652898e-05 0.000106742744 0.00012403428 0.00017373408 3.9173798e-07 5.034222e-07
23.69999999999999 10.232958 1.8952603 7.8904777 10.378123 0.41693863 -0.011680421 -0.49909166 -0.28794834 -0.022721734 0.023102976 10.2059965 1.8455536 7.914051 10.445271 0.4261656 -0.021591634 -0.51087064 -0.27430058 -0.023201605 0.02367035 0.00072691316 0.0024707557 0.0005557051 0.004508754 8.513712e-05 9.823213e-05 0.00013874438 0.00018626149 2.3027657e-07 3.2191198e-07
24.0 10.352519 1.8972652 7.8165073 10.331833 0.38013408 0.02504616 -0.4871784 -0.3292607 -0.022107156 0.022488402 10.329101 1.8448894 7.8389244 10.401439 0.38962093 0.015414245 -0.49937183 -0.31507155 -0.022781486 0.023250986 0.0005484227 0.0027432237 0.00050252496 0.004844971 9.00004e-05 9.2773786e-05 0.00014868002 0.00020133209 4.5472055e-07 5.8153387e-07
24.299999999999983 10.460926 1.910269 7.744395 10.27936 0.34258136 0.06164577 -0.47432554 -0.37037882 -0.021773862 0.02215511 10.4409685 1.8553212 7.765541 10.351479 0.35221788 0.052180693 -0.4868403 -0.35570225 -0.022325939 0.022793088 0.0003983035 0.0030192665 0.0004471659 0.0052011153 9.2862545e-05 8.9587666e-05 0.00015661947 0.00021540173 3.0478884e-07 4.0701633e-07
24.599999999999966 10.557959 1.9342334 7.6742787 10.220732 0.30429795 0.098117046 -0.46055505 -0.41133368 -0.021106558 0.021487812 10.541242 1.8767157 7.6939583 10.295359 0.31398848 0.08866611 -0.47332492 -0.39623618 -0.021837994 0.022300327 0.00027945667 0.0033082934 0.00038728456 0.0055691777 9.390624e-05 8.932017e-05 0.00016306978 0.00022793448 5.349994e-07 6.601816e-07
24.899999999999977 10.643397 1.9691213 7.606296 10.155969 0.26529735 0.13446894 -0.44587994 -0.4521641 -0.020658923 0.021040177 10.629606 1.9088972 7.624215 10.233037 0.2750777 0.12488429 -0.4589343 -0.43673587 -0.021303356 0.021758035 0.00019019401 0.0036269512 0.00032109284 0.0059395274 9.5655196e-05 9.186552e-05 0.0001704166 0.00023803074 4.152931e-07 5.1531987e-07
25.19999999999999 10.71703 2.014898 7.5405817 10.085089 0.22558418 0.17070843 -0.430308 -0.49290627 -0.019909246 0.020290505 10.705885 1.951772 7.5564003 10.164513 0.23557085 0.16092469 -0.44374472 -0.47725457 -0.02070843 0.021153124 0.00012420295 0.003984903 0.00025022798 0.0063081565 9.973355e-05 9.572166e-05 0.00018054504 0.0002449758 6.386961e-07 7.441114e-07
25.5 10.778642 2.071532 7.477271 10.0081005 0.18515886 0.20685174 -0.4138381 -0.5336036 -0.019382713 0.019763976 10.769921 2.0052958 7.490655 10.089776 0.19547617 0.1968057 -0.4277653 -0.51784277 -0.020049732 0.020482646 7.604534e-05 0.004387242 0.00017912785 0.0066708922 0.0001064469 0.00010092282 0.0001939675 0.00024840405 4.449141e-07 5.164865e-07
25.799999999999983 10.828017 2.1389966 7.416498 9.925008 0.14401336 0.24291289 -0.39646366 -0.5742971 -0.018505514 0.018886786 10.821558 2.069419 7.42712 10.008811 0.15480277 0.23252667 -0.41099715 -0.55854905 -0.019323718 0.019743474 4.172173e-05 0.0048410557 0.0001128274 0.0070229727 0.00011641135 0.000107873435 0.00021122233 0.00024800026 6.69458e-07 7.3391476e-07
26.099999999999966 10.86494 2.217271 7.358401 9.835808 0.10213529 0.2789158 -0.37816828 -0.6150357 -0.017884078 0.018265354 10.860706 2.1441839 7.3660126 9.921654 0.11344606 0.26821327 -0.39335403 -0.5994353 -0.018537028 0.018943429 1.7921338e-05 0.0053417413 5.7938763e-05 0.0073695267 0.00012793338 0.000114543946 0.0002306068 0.00024337196 4.2634403e-07 4.5978635e-07
26.399999999999977 10.889185 2.3063405 7.3031187 9.74049 0.05950333 0.31488132 -0.35892975 -0.6558658 -0.016831256 0.017212545 10.887288 2.2297277 7.307597 9.828369 0.07123661 0.30403656 -0.3746952 -0.64053005 -0.017702714 0.018097062 3.598071e-06 0.0058695073 2.0056556e-05 0.0077227503 0.00013766983 0.00011760897 0.00024854968 0.00023518488 7.5943757e-07 7.8236883e-07
26.69999999999999 10.900524 2.406199 7.2507954 9.639037 0.016091274 0.3508419 -0.33871406 -0.6968431 -0.016074678 0.016455973 10.9010935 2.3261044 7.2520485 9.728934 0.028176203 0.3399905 -0.35500893 -0.6818342 -0.016811213 0.017194875 3.241521e-07 0.0064151413 1.5703299e-06 0.008081499 0.00014604551 0.00011775317 0.00026552269 0.00022526608 5.4248324e-07 5.459762e-07
27.0 10.898718 2.5168493 7.2015805 9.531423 -0.02813722 0.3868268 -0.31748012 -0.738021 -0.014912424 0.015293733 10.901896 2.4333575 7.199543 9.623307 -0.015758306 0.37608933 -0.3342689 -0.7233752 -0.015847262 0.01622156 1.0103476e-05 0.006970881 4.1515086e-06 0.008442782 0.00015323752 0.00011529345 0.00028186315 0.00021449989 8.7392266e-07 8.6086357e-07
27.299999999999983 10.883513 2.638305 7.1556315 9.417611 -0.073225655 0.42287737 -0.29517254 -0.77946305 -0.013923594 0.0143049145 10.889472 2.551536 7.1502514 9.511455 -0.060565963 0.4123149 -0.31246388 -0.7651509 -0.014796823 0.015163446 3.5504403e-05 0.007528836 2.8946053e-05 0.008806595 0.00016026778 0.000111565976 0.00029899034 0.00020483759 7.625297e-07 7.3707605e-07
27.599999999999966 10.854645 2.7705917 7.1131144 9.297559 -0.11922935 0.45903435 -0.27172542 -0.8212326 -0.01255976 0.012941102 10.863569 2.6806688 7.1043434 9.393332 -0.10625775 0.44865525 -0.28956765 -0.8071873 -0.013645822 0.014006661 7.9646416e-05 0.008086129 7.6929435e-05 0.009172418 0.00016826227 0.000107725835 0.0003183453 0.0001972704 1.1795303e-06 1.1354174e-06
27.899999999999977 10.811829 2.9137497 7.074206 9.171211 -0.16621476 0.4953517 -0.24705416 -0.8634042 -0.011394906 0.011776263 10.823932 2.8207822 7.0619965 9.268889 -0.15285799 0.4851038 -0.26553726 -0.84951854 -0.012379207 0.012736365 0.00014648457 0.008642958 0.00014906982 0.009541028 0.00017840344 0.00010501978 0.00034162507 0.00019281202 9.688482e-07 9.217964e-07
28.19999999999999 10.754756 3.0678349 7.0390973 9.038502 -0.21426453 0.5318837 -0.22105883 -0.9060531 -0.009727526 0.010108914 10.770344 2.9719222 7.023424 9.138092 -0.20038247 0.52167004 -0.24033749 -0.8921702 -0.010971762 0.01132768 0.00024297972 0.009199245 0.00024564797 0.009918228 0.00019271148 0.000104319115 0.00037166674 0.00019273588 1.5481227e-06 1.4853905e-06
28.5 10.683095 3.2329228 7.007997 8.899353 -0.263479 0.5687019 -0.19361223 -0.9492691 -0.008215049 0.008596462 10.702536 3.1341107 6.988822 9.000879 -0.24886574 0.55835164 -0.21390717 -0.9351958 -0.009402137 0.009759478 0.0003779389 0.009763832 0.00036768263 0.010307581 0.00021354725 0.00010712844 0.00041188436 0.00019805811 1.4091778e-06 1.3526064e-06
28.799999999999983 10.596476 3.4091103 6.981134 8.753672 -0.3139828 0.6058809 -0.1645621 -0.99314445 -0.0062204716 0.006601929 10.620216 3.3073645 6.958392 8.857186 -0.2983311 0.595143 -0.18619017 -0.97865164 -0.0076471753 0.00800889 0.0005636241 0.010352217 0.0005171892 0.010715287 0.0002449758 0.00011530241 0.00046777326 0.00021004153 2.0354837e-06 1.9795382e-06
29.099999999999966 10.494489 3.5965197 6.958763 8.601352 -0.3659312 0.64351493 -0.13371526 -1.0377876 -0.0042545707 0.004636071 10.523017 3.491664 6.9323497 8.706904 -0.3489464 0.6320474 -0.15702336 -1.0226682 -0.005681593 0.006050572 0.000813859 0.010994733 0.00069766986 0.011141367 0.00028848412 0.00013150393 0.00054326747 0.00022859366 2.0363925e-06 2.0008122e-06
29.399999999999977 10.376671 3.7953026 6.941172 8.442269 -0.41952002 0.68170595 -0.10083391 -1.0833125 -0.0017857914 0.0021673595 10.410524 3.6869972 6.911118 8.549913 -0.4013022 0.6693392 -0.12588057 -1.067693 -0.0034361333 0.0038120672 0.0011460616 0.011730071 0.0009032485 0.011587248 0.0003318894 0.00015293705 0.0006273353 0.00024396929 2.7236283e-06 2.7050635e-06
29.69999999999999 10.242493 4.0056453 6.9286885 8.276282 -0.4750007 0.7205782 -0.06561234 -1.1298494 0.0008091983 -0.00042755558 10.282407 3.8935733 6.8951483 8.386227 -0.45544648 0.70711136 -0.092521235 -1.1137619 -0.0009000525 0.0012805983 0.0015931379 0.012560131 0.0011249483 0.012087759 0.0003823678 0.00018135564 0.00072408875 0.0002588087 2.921538e-06 2.9177897e-06
30.0 10.091337 4.2277718 6.9216933 8.103229 -0.53270066 0.76026595 -0.027660731 -1.1775335 0.00399162 -0.0036098647 10.138471 4.1117506 6.8848963 8.215914 -0.51122403 0.74534285 -0.0567829 -1.160684 0.0019455068 -0.0015619099 0.0022215617 0.013460909 0.0013540227 0.012697955 0.00046124548 0.00022269879 0.0008481008 0.00028390624 4.18658e-06 4.194119e-06
30.299999999999983 9.922474 4.4619503 6.920634 7.9229255 -0.5930573 0.8009218 0.013537022 -1.2265079 0.0075054453 -0.0071235527 9.978123 4.3416486 6.8807817 8.038744 -0.5691248 0.78432393 -0.018015802 -1.2089859 0.0052559413 -0.0048708096 0.0030967894 0.014472505 0.0015881932 0.013413925 0.0005727625 0.00027548918 0.0009955808 0.00030701968 5.060268e-06 5.0748517e-06
30.599999999999966 9.735015 4.7084923 6.926049 7.73517 -0.6566659 0.8426931 0.058670215 -1.2768983 0.011811284 -0.011429186 9.800359 4.583688 6.882881 7.854333 -0.62918377 0.82510376 0.02416858 -1.2594328 0.009207524 -0.008822214 0.0042698197 0.015576162 0.0018634821 0.01419983 0.0007552687 0.00030938454 0.0011903627 0.00030504272 6.779566e-06 6.7963038e-06
30.899999999999977 9.527861 4.967751 6.938602 7.539744 -0.72436404 0.8856975 0.10869489 -1.3287804 0.016797509 -0.016415136 9.603776 4.8384542 6.891187 7.6621857 -0.6923022 0.86840236 0.06990734 -1.3120888 0.013826277 -0.0134467855 0.005763138 0.016717657 0.0022481612 0.014991987 0.00102796 0.00029912125 0.0015044741 0.00027860835 8.8282195e-06 8.811105e-06
31.19999999999999 9.2996025 5.240093 6.9591265 7.3364305 -0.79735816 0.9299166 0.16496517 -1.3820668 0.023065813 -0.022683002 9.387002 5.106799 6.906254 7.4619017 -0.7612562 0.91384274 0.121112615 -1.3665203 0.019351386 -0.018972814 0.0076386696 0.01776732 0.002795518 0.015743 0.0013033499 0.0002583697 0.0019230464 0.00024169554 1.3796971e-05 1.3765495e-05
31.5 9.048383 5.5258226 6.9887085 7.125057 -0.87744087 0.9749484 0.22946744 -1.4362407 0.03076545 -0.03038198 9.148111 5.3887825 6.9289055 7.2531805 -0.8370044 0.9592071 0.179174 -1.421427 0.026130773 -0.02573035 0.00994579 0.018779999 0.0035764 0.016415576 0.0016351062 0.00024778818 0.0025294293 0.00021944457 2.1480226e-05 2.1637665e-05
31.799999999999983 8.771677 5.8249497 7.0288024 6.905623 -0.9672657 1.0192301 0.3051138 -1.4895537 0.04090274 -0.040518127 8.884681 5.68371 6.9598904 7.035993 -0.9196129 1.004003 0.24451643 -1.4760964 0.034609474 -0.034169413 0.012769843 0.019948637 0.004748868 0.016996374 0.0022707933 0.00023186395 0.00367204 0.00018109888 3.960521e-05 4.030617e-05
32.099999999999966 8.466052 6.136474 7.081361 6.6786656 -1.0702324 1.0576013 0.3956652 -1.5365399 0.05429713 -0.053910524 8.593244 5.990836 7.00002 6.8101354 -1.0112426 1.0496008 0.32106042 -1.5312933 0.045689404 -0.045213684 0.01617769 0.021210425 0.006616324 0.017284289 0.0034797923 6.400789e-05 0.0055658733 2.7527223e-05 7.409295e-05 7.563501e-05
32.39999999999998 8.127672 6.4561462 7.1485996 6.446408 -1.1856312 1.0735455 0.5008517 -1.5602338 0.07214912 -0.07175897 8.279715 6.313389 7.057869 6.5790935 -1.1148797 1.0844117 0.41102982 -1.5730684 0.060326062 -0.059864983 0.023116888 0.02037968 0.008232054 0.017605485 0.005005765 0.00011807614 0.008067969 0.00016472564 0.00013978471 0.00014146694
32.69999999999999 7.7570086 6.77201 7.2305984 6.2149596 -1.2854608 1.0322121 0.5924648 -1.525743 0.08289056 -0.08249913 7.935506 6.6404705 7.131999 6.345187 -1.2249423 1.0739418 0.50908697 -1.5751123 0.075023904 -0.07457203 0.03186129 0.017302599 0.009721848 0.016959218 0.0036624891 0.0017413669 0.006951864 0.0024373312 6.188431e-05 6.283899e-05
33.0 7.365147 7.066217 7.321975 5.9932733 -1.3269482 0.9291681 0.6258964 -1.4300708 0.06873617 -0.06834252 7.559738 6.951685 7.21364 6.1131396 -1.3018826 0.9933961 0.5739802 -1.5027468 0.07277459 -0.0722852 0.037865676 0.013117578 0.011736476 0.014367947 0.0006282814 0.0041252356 0.00269529 0.00528181 1.6308803e-05 1.5544692e-05
33.29999999999998 6.968104 7.327633 7.414632 5.78672 -1.3200083 0.8136048 0.60952485 -1.3239789 0.050248034 -0.049850583 7.1703234 7.235036 7.3020563 5.895996 -1.3168626 0.88091606 0.57703656 -1.4021026 0.05610531 -0.05568178 0.04089272 0.008574205 0.01267325 0.011941308 9.895395e-06 0.0045308094 0.0010554887 0.0061033107 3.4307657e-05 3.4002856e-05
33.599999999999966 6.5759363 7.5561285 7.5033464 5.5950403 -1.294441 0.7096979 0.57333773 -1.2317424 0.037080936 -0.036681555 6.7805157 7.4838552 7.388032 5.693931 -1.296143 0.77408755 0.5455242 -1.3082302 0.04189229 -0.0414887 0.041852713 0.0052234232 0.01329743 0.009779386 2.897043e-06 0.0041460264 0.0007735938 0.0058503803 2.3149127e-05 2.3108638e-05
33.89999999999998 6.1922793 7.7552075 7.5861626 5.4161787 -1.2632743 0.61749643 0.53087676 -1.1530848 0.026278326 -0.02587765 6.399085 7.703088 7.4686785 5.505014 -1.2675383 0.67918026 0.5052135 -1.2281549 0.03079483 -0.030368365 0.0427686 0.0027164666 0.013802512 0.0078917 1.818167e-05 0.0038048953 0.00065860274 0.0056355265 2.0398798e-05 2.0166517e-05
34.19999999999999 5.8181586 7.927946 7.6624923 5.2483335 -1.2308636 0.5340926 0.48684913 -1.0848502 0.018517235 -0.01811589 6.0276785 7.896145 7.5431604 5.327608 -1.2357472 0.5949621 0.4617529 -1.1597356 0.022124715 -0.021653175 0.04389857 0.0010113178 0.014240087 0.0062844707 2.3850007e-05 0.0037050978 0.00062982115 0.0056078183 1.3013911e-05 1.25123925e-05
34.5 5.453734 8.076629 7.7322254 5.090133 -1.1986338 0.45712593 0.4429264 -1.024486 0.011492319 -0.011090427 5.6641617 8.0638685 7.6096134 5.1592827 -1.2026358 0.5163615 0.41724682 -1.0975239 0.014900021 -0.014381371 0.044279844 0.00016282174 0.015033702 0.0047816527 1.6015805e-05 0.0035088495 0.0006594413 0.005334547 1.1612432e-05 1.08303175e-05
34.79999999999998 5.098883 8.202943 7.7954245 4.94053 -1.1670389 0.38496965 0.39972946 -0.9702283 0.0062225345 -0.005820333 5.310663 8.208714 7.6698112 4.9997697 -1.1701074 0.44330007 0.37365097 -1.041705 0.009015538 -0.008446623 0.0448508 3.3300785e-05 0.01577868 0.0035093615 9.4153675e-06 0.0034024375 0.0006800878 0.0051089185 7.800868e-06 6.8973973e-06
35.099999999999966 4.7534065 8.308161 7.8522124 4.7987013 -1.1361358 0.31648245 0.3574435 -0.9208171 0.0011420147 -0.00073952624 4.9651318 8.331106 7.7226276 4.8476305 -1.1383119 0.373276 0.33112627 -0.9896927 0.003980931 -0.0033666044 0.044827577 0.00052649155 0.016792217 0.002394068 4.7351778e-06 0.0032255063 0.00069259707 0.00474385 8.059445e-06 6.90154e-06
35.39999999999998 4.417107 8.393263 7.902728 4.6639876 -1.1058619 0.25086454 0.31609797 -0.87536293 -0.0027663126 0.0031689708 4.6278715 8.432279 7.76869 4.702634 -1.1076081 0.3058976 0.29012388 -0.9412924 -0.0004015714 0.0010629185 0.044421636 0.0015222303 0.017966177 0.0014935305 3.0491365e-06 0.0030286375 0.0006746536 0.0043466953 5.592001e-06 4.4354565e-06
35.69999999999999 4.0898147 8.4590225 7.9471083 4.5358458 -1.076087 0.18753035 0.27563757 -0.83319694 -0.006672385 0.007075213 4.299736 8.513571 7.809005 4.5647173 -1.0781381 0.24108551 0.2508499 -0.89669275 -0.004217144 0.004928466 0.044066977 0.002975513 0.019072572 0.0008335656 4.207073e-06 0.0028681553 0.0006144283 0.0040317187 6.0282086e-06 4.6085224e-06
36.0 3.771399 8.506059 7.9854803 4.4138193 -1.046684 0.12604912 0.23598994 -0.7938242 -0.009742919 0.010145851 3.9805129 8.575593 7.8435564 4.4333572 -1.0492631 0.17807467 0.21262878 -0.85521233 -0.0075996667 0.008354764 0.043728597 0.004835019 0.020142395 0.00038173056 6.6517205e-06 0.0027066586 0.00054574385 0.0037685032 4.5935317e-06 3.2079927e-06
36.29999999999998 3.461769 8.534881 8.01796 4.2975183 -1.0175155 0.06609246 0.1970645 -0.7568546 -0.012884356 0.013287398 3.6700807 8.618827 7.872423 4.308192 -1.0209284 0.116301596 0.17539904 -0.8163705 -0.010668851 0.011462428 0.043393705 0.007046969 0.02118085 0.00011392409 1.1647496e-05 0.0025209573 0.00046939254 0.0035421415 4.908461e-06 3.3305168e-06
36.599999999999966 3.160872 8.545905 8.044647 4.186605 -0.98846495 0.007408314 0.1587788 -0.7219891 -0.0154004935 0.015803607 3.3681467 8.643653 7.8957005 4.1886296 -0.992978 0.05577381 0.13842049 -0.7796304 -0.013426736 0.014250515 0.04296279 0.009554633 0.022185137 4.09921e-06 2.0367397e-05 0.0023392213 0.00041446075 0.0033225226 3.8957187e-06 2.4120952e-06
36.89999999999998 2.8686898 8.539487 8.065635 4.080782 -0.9594167 -0.050201055 0.12104751 -0.68898404 -0.0179914 0.018394588 3.074291 8.6502905 7.9130287 4.074261 -0.9649179 -0.0036095008 0.10150102 -0.7449081 -0.015926875 0.016772818 0.04227186 0.012277438 0.023288595 4.2520158e-05 3.026332e-05 0.002170773 0.00038206542 0.0031275002 4.26226e-06 2.630137e-06
37.19999999999999 2.5852363 8.515923 8.080997 3.9797845 -0.93027383 -0.10689329 0.083796345 -0.6576479 -0.020130703 0.020533942 2.788619 8.639082 7.92445 3.9648454 -0.93675053 -0.06212492 0.06470102 -0.71202874 -0.018222123 0.019083187 0.041364536 0.01516824 0.024507135 0.00022317581 4.1947646e-05 0.0020042073 0.00036463139 0.0029572751 3.642677e-06 2.1046892e-06
37.5 2.3105538 8.475469 8.090804 3.8833745 -0.9009428 -0.16279513 0.046952125 -0.6278215 -0.022282876 0.022686167 2.5112486 8.610294 7.9300776 3.860164 -0.90849984 -0.1200458 0.028041005 -0.6807494 -0.020356428 0.02122656 0.0402784 0.018177971 0.025833024 0.0005387285 5.710877e-05 0.0018275046 0.00035763043 0.0028013638 3.7112027e-06 2.1304497e-06
37.79999999999998 2.0447109 8.418348 8.095109 3.7913344 -0.87134266 -0.2180105 0.010450316 -0.5993772 -0.024244696 0.024648027 2.2421074 8.56408 7.9300165 3.759963 -0.8798871 -0.17724237 -0.008492619 -0.65085995 -0.02235163 0.02322791 0.038965385 0.021237794 0.027255524 0.000984162 7.300754e-05 0.0016620406 0.00035883472 0.002650472 3.5836983e-06 2.016735e-06
38.099999999999966 1.7878 8.344753 8.09396 3.7034655 -0.84139764 -0.27262503 -0.025769819 -0.57220954 -0.02612744 0.026530813 1.981515 8.500745 7.9244003 3.6641154 -0.8507849 -0.23375958 -0.044932574 -0.62229717 -0.024229463 0.025108835 0.03752554 0.024333365 0.028750418 0.0015484251 8.812055e-05 0.001510523 0.0003672112 0.0025087707 3.602319e-06 2.0220234e-06
38.39999999999998 1.5399344 8.254852 8.087396 3.6195822 -0.8110389 -0.32671082 -0.06176353 -0.54623264 -0.027855232 0.028258637 1.7296705 8.420519 7.913209 3.5724363 -0.8210194 -0.28951335 -0.0812861 -0.5950838 -0.026004536 0.026883408 0.035999797 0.027445415 0.030341009 0.0022227305 9.961038e-05 0.0013836519 0.0003811309 0.002386433 3.4250768e-06 1.8912525e-06
38.69999999999999 1.3012484 8.148797 8.075444 3.5395117 -0.7802013 -0.38032854 -0.097582646 -0.52137595 -0.029560737 0.029964175 1.4869381 8.323676 7.8966646 3.4847884 -0.79076684 -0.3447374 -0.11741668 -0.5690509 -0.027696567 0.02857045 0.03448066 0.03058269 0.031962145 0.0029946354 0.0001116302 0.0012667282 0.0003933889 0.0022729011 3.4751322e-06 1.9424672e-06
39.0 1.0718945 8.026718 8.05813 3.4630897 -0.7488246 -0.4335307 -0.13327415 -0.49758345 -0.03114904 0.031552505 1.2537081 8.2104435 7.8750343 3.4010718 -0.76011777 -0.3996687 -0.15322948 -0.54408133 -0.029325925 0.030188251 0.033056185 0.033755008 0.033524122 0.003846222 0.00012753575 0.0011466347 0.00039821488 0.002162053 3.3237523e-06 1.8611875e-06
39.29999999999998 0.8520433 7.888734 8.035468 3.39016 -0.71685 -0.4863624 -0.16888234 -0.47481024 -0.032735307 0.0331388 1.0301275 8.080927 7.8484936 3.3211546 -0.7291914 -0.45446873 -0.18868361 -0.51996505 -0.030909494 0.031753972 0.031714 0.03693816 0.034959473 0.0047617573 0.00015231113 0.0010172062 0.00039209044 0.0020389569 3.333594e-06 1.9177492e-06
39.599999999999966 0.64188254 7.7349496 8.007468 3.3205726 -0.6842218 -0.5388638 -0.20444737 -0.45302257 -0.03423986 0.034643374 0.8163898 7.935234 7.817211 3.2449615 -0.6979772 -0.5091733 -0.22378549 -0.49658993 -0.032459766 0.033280212 0.030452784 0.040113874 0.03619775 0.0057170405 0.0001892105 0.00088152604 0.00037396274 0.0018981148 3.16873e-06 1.8582105e-06
39.89999999999998 0.4416166 7.5654597 7.9741344 3.2541814 -0.65088433 -0.59107023 -0.240007 -0.4321957 -0.03575922 0.036162764 0.6123964 7.773348 7.7811117 3.1723082 -0.66647005 -0.56361836 -0.25849885 -0.47398764 -0.033979896 0.034769896 0.029165749 0.043217473 0.037257772 0.0067032175 0.00024291468 0.00075360533 0.0003419485 0.0017465667 3.1659986e-06 1.9400795e-06
40.19999999999999 0.2514665 7.3803473 7.9354644 3.190843 -0.61678296 -0.6430142 -0.2755952 -0.41231418 -0.037229825 0.037633393 0.41814667 7.5953646 7.7400303 3.10305 -0.6346974 -0.61786175 -0.29300767 -0.452146 -0.03545274 0.036204465 0.027782274 0.046232447 0.038194485 0.0077076303 0.00032092625 0.0006326455 0.0003031946 0.0015865737 3.1580362e-06 2.0418358e-06
40.5 0.071669765 7.179686 7.8914514 3.1304166 -0.581862 -0.694725 -0.31124336 -0.39337057 -0.038733047 0.039136637 0.23354238 7.4015474 7.693678 3.0370784 -0.6026354 -0.6717328 -0.32746443 -0.43111563 -0.036867857 0.037573162 0.026202748 0.049222466 0.03911434 0.008712029 0.0004315346 0.000528641 0.0002631233 0.0014246894 3.478932e-06 2.4444525e-06
40.79999999999998 -0.09751928 6.963543 7.842085 3.0727615 -0.546065 -0.7462306 -0.34697917 -0.3753658 -0.040219642 0.04062326 0.058410108 7.192503 7.641843 2.9744048 -0.57002234 -0.7249467 -0.36184207 -0.41065657 -0.038293112 0.03894427 0.024313973 0.0524227 0.040096875 0.009674045 0.00057395565 0.00045300546 0.00022090565 0.0012454389 3.7115185e-06 2.8190018e-06
41.099999999999966 -0.25582898 6.7319746 7.787349 3.017736 -0.5093329 -0.79755765 -0.38282704 -0.35830846 -0.041759994 0.042163637 -0.10761291 6.967767 7.5841455 2.9146523 -0.53655684 -0.77810085 -0.3964402 -0.3905368 -0.039770678 0.040364757 0.021968003 0.055597942 0.041291736 0.01062623 0.0007411432 0.0003785672 0.00018531825 0.0010386647 3.957379e-06 3.235967e-06
41.39999999999998 -0.40296957 6.485031 7.7272267 2.9651966 -0.47160435 -0.8487325 -0.418807 -0.34221524 -0.043318335 0.043722007 -0.26393616 6.7267637 7.520852 2.857602 -0.50179577 -0.8309681 -0.43130434 -0.3710981 -0.041317984 0.041862678 0.019330287 0.05843465 0.042590495 0.0115766255 0.00091152196 0.00031557353 0.00015618339 0.0008342197 4.001402e-06 3.4571067e-06
41.69999999999999 -0.5386322 6.222754 7.661696 2.914997 -0.4328134 -0.8997815 -0.45493457 -0.32711074 -0.044956546 0.045360245 -0.40957654 6.4680367 7.452389 2.8026142 -0.46584266 -0.88395405 -0.4660885 -0.35332012 -0.042918153 0.043428976 0.016655369 0.06016358 0.0438095 0.012629914 0.0010909319 0.00025050904 0.0001244103 0.00068693183 4.1550466e-06 3.729799e-06
42.0 -0.6624876 5.9451766 7.5907345 2.8669868 -0.39288926 -0.95073295 -0.49121934 -0.31302792 -0.04665649 0.04706022 -0.5443425 6.193763 7.3787136 2.750236 -0.42896798 -0.936363 -0.50109845 -0.33673242 -0.044540387 0.045018908 0.013958267 0.06179509 0.04495285 0.01363073 0.0013016742 0.00020649588 9.759686e-05 0.0005619033 4.477891e-06 4.166962e-06
42.29999999999998 -0.7741841 5.652324 7.5143185 2.8210092 -0.3517539 -1.0016171 -0.5276642 -0.30000806 -0.048469767 0.048873536 -0.6679672 5.904054 7.2997847 2.700326 -0.3910133 -0.9883414 -0.53635406 -0.32136047 -0.046233382 0.04668218 0.011282031 0.06336798 0.046024755 0.014564433 0.0015413008 0.00017624376 7.551402e-05 0.00045592542 5.0014173e-06 4.802047e-06
42.599999999999966 -0.8733452 5.3442116 7.4324236 2.776901 -0.3093202 -1.0524683 -0.5642631 -0.2881013 -0.05040491 0.05080872 -0.7802563 5.5989003 7.2154655 2.652632 -0.35146493 -1.040285 -0.57227725 -0.30714047 -0.048055366 0.048477866 0.008665548 0.06486636 0.047070794 0.015442787 0.0017761771 0.00014843301 6.422648e-05 0.0003624905 5.5203586e-06 5.432883e-06
42.89999999999998 -0.95956653 5.020842 7.345029 2.7344909 -0.26548854 -1.1033263 -0.6009995 -0.27736667 -0.052504964 0.052908823 -0.8804717 5.278478 7.1259823 2.6071022 -0.3105112 -1.0922143 -0.6085339 -0.2939646 -0.050030995 0.05042934 0.0062559918 0.06637634 0.04798141 0.016227884 0.0020270406 0.00012347598 5.676785e-05 0.00027549115 6.120523e-06 6.147833e-06
43.19999999999999 -1.0324111 4.6822076 7.2521157 2.6935978 -0.2201422 -1.1542392 -0.6378429 -0.26787224 -0.054801144 0.055205062 -0.968297 4.942702 7.031191 2.5635407 -0.26796117 -1.1443826 -0.6451623 -0.28181568 -0.052211773 0.052588977 0.004110617 0.06785724 0.048807792 0.016914848 0.0022866542 9.71522e-05 5.357348e-05 0.00019441935 6.7048422e-06 6.8439012e-06
43.5 -1.0914035 4.328282 7.1536717 2.6540303 -0.17314002 -1.2052648 -0.67474556 -0.25969484 -0.057356134 0.057760127 -1.0428569 4.5916348 6.9313307 2.5219223 -0.22385672 -1.196804 -0.68193305 -0.27075583 -0.054637074 0.05499531 0.002356768 0.069354735 0.04943555 0.017452516 0.0025721835 7.1584465e-05 5.165995e-05 0.00012234534 7.393285e-06 7.644215e-06
43.79999999999998 -1.1360203 3.9590209 7.049693 2.6155844 -0.12430547 -1.2564751 -0.71163714 -0.25291932 -0.060224432 0.060628515 -1.1036105 4.2251706 6.826391 2.482075 -0.1781739 -1.249556 -0.71867585 -0.26088834 -0.057352975 0.05769453 0.0010503943 0.070835695 0.049863733 0.01782476 0.0029018074 4.7874575e-05 4.9543472e-05 6.350531e-05 8.245268e-06 8.608276e-06
44.099999999999966 -1.1656774 3.574356 6.940189 2.5780425 -0.0734085 -1.3079574 -0.7484185 -0.24763688 -0.06349635 0.06390055 -1.1505616 3.8428266 6.715815 2.4435263 -0.13050224 -1.3028096 -0.7555232 -0.2525108 -0.060435236 0.0607661 0.00022848914 0.072076425 0.05034361 0.018094618 0.0032596951 2.6499996e-05 5.047669e-05 2.3754917e-05 9.370429e-06 9.824788e-06
44.39999999999998 -1.1797091 3.1741903 6.8251863 2.5411742 -0.020135876 -1.3598137 -0.7849531 -0.24394202 -0.067286275 0.06769063 -1.1830103 3.4443421 6.599547 2.4060116 -0.08088978 -1.3567544 -0.79215395 -0.24577573 -0.06393949 0.06426595 1.0898337e-05 0.07298202 0.050913114 0.018268926 0.0036910365 9.359121e-06 5.1852054e-05 3.3624817e-06 1.1200976e-05 1.1728445e-05
44.69999999999999 -1.1773355 2.7583957 6.7047353 2.504734 0.035959367 -1.4121504 -0.8210553 -0.2419271 -0.07175405 0.072158635 -1.20042 3.029009 6.477483 2.3693316 -0.028622478 -1.411779 -0.8286393 -0.24060789 -0.068006694 0.06833075 0.00053289515 0.07323163 0.051643692 0.01833382 0.004170814 1.3789112e-07 5.7517595e-05 1.7403274e-06 1.4042699e-05 1.4652702e-05
45.0 -1.1576097 2.3268178 6.5789204 2.468464 0.0955461 -1.4650358 -0.8564756 -0.24167307 -0.07730428 0.07770921 -1.2027547 2.5960655 6.349162 2.3330646 0.027153358 -1.4680059 -0.8650754 -0.23662458 -0.07294975 0.07328951 0.0020380742 0.072494365 0.05278886 0.018332982 0.0046775667 8.821491e-06 7.3956864e-05 2.5487187e-05 1.8961924e-05 1.9533742e-05
45.29999999999998 -1.119327 1.8793036 6.4478693 2.432096 0.15967254 -1.5183923 -0.89087313 -0.24323393 -0.08354924 0.0839546 -1.187914 2.1457322 6.2153263 2.2972217 0.085816264 -1.5248371 -0.9006983 -0.23448086 -0.0788279 0.079185665 0.0047041853 0.07098419 0.054076243 0.018191088 0.00545475 4.15356e-05 9.6533964e-05 7.661634e-05 2.2291015e-05 2.2742768e-05
45.599999999999966 -1.0608723 1.4158083 6.311769 2.3953576 0.23002473 -1.5715761 -0.9238018 -0.24661134 -0.092130415 0.09253659 -1.1556029 1.6779057 6.0755005 2.2612152 0.14897186 -1.5826732 -0.9332786 -0.23349884 -0.08606317 0.086391225 0.00897389 0.06869502 0.055822812 0.017994184 0.0065695676 0.00012314504 8.9810506e-05 0.00017193766 3.6811478e-05 3.7765516e-05
45.89999999999998 -0.97997683 0.9367317 6.1708846 2.3579834 0.3092783 -1.622268 -0.9546553 -0.25171158 -0.10250673 0.102914095 -1.1022784 1.1938287 5.9318285 2.2257113 0.22123796 -1.6415384 -0.9636362 -0.23359665 -0.095605746 0.095887765 0.014957662 0.06609887 0.057147823 0.017495884 0.0077511035 0.0003713491 8.0657104e-05 0.0003281505 4.762354e-05 4.9369308e-05
46.19999999999999 -0.87350214 0.44397697 6.025581 2.3197327 0.40055335 -1.6627636 -0.9827259 -0.25829872 -0.11589655 0.11630592 -1.0213962 0.6959225 5.7870893 2.192811 0.30352625 -1.6929629 -0.9911495 -0.23938318 -0.10706574 0.1072966 0.021872643 0.06347655 0.056878213 0.016109107 0.009414257 0.00091199705 7.095648e-05 0.00035779798 7.7983306e-05 8.116778e-05
46.5 -0.73824614 -0.05641064 5.8762975 2.2804034 0.5011533 -1.6731538 -1.0077178 -0.2660894 -0.12733388 0.1277447 -0.90291464 0.19621754 5.6496396 2.1591969 0.39107737 -1.7176337 -1.0176558 -0.24867907 -0.12135674 0.12151799 0.027115716 0.063820995 0.051373787 0.014691021 0.012116709 0.0019784675 9.876388e-05 0.00030311986 3.572619e-05 3.877193e-05
46.79999999999998 -0.57424384 -0.55225784 5.72338 2.2397912 0.5921952 -1.6324942 -1.031181 -0.27540922 -0.12399004 0.12440098 -0.787681 -0.32379913 5.4806175 2.116314 0.5123733 -1.7074122 -1.0422432 -0.25858614 -0.12633231 0.126463 0.045555413 0.052193377 0.058933664 0.015246624 0.0063715335 0.0056127114 0.00012237369 0.00028301612 5.486258e-06 4.251907e-06
47.099999999999966 -0.3868932 -1.0302858 5.566869 2.1975784 0.656809 -1.5543591 -1.0556394 -0.28742728 -0.10945976 0.10987305 -0.6226908 -0.8222661 5.3273315 2.0770168 0.58461964 -1.6483932 -1.053859 -0.28006786 -0.11797952 0.11813085 0.0556005 0.04327221 0.057378087 0.014535099 0.0052112993 0.008842408 3.1697912e-06 5.4160995e-05 7.2586336e-05 6.819124e-05
47.39999999999998 -0.18344642 -1.4833806 5.406554 2.1532936 0.69950306 -1.4662724 -1.0818887 -0.30303645 -0.095036715 0.095452316 -0.451581 -1.308512 5.157036 2.031733 0.64263344 -1.5620434 -1.084255 -0.28381443 -0.10224954 0.10239872 0.07189616 0.030579021 0.06225943 0.014776973 0.0032341543 0.009172099 5.5993964e-06 0.0003694861 5.2024847e-05 4.8252572e-05
47.69999999999999 0.03096456 -1.9101839 5.2422194 2.1063845 0.7299035 -1.3790834 -1.1092423 -0.32241794 -0.08402678 0.08444373 -0.2604748 -1.765959 4.985832 1.9860816 0.68229795 -1.4728221 -1.1152503 -0.29542848 -0.08903916 0.08919665 0.084936894 0.020800816 0.065734416 0.014472792 0.0022662906 0.008786939 3.609641e-05 0.0007284309 2.5123934e-05 2.259024e-05
48.0 0.25345427 -2.3112154 5.0737624 2.0562913 0.75336117 -1.294459 -1.1368473 -0.34548923 -0.07466552 0.07508344 -0.057967126 -2.1976168 4.8111467 1.93927 0.70698345 -1.3886213 -1.1421523 -0.31391108 -0.07895392 0.0791305 0.096983284 0.012904638 0.06896699 0.01369399 0.0021508927 0.008866548 2.8143575e-05 0.0009971798 1.839042e-05 1.6378683e-05
48.29999999999998 0.48230052 -2.6871822 4.9012 2.0024724 0.7722806 -1.2119864 -1.1639898 -0.37209702 -0.06749187 0.06791036 0.15446353 -2.6031377 4.634886 1.8899183 0.7299284 -1.3062754 -1.1671933 -0.3376277 -0.070709765 0.07091574 0.10747709 0.007063471 0.070923164 0.01266842 0.0017937088 0.008890405 1.02624845e-05 0.0011881331 1.0354869e-05 9.032341e-06
48.599999999999966 0.7162928 -3.038624 4.724645 1.9444127 0.7876679 -1.1309606 -1.1900717 -0.4020335 -0.06108514 0.061504085 0.37575796 -2.9828427 4.4574614 1.8374681 0.7513703 -1.2264755 -1.1918691 -0.36421204 -0.06369043 0.063917466 0.11596397 0.0031115606 0.07138717 0.0114371395 0.0013175128 0.009123095 3.230782e-06 0.0014304637 6.7875512e-06 5.8244073e-06
48.89999999999998 0.9544299 -3.3658922 4.5442944 1.8816302 0.79991305 -1.0508257 -1.2146045 -0.43506545 -0.05606454 0.056483768 0.6027555 -3.3378317 4.2771482 1.7803559 0.76878834 -1.1425772 -1.2150974 -0.39587885 -0.057873234 0.058135867 0.12367491 0.00078738807 0.07136705 0.010256474 0.00096874766 0.00841833 2.4298038e-07 0.0015355893 3.2713795e-06 2.7294318e-06
49.19999999999999 1.1957825 -3.6691947 4.3604107 1.8136811 0.8091042 -0.9711909 -1.2371758 -0.47092292 -0.051420093 0.05183956 0.8366145 -3.666999 4.095373 1.7179284 0.78374314 -1.056856 -1.2386101 -0.43225634 -0.053231254 0.05354577 0.12900169 4.820645e-06 0.07024489 0.009168583 0.0006431834 0.0073385104 2.0572916e-06 0.0014951042 3.2803064e-06 2.9111493e-06
49.5 1.4394296 -3.9486477 4.173314 1.7401626 0.8152101 -0.89182985 -1.2574509 -0.5093237 -0.047729056 0.048148677 1.0737252 -3.9709542 3.909683 1.649754 0.7941028 -0.97128475 -1.2591381 -0.47127447 -0.049320273 0.04969346 0.13373972 0.00049757736 0.06950136 0.008173709 0.0004455188 0.006313081 2.8465395e-06 0.0014477455 2.5319707e-06 2.38636e-06
49.79999999999998 1.6844319 -4.2043166 3.9833686 1.660716 0.8181384 -0.8126298 -1.2751536 -0.5499639 -0.04423573 0.044655483 1.3129718 -4.250039 3.7204623 1.5754828 0.80055165 -0.8871677 -1.2770641 -0.5113938 -0.045934886 0.04637087 0.13798259 0.0020905456 0.06911973 0.0072647003 0.0003092944 0.0055558947 3.6498118e-06 0.0014876531 2.8871348e-06 2.9425564e-06
50.099999999999966 1.9298216 -4.436247 3.790977 1.5750282 0.81779265 -0.7335721 -1.2900676 -0.5925405 -0.041579407 0.04199924 1.553412 -4.504657 3.5275912 1.4951463 0.8050567 -0.80597526 -1.2937117 -0.55253386 -0.042980075 0.043477505 0.14168422 0.004679917 0.069372065 0.006381119 0.00016220476 0.0052422136 1.32795285e-05 0.001600531 1.9618712e-06 2.1852702e-06
50.39999999999998 2.1746016 -4.6444874 3.5965703 1.4828323 0.8140733 -0.65469825 -1.3020217 -0.636738 -0.038651526 0.039071456 1.7961422 -4.734067 3.3339415 1.4093733 0.80462563 -0.7255874 -1.3072143 -0.5964314 -0.040247098 0.04075616 0.14323147 0.008024502 0.068973884 0.0053962287 8.9258916e-05 0.005025275 2.6962245e-05 0.0016246242 2.545849e-06 2.838224e-06
50.69999999999999 2.417749 -4.829107 3.4006016 1.3839076 0.8069096 -0.57609856 -1.3108927 -0.6822596 -0.0367274 0.03714737 2.037982 -4.939233 3.138582 1.3170066 0.79985034 -0.6458656 -1.3177023 -0.6420274 -0.037861254 0.038349286 0.14422293 0.01212774 0.06865429 0.00447574 4.983338e-05 0.0048674424 4.6370547e-05 0.0016186333 1.2856282e-06 1.4446032e-06
51.0 2.658221 -4.990206 3.2035403 1.2780782 0.7962371 -0.4978916 -1.3165908 -0.72879815 -0.034448773 0.0348688 2.277866 -5.120427 2.941822 1.2178679 0.7914432 -0.5667207 -1.3247421 -0.6884476 -0.035712224 0.03617558 0.14467002 0.016957605 0.06849646 0.0036252858 2.2981309e-05 0.0047374475 6.644357e-05 0.0016281673 1.596308e-06 1.7076732e-06
51.29999999999998 2.89496 -5.127922 3.0058665 1.1652129 0.7820223 -0.42021737 -1.3190604 -0.7760725 -0.032952815 0.033372868 2.514526 -5.2779417 2.7439337 1.1118693 0.77935934 -0.48943913 -1.3279228 -0.7356937 -0.03372674 0.034175843 0.14473006 0.022505894 0.06860882 0.0028455327 7.0913384e-06 0.004791653 7.8541714e-05 0.0016304483 5.989604e-07 6.447691e-07
51.599999999999966 3.1268992 -5.242439 2.8080666 1.0452226 0.76424074 -0.34322858 -1.3182716 -0.82379776 -0.03116538 0.03158547 2.7467027 -5.412307 2.5455852 0.99865484 0.76366127 -0.4125927 -1.3276507 -0.7839557 -0.0319018 0.032344386 0.14454943 0.028855136 0.06889651 0.0021685597 3.3579283e-07 0.0048113824 8.796619e-05 0.0015873904 5.423131e-07 5.759537e-07
51.89999999999998 3.3529692 -5.333986 2.61063 0.91805923 0.7428915 -0.26708463 -1.3142167 -0.8717139 -0.029996576 0.030416679 2.9732263 -5.5237427 2.3473196 0.87794733 0.74443877 -0.33564186 -1.3242551 -0.8329841 -0.030248944 0.030689284 0.14420465 0.03600767 0.06933238 0.0016089645 2.394066e-06 0.004700094 0.000100768986 0.0014999964 6.368957e-08 7.4313796e-08
52.19999999999999 3.5721002 -5.402841 2.4140458 0.78371364 0.7179812 -0.1919504 -1.3069067 -0.91956025 -0.028592039 0.029012164 3.1938179 -5.612093 2.1500673 0.7499294 0.7221472 -0.2593508 -1.3177379 -0.8820224 -0.028733658 0.02917459 0.1430975 0.04378635 0.06968464 0.0011413728 1.7355615e-05 0.0045428155 0.00011731569 0.0014090919 2.0055877e-08 2.638233e-08
52.5 3.7832272 -5.449332 2.2188003 0.6422143 0.6895325 -0.11799129 -1.2963661 -0.9670976 -0.027682034 0.028102169 3.4079814 -5.6774416 1.9545778 0.6147871 0.696836 -0.18415008 -1.3079396 -0.93078065 -0.027339118 0.027784776 0.14080942 0.05203388 0.069813535 0.00075225113 5.3340766e-05 0.004376986 0.00013394713 0.0013189195 1.1759186e-07 1.00738234e-07
52.79999999999998 3.9852931 -5.4738374 2.0253754 0.49362552 0.6575739 -0.04537554 -1.2826332 -1.0140862 -0.026585458 0.027005605 3.614523 -5.7202578 1.7611668 0.47246027 0.66830885 -0.1100263 -1.2948056 -0.979234 -0.02606997 0.026525479 0.13747056 0.060723007 0.06980616 0.00044796788 0.000115239694 0.0041797208 0.0001481688 0.0012146805 2.657269e-07 2.3052154e-07
53.099999999999966 4.177251 -5.476784 1.8342463 0.3380463 0.622144 0.02572924 -1.2657547 -1.0603031 -0.02588883 0.026308984 3.8124037 -5.7409286 1.5702721 0.3229971 0.6364106 -0.037141085 -1.2782369 -1.027249 -0.024923092 0.025393184 0.13311347 0.06977227 0.069682375 0.000226479 0.00020353617 0.003952678 0.00015580448 0.0010925744 9.326512e-07 8.386883e-07
53.39999999999998 4.358065 -5.458652 1.6458806 0.17560934 0.5832866 0.0951526 -1.2457883 -1.1055233 -0.025046622 0.025466783 4.0003834 -5.739953 1.3822201 0.1663909 0.6012777 0.034317642 -1.2586427 -1.074519 -0.023881752 0.024369344 0.12793623 0.07913026 0.06951682 8.497963e-05 0.0003236806 0.0037008922 0.000165234 0.0009612672 1.3569229e-06 1.2043721e-06
53.69999999999999 4.526716 -5.4199705 1.4607366 0.0064801225 0.5410528 0.16272347 -1.2227975 -1.1495329 -0.024535945 0.024956107 4.1770887 -5.718072 1.1970917 0.0026259422 0.5627949 0.10406697 -1.2359529 -1.1209002 -0.022914238 0.023421573 0.12223939 0.08886446 0.06950865 1.4854705e-05 0.00047271914 0.0034405848 0.000173063 0.00081983494 2.6299317e-06 2.3547966e-06
54.0 4.682199 -5.361322 1.2792625 -0.16914344 0.4954992 0.2282666 -1.1968566 -1.1921146 -0.023921976 0.024342144 4.341263 -5.6759663 1.0151948 -0.16823626 0.5207337 0.17180277 -1.2100607 -1.1662806 -0.022038357 0.022568531 0.116237484 0.09900106 0.06973179 8.2298044e-07 0.00063678104 0.0031881633 0.0001743482 0.00066739373 3.5480189e-06 3.1457016e-06
54.29999999999998 4.8235273 -5.2833414 1.1018949 -0.35103124 0.44668925 0.29160398 -1.168046 -1.2330564 -0.023580376 0.024000544 4.4917088 -5.614191 0.83700585 -0.34607363 0.4752355 0.23750587 -1.1815405 -1.2103416 -0.021285096 0.021839712 0.11010357 0.10946149 0.070166185 2.457796e-05 0.00081488804 0.002926606 0.0001821013 0.0005159646 5.26831e-06 4.669196e-06
54.599999999999966 4.9497347 -5.186718 0.929057 -0.5389211 0.39469418 0.35255197 -1.1364586 -1.2721416 -0.0231713 0.02359147 4.6273623 -5.533371 0.66288924 -0.53067064 0.42634204 0.30100983 -1.1505351 -1.2528563 -0.020660635 0.021240495 0.10392399 0.12016829 0.070845276 6.807034e-05 0.0010015871 0.0026565916 0.00019814704 0.0003719236 6.3034386e-06 5.5270825e-06
54.89999999999998 5.059878 -5.072197 0.7611578 -0.7325183 0.33959422 0.4109223 -1.1021968 -1.3091547 -0.02297238 0.02339255 4.7471733 -5.4342394 0.49324107 -0.72170687 0.3735775 0.36194974 -1.1162978 -1.2937388 -0.020184385 0.020791976 0.09778415 0.13107471 0.07177938 0.00011688741 0.001154864 0.0023983105 0.000198839 0.00023765018 7.772922e-06 6.7629894e-06
55.19999999999999 5.1530395 -4.9405804 0.59858966 -0.9314956 0.281481 0.4665205 -1.0653785 -1.3438754 -0.022834957 0.023255128 4.8497143 -5.317772 0.32835388 -0.91911745 0.31772575 0.41994697 -1.0794669 -1.3326619 -0.019818438 0.020454392 0.09200616 0.14227346 0.07302737 0.00015321875 0.001313682 0.0021690927 0.0001984828 0.0001257435 9.0993835e-06 7.844125e-06
55.5 5.2283306 -4.7927303 0.44172597 -1.1354923 0.22045963 0.5191468 -1.0261377 -1.3760809 -0.022799922 0.023220094 4.934119 -5.1845427 0.16865396 -1.1225033 0.25880423 0.47537625 -1.0400522 -1.3696775 -0.019558204 0.020218536 0.08656034 0.1535169 0.07456832 0.00016871527 0.0014703089 0.0019158612 0.00019361236 4.1002597e-05 1.0508735e-05 9.009348e-06
55.79999999999998 5.2848973 -4.629569 0.2909185 -1.3441143 0.15665163 0.5685968 -0.98462844 -1.405546 -0.022872927 0.023293098 4.9994364 -5.035323 0.014503002 -1.3315787 0.19688281 0.5281721 -0.9980511 -1.4046352 -0.01940468 0.020086212 0.08148795 0.16463639 0.076405525 0.00015714057 0.0016185481 0.0016341567 0.00018016802 8.294819e-07 1.2028738e-05 1.028412e-05
56.099999999999966 5.3219247 -4.45208 0.14649422 -1.5569336 0.090197854 0.6146629 -0.94102854 -1.4320444 -0.023068476 0.02348865 5.0473614 -4.869546 -0.13137054 -1.5450277 0.13232127 0.57780915 -0.9536983 -1.4356692 -0.019373812 0.0200698 0.07538501 0.17427799 0.077208824 0.00014175066 0.0017743821 0.0013581974 0.00016052237 1.31391525e-05 1.3650547e-05 1.1688534e-05
56.39999999999998 5.3386436 -4.26131 0.008751351 -1.7734883 0.021261603 0.65713733 -0.8955432 -1.4553512 -0.023385542 0.023805715 5.075179 -4.690194 -0.2709179 -1.7631254 0.06590411 0.622609 -0.90735215 -1.4629668 -0.01940544 0.020113664 0.06941352 0.18394151 0.07821489 0.00010738894 0.0019929535 0.0011922045 0.00013945087 5.799685e-05 1.5841211e-05 1.3631244e-05
56.69999999999999 5.334337 -4.058367 -0.12204504 -1.9932832 -0.049968585 0.6958157 -0.8484087 -1.4752468 -0.023853539 0.024273714 5.0821915 -4.4984283 -0.40369654 -1.9854317 -0.003170535 0.6632758 -0.8585605 -1.4873911 -0.019662015 0.02037274 0.06357749 0.19365418 0.07932757 6.164576e-05 0.0021900574 0.0010588453 0.000103059116 0.00014748468 1.756887e-05 1.5217592e-05
57.0 5.3083506 -3.8444192 -0.2456679 -2.2157907 -0.12327648 0.7305023 -0.7998962 -1.4915216 -0.02447284 0.02489302 5.067483 -4.2953844 -0.52920127 -2.2114344 -0.0754035 0.6996397 -0.807529 -1.508088 -0.020215146 0.020920414 0.05801721 0.20336959 0.08039117 1.8978084e-05 0.0022918226 0.0009525019 5.8259513e-05 0.00027444545 1.8127957e-05 1.578159e-05
57.29999999999998 5.2600965 -3.6206913 -0.36193368 -2.4404535 -0.19841692 0.7610171 -0.750314 -1.503983 -0.025274832 0.025695018 5.030528 -4.0821095 -0.64705586 -2.4403744 -0.15015012 0.7320235 -0.7549273 -1.525142 -0.021007597 0.021700334 0.05270169 0.21290672 0.08129466 6.265509e-09 0.0023296839 0.0008406292 2.1282354e-05 0.00044770047 1.820929e-05 1.5957505e-05
57.599999999999966 5.189067 -3.3884583 -0.47070795 -2.666687 -0.27511582 0.787203 -0.7000097 -1.5124638 -0.026271312 0.02669151 4.9708548 -3.85977 -0.7570827 -2.6715965 -0.22606933 0.760358 -0.7022343 -1.5383403 -0.022039013 0.022715652 0.047616534 0.22213481 0.08201049 2.4103341e-05 0.0024055578 0.00072065607 4.9489527e-06 0.0006695944 1.791235e-05 1.580744e-05
57.89999999999998 5.0948386 -3.1490374 -0.5719114 -2.8938842 -0.3530727 0.80893594 -0.6493693 -1.5168316 -0.027496133 0.027916348 4.8884945 -3.629606 -0.8591776 -2.904333 -0.30293387 0.78394395 -0.64980245 -1.5471961 -0.023313913 0.02396791 0.0425779 0.23094623 0.08252186 0.0001091802 0.0025139025 0.0006245995 1.8761628e-07 0.0009220037 1.749096e-05 1.5590154e-05
58.19999999999999 4.9770827 -2.903777 -0.6655252 -3.1214216 -0.43196565 0.82613415 -0.5988152 -1.5169992 -0.028969698 0.029389936 4.782629 -3.393119 -0.9536507 -3.1381884 -0.38091338 0.8033079 -0.5974206 -1.5520308 -0.024807047 0.025436006 0.037812248 0.2394558 0.08301631 0.00028112513 0.0026063344 0.0005210379 1.9449915e-06 0.00122721 1.732766e-05 1.5633563e-05
58.5 4.835569 -2.6540415 -0.7515964 -3.3486667 -0.51146007 0.83876824 -0.5488006 -1.5129362 -0.030728128 0.031148402 4.652458 -3.151806 -1.0407269 -3.372733 -0.46007365 0.81790775 -0.544975 -1.5522802 -0.026606921 0.02720551 0.033529535 0.24776958 0.08359645 0.00057919393 0.0026405638 0.00043516018 1.4635253e-05 0.0015479466 1.6984344e-05 1.5546397e-05
58.79999999999998 4.6701665 -2.4011958 -0.8302415 -3.574988 -0.59122145 0.8468704 -0.49980083 -1.5046791 -0.032812897 0.033233218 4.498045 -2.9069393 -1.1203144 -3.607153 -0.539765 0.82805866 -0.4930476 -1.5479692 -0.02862253 0.02918763 0.02962582 0.2557765 0.08414226 0.0010345905 0.0026477664 0.0003538824 4.5606197e-05 0.001874036 1.7559174e-05 1.6366774e-05
59.099999999999966 4.4808435 -2.1465843 -0.9016491 -3.7997644 -0.6709323 0.8505393 -0.4523006 -1.4923403 -0.03543297 0.035853367 4.31942 -2.6597059 -1.1924894 -3.84064 -0.6192489 0.83384013 -0.44315037 -1.5396273 -0.030937884 0.031493247 0.026057605 0.26329377 0.08458806 0.0016708206 0.0026711703 0.00027886312 8.372683e-05 0.0022360592 2.0205784e-05 1.9010653e-05
59.39999999999998 4.267657 -1.8915113 -0.96608055 -4.0223985 -0.75031364 0.8499476 -0.40678534 -1.4761168 -0.038177833 0.038598314 4.117487 -2.4109018 -1.2575357 -4.0721846 -0.6979064 0.8362402 -0.39534676 -1.5279262 -0.033463113 0.034034032 0.022550983 0.26976645 0.0849461 0.0024786547 0.0027465215 0.0001878928 0.00013084107 0.002684217 2.2228583e-05 2.0832666e-05
59.69999999999999 4.030737 -1.6372199 -1.023868 -4.242329 -0.8291499 0.8453285 -0.3637134 -1.4562896 -0.041541927 0.041962534 3.892378 -2.161504 -1.3157666 -4.3012505 -0.7759532 0.83424556 -0.34952265 -1.5113909 -0.036538597 0.03715875 0.019143166 0.27487385 0.085204795 0.003471724 0.0028298919 0.00012283173 0.00020137776 0.0030361505 2.5033305e-05 2.3076342e-05


==> graphs/double_pendulum/double_results_test_4.txt <==
tspan qx1_real qy1_real qx2_real qy2_real px1_real py1_real px2_real py2_real s1_real s2_real qx1_net qy1_net qx2_net qy2_net px1_net py1_net px2_net py2_net s1_net s2_net qx1_error qy1_error qx2_error qy2_error px1_error py1_error px2_error py2_error s1_error s2_error 
0.0 4.0519676 5.0711484 1.7265978 4.3502097 -0.6609878 1.3428036 1.500848 -0.15798561 0.012450091 -0.012080082 4.0519676 5.0711484 1.7265978 4.3502097 -0.6609878 1.3428036 1.500848 -0.15798561 0.012450091 -0.012080082 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
0.29999999999999716 3.8409114 5.466606 1.9571264 4.328897 -0.7460532 1.2935829 1.5728662 -0.12618436 0.018232824 -0.017862443 3.8407078 5.4664803 1.9570713 4.3288417 -0.7466048 1.2936375 1.573058 -0.12626252 0.018168323 -0.01780855 4.1456815e-08 1.5847036e-08 3.0332217e-09 3.0595402e-09 3.04242e-07 2.9809257e-09 3.679021e-08 6.1084524e-09 4.1604484e-09 2.904539e-09
0.5999999999999943 3.605906 5.8444037 2.1977983 4.3138127 -0.82064813 1.2250667 1.6360936 -0.07493426 0.021843588 -0.021473063 3.6063309 5.844803 2.1983685 4.314185 -0.82099044 1.2252682 1.6360879 -0.074671455 0.021878645 -0.021518707 1.8050764e-07 1.5929095e-07 3.2523894e-07 1.3868907e-07 1.1717577e-07 4.063567e-08 3.274181e-11 6.906612e-08 1.2289824e-09 2.0833857e-09
0.8999999999999915 3.3512452 6.199016 2.4466894 4.3077173 -0.87709147 1.139016 1.6824539 -0.0063382504 0.022806708 -0.022436174 3.3514664 6.199561 2.4476237 4.308148 -0.87744963 1.138813 1.6825686 -0.0059540123 0.022822514 -0.022449441 4.8952643e-08 2.970521e-07 8.730331e-07 1.8540254e-07 1.2828167e-07 4.121445e-08 1.315135e-08 1.476389e-07 2.4984248e-10 1.7602977e-10
1.1999999999999886 3.0830333 6.526163 2.7009141 4.31269 -0.9109874 1.0419639 1.7072088 0.07263551 0.020816494 -0.020445915 3.083986 6.52713 2.7021222 4.3135347 -0.9109211 1.0422657 1.7064517 0.07325415 0.020966515 -0.020581417 9.076766e-07 9.351388e-07 1.4594257e-06 7.139497e-07 4.393087e-09 9.103418e-08 5.7319767e-07 3.8272046e-07 2.250635e-08 1.8360751e-08
1.5 2.8078752 6.823729 2.9572961 4.3296685 -0.9234011 0.94180834 1.7112181 0.1537453 0.01725463 -0.01688391 2.808185 6.8244524 2.9581487 4.3304176 -0.9235804 0.94104224 1.7104168 0.1548371 0.017350525 -0.01698587 9.606538e-08 5.2325254e-07 7.269009e-07 5.6116755e-07 3.214518e-08 5.8690694e-07 6.421215e-07 1.1920449e-06 9.195767e-09 1.0396086e-08
1.7999999999999972 2.5315418 7.0916247 3.2130551 4.3585415 -0.91881967 0.84416395 1.6989009 0.23122902 0.012862453 -0.012491518 2.531968 7.092078 3.2138453 4.359473 -0.91837096 0.84327346 1.6977711 0.23217705 0.0129681565 -0.0126071125 1.8172523e-07 2.0563698e-07 6.242883e-07 8.6813907e-07 2.0133507e-07 7.929785e-07 1.2765963e-06 8.9875476e-07 1.1173177e-08 1.3362164e-08
2.0999999999999943 2.258399 7.3310013 3.466109 4.398567 -0.9021338 0.75167996 1.6751524 0.30244735 0.008554177 -0.008183036 2.2603974 7.331786 3.467615 4.4001293 -0.90113115 0.75097036 1.6736306 0.30322978 0.008569185 -0.008197244 3.9937004e-06 6.1602714e-07 2.2675895e-06 2.4402143e-06 1.0053458e-06 5.0352264e-07 2.3159537e-06 6.1219697e-07 2.2522001e-10 2.0187457e-10
2.3999999999999915 1.9914987 7.5435114 3.7150347 4.4487605 -0.877201 0.66505414 1.6438557 0.3667993 0.004465254 -0.0040939273 1.9940877 7.5441523 3.7164679 4.4505343 -0.8758397 0.6641432 1.6420187 0.36769417 0.0044349506 -0.004054755 6.7028554e-06 4.1071326e-07 2.0538732e-06 3.1464879e-06 1.8531663e-06 8.298077e-07 3.3746246e-06 8.008001e-07 9.182945e-10 1.5344737e-09
2.6999999999999886 1.7329139 7.7308803 3.958902 4.508117 -0.8466978 0.58407277 1.6077058 0.42462322 0.000778893 -0.00040741515 1.7364216 7.731431 3.9604714 4.5102506 -0.8452723 0.5828589 1.6059604 0.42565468 0.0007260218 -0.0003447868 1.2304194e-05 3.0332217e-07 2.46336e-06 4.551265e-06 2.0320635e-06 1.4734284e-06 3.046639e-06 1.0639064e-06 2.795362e-09 3.9223114e-09
3.0 1.4840504 7.894721 4.1971154 4.575708 -0.8123919 0.50819725 1.5684762 0.47658294 -0.0025612176 0.0029328195 1.4888899 7.895297 4.199156 4.578389 -0.8110603 0.5068111 1.5670055 0.47763523 -0.0026072934 0.0029858425 2.3421142e-05 3.3179822e-07 4.1631756e-06 7.18913e-06 1.7730727e-06 1.9214551e-06 2.1629144e-06 1.1073147e-06 2.1229782e-09 2.8114373e-09
3.299999999999997 1.2458757 8.036475 4.4293 4.6507053 -0.77543956 0.43683162 1.527315 0.52338654 -0.005531839 0.005903539 1.2527893 8.037403 4.432246 4.654098 -0.7739868 0.43595868 1.5254642 0.5241282 -0.0055519603 0.0059273504 4.779707e-05 8.61045e-07 8.681136e-06 1.15103885e-05 2.1104652e-06 7.6202394e-07 3.4256213e-06 5.5006046e-07 4.0486367e-10 5.6699184e-10
3.5999999999999943 1.0190696 8.1574135 4.655221 4.7323856 -0.73660123 0.3694237 1.4849644 0.5656826 -0.008215113 0.008586892 1.0276151 8.158556 4.6588316 4.7363243 -0.73529804 0.36830384 1.4834461 0.56649435 -0.008233223 0.008605897 7.3025876e-05 1.3053104e-06 1.30365115e-05 1.551316e-05 1.6983197e-06 1.2540686e-06 2.3050816e-06 6.589473e-07 3.2799016e-10 3.6120903e-10
3.8999999999999915 0.8041217 8.258652 4.8747363 4.820114 -0.69638485 0.3054948 1.4419068 0.60402924 -0.010614528 0.010986373 0.81418777 8.259865 4.8790393 4.824561 -0.69506216 0.30381536 1.4408076 0.6051216 -0.010640066 0.011011213 0.00010132621 1.4715479e-06 1.8515624e-05 1.977566e-05 1.7495e-06 2.8204531e-06 1.2083041e-06 1.1932817e-06 6.5217903e-10 6.170373e-10
4.199999999999989 0.60139364 8.341171 5.0877633 4.9133334 -0.65513533 0.24464104 1.3984569 0.63889474 -0.012801299 0.013173196 0.61311996 8.342449 5.0928025 4.918326 -0.65388006 0.24273516 1.3976921 0.6401731 -0.012798276 0.013168685 0.00013750658 1.6330887e-06 2.5393689e-05 2.4924906e-05 1.5757123e-06 3.6323536e-06 5.8499063e-07 1.6341553e-06 9.138971e-12 2.0352067e-11
4.5 0.41115955 8.405847 5.294259 5.0115504 -0.613092 0.18652512 1.3548207 0.67066723 -0.014789754 0.015161695 0.42394504 8.406935 5.2995415 5.016903 -0.6119466 0.18457605 1.3543026 0.6721182 -0.014755648 0.015124235 0.00016346887 1.1840539e-06 2.790377e-05 2.8649225e-05 1.3119926e-06 3.7988812e-06 2.684106e-07 2.1052729e-06 1.1632167e-09 1.4032259e-09
4.799999999999997 0.2336321 8.453455 5.494206 5.1143255 -0.5704243 0.13086553 1.3111335 0.6996671 -0.01654977 0.016921746 0.24701005 8.4542 5.4994297 5.1199145 -0.56941855 0.12912323 1.3107425 0.7010721 -0.016567582 0.01693429 0.00017896954 5.547563e-07 2.7287575e-05 3.1237014e-05 1.0115708e-06 3.0356211e-06 1.5288606e-07 1.9740269e-06 3.1728428e-10 1.5737489e-10
5.09999999999998 0.06898047 8.484699 5.687602 5.2212625 -0.5272532 0.07742713 1.267481 0.72615975 -0.018333727 0.018705737 0.082974136 8.485135 5.692933 5.227123 -0.5264488 0.075678155 1.267216 0.7274395 -0.018263346 0.01862805 0.00019582268 1.8994706e-07 2.8419981e-05 3.434345e-05 6.4709843e-07 3.0589017e-06 7.022619e-08 1.6378146e-06 4.953613e-09 6.0353016e-09
5.399999999999977 -0.082658276 8.500215 5.874457 5.3320017 -0.48367172 0.02601129 1.2239214 0.7503621 -0.019752359 0.020124393 -0.067465544 8.500777 5.8805294 5.338381 -0.48299065 0.02439703 1.2238244 0.7515043 -0.01980954 0.02016665 0.00023081912 3.165951e-07 3.6875514e-05 4.0693267e-05 4.6385972e-07 2.605834e-06 9.4160555e-09 1.3046296e-06 3.269706e-09 1.7857242e-09
5.699999999999989 -0.22117087 8.500585 6.0547876 5.4462132 -0.4397456 -0.023548292 1.1804862 0.7724562 -0.021384103 0.021756165 -0.20554572 8.500831 6.060806 5.4528337 -0.4393413 -0.024999931 1.1805232 0.77350354 -0.02123658 0.021588992 0.00024414528 6.0539605e-08 3.6218273e-05 4.382979e-05 1.6345712e-07 2.1072572e-06 1.3656631e-09 1.0968649e-06 2.176314e-08 2.7946612e-08
5.999999999999986 -0.3464626 8.486342 6.228614 5.5635915 -0.39553264 -0.07139548 1.1371993 0.7925893 -0.0226047 0.02297678 -0.3303827 8.4862795 6.2347507 5.5704613 -0.39553517 -0.07287975 1.1373854 0.7937679 -0.022612985 0.022964869 0.00025856326 3.961759e-09 3.766147e-05 4.7194055e-05 6.417089e-12 2.2030497e-06 3.4627888e-08 1.3891504e-06 6.864198e-11 1.4188659e-10
6.299999999999983 -0.45845363 8.457986 6.395959 5.683852 -0.35107407 -0.11765071 1.0940689 0.81088555 -0.024047446 0.024419548 -0.44291508 8.457035 6.4016156 5.69062 -0.35155448 -0.11925843 1.0942534 0.81184447 -0.023888677 0.024241889 0.00024144634 9.040459e-07 3.1998472e-05 4.5802437e-05 2.3079707e-07 2.584775e-06 3.4053528e-08 9.1952666e-07 2.5207324e-08 3.1562752e-08
6.59999999999998 -0.55707633 8.415976 6.556847 5.806727 -0.30641085 -0.16242057 1.0511035 0.8274444 -0.025171492 0.02554361 -0.5420991 8.414158 6.56213 5.8134127 -0.3071507 -0.16423123 1.0511955 0.82831514 -0.025129013 0.025486786 0.00022431702 3.304045e-06 2.7908809e-05 4.4699038e-05 5.4736716e-07 3.2784715e-06 8.469442e-09 7.582304e-07 1.8045067e-09 3.2289347e-09
6.899999999999977 -0.64227426 8.360743 6.7113023 5.9319615 -0.261575 -0.2057947 1.0083029 0.8423489 -0.026482712 0.026854848 -0.62786376 8.358005 6.7162676 5.93857 -0.26242757 -0.20792362 1.0082469 0.8431879 -0.026330603 0.026695473 0.0002076624 7.4966383e-06 2.4654257e-05 4.367209e-05 7.268501e-07 4.532275e-06 3.1391778e-09 7.040126e-07 2.3137206e-08 2.5400508e-08
7.199999999999989 -0.71400076 8.292696 6.8593507 6.0593123 -0.21660161 -0.24785398 0.9656704 0.8556644 -0.027548153 0.027920302 -0.70026696 8.288846 6.8639545 6.065797 -0.21747573 -0.25049144 0.9654138 0.8564713 -0.027492449 0.027867075 0.00018861738 1.4822371e-05 2.1195552e-05 4.204885e-05 7.6408054e-07 6.9561997e-06 6.584253e-08 6.5113227e-07 3.1029652e-09 2.833108e-09
7.499999999999986 -0.77221924 8.212217 7.001016 6.1885457 -0.1715217 -0.28866687 0.92320484 0.86744404 -0.028774455 0.029146621 -0.75858736 8.207412 7.0056086 6.195106 -0.17225489 -0.29170758 0.92278934 0.86841583 -0.028633762 0.029018244 0.00018582816 2.3093453e-05 2.1090309e-05 4.303787e-05 5.375775e-07 9.245863e-06 1.7264355e-07 9.443838e-07 1.979453e-08 1.6480714e-08
7.799999999999983 -0.8169032 8.119673 7.136325 6.319433 -0.12637143 -0.32829648 0.88091 0.8777281 -0.029816197 0.030188374 -0.8030418 8.1139555 7.141076 6.3262153 -0.12700537 -0.33163697 0.880478 0.8788477 -0.029761994 0.030154094 0.00019213725 3.268726e-05 2.2573953e-05 4.599627e-05 4.0188004e-07 1.1158825e-05 1.86585e-07 1.2535347e-06 2.9379623e-09 1.1751267e-09
8.099999999999966 -0.84803694 8.0154085 7.265302 6.451754 -0.08118677 -0.36679682 0.83878803 0.88654727 -0.030998018 0.03137021 -0.83376217 8.008776 7.270323 6.4588456 -0.08176321 -0.37040526 0.8384243 0.8878087 -0.030881073 0.031279072 0.00020376923 4.39941e-05 2.520661e-05 5.0289687e-05 3.3227906e-07 1.3020806e-05 1.3228318e-07 1.591163e-06 1.3675972e-08 8.306359e-09
8.399999999999977 -0.86561656 7.8997564 7.3879747 6.5852895 -0.036010582 -0.4042191 0.7968471 0.8939226 -0.03204435 0.032416556 -0.8507751 7.892232 7.3933907 6.592786 -0.036583558 -0.40801096 0.7966157 0.89531374 -0.03200028 0.03240408 0.00022026827 5.6617955e-05 2.933215e-05 5.6195368e-05 3.2830118e-07 1.4378268e-05 5.3539125e-08 1.9351949e-06 1.942181e-09 1.556505e-10
8.699999999999989 -0.86965144 7.7730327 7.5043707 6.7198234 0.009111154 -0.44060796 0.7550961 0.8998677 -0.03321824 0.03359046 -0.8542038 7.7646217 7.5102415 6.727787 0.008470029 -0.44450736 0.755033 0.9013947 -0.033125825 0.033534814 0.00023862885 7.074376e-05 3.4466517e-05 6.341984e-05 4.1104158e-07 1.5205285e-05 3.97678e-09 2.3317639e-06 8.540214e-09 3.0963283e-09
9.0 -0.86016625 7.63554 7.614519 6.855143 0.054123435 -0.47600743 0.71355027 0.904389 -0.034299683 0.034671914 -0.8442246 7.6261883 7.620817 6.8635874 0.05337286 -0.48001266 0.71362555 0.9061099 -0.034263454 0.034677006 0.00025413715 8.745486e-05 3.9665625e-05 7.130636e-05 5.6336313e-07 1.6041815e-05 5.6671787e-09 2.961515e-06 1.3125004e-09 2.593327e-11
9.299999999999983 -0.837203 7.4875703 7.7184525 6.9910336 0.09896476 -0.51045746 0.6722278 0.9074874 -0.035499807 0.035872057 -0.82110155 7.477064 7.7249784 6.999856 0.09816605 -0.5146009 0.6723795 0.9093977 -0.03542014 0.035836384 0.00025925765 0.00011037925 4.258859e-05 7.7835466e-05 6.3793715e-07 1.7167904e-05 2.3011015e-08 3.6493564e-06 6.347159e-09 1.27259e-09
9.599999999999966 -0.80082405 7.329402 7.816206 7.127282 0.14356194 -0.54399914 0.6311539 0.90915847 -0.036649767 0.037022028 -0.7851521 7.31742 7.8224983 7.136261 0.14270529 -0.54812044 0.6313385 0.9110919 -0.03661721 0.037032627 0.0002456106 0.00014356746 3.9593582e-05 8.061963e-05 7.338541e-07 1.6985143e-05 3.407553e-08 3.7382501e-06 1.0600909e-09 1.1232716e-10
9.899999999999977 -0.751115 7.161301 7.9078193 7.2636733 0.18783137 -0.57667214 0.5903585 0.909394 -0.037910618 0.0382829 -0.7358552 7.147917 7.9138575 7.2728796 0.18679747 -0.5806025 0.5907016 0.9113648 -0.037867427 0.038281985 0.00023286157 0.00017914061 3.6459725e-05 8.475587e-05 1.0689537e-06 1.5447964e-05 1.1770686e-07 3.883926e-06 1.8654638e-09 8.398282e-13
10.199999999999989 -0.6881892 6.9835224 7.993337 7.3999915 0.23167428 -0.6085194 0.54987943 0.90818286 -0.039157353 0.03952965 -0.67292976 6.9689894 7.999467 7.409608 0.23055136 -0.61241436 0.5502939 0.9104464 -0.039161623 0.03957513 0.00023285065 0.00021120934 3.7573733e-05 9.247467e-05 1.2609531e-06 1.5170906e-05 1.7180254e-07 5.12364e-06 1.822592e-11 2.0682798e-09
10.5 -0.6121915 6.796307 8.07281 7.536019 0.27497676 -0.63958496 0.5097606 0.9055119 -0.040522147 0.040894467 -0.5968436 6.780713 8.079077 7.5461397 0.27384338 -0.64352196 0.5101267 0.9079932 -0.040515594 0.0409288 0.00023555798 0.00024317301 3.92702e-05 0.000102431986 1.2845555e-06 1.5500016e-05 1.3402315e-07 6.1567594e-06 4.2939e-11 1.1787051e-09
10.799999999999983 -0.5233043 6.599881 8.1462965 7.671535 0.31760496 -0.6699184 0.47005484 0.90136766 -0.04190683 0.04227917 -0.50810933 6.5830946 8.152551 7.6820927 0.31642196 -0.67385 0.4704327 0.90383613 -0.04194323 0.042357557 0.00023088658 0.0002817891 3.911497e-05 0.000111464 1.3994966e-06 1.5457337e-05 1.4278093e-07 6.093328e-06 1.3249463e-09 6.1446093e-09
11.099999999999966 -0.42175293 6.394458 8.213862 7.806318 0.3594039 -0.6995733 0.4308221 0.8957373 -0.043412328 0.043784693 -0.4066918 6.3764243 8.220155 7.817296 0.35827556 -0.70364213 0.43114334 0.89824235 -0.04344838 0.043863516 0.00022683795 0.00032520728 3.9593582e-05 0.000120521356 1.2731641e-06 1.6555552e-05 1.03194644e-07 6.2753456e-06 1.2998447e-09 6.2131313e-09
11.399999999999977 -0.30781347 6.18023 8.275583 7.9401436 0.40019253 -0.7286105 0.39213172 0.8886104 -0.044968728 0.045341123 -0.2928921 6.160842 8.281943 7.951524 0.39908925 -0.73277396 0.39239687 0.89121974 -0.04503908 0.04545534 0.0002226472 0.00037590225 4.0450286e-05 0.00012950886 1.2172311e-06 1.7334267e-05 7.030519e-08 6.808512e-06 4.949419e-09 1.3045614e-08
11.699999999999989 -0.18182042 5.957374 8.331548 8.072788 0.43976113 -0.7570971 0.35406035 0.8799808 -0.04669418 0.047066607 -0.16722482 5.936469 8.337868 8.084485 0.43861374 -0.76133597 0.35424447 0.88259923 -0.046726983 0.047144476 0.00021303148 0.00043701977 3.9942395e-05 0.00013681549 1.3165024e-06 1.7967797e-05 3.3899713e-08 6.8561862e-06 1.0759175e-09 6.063697e-09
12.0 -0.04417647 5.726043 8.381855 8.204025 0.4778652 -0.785109 0.31669417 0.8698484 -0.048470005 0.048842464 -0.03044355 5.7032895 8.38766 8.215788 0.47674915 -0.7894569 0.31666213 0.8722513 -0.04854972 0.04896724 0.00018859313 0.0005177316 3.3698205e-05 0.0001383592 1.2455394e-06 1.8904411e-05 1.0264012e-09 5.773936e-06 6.3542838e-09 1.556877e-08
12.299999999999983 0.10463657 5.4863677 8.426617 8.333631 0.5142218 -0.8127272 0.28012595 0.858221 -0.050326135 0.050698634 0.11749518 5.4617057 8.431863 8.345393 0.5130781 -0.8171678 0.2799453 0.8603331 -0.050508924 0.050925795 0.00016534376 0.0006082151 2.752222e-05 0.0001383592 1.3080357e-06 1.9718978e-05 3.2627874e-08 4.4609264e-06 3.341175e-08 5.1602008e-08
12.599999999999966 0.26404548 5.238453 8.46596 8.461381 0.54850435 -0.84003633 0.2444541 0.8451167 -0.0524115 0.052784048 0.276774 5.212287 8.471268 8.473428 0.5470556 -0.84443146 0.24446607 0.8471265 -0.052579373 0.0529957 0.00016201503 0.0006846576 2.817647e-05 0.00014512573 2.098878e-06 1.9317144e-05 1.4317636e-10 4.0393325e-06 2.8181262e-08 4.4796725e-08
12.899999999999977 0.4333713 4.982379 8.500028 8.587057 0.5803345 -0.8671229 0.20978285 0.8305658 -0.05454826 0.05492086 0.44567654 4.9543314 8.505387 8.599216 0.5789186 -0.8719679 0.20981872 0.8326887 -0.05477934 0.055195905 0.00015141869 0.0007866657 2.8725844e-05 0.00014784973 2.0047964e-06 2.347425e-05 1.2864485e-09 4.5066154e-06 5.3397855e-08 7.56501e-08
13.199999999999989 0.61181337 4.7182016 8.528977 8.710445 0.60927933 -0.89406055 0.17621669 0.8146122 -0.056905907 0.057278566 0.6236206 4.688318 8.534177 8.722718 0.6082845 -0.89907295 0.17601728 0.81640005 -0.057124134 0.05754196 0.00013941145 0.00089304516 2.7034097e-05 0.00015062248 9.897486e-07 2.5124084e-05 3.9763286e-08 3.1963766e-06 4.7623246e-08 6.937583e-08
13.5 0.7984319 4.445957 8.552983 8.83134 0.63484395 -0.9209024 0.1438597 0.7973151 -0.059399094 0.05977182 0.81001014 4.414338 8.558135 8.843793 0.63396263 -0.92575014 0.14369822 0.798722 -0.05957993 0.060000606 0.00013405614 0.0009997657 2.6540514e-05 0.00015507918 7.7671484e-07 2.3500825e-05 2.6077045e-08 1.9793902e-06 3.2701937e-08 5.2342568e-08
13.799999999999983 0.99212885 4.1656733 8.572233 8.949545 0.6564694 -0.9476578 0.11281094 0.7787497 -0.06186479 0.062237583 1.0034779 4.1324396 8.577305 8.962147 0.6553283 -0.95230424 0.11281532 0.7797823 -0.062176116 0.06260128 0.00012880166 0.001104475 2.5721532e-05 0.00015880668 1.3021798e-06 2.1589223e-05 1.9192647e-11 1.0662438e-06 9.6924026e-08 1.3227776e-07
14.099999999999966 1.1916305 3.877386 8.586931 9.064877 0.673541 -0.97425616 0.08315667 0.7590045 -0.06475345 0.06512634 1.2021216 3.8423476 8.591508 9.077356 0.67178977 -0.97879404 0.08318597 0.75957036 -0.0648887 0.065318 0.00011006387 0.0012276944 2.0946027e-05 0.00015574496 3.0668557e-06 2.0592359e-05 8.5867363e-10 3.202275e-07 1.8292669e-08 3.6735926e-08
14.399999999999977 1.3954699 3.5811682 8.597291 9.177165 0.6853892 -1.0005304 0.054973092 0.7381841 -0.067242034 0.067614995 1.4049857 3.544436 8.601412 9.189494 0.68303525 -1.0046273 0.05516222 0.7384411 -0.06765595 0.06808863 9.054973e-05 0.0013492543 1.6981212e-05 0.00015200675 5.541157e-06 1.6785285e-05 3.576988e-08 6.605683e-08 1.7132729e-07 2.243286e-07
14.699999999999989 1.6019795 3.2771685 8.603537 9.286259 0.69134086 -1.0261343 0.028309697 0.71639836 -0.070257716 0.070630774 1.6098697 3.2385259 8.606794 9.298182 0.6888213 -1.0298235 0.028538257 0.716424 -0.07045038 0.07088636 6.225564e-05 0.001493254 1.0612945e-05 0.00014215402 6.348122e-06 1.3610854e-05 5.223949e-08 6.5689676e-10 3.7119634e-08 6.532355e-08
15.0 1.8092924 2.9656663 8.6059 9.392021 0.6907458 -1.0505469 0.0031987422 0.69376737 -0.072743386 0.07311652 1.8157592 2.9252923 8.608606 9.403628 0.6877681 -1.0536485 0.0034680367 0.69362676 -0.07313889 0.07358101 4.1818806e-05 0.0016300632 7.3252922e-06 0.0001347264 8.866514e-06 9.619844e-06 7.251952e-08 1.9770429e-08 1.5642549e-07 2.157524e-07
15.299999999999983 2.015368 2.6471353 8.604613 9.494334 0.68309164 -1.0729923 -0.020361504 0.6704048 -0.07553326 0.07590648 2.0201354 2.6049578 8.606765 9.505543 0.68013024 -1.0758802 -0.02013579 0.6698091 -0.07571349 0.076164745 2.2728273e-05 0.0017789364 4.628906e-06 0.00012563124 8.769874e-06 8.339649e-06 5.0946575e-08 3.5484516e-07 3.248269e-08 6.67018e-08
15.599999999999966 2.2180436 2.3223119 8.599906 9.593097 0.6680787 -1.0924981 -0.042395175 0.646423 -0.077658 0.078031264 2.2220485 2.2792027 8.60207 9.604191 0.66468346 -1.0949713 -0.041621536 0.6458485 -0.077961795 0.07841742 1.6039667e-05 0.0018584012 4.682407e-06 0.0001230789 1.1527786e-05 6.116892e-06 5.985165e-07 3.3001527e-07 9.229287e-08 1.4911656e-07
15.899999999999977 2.4151206 1.9922494 8.592005 9.688222 0.6457674 -1.1079184 -0.06295811 0.6219173 -0.07981628 0.0801896 2.4171605 1.9476453 8.593509 9.698782 0.6417471 -1.1100358 -0.06216526 0.6211015 -0.08001067 0.08047788 4.16123e-06 0.0019895225 2.2618487e-06 0.00011151435 1.6162601e-05 4.483363e-06 6.2860494e-07 6.6554395e-07 3.778578e-08 8.3104126e-08
16.19999999999999 2.6044786 1.6583447 8.581123 9.779639 0.6166198 -1.1181118 -0.08212382 0.59697396 -0.08120791 0.08158125 2.6054633 1.6131651 8.582733 9.790005 0.6117861 -1.1191653 -0.08112103 0.59629273 -0.081469595 0.08194226 9.695725e-07 0.0020411967 2.5914633e-06 0.0001074433 2.3364639e-05 1.1097621e-06 1.0055998e-06 4.640627e-07 6.847995e-08 1.3032853e-07
16.5 2.784202 1.3223153 8.567466 9.867287 0.58153594 -1.1220843 -0.099985234 0.57166064 -0.08243956 0.08281291 2.7836218 1.2762414 8.568889 9.877467 0.5767219 -1.1225829 -0.09910694 0.57111764 -0.082556024 0.083035186 3.3676065e-07 0.0021228055 2.0245934e-06 0.000103642036 2.3174873e-05 2.4865426e-07 7.7140527e-07 2.9484715e-07 1.3564673e-08 4.940536e-08
16.799999999999983 2.9526906 0.9861252 8.551218 9.951114 0.5417214 -1.1191839 -0.116640635 0.5460376 -0.082928345 0.0833017 2.949365 0.93880427 8.551547 9.960618 0.5361489 -1.1189382 -0.11575259 0.545383 -0.08310832 0.083586976 1.1060286e-05 0.0022392678 1.0825261e-07 9.033206e-05 3.1052732e-05 6.0363746e-08 7.886189e-07 4.2855066e-07 3.239144e-08 8.1381984e-08
17.099999999999966 3.1087313 0.65187216 8.532556 10.031078 0.4985504 -1.1091695 -0.1321931 0.52015406 -0.0832669 0.08364026 3.103457 0.6040312 8.532605 10.040215 0.49295697 -1.1081556 -0.1309479 0.51918197 -0.0833037 0.08378142 2.7818196e-05 0.0022887567 2.4592737e-09 8.347015e-05 3.1286338e-05 1.0279425e-06 1.5505246e-06 9.449632e-07 1.3541235e-09 1.9925778e-08
17.399999999999977 3.251516 0.32166383 8.511636 10.107144 0.4533485 -1.0922194 -0.14674099 0.49405834 -0.083024666 0.08339803 3.2442207 0.2737 8.511537 10.115998 0.44739482 -1.0899736 -0.14538456 0.49280438 -0.08310872 0.083591506 5.3222426e-05 0.0023005288 9.837095e-09 7.8391764e-05 3.544618e-05 5.043545e-06 1.8398831e-06 1.572422e-06 7.0656547e-09 3.7433225e-08
17.69999999999999 3.3806105 -0.0024931987 8.488602 10.179283 0.40728042 -1.0688275 -0.16037932 0.46779317 -0.08273803 0.08311139 3.371183 -0.050395012 8.488275 10.187659 0.40143535 -1.0664375 -0.15906835 0.46620145 -0.08272193 0.08319941 8.887865e-05 0.0022945837 1.0700114e-07 7.015941e-05 3.416484e-05 5.7122293e-06 1.7186537e-06 2.5335478e-06 2.5899283e-10 7.747724e-09
18.0 3.4958901 -0.31877044 8.463584 10.247473 0.3612507 -1.0396874 -0.17319529 0.44140232 -0.0820898 0.08246317 3.4850276 -0.36607742 8.463542 10.255537 0.35568383 -1.0365565 -0.17173132 0.4395313 -0.08212921 0.082593694 0.000117995834 0.0022379507 1.7607817e-09 6.503245e-05 3.0989988e-05 9.802615e-06 2.1431922e-06 3.5007145e-06 1.5534296e-09 1.7037225e-08
18.299999999999983 3.5974655 -0.6255586 8.436699 10.311697 0.31591803 -1.005567 -0.1852708 0.41492453 -0.08150359 0.08187696 3.5848703 -0.67221045 8.436783 10.31941 0.31038842 -1.0019877 -0.18379404 0.4128084 -0.08146009 0.08191869 0.00015863848 0.0021763942 7.043127e-09 5.9495273e-05 3.057661e-05 1.2811094e-05 2.180834e-06 4.478064e-06 1.8925927e-09 1.7408297e-09
18.599999999999966 3.685609 -0.92147744 8.408052 10.371946 0.27170643 -0.967225 -0.19668044 0.38839737 -0.080719955 0.08109333 3.6717577 -0.9668002 8.40858 10.37948 0.26632303 -0.96270794 -0.19506368 0.38614777 -0.08070995 0.08116983 0.0001918614 0.002054154 2.7813167e-07 5.6761564e-05 2.8981018e-05 2.0403997e-05 2.6139164e-06 5.0606936e-06 1.0012263e-10 5.851502e-09
18.899999999999977 3.7606955 -1.2053646 8.377739 10.428215 0.2288695 -0.92535615 -0.20749378 0.3618523 -0.08006668 0.08044006 3.745567 -1.249248 8.378648 10.43552 0.22389165 -0.9203571 -0.20589605 0.35937807 -0.079982854 0.080447465 0.0002288677 0.0019257566 8.260113e-07 5.3365147e-05 2.4779012e-05 2.4990417e-05 2.5527486e-06 6.121758e-06 7.026879e-09 5.4847016e-11
19.19999999999999 3.8231547 -1.476253 8.345844 10.480503 0.18752392 -0.880567 -0.21777415 0.33531788 -0.07931554 0.07968893 3.807035 -1.5185511 8.347191 10.487604 0.1831151 -0.87523866 -0.21619835 0.33256617 -0.079292625 0.079764344 0.0002598453 0.0017891275 1.8132996e-06 5.042504e-05 1.9437706e-05 2.839139e-05 2.4831386e-06 7.571897e-06 5.252341e-10 5.6873883e-09
19.5 3.8734386 -1.7333436 8.312443 10.528813 0.14770238 -0.8333701 -0.22758041 0.30881652 -0.07871657 0.07908996 3.8571548 -1.7735894 8.314579 10.535889 0.14391914 -0.82760686 -0.22578716 0.30573022 -0.07864685 0.07912581 0.00026516052 0.0016197221 4.5634806e-06 5.0060007e-05 1.4312912e-05 3.3214852e-05 3.2157473e-06 9.52524e-06 4.8601927e-09 1.2848456e-09
19.799999999999983 3.912 -1.9759773 8.277601 10.573152 0.10937448 -0.78418803 -0.23696625 0.28236732 -0.07807951 0.0784529 3.8949802 -2.0144541 8.280094 10.5799 0.10598591 -0.778405 -0.23524353 0.27901468 -0.078052275 0.078538135 0.00028967185 0.001480466 6.2145737e-06 4.5538196e-05 1.1482398e-05 3.344334e-05 2.9677753e-06 1.1240209e-05 7.4157486e-10 7.264944e-09
20.099999999999966 3.939278 -2.2036102 8.241381 10.613528 0.07247788 -0.733364 -0.24598143 0.25598416 -0.077594586 0.07796798 3.9213004 -2.2404525 8.244074 10.619772 0.06951493 -0.7274743 -0.24442124 0.25244367 -0.077518195 0.07800946 0.00032318966 0.0013573584 7.2531984e-06 3.898386e-05 8.779054e-06 3.468873e-05 2.434166e-06 1.2535042e-05 5.8355547e-09 1.7203732e-09
20.399999999999977 3.9556885 -2.4157906 8.203832 10.649953 0.036926456 -0.6811721 -0.25467142 0.22967824 -0.0770968 0.0774702 3.9369025 -2.4509184 8.20673 10.655704 0.034422487 -0.67501205 -0.25318426 0.22592902 -0.07705164 0.07754783 0.00035291206 0.0012339678 8.399657e-06 3.3070046e-05 6.2698596e-06 3.7945858e-05 2.2116617e-06 1.4056663e-05 2.039242e-09 6.027201e-09
20.69999999999999 3.9616215 -2.612141 8.165 10.682438 0.0026270044 -0.6278295 -0.26307848 0.20345663 -0.076756895 0.077130295 3.9424038 -2.6453564 8.168232 10.687754 0.0005251616 -0.62140095 -0.2615226 0.19940579 -0.07666534 0.077166915 0.00036932112 0.0011032709 1.0445839e-05 2.8257524e-05 4.417743e-06 4.1326122e-05 2.4207932e-06 1.6409273e-05 8.381903e-09 1.3409953e-09
21.0 3.9574375 -2.792341 8.124927 10.710997 -0.030520255 -0.5735048 -0.2712413 0.17732468 -0.07641075 0.07678415 3.9377959 -2.8236983 8.128346 10.715761 -0.032178774 -0.5668894 -0.26964316 0.17288461 -0.076357886 0.07686572 0.00038579394 0.0009832795 1.16955525e-05 2.2701002e-05 2.7506876e-06 4.376352e-05 2.554082e-06 1.9714214e-05 2.7943772e-09 6.6534946e-09
21.299999999999983 3.9434676 -2.956116 8.083644 10.735642 -0.06261216 -0.5183281 -0.2791961 0.15128466 -0.07621029 0.07658369 3.9236877 -2.9855921 8.087269 10.739798 -0.06371859 -0.51167464 -0.2774924 0.14636841 -0.07612613 0.07664123 0.00039124527 0.00086884433 1.3140017e-05 1.7265345e-05 1.2241787e-06 4.4268105e-05 2.9026255e-06 2.4169522e-05 7.0832016e-09 3.3109475e-09
21.599999999999966 3.9200141 -3.1032245 8.041181 10.756389 -0.09374534 -0.46239582 -0.28697634 0.12533782 -0.07603758 0.07641098 3.9000037 -3.1309445 8.044886 10.759794 -0.09444461 -0.45571095 -0.28516585 0.12012786 -0.07596995 0.07649008 0.00040041897 0.000768397 1.3727208e-05 1.1597914e-05 4.88974e-07 4.468748e-05 3.277878e-06 2.7143762e-05 4.5736708e-09 6.257255e-09
21.899999999999977 3.8873508 -3.2334507 7.9975615 10.773251 -0.124010615 -0.40577888 -0.29461342 0.09948348 -0.07601219 0.07638559 3.8671658 -3.2594106 8.001297 10.775854 -0.12438984 -0.3990507 -0.29274186 0.09403801 -0.07589778 0.07642147 0.00040743398 0.00067392 1.3954276e-05 6.778373e-06 1.438132e-07 4.52683e-05 3.502722e-06 2.9653174e-05 1.3088199e-08 1.2875176e-09
22.19999999999999 3.8457246 -3.3465962 7.952805 10.786241 -0.15349732 -0.3485245 -0.30213663 0.07372074 -0.075951405 0.07632481 3.8252366 -3.3708594 7.9563637 10.787934 -0.15357298 -0.34173232 -0.30031458 0.06808102 -0.075904734 0.07643022 0.0004197591 0.0005887001 1.2663888e-05 2.8687064e-06 5.7234057e-09 4.6133813e-05 3.3198821e-06 3.180641e-05 2.1781297e-09 1.11098695e-08
22.5 3.7953568 -3.4424741 7.9069266 10.795373 -0.18228811 -0.29066193 -0.30957407 0.048046798 -0.07607875 0.07645215 3.774396 -3.4650977 7.910042 10.796042 -0.18202402 -0.28373376 -0.30794588 0.04222575 -0.07598534 0.07651083 0.00043935547 0.0005118245 9.7043285e-06 4.4820263e-07 6.974526e-08 4.799962e-05 2.6510036e-06 3.3884615e-05 8.725041e-09 3.443433e-09
22.799999999999983 3.7364438 -3.5209038 7.859937 10.800661 -0.21046512 -0.23220333 -0.31695202 0.022459837 -0.0761679 0.0765413 3.7152152 -3.5417526 7.862685 10.800339 -0.20986687 -0.22502789 -0.31553316 0.016438648 -0.0761453 0.07666896 0.00045065142 0.00043467042 7.5515727e-06 1.0390431e-07 3.5790524e-07 5.148702e-05 2.0131602e-06 3.625471e-05 5.10652e-10 1.629853e-08
23.099999999999966 3.6691582 -3.5817065 7.811844 10.802117 -0.2381049 -0.17314741 -0.32429612 -0.0030435214 -0.07645392 0.076827325 3.6479218 -3.6006324 7.81435 10.800832 -0.23715766 -0.16576657 -0.32309714 -0.0092944205 -0.07638973 0.0769098 0.0004509855 0.0003581899 6.2813197e-06 1.6526465e-06 8.9725796e-07 5.4476845e-05 1.4375464e-06 3.907374e-05 4.119939e-09 6.8026083e-09
23.399999999999977 3.5936499 -3.6247005 7.762649 10.799754 -0.26528418 -0.11347944 -0.33163083 -0.028465534 -0.07684629 0.077219695 3.5726154 -3.641587 7.7649956 10.797511 -0.26396656 -0.10586755 -0.33066207 -0.034998283 -0.076722845 0.07723765 0.00044244932 0.00028515296 5.5061355e-06 5.0312374e-06 1.7361232e-06 5.7940917e-05 9.384849e-07 4.2676813e-05 1.5237735e-08 3.2241432e-10
23.69999999999999 3.5100453 -3.6496983 7.712353 10.793584 -0.29207972 -0.053172123 -0.33897978 -0.053807843 -0.07713733 0.07751074 3.4892838 -3.6645138 7.7144814 10.790308 -0.2903105 -0.045455694 -0.33831573 -0.06066665 -0.077151105 0.07765896 0.00043103946 0.00021950109 4.5289125e-06 1.0731333e-05 3.1301213e-06 5.954327e-05 4.409695e-07 4.7043235e-05 1.8978158e-10 2.1969717e-08
24.0 3.4184487 -3.6565025 7.6609526 10.783618 -0.31856412 0.0078111337 -0.3463668 -0.07907323 -0.07779719 0.0781706 3.3979123 -3.669257 7.662737 10.7792 -0.3164059 0.015811756 -0.3460329 -0.08632807 -0.077707015 0.07820585 0.00042174465 0.00016267574 3.1838144e-06 1.952202e-05 4.6579335e-06 6.400996e-05 1.11492696e-07 5.2632688e-05 8.131418e-09 1.2429959e-09
24.299999999999983 3.3189414 -3.6449025 7.608439 10.769868 -0.34481838 0.06952184 -0.3538144 -0.104260735 -0.0782599 0.078633316 3.2987692 -3.6555107 7.609868 10.764246 -0.34231752 0.07778843 -0.35378942 -0.11191861 -0.078371994 0.07886103 0.0004069144 0.00011253383 2.0422724e-06 3.1605872e-05 6.25431e-06 6.833652e-05 6.2371797e-10 5.8643098e-05 1.2565062e-08 5.1852798e-08
24.599999999999966 3.2115808 -3.6146712 7.554802 10.752345 -0.37091908 0.13201961 -0.36134604 -0.12937154 -0.0791944 0.07956782 3.1921148 -3.622955 7.5560503 10.745541 -0.36816776 0.14046104 -0.36156148 -0.13745162 -0.079145506 0.07962476 0.00037892218 6.862223e-05 1.5584019e-06 4.630076e-05 7.569765e-06 7.12578e-05 4.641482e-08 6.52877e-05 2.3903015e-09 3.2418603e-09
24.899999999999977 3.0963993 -3.565561 7.500027 10.731062 -0.39695683 0.19538152 -0.36898395 -0.15440117 -0.07986715 0.08024058 3.0777044 -3.5714748 7.501116 10.723016 -0.39415425 0.20400597 -0.3694497 -0.1629121 -0.08005411 0.080523804 0.00034949844 3.4972254e-05 1.1850918e-06 6.474053e-05 7.854458e-06 7.4381125e-05 2.1692371e-07 7.243597e-05 3.4955864e-08 8.021718e-08
25.19999999999999 2.9734027 -3.4972997 7.444097 10.706031 -0.4230204 0.259694 -0.3767517 -0.17934734 -0.08107616 0.081449606 2.955044 -3.5010903 7.4446354 10.696514 -0.42015174 0.26828396 -0.37765557 -0.18826473 -0.08110924 0.08156936 0.00033704215 1.4368778e-05 2.898198e-07 9.056788e-05 8.229166e-06 7.37873e-05 8.1698937e-07 7.9519865e-05 1.0943246e-09 1.43408245e-08
25.5 2.8425667 -3.4095857 7.38699 10.677265 -0.4492196 0.3250665 -0.38467166 -0.20420082 -0.08210469 0.08247815 2.8248038 -3.411123 7.3871403 10.6663475 -0.44643396 0.33368772 -0.38591996 -0.21354507 -0.08233261 0.08278522 0.0003155206 2.363362e-06 2.2561153e-08 0.00011919538 7.759862e-06 7.432536e-05 1.5582531e-06 8.7315006e-05 5.194785e-08 9.42909e-08
25.799999999999983 2.7038333 -3.3020823 7.3286824 10.644778 -0.47567 0.39162263 -0.39276752 -0.22895274 -0.08363601 0.0840095 2.6869123 -3.3011582 7.3286114 10.632548 -0.47306412 0.40045983 -0.3942683 -0.23867586 -0.08374368 0.0841916 0.0002863217 8.5398005e-07 5.047923e-09 0.00014957093 6.790638e-06 7.809598e-05 2.2523566e-06 9.4539195e-05 1.1592472e-08 3.316028e-08
26.099999999999966 2.5571053 -3.1744115 7.269145 10.608588 -0.5025167 0.45951673 -0.40106186 -0.25358635 -0.0851144 0.08548791 2.5412176 -3.1707194 7.2689934 10.595085 -0.50009024 0.46868157 -0.40290633 -0.2637359 -0.08538152 0.0858295 0.0002524202 1.3631972e-05 2.2992936e-08 0.00018233302 5.8876376e-06 8.3994295e-05 3.4020538e-06 0.00010301313 7.135612e-08 1.1668152e-07
26.399999999999977 2.4022388 -3.0261445 7.208347 10.568713 -0.52992564 0.528929 -0.40957808 -0.27808222 -0.08710754 0.08748109 2.3875928 -3.0193326 7.208235 10.553972 -0.52773243 0.5385002 -0.41175094 -0.2887252 -0.08730392 0.08775773 0.00021450687 4.6401397e-05 1.2556711e-08 0.00021729543 4.810181e-06 9.160777e-05 4.72131e-06 0.00011327293 3.856605e-08 7.652972e-08
26.69999999999999 2.2390335 -2.8567924 7.146253 10.525176 -0.5581105 0.6000858 -0.41833785 -0.30241075 -0.08920448 0.089578085 2.2258208 -2.8465226 7.1462736 10.509211 -0.5561825 0.6099501 -0.42068225 -0.31365728 -0.089569226 0.09003577 0.00017457493 0.00010547044 4.2041393e-10 0.00025489597 3.7170755e-06 9.730501e-05 5.4962097e-06 0.00012648449 1.3303759e-07 2.0947255e-07
27.0 2.0672166 -2.66579 7.0828257 10.478005 -0.58733475 0.67326224 -0.42736226 -0.32653487 -0.09189558 0.09226926 2.0543246 -2.6525729 7.0823097 10.460285 -0.58592355 0.68334794 -0.42983258 -0.3382483 -0.09223619 0.09271908 0.00016620387 0.00017469467 2.6619182e-07 0.0003140063 1.9914842e-06 0.00010172139 6.102454e-06 0.0001372048 1.1601568e-07 2.0233925e-07
27.299999999999983 1.8864238 -2.452479 7.0180235 10.427235 -0.61795104 0.7488121 -0.43666863 -0.35040197 -0.09491913 0.09529291 1.8731563 -2.4367144 7.016448 10.407415 -0.616788 0.7590427 -0.43966284 -0.36253744 -0.095418975 0.09591283 0.00017602701 0.00024851866 2.4821056e-06 0.00039280305 1.3525826e-06 0.000104665196 8.96529e-06 0.00014726978 2.4984456e-07 3.8429846e-07
27.599999999999966 1.6961669 -2.216079 6.951803 10.372909 -0.6504292 0.8271875 -0.4462697 -0.37394297 -0.09875216 0.09912611 1.6828991 -2.1975386 6.949456 10.351156 -0.649966 0.8376613 -0.44993624 -0.38666043 -0.09932194 0.09982212 0.00017603334 0.00034374578 5.5083738e-06 0.00047316507 2.1454284e-07 0.000109701476 1.3443589e-05 0.00016173368 3.2464436e-07 4.8443115e-07
27.899999999999977 1.495787 -1.9556518 6.8841205 10.3150835 -0.6854366 0.9089943 -0.45616773 -0.39706054 -0.103325784 0.10369996 1.482248 -1.9343622 6.8808403 10.291361 -0.6859962 0.91951007 -0.4603198 -0.41067648 -0.10409813 0.10460116 0.00018330658 0.00045324652 1.0759468e-05 0.00056276406 3.131168e-07 0.000110580986 1.72396e-05 0.00018539371 5.965123e-07 8.121612e-07
28.19999999999999 1.2843794 -1.6700448 6.814932 10.253833 -0.72394717 0.99505234 -0.46634826 -0.41961908 -0.109270714 0.109645285 1.2700763 -1.6463068 6.810479 10.227861 -0.7261056 1.0053687 -0.47166038 -0.43405715 -0.11018614 0.1106912 0.00020457833 0.00056349393 1.9826584e-05 0.0006745143 4.658705e-06 0.00010642753 2.8218565e-05 0.00020845766 8.379993e-07 1.093933e-06
28.5 1.0606649 -1.3578104 6.7441983 10.189255 -0.7674833 1.0865104 -0.47676307 -0.4414172 -0.11697254 0.11734778 1.0453959 -1.3314354 6.7387257 10.161137 -0.77127016 1.0965934 -0.48254818 -0.4563636 -0.11828774 0.11878632 0.00023314361 0.00069563725 2.9950008e-05 0.0007906294 1.4340323e-05 0.00010166608 3.346747e-05 0.0002233949 1.729748e-06 2.0694065e-06
28.799999999999983 0.8227567 -1.0170937 6.6718936 10.121489 -0.81857085 1.1849344 -0.4872974 -0.46213892 -0.1278809 0.12825745 0.8061899 -0.988183 6.6653404 10.091111 -0.8254601 1.1940323 -0.49436688 -0.47734556 -0.1296987 0.13019204 0.00027445928 0.00083582493 4.2944077e-05 0.0009227857 4.746141e-05 8.27724e-05 4.9977807e-05 0.00023124175 3.3043702e-06 3.7426305e-06
29.099999999999966 0.5677205 -0.6455722 6.5980206 10.050736 -0.8816709 1.2918755 -0.49767682 -0.4812168 -0.14477167 0.14515139 0.5481948 -0.6149118 6.5899353 10.018008 -0.8935405 1.2984254 -0.50573707 -0.496835 -0.14781122 0.14831965 0.0003812509 0.00094005954 6.537128e-05 0.0010711348 0.00014088763 4.2901902e-05 6.496758e-05 0.00024392833 9.238887e-06 1.003784e-05
29.399999999999977 0.29134244 -0.24186791 6.522662 9.977348 -0.9608493 1.3994864 -0.50710326 -0.49729612 -0.17872521 0.17911774 0.26690486 -0.21153855 6.513304 9.94203 -0.9799893 1.3937681 -0.51586556 -0.5131055 -0.18564597 0.18612105 0.0005971951 0.00091987016 8.757084e-05 0.0012473876 0.0003663398 3.2699532e-05 7.67779e-05 0.0002499367 4.7896847e-05 4.9046314e-05
29.69999999999999 -0.00050527026 0.18079872 6.4460173 9.901842 -0.98480207 1.4182911 -0.5148299 -0.5094489 -0.21054138 0.21094517 -0.030504525 0.20439506 6.4329486 9.863867 -1.0019914 1.3829494 -0.5281905 -0.52271605 -0.19627473 0.19675186 0.0008999553 0.00055678684 0.0001707903 0.0014421243 0.00029547286 0.0012490386 0.00017850616 0.00017601752 0.00020353743 0.0002014501
30.0 -0.28921008 0.5938248 6.3681192 9.824451 -0.93989676 1.3352158 -0.52380794 -0.5224336 -0.15710746 0.15754296 -0.32365382 0.60536635 6.3533907 9.784308 -0.95856655 1.2908874 -0.5375091 -0.53818345 -0.152533 0.15303433 0.001186371 0.00013320727 0.00021693007 0.0016114615 0.00034856083 0.0019650115 0.00018772126 0.00024805847 2.092571e-05 2.032774e-05
30.299999999999983 -0.56087387 0.9814585 6.2885804 9.744797 -0.8711949 1.2490089 -0.5367121 -0.53962475 -0.12724686 0.12769225 -0.60061526 0.9800625 6.271922 9.702223 -0.89224875 1.2077798 -0.5510701 -0.5569507 -0.12702435 0.1275483 0.0015793786 1.948817e-06 0.00027749917 0.0018125394 0.00044326464 0.0016998411 0.0002061517 0.0003001881 4.9508092e-08 2.0720226e-08
30.599999999999966 -0.8124119 1.3462799 6.206918 9.66243 -0.8057257 1.1831335 -0.55212146 -0.55860144 -0.116440415 0.116887115 -0.8579985 1.332653 6.18777 9.617248 -0.8263165 1.14353 -0.5670912 -0.57629025 -0.11453831 0.11507815 0.002078137 0.00018569006 0.00036664103 0.0020414337 0.00042398032 0.001568435 0.00022409389 0.00031289403 3.6179974e-06 3.2723497e-06
30.899999999999977 -1.0448468 1.6932935 6.1227922 9.577147 -0.74383956 1.1302906 -0.5695553 -0.578509 -0.101077795 0.10152712 -1.0962262 1.6681687 6.101143 9.529259 -0.76559913 1.0942131 -0.585185 -0.5970504 -0.10109642 0.10163337 0.002639847 0.000631255 0.0004686948 0.0022932417 0.00047347887 0.0013015859 0.0002442878 0.00034378556 3.469447e-10 1.1289643e-08
31.19999999999999 -1.2591523 2.0258443 6.0359116 9.488834 -0.68486446 1.0867147 -0.58885086 -0.5989841 -0.09595161 0.096401215 -1.3164163 1.990253 6.0122986 9.4382105 -0.70539063 1.0532919 -0.6036197 -0.61872005 -0.09514478 0.095686585 0.0032791623 0.0012667452 0.00055757264 0.0025627785 0.0004213237 0.0011170855 0.0002181186 0.000389507 6.50976e-07 5.106959e-07
31.5 -1.45607 2.3462858 5.946009 9.397432 -0.6279199 1.0495623 -0.6098463 -0.61971813 -0.085348 0.08579887 -1.5194004 2.300448 5.919655 9.343642 -0.64734787 1.0183321 -0.62509966 -0.6401406 -0.08557812 0.08610289 0.004010741 0.0021011112 0.0006945498 0.002893374 0.00037744545 0.0009753261 0.00023266514 0.0004170768 5.2954586e-08 9.2428735e-08
31.799999999999983 -1.6361326 2.6563296 5.8528333 9.302911 -0.57249767 1.0173959 -0.6325034 -0.64055955 -0.08208421 0.082535185 -1.704762 2.6014893 5.824713 9.246028 -0.59197503 0.98789126 -0.6476855 -0.6618382 -0.08205987 0.082590595 0.0047099926 0.0030074613 0.0007907367 0.0032356596 0.00037936785 0.00087052124 0.0002304973 0.00045277967 5.9248656e-10 3.0702645e-09
32.099999999999966 -1.799723 2.957271 5.75614 9.20527 -0.51810473 0.98888093 -0.6567331 -0.6613263 -0.07398145 0.074433155 -1.8734787 2.893708 5.725931 9.145262 -0.53668916 0.9609752 -0.6727756 -0.68282926 -0.07409927 0.07462754 0.005439892 0.0040402687 0.00091258757 0.003600966 0.00034538104 0.0007787282 0.0002573628 0.0004623778 1.3882373e-08 3.778578e-08
32.39999999999998 -1.9471052 3.250102 5.6556954 9.104526 -0.46444348 0.9633264 -0.68253505 -0.68192613 -0.071485095 0.07193687 -2.0260282 3.1782577 5.623166 9.041304 -0.4822742 0.93694526 -0.6994463 -0.70392907 -0.071897775 0.072438285 0.0062288377 0.005161609 0.0010581589 0.0039970125 0.0003179349 0.00069596426 0.000285991 0.00048412918 1.7030496e-07 2.5141864e-07
32.69999999999999 -2.078456 3.5355976 5.551266 9.000714 -0.41122845 0.9399764 -0.70985425 -0.70222753 -0.06494518 0.065397434 -2.1607852 3.4566262 5.517402 8.934618 -0.4280263 0.9154344 -0.7276708 -0.7242086 -0.06537536 0.06591972 0.0067781094 0.0062364796 0.001146772 0.0043687215 0.00028216746 0.0006023085 0.00031742922 0.000483167 1.8504981e-07 2.7278236e-07
33.0 -2.1938803 3.8143594 5.4426236 8.893886 -0.35826743 0.9184362 -0.73870933 -0.72215825 -0.06277416 0.06322646 -2.2805681 3.7279866 5.4061327 8.824704 -0.37381563 0.89516467 -0.7570969 -0.7441567 -0.06326297 0.063806295 0.0075147753 0.0074602696 0.0013315871 0.004786072 0.0002417465 0.00054156553 0.00033810223 0.00048393247 2.3893546e-07 3.3620745e-07
33.29999999999998 -2.2934275 4.086858 5.3295403 8.784102 -0.30537996 0.89822066 -0.76906896 -0.74160963 -0.05731706 0.057769693 -2.3842363 3.993363 5.2900915 8.711576 -0.31964874 0.87537175 -0.78809273 -0.7637551 -0.057746954 0.058285397 0.00824625 0.008741295 0.0015562029 0.0052600177 0.00020359825 0.0005220724 0.00036190407 0.00049042096 1.8480952e-07 2.659497e-07
33.599999999999966 -2.3770983 4.3534517 5.2117877 8.671443 -0.25242615 0.8790717 -0.80096596 -0.7605133 -0.05546321 0.05591588 -2.4703948 4.2536244 5.170268 8.596178 -0.26519394 0.85624987 -0.82043284 -0.78214884 -0.056314975 0.05683839 0.008704242 0.009965488 0.0017238806 0.0056648096 0.0001630165 0.00052083656 0.0003789593 0.00046809626 7.255041e-07 8.51022e-07
33.89999999999998 -2.4448543 4.614408 5.0891366 8.555998 -0.19927986 0.8606371 -0.83438575 -0.778766 -0.050303467 0.050756436 -2.5415878 4.5074615 5.044319 8.477347 -0.21056719 0.8385866 -0.85418534 -0.8006573 -0.0510166 0.051538866 0.0093573835 0.011437547 0.0020086037 0.006185897 0.00012740385 0.00048622454 0.00039202377 0.00047922882 5.085577e-07 6.1219697e-07
34.19999999999999 -2.4966202 4.869914 4.9613543 8.437868 -0.1458257 0.8427345 -0.86937976 -0.7962946 -0.048628934 0.049081933 -2.5965595 4.7562246 4.913144 8.355948 -0.15526244 0.8201866 -0.8900537 -0.81845796 -0.049361017 0.049887247 0.009987873 0.012925285 0.002324218 0.0067108325 8.905209e-05 0.00050840783 0.0004274114 0.0004912133 5.3594533e-07 6.485317e-07
34.5 -2.5322888 5.120086 4.828204 8.317172 -0.09196532 0.82508045 -0.90594906 -0.81298953 -0.044055592 0.044508822 -2.6335921 4.9999275 4.7774124 8.232204 -0.100793436 0.8031454 -0.92676324 -0.8353449 -0.045017153 0.045551118 0.010262366 0.014438107 0.0025798008 0.0072194953 7.793568e-05 0.00048114624 0.0004332301 0.0004997629 9.245991e-07 1.0863794e-06
34.79999999999998 -2.5517225 5.3649755 4.6894464 8.19404 -0.037592627 0.80751574 -0.94415873 -0.8287588 -0.04223867 0.04269194 -2.65639 5.237535 4.634599 8.105291 -0.045968056 0.78624094 -0.9650032 -0.85193217 -0.04310372 0.043639824 0.010955269 0.01624107 0.0030082199 0.007876373 7.0147806e-05 0.00045261733 0.0004344915 0.00053700607 7.483109e-07 8.984864e-07
35.099999999999966 -2.5547545 5.6045723 4.544832 8.068623 0.017378883 0.7897941 -0.9840299 -0.8434751 -0.038063455 0.038516916 -2.6615686 5.470111 4.486554 7.976362 0.010711387 0.76776767 -1.00562 -0.86608636 -0.039145235 0.03968224 0.011409262 0.01807987 0.003396335 0.0085119745 4.445551e-05 0.00048516315 0.000466133 0.0005112691 1.1702471e-06 1.3579776e-06
35.39999999999998 -2.5411897 5.838804 4.394107 7.9410863 0.073054224 0.7717498 -1.0256408 -0.85701346 -0.036050253 0.03650376 -2.650339 5.6972966 4.3317966 7.8452473 0.06804046 0.7501 -1.0470601 -0.87985575 -0.037023894 0.03757475 0.011913552 0.020024274 0.0038825634 0.009185119 2.5137828e-05 0.00046871288 0.00045878586 0.0005217701 9.479785e-07 1.1470221e-06
35.69999999999999 -2.510804 6.067537 4.237006 7.8116193 0.12951739 0.7531394 -1.069032 -0.86921084 -0.032120414 0.032574095 -2.6213262 5.919203 4.1710734 7.7123747 0.12582156 0.73092616 -1.0899954 -0.89184034 -0.03339519 0.033945777 0.012215172 0.022002984 0.0043471274 0.00984949 1.3659164e-05 0.00049342716 0.00043946542 0.00051209424 1.6250531e-06 1.8815107e-06
36.0 -2.4633448 6.290572 4.073257 7.680437 0.18687564 0.7337629 -1.1142933 -0.87988853 -0.029863017 0.030316753 -2.575426 6.135166 4.00336 7.577508 0.1842095 0.7117682 -1.1346011 -0.9029118 -0.030611241 0.031166557 0.012562215 0.024151023 0.004885615 0.010594402 7.1083323e-06 0.00048376727 0.0004124059 0.0005300699 5.5984e-07 7.221667e-07
36.29999999999998 -2.3985317 6.5076385 3.9025738 7.547784 0.24521291 0.7133435 -1.1614804 -0.8888204 -0.026041625 0.026495522 -2.511936 6.345046 3.8287437 7.4410706 0.24350399 0.691364 -1.1813712 -0.9122325 -0.027250858 0.02780552 0.012860529 0.026436292 0.0054508876 0.011387727 2.9204239e-06 0.0004830989 0.00039564335 0.0005481268 1.4622443e-06 1.7160957e-06
36.599999999999966 -2.3160546 6.7183814 3.7246614 7.413942 0.30463463 0.69161004 -1.2106881 -0.8957408 -0.023490611 0.02394458 -2.4300754 6.5486727 3.6471817 7.303499 0.30399284 0.6697771 -1.230386 -0.91934705 -0.024029957 0.024585724 0.013000748 0.028801052 0.006003089 0.012197576 4.1189827e-07 0.0004766774 0.00038800744 0.0005572546 2.9089375e-07 4.110643e-07
36.89999999999998 -2.2155771 6.9223533 3.5392118 7.2792373 0.36521494 0.66820276 -1.2619721 -0.9003166 -0.019633356 0.02008749 -2.3289247 6.7458677 3.458728 7.1653776 0.36557344 0.6464324 -1.2814403 -0.9237714 -0.02093257 0.02149093 0.012847663 0.031147145 0.006477622 0.0129640205 1.2851662e-07 0.0004739485 0.00037901037 0.00055012695 1.687956e-06 1.9696433e-06
37.19999999999999 -2.0967395 7.118992 3.3459082 7.1440535 0.42703584 0.64272237 -1.3154079 -0.9021393 -0.016746772 0.017201 -2.2095962 6.935663 3.2621062 7.026559 0.42774704 0.6215524 -1.3342745 -0.92603385 -0.017630229 0.0181826 0.0127366185 0.033609387 0.0070227725 0.013804977 5.0580917e-07 0.00044816724 0.0003559508 0.00057094946 7.8049504e-07 9.635368e-07
37.5 -1.9591657 7.307598 3.144427 7.0088406 0.49012244 0.6146498 -1.3710078 -0.90069634 -0.01273159 0.0131859975 -2.0703487 7.1181517 3.0582213 6.8880377 0.4915903 0.59380865 -1.3893281 -0.9248189 -0.014080932 0.014624529 0.01236167 0.035889957 0.007431426 0.014593336 2.1545948e-06 0.00043435235 0.0003356342 0.00058189675 1.820724e-06 2.0693717e-06
37.79999999999998 -1.8024777 7.4873 2.934445 6.8741374 0.55446416 0.58336455 -1.4287558 -0.89534485 -0.009427184 0.0098817125 -1.9115062 7.2917175 2.8460913 6.750072 0.55713093 0.5621241 -1.4467179 -0.9191483 -0.010366596 0.010902695 0.011887205 0.038252473 0.0078063644 0.015392223 7.1116697e-06 0.00045115768 0.00032263697 0.0005666053 8.82495e-07 1.042406e-06
38.099999999999966 -1.6263201 7.6570153 2.7156506 6.7405906 0.61991996 0.5480713 -1.4884998 -0.88527936 -0.0051612207 0.0056159506 -1.7332404 7.4550104 2.624955 6.613176 0.623582 0.52662265 -1.5060765 -0.9089546 -0.006485436 0.0070168935 0.011431938 0.040805984 0.008225695 0.016234506 1.34106085e-05 0.00046004553 0.0003089402 0.00056051806 1.7535465e-06 1.9626411e-06
38.39999999999998 -1.4304037 7.8153954 2.4877684 6.608983 0.6861895 0.5077934 -1.549931 -0.86949164 -0.0014107673 0.0018656538 -1.5356615 7.606818 2.3943415 6.478082 0.6908462 0.48650914 -1.5673555 -0.8933785 -0.0023667626 0.0028968267 0.011079194 0.04350443 0.008728594 0.017135035 2.1685153e-05 0.00045302068 0.00030361195 0.00057058205 9.13927e-07 1.0633177e-06
38.69999999999999 -1.2145786 7.9607625 2.2505932 6.480264 0.75264376 0.4613229 -1.612406 -0.8467561 0.0031277393 -0.002672624 -1.3190436 7.7453547 2.1536834 6.3455048 0.75844026 0.44087297 -1.6300477 -0.87135077 0.0019431822 -0.0014103241 0.010912938 0.04640054 0.009391502 0.018160103 3.359932e-05 0.0004181999 0.0003112283 0.0006048975 1.4031755e-06 1.5934012e-06
39.0 -0.9789546 8.091048 2.004052 6.355585 0.8181835 0.40724596 -1.6748089 -0.81563324 0.007193516 -0.006738217 -1.0826142 7.868887 1.9033513 6.216747 0.8247911 0.38785547 -1.6925405 -0.84112525 0.006381441 -0.0058423765 0.0107453065 0.04935564 0.010140615 0.019276071 4.3660275e-05 0.00037599125 0.000314412 0.0006498427 6.5946597e-07 8.0253034e-07
39.29999999999998 -0.7240861 8.203742 1.7482977 6.2363167 0.8809398 0.34404704 -1.7352476 -0.77461004 0.011725039 -0.011269512 -0.82616496 7.975254 1.6440886 6.0933127 0.88829124 0.32568306 -1.7529966 -0.8013611 0.010858305 -0.010310076 0.010420092 0.05220675 0.0108595295 0.020450126 5.4043936e-05 0.00033723586 0.0003150253 0.0007156182 7.512286e-07 9.205164e-07
39.599999999999966 -0.45123774 8.295913 1.4838418 6.1240406 0.93804926 0.27042297 -1.7908311 -0.72240853 0.015481068 -0.015025384 -0.5514461 8.061425 1.376531 5.9765887 0.9466486 0.25326616 -1.8095295 -0.75074565 0.01487362 -0.014322251 0.010041712 0.054984402 0.011515602 0.021742057 7.3948664e-05 0.0002943561 0.00034963217 0.00080299244 3.6899272e-07 4.9439564e-07
39.89999999999998 -0.16270006 8.364363 1.2117131 6.0204606 0.9855353 0.18591228 -1.8375521 -0.658658 0.01900427 -0.018548448 -0.26036048 8.124129 1.1008797 5.868111 0.9961058 0.1693932 -1.8573667 -0.6877818 0.01866918 -0.018111669 0.009537558 0.057712097 0.012284044 0.023210362 0.000111734764 0.00027288016 0.0003926188 0.00084819476 1.12285214e-07 1.9077599e-07
40.19999999999999 0.13795558 8.406007 0.933585 5.9272075 1.0188355 0.09171778 -1.8708224 -0.584718 0.020905184 -0.020449322 0.043128252 8.16037 0.8191495 5.770272 1.030715 0.07481383 -1.8909427 -0.613634 0.020618066 -0.02007337 0.008992221 0.060337506 0.013095482 0.02462881 0.0001411212 0.0002857436 0.000404825 0.0008361351 8.243642e-08 1.4134034e-07
40.5 0.44589555 8.418451 0.6517649 5.8455358 1.0340976 -0.008754239 -1.8867781 -0.5042351 0.021623688 -0.02116782 0.352825 8.166343 0.53284025 5.6834106 1.0456805 -0.026529782 -1.9067298 -0.5322963 0.02121675 -0.020665623 0.008662131 0.063558735 0.014143079 0.026284551 0.00013416521 0.00031596993 0.00039807038 0.00078743155 1.6559827e-07 2.522019e-07
40.79999999999998 0.7554843 8.400561 0.3689614 5.776033 1.0298274 -0.11051401 -1.8839362 -0.42247096 0.020336004 -0.019880118 0.6670369 8.143295 0.24798393 5.609861 1.0398836 -0.12750566 -1.9010214 -0.45129833 0.019683465 -0.0191302 0.007822941 0.06618582 0.014635546 0.027613143 0.00010112831 0.00028871626 0.00029190388 0.0008310172 4.2580663e-07 5.6237656e-07
41.099999999999966 1.0610839 8.352692 0.08788045 5.7185 1.0075039 -0.20861495 -1.8638097 -0.34463215 0.017977068 -0.01752112 0.975927 8.090565 -0.035266638 5.5481296 1.0156456 -0.22399265 -1.8786883 -0.37504917 0.016833752 -0.016286436 0.0072517004 0.06871052 0.015165204 0.029026134 6.6288194e-05 0.00023647367 0.00022137364 0.0009251954 1.307171e-06 1.5244449e-06
41.39999999999998 1.3578067 8.276448 -0.18915278 5.6720815 0.9706477 -0.2996774 -1.8299667 -0.27428406 0.014380928 -0.013924836 1.2737229 8.009446 -0.31532836 5.4969697 0.97595084 -0.3126548 -1.8425801 -0.30683511 0.013226297 -0.012682106 0.0070700846 0.07129013 0.015920278 0.030664133 2.812334e-05 0.00016841269 0.00015909826 0.0010595708 1.3331736e-06 1.5443775e-06
41.69999999999999 1.6418967 8.174161 -0.46038663 5.635535 0.9232858 -0.38223556 -1.7864846 -0.21300349 0.010606507 -0.0101502575 1.5589696 7.9034786 -0.58886504 5.4552283 0.927119 -0.39285588 -1.7979155 -0.24818262 0.008895636 -0.008355115 0.006876905 0.07326893 0.016506702 0.03251041 1.4693685e-05 0.00011279132 0.00013066456 0.0012375717 2.9270805e-06 3.222538e-06
42.0 1.9107225 8.048388 -0.72463876 5.607495 0.86888653 -0.45625508 -1.7368767 -0.16086292 0.0064212577 -0.0059648133 1.8287961 7.7745047 -0.85485744 5.421818 0.87168324 -0.4650702 -1.7473098 -0.19815095 0.0045424253 -0.0040035658 0.0067119263 0.07501183 0.016956907 0.034475967 7.821584e-06 7.770616e-05 0.00010884911 0.0013903969 3.5300113e-06 3.846492e-06
42.29999999999998 2.1625605 7.901583 -0.98118687 5.5866437 0.8100337 -0.5224429 -1.6837648 -0.11715525 0.0024711213 -0.002014503 2.0805898 7.6248255 -1.1135294 5.395174 0.8121077 -0.529314 -1.6941261 -0.15661915 0.0003291592 0.0002008602 0.0067191944 0.07659484 0.017514559 0.036660634 4.3014893e-06 4.7212074e-05 0.00010735683 0.0015573994 4.5880015e-06 4.9078344e-06
42.599999999999966 2.3963387 7.735951 -1.2296396 5.5717907 0.7484869 -0.58177114 -1.6289389 -0.080880396 -0.0015272899 0.0019840854 2.3140862 7.457019 -1.3640516 5.3740535 0.7499012 -0.5867617 -1.6387926 -0.12284525 -0.0037244596 0.004255835 0.006765474 0.07780311 0.018066566 0.039100006 2.0002417e-06 2.4905865e-05 9.709581e-05 0.0017610488 4.8275547e-06 5.160846e-06
42.89999999999998 2.6114206 7.553403 -1.4698279 5.5618978 0.68539214 -0.6352163 -1.5735711 -0.051026605 -0.0053890646 0.005846026 2.5292022 7.2728157 -1.605892 5.3577275 0.6865183 -0.63923395 -1.5831584 -0.09495069 -0.0075535215 0.008092541 0.0067598666 0.078729175 0.018513426 0.04168548 1.2682592e-06 1.6141521e-05 9.191609e-05 0.0019293253 4.684874e-06 5.046831e-06
43.19999999999999 2.80745 7.355572 -1.7017263 5.5560694 0.6214715 -0.68365365 -1.5184076 -0.026682587 -0.008617145 0.009074221 2.725615 7.0737658 -1.8391678 5.345298 0.6224426 -0.68706733 -1.528042 -0.072351746 -0.011198785 0.011747524 0.0066969725 0.07941489 0.01889017 0.04442465 9.429942e-07 1.1653192e-05 9.2821196e-05 0.0020856722 6.664866e-06 7.146548e-06
43.5 2.984244 7.143851 -1.9253993 5.5535383 0.5571548 -0.7278244 -1.4638983 -0.007064814 -0.012318965 0.012776195 2.902931 6.861141 -2.0641668 5.335944 0.55798244 -0.7305844 -1.4739002 -0.054399915 -0.014666041 0.015224112 0.0066118254 0.07992472 0.019256413 0.047347214 6.850378e-07 7.617562e-06 0.00010003796 0.0022406117 5.508767e-06 5.992298e-06
43.79999999999998 3.1417227 6.919425 -2.1409664 5.553644 0.4927023 -0.7683469 -1.4103297 0.008471743 -0.01526559 0.015722916 3.060511 6.635722 -2.2814372 5.3288703 0.4936075 -0.7707651 -1.420955 -0.040099643 -0.017949967 0.018513864 0.0065953187 0.08048731 0.01973203 0.0505233 8.1936156e-07 5.847788e-06 0.000112895796 0.0023591795 7.2058806e-06 7.789393e-06
44.099999999999966 3.2798643 6.6833143 -2.3485801 5.5558143 0.42824244 -0.80572283 -1.3578535 0.020462979 -0.018619675 0.019077126 3.1982577 6.3983355 -2.491265 5.323548 0.4290618 -0.808302 -1.3691981 -0.028840825 -0.021084832 0.021651763 0.0066596414 0.08121295 0.02035899 0.05394769 6.71343e-07 6.652028e-06 0.00012869886 0.002430865 6.076998e-06 6.6287585e-06
44.39999999999998 3.3986764 6.436401 -2.5484114 5.55955 0.36383814 -0.8403687 -1.3065648 0.029343842 -0.021380031 0.021837568 3.316434 6.1499395 -2.6935937 5.3196263 0.36453858 -0.8432849 -1.3187602 -0.020464212 -0.024092562 0.024661008 0.006763827 0.082060106 0.021077922 0.057563275 4.906218e-07 8.504321e-06 0.00014872653 0.0024808424 7.3578244e-06 7.971816e-06
44.69999999999999 3.498176 6.1794524 -2.7406414 5.564411 0.29949275 -0.8726194 -1.2564994 0.035473228 -0.024480777 0.02493842 3.4153495 5.891444 -2.8883603 5.3167806 0.30016163 -0.87599766 -1.26966 -0.014739692 -0.026999388 0.02756711 0.0068602483 0.08294873 0.021820875 0.061320912 4.474049e-07 1.1412722e-05 0.00017320103 0.0025213372 6.3434013e-06 6.9100092e-06
45.0 3.5783775 5.913146 -2.9254546 5.5700073 0.23518342 -0.9027573 -1.2076784 0.03914431 -0.027132131 0.027589852 3.4957888 5.6238637 -3.0751097 5.314866 0.23595715 -0.90685326 -1.2217939 -0.011273801 -0.029853791 0.030412257 0.0068208887 0.08368426 0.02239665 0.065097064 5.986549e-07 1.6776983e-05 0.000199246 0.002541986 7.4074323e-06 7.9659685e-06
45.29999999999998 3.6392837 5.6380806 -3.1030378 5.5759883 0.17085828 -0.931011 -1.1600978 0.040599916 -0.029928787 0.030386593 3.5570426 5.347437 -3.2546632 5.31336 0.1714496 -0.93585455 -1.1749518 -0.009989694 -0.032624755 0.03317045 0.006763592 0.08447376 0.02299026 0.068973504 3.4966263e-07 2.3459812e-05 0.00022063997 0.0025593087 7.2682456e-06 7.749862e-06
45.599999999999966 3.68088 5.354793 -3.2735765 5.582036 0.10645078 -0.9575736 -1.1137505 0.040041078 -0.03283787 0.033295773 3.5988328 5.0626454 -3.4274242 5.311838 0.106669694 -0.96334225 -1.1293981 -0.010615662 -0.03534907 0.035889156 0.006731747 0.08535024 0.023669112 0.07300689 4.7922885e-08 3.32774e-05 0.00024484895 0.0025661052 6.3061234e-06 6.7256365e-06
45.89999999999998 3.7031298 5.0637655 -3.437255 5.587862 0.041880287 -0.9826097 -1.0686287 0.037635814 -0.03545354 0.03591152 3.6210527 4.7698255 -3.5936072 5.31002 0.041599542 -0.98947996 -1.084847 -0.01288715 -0.038091205 0.03863231 0.006736638 0.08640076 0.024446037 0.0771962 7.881794e-08 4.7200607e-05 0.0002630334 0.0025525698 6.95728e-06 7.4027084e-06
46.19999999999999 3.7059693 4.765436 -3.594256 5.593199 -0.022949038 -1.0062536 -1.0247201 0.033525314 -0.03830926 0.03876733 3.6235924 4.4691973 -3.7532275 5.3077602 -0.023835465 -1.0138881 -1.0414917 -0.016744956 -0.04087562 0.041420687 0.006785963 0.08775748 0.025271954 0.08147516 7.8575323e-07 5.8285903e-05 0.00028128905 0.0025271 6.586203e-06 7.0403016e-06
46.5 3.6893053 4.4602046 -3.7447617 5.5978007 -0.0881454 -1.0286238 -0.9820213 0.027829854 -0.04106639 0.041524544 3.606478 4.161394 -3.9062908 5.304885 -0.08979376 -1.0364825 -0.9992121 -0.022174403 -0.043761544 0.04430945 0.0068603666 0.089287706 0.026091639 0.08579968 2.7170875e-06 6.175813e-05 0.00029552408 0.0025004258 7.2638572e-06 7.755691e-06
46.79999999999998 3.6530082 4.1484385 -3.888953 5.6014366 -0.15383445 -1.0498166 -0.94052917 0.020652441 -0.044138487 0.044596743 3.5698814 3.8470917 -4.0532465 5.3010364 -0.15616767 -1.0584947 -0.958585 -0.028757274 -0.046666652 0.04721233 0.006910062 0.09080988 0.026992364 0.090240315 5.4439333e-06 7.530905e-05 0.00032601395 0.00244132 6.391616e-06 6.8412896e-06
47.099999999999966 3.5969088 3.8304782 -4.0270114 5.603892 -0.22016129 -1.069918 -0.9002527 0.01208397 -0.047012106 0.047470454 3.512802 3.5262737 -4.194125 5.296179 -0.22334518 -1.0797051 -0.9193287 -0.03671778 -0.04985231 0.050397508 0.0070739742 0.09254035 0.027927015 0.09468731 1.0137132e-05 9.5786985e-05 0.00036389337 0.0023816107 8.0667705e-06 8.567644e-06
47.39999999999998 3.5207903 3.506642 -4.1591206 5.604964 -0.2872965 -1.0889894 -0.8612025 0.0022045919 -0.050330535 0.050789006 3.4342866 3.198372 -4.3301725 5.2897167 -0.291772 -1.0998973 -0.8809754 -0.045939967 -0.053138062 0.053677257 0.007482898 0.095030524 0.02925878 0.09938071 2.0030138e-05 0.00011898203 0.00039096942 0.0023178987 7.882212e-06 8.3419945e-06
47.69999999999999 3.424379 3.1772313 -4.285466 5.6044607 -0.3554451 -1.1070825 -0.82340395 -0.008910533 -0.053521745 0.05398033 3.336432 2.8655553 -4.459509 5.28218 -0.36126202 -1.1188153 -0.8439344 -0.056456774 -0.056553386 0.057088587 0.007734698 0.097141944 0.030290863 0.10386497 3.383675e-05 0.000137659 0.0004214999 0.0022606452 9.190849e-06 9.661276e-06
48.0 3.307334 2.8425367 -4.406238 5.602203 -0.42485517 -1.1242158 -0.7868867 -0.02119128 -0.05721624 0.057674974 3.2183518 2.5279658 -4.5827103 5.273238 -0.43219423 -1.1362389 -0.8083477 -0.06816258 -0.060211323 0.060746085 0.007917815 0.09895486 0.031142432 0.10821778 5.3861808e-05 0.00014455472 0.00046057496 0.0022063032 8.970534e-06 9.431721e-06
48.29999999999998 3.1692302 2.502847 -4.5216317 5.5980215 -0.49583653 -1.1403813 -0.75169694 -0.034566037 -0.060942475 0.061401363 3.0789864 2.1856203 -4.700473 5.2626624 -0.50502765 -1.152137 -0.77426434 -0.08087357 -0.06420474 0.06474159 0.0081439465 0.10063275 0.031984143 0.112465724 8.447679e-05 0.0001381966 0.0005092872 0.0021443877 1.0642359e-05 1.1157107e-05
48.599999999999966 3.0095382 2.1584637 -4.6318507 5.591757 -0.56877697 -1.1555072 -0.7178885 -0.04896168 -0.065256834 0.06571593 2.9156792 1.8374815 -4.8146152 5.249651 -0.58090657 -1.1671888 -0.7415945 -0.09452003 -0.06856522 0.069096975 0.008809504 0.10302959 0.033402875 0.117036425 0.00014712731 0.00013645877 0.00056197535 0.0020755634 1.0945415e-05 1.1431456e-05
48.89999999999998 2.8275952 1.8097223 -4.7371073 5.5832624 -0.6441767 -1.1694356 -0.68553376 -0.06429599 -0.06979417 0.07025349 2.7293386 1.4852476 -4.923691 5.2345147 -0.6597672 -1.1802347 -0.7104269 -0.10894267 -0.07337239 0.073897645 0.009654357 0.10528383 0.034813408 0.12162498 0.00024306335 0.000116619485 0.0006196696 0.001993326 1.2803629e-05 1.3279854e-05
49.19999999999999 2.622567 1.4570315 -4.837626 5.5724044 -0.72267765 -1.181837 -0.65471745 -0.08047626 -0.07509562 0.07555526 2.519062 1.1295952 -5.027931 5.2171545 -0.742502 -1.1907566 -0.68093973 -0.12413671 -0.07871552 0.079232246 0.010713263 0.10721455 0.03621608 0.12620248 0.0003930039 7.9559206e-05 0.00068760844 0.0019062347 1.31036895e-05 1.3520242e-05
49.5 2.3933983 1.1009429 -4.9336457 5.5590644 -0.8051139 -1.192087 -0.6255462 -0.09738948 -0.080924176 0.0813842 2.2830606 0.77142644 -5.127878 5.197548 -0.83008623 -1.1969415 -0.6528903 -0.14037803 -0.08474842 0.0852585 0.012174415 0.108581066 0.03772625 0.13069417 0.00062361674 2.3565595e-05 0.0007477002 0.0018480151 1.4624823e-05 1.5010215e-05
49.79999999999998 2.138753 0.74228245 -5.0254226 5.543143 -0.89252186 -1.1989822 -0.59814316 -0.1148983 -0.08779633 0.08825687 2.0193892 0.41174006 -5.224263 5.175109 -0.922948 -1.1980064 -0.6257714 -0.15702963 -0.09151098 0.09202121 0.014247713 0.10925827 0.03953759 0.13544895 0.0009257503 9.5227784e-07 0.0007633198 0.0017750487 1.3798631e-05 1.4170247e-05
50.099999999999966 1.8569669 0.38240495 -5.113232 5.5245633 -0.9860511 -1.2002012 -0.57265216 -0.13283029 -0.09559868 0.0960599 1.7277944 0.05402088 -5.315709 5.150625 -1.0214006 -1.1892669 -0.6011796 -0.17315233 -0.0990124 0.099513575 0.016685521 0.1078361 0.040996928 0.1398297 0.0012495863 0.000119557466 0.00081381475 0.0016258665 1.1653447e-05 1.192785e-05
50.39999999999998 1.5461068 0.023691572 -5.1973724 5.5032773 -1.0863498 -1.1912214 -0.5492162 -0.15098228 -0.10462704 0.105089165 1.4050498 -0.29954648 -5.4048147 5.1233144 -1.1239467 -1.1650349 -0.57951593 -0.18972787 -0.106787965 0.107267186 0.019897081 0.10448284 0.0430323 0.14437182 0.001413521 0.000685731 0.00091807323 0.0015012213 4.6695827e-06 4.7437743e-06
50.69999999999999 1.204456 -0.32955226 -5.278157 5.4792666 -1.1913224 -1.1637375 -0.5279161 -0.16916184 -0.11396503 0.11442812 1.051198 -0.64233875 -5.491089 5.093169 -1.2231052 -1.1147876 -0.55959636 -0.20763129 -0.11285229 0.11331709 0.023488004 0.09783539 0.04533988 0.14907123 0.001010143 0.0023960983 0.0010036405 0.0014798985 1.2381831e-06 1.234389e-06
51.0 0.832172 -0.670059 -5.3558946 5.4525266 -1.2905706 -1.1063076 -0.50858057 -0.18736924 -0.120913886 0.12137752 0.6732187 -0.9642117 -5.5727587 5.060742 -1.3048033 -1.0368383 -0.53939664 -0.22534843 -0.1144423 0.11489763 0.025266135 0.0865258 0.047030043 0.15349522 0.00020256791 0.0048259883 0.0009496307 0.0014424186 4.1881467e-05 4.1988962e-05
51.29999999999998 0.43405893 -0.9883492 -5.4308314 5.423017 -1.3635163 -1.0156265 -0.49057728 -0.20609099 -0.12056123 0.121024854 0.2728167 -1.2607307 -5.652335 5.025426 -1.3580697 -0.93847734 -0.51952463 -0.2439008 -0.11055147 0.11100336 0.025999062 0.074191704 0.049063906 0.1580787 2.966624e-05 0.005952001 0.0008379493 0.0014295824 0.00010019526 0.00010043032
51.599999999999966 0.019756556 -1.2769356 -5.503105 5.3905954 -1.3984995 -0.90828246 -0.47307104 -0.22619697 -0.11326153 0.11372575 -0.13670278 -1.5257094 -5.727957 4.9881105 -1.3812774 -0.83550566 -0.50068796 -0.26412934 -0.103173524 0.10363567 0.024479523 0.06188841 0.050558247 0.16199408 0.0002965989 0.0052964617 0.00076269417 0.0014388644 0.00010176783 0.000101809776
51.89999999999998 -0.4007257 -1.5336579 -5.5727563 5.355006 -1.4047155 -0.80319977 -0.4556111 -0.24832813 -0.103636235 0.10410149 -0.5516224 -1.7613347 -5.8016424 4.9470477 -1.3857677 -0.7387727 -0.48033988 -0.2870257 -0.095164515 0.09561342 0.022769814 0.051836703 0.052388858 0.16643015 0.00035902063 0.0041508484 0.00061151234 0.0014975008 7.177004e-05 7.2047274e-05
52.19999999999999 -0.820754 -1.7601945 -5.639793 5.315933 -1.3954734 -0.70704454 -0.43821323 -0.27264562 -0.0945598 0.09502597 -0.96669734 -1.9689882 -5.872308 4.902273 -1.3805263 -0.6487465 -0.460387 -0.31205928 -0.08765979 0.08808501 0.021299459 0.043594785 0.05406316 0.17111464 0.0002234145 0.003398663 0.00049167575 0.0015534366 4.7610174e-05 4.817694e-05
52.5 -1.2369028 -1.9591904 -5.7042394 5.273055 -1.3788525 -0.6195945 -0.42106864 -0.2990619 -0.086522415 0.0869893 -1.3788943 -2.1504734 -5.9396925 4.8538437 -1.369086 -0.56548357 -0.44158918 -0.33874652 -0.08094224 0.08134203 0.020161586 0.036589183 0.055438176 0.17573819 9.538373e-05 0.0029279944 0.0004210925 0.0015748694 3.113832e-05 3.189168e-05
52.79999999999998 -1.6475499 -2.1329927 -5.7661476 5.226068 -1.3587943 -0.5390877 -0.40437597 -0.32743013 -0.0796171 0.08008451 -1.787317 -2.3078058 -6.0042706 4.801279 -1.3542967 -0.4870447 -0.42335814 -0.3672514 -0.07491022 0.07528853 0.019534862 0.030559596 0.056702536 0.18044566 2.0228832e-05 0.002708476 0.00036032285 0.0015857333 2.2154667e-05 2.3001458e-05
53.099999999999966 -2.0519383 -2.2834349 -5.8255987 5.1746907 -1.3371276 -0.46385923 -0.38830328 -0.35760552 -0.07351695 0.07398478 -2.1911077 -2.442406 -6.0662165 4.7442684 -1.3372296 -0.41317755 -0.40561616 -0.39747822 -0.069488585 0.0698505 0.019368136 0.025271801 0.0578969 0.18526337 1.0412805e-08 0.0025686328 0.00029973596 0.0015898327 1.6227725e-05 1.7092292e-05
53.39999999999998 -2.449711 -2.4119072 -5.882695 5.1186604 -1.3146907 -0.39262292 -0.37298596 -0.38946316 -0.068187825 0.06865597 -2.5896513 -2.5554502 -6.1256256 4.682577 -1.3188607 -0.34289002 -0.3887537 -0.4293538 -0.06455688 0.06490776 0.019583277 0.020604594 0.059015185 0.19016866 1.7388407e-05 0.0024733606 0.00024862203 0.0015912637 1.3183751e-05 1.4049066e-05
53.69999999999999 -2.8406916 -2.5194643 -5.937559 5.0577335 -1.2918469 -0.32442504 -0.3585351 -0.4228973 -0.06334574 0.06381414 -2.9830115 -2.6480544 -6.1829643 4.615816 -1.2996756 -0.27516901 -0.37294948 -0.46278852 -0.060034625 0.060378466 0.020254958 0.016535416 0.06022371 0.19529101 6.128874e-05 0.002426156 0.00020777406 0.0015913089 1.0963467e-05 1.1803863e-05
54.0 -3.2247784 -2.6069121 -5.990328 4.991679 -1.2687318 -0.25856122 -0.3450436 -0.45782223 -0.059007265 0.059475876 -3.3709066 -2.7209003 -6.2384014 4.5437727 -1.2797916 -0.20979065 -0.35836017 -0.49780196 -0.055842873 0.05618167 0.021353444 0.012993301 0.0615405 0.20062023 0.00012231832 0.0023785692 0.00017733108 0.0015983785 1.0013377e-05 1.0851801e-05
54.29999999999998 -3.6018927 -2.674872 -6.0411506 4.92028 -1.2453636 -0.19450283 -0.332593 -0.4941677 -0.05496003 0.055428825 -3.753124 -2.7745922 -6.2920685 4.466195 -1.2594213 -0.14610282 -0.34486035 -0.5344249 -0.051901866 0.052238945 0.022870902 0.009944126 0.0629598 0.20619307 0.0001976205 0.0023425615 0.0001504879 0.0016206434 9.352375e-06 1.0175337e-05
54.599999999999966 -3.971953 -2.7238243 -6.090189 4.8433266 -1.2217036 -0.13184617 -0.3212576 -0.53187937 -0.05124335 0.051712297 -4.1293755 -2.8095272 -6.3440104 4.382872 -1.2385784 -0.083771825 -0.33247063 -0.5726434 -0.048154805 0.048493724 0.024781857 0.0073449863 0.06442529 0.21201831 0.00028475854 0.002311143 0.00012573214 0.0016617065 9.539111e-06 1.0359209e-05
54.89999999999998 -4.3348603 -2.7541425 -6.1376166 4.7606173 -1.1976804 -0.07027566 -0.3111091 -0.5709151 -0.047699593 0.048168678 -4.499077 -2.825868 -6.39415 4.2936964 -1.2170712 -0.022665523 -0.32158795 -0.61251104 -0.04455169 0.044895593 0.026967065 0.0051445286 0.06580926 0.21801509 0.00037600397 0.0022667248 0.00010980639 0.0017302219 9.909299e-06 1.0713084e-05
55.19999999999999 -4.6904936 -2.7661147 -6.183616 4.671955 -1.173206 -0.009538607 -0.30221954 -0.6112455 -0.044326756 0.04479597 -4.8619585 -2.8238828 -6.4425917 4.198415 -1.1949527 0.037809327 -0.31165358 -0.65371406 -0.04107945 0.04143087 0.029400218 0.0033371542 0.067068316 0.22424042 0.00047292133 0.0022418268 8.9001194e-05 0.0018035775 1.0544994e-05 1.1323919e-05
55.5 -5.0387015 -2.7599597 -6.2283826 4.5771475 -1.1481823 0.050572045 -0.29466483 -0.652852 -0.041180644 0.041649967 -5.217561 -2.8034127 -6.489049 4.0969515 -1.1724182 0.09824851 -0.30250874 -0.6965424 -0.037690643 0.038044438 0.031990625 0.0018881613 0.067946956 0.2305882 0.00058738195 0.0022730455 6.152695e-05 0.0019088496 1.2180107e-05 1.2999844e-05
55.79999999999998 -5.3793035 -2.7358394 -6.2721224 4.4760046 -1.1224983 0.11022969 -0.28852832 -0.6957234 -0.037817273 0.038286723 -5.5663805 -2.7649724 -6.5343447 3.988989 -1.1489854 0.1582432 -0.2950074 -0.740458 -0.034390043 0.03474473 0.03499782 0.00084873644 0.06876053 0.23718408 0.0007015671 0.0023052962 4.1978536e-05 0.0020011843 1.1745904e-05 1.2545727e-05
56.099999999999966 -5.712085 -2.693867 -6.3150544 4.3683352 -1.096043 0.16958666 -0.2839027 -0.73986495 -0.035144597 0.03561413 -5.9080677 -2.7086303 -6.578681 3.8743842 -1.1246487 0.21785988 -0.2891922 -0.7855115 -0.031143356 0.031496733 0.03840931 0.00021795667 0.06949897 0.24398766 0.00081828603 0.002330304 2.7978756e-05 0.0020836075 1.6009932e-05 1.6952947e-05
56.39999999999998 -6.036793 -2.6341133 -6.3574142 4.2539496 -1.0686789 0.22877109 -0.28089616 -0.78527665 -0.03178141 0.032251064 -6.242057 -2.6343267 -6.6221466 3.7530682 -1.0991975 0.27712238 -0.28547972 -0.8316927 -0.027908988 0.028258573 0.042133152 4.5533e-08 0.07008322 0.2508822 0.00093138806 0.0023378471 2.100909e-05 0.0021544492 1.4995641e-05 1.593998e-05
56.69999999999999 -6.3531356 -2.5566115 -6.399454 4.1326556 -1.0402714 0.287906 -0.27963394 -0.8319815 -0.029076686 0.029546423 -6.568303 -2.5423763 -6.6652985 3.6247761 -1.0722258 0.33594978 -0.2839788 -0.8788624 -0.024676573 0.025020598 0.046297062 0.00020264258 0.07067321 0.25794157 0.0010210841 0.0023082055 1.8877729e-05 0.0021978188 1.9361e-05 2.0483096e-05
57.0 -6.660774 -2.4613616 -6.441447 4.004257 -1.0106509 0.34709418 -0.28026536 -0.8799919 -0.025781913 0.026251769 -6.8864193 -2.432738 -6.7084827 3.4891605 -1.0445205 0.39537388 -0.28373468 -0.928048 -0.021334808 0.021670057 0.050915696 0.0008193094 0.0713082 0.26532456 0.0011471515 0.0023309297 1.2036168e-05 0.0023093913 1.9776737e-05 2.0992087e-05
57.29999999999998 -6.959317 -2.348332 -6.4836893 3.8685577 -0.97963613 0.40643764 -0.28296933 -0.9293379 -0.022949826 0.023419771 -7.1960354 -2.305322 -6.7518644 3.3460903 -1.014972 0.45465952 -0.28601152 -0.97843134 -0.01792006 0.01824504 0.056035496 0.0018498598 0.0719179 0.27297217 0.0012486215 0.0023253504 9.254928e-06 0.0024101643 2.5298545e-05 2.6777849e-05
57.599999999999966 -7.248313 -2.2174635 -6.526509 3.7253547 -0.9470024 0.4660187 -0.28796187 -0.98003614 -0.019606344 0.020076413 -7.496626 -2.1601818 -6.795865 3.1953514 -0.98341703 0.51392215 -0.2909113 -1.0300859 -0.014407085 0.014720468 0.06165932 0.0032811968 0.07255279 0.28090352 0.0013260248 0.0022947404 8.6990585e-06 0.0025049807 2.7032296e-05 2.8686145e-05
57.89999999999998 -7.527237 -2.0686734 -6.570269 3.5744436 -0.9124914 0.525915 -0.29550725 -1.0321102 -0.016571213 0.017041383 -7.786787 -1.9970276 -6.840563 3.0371277 -0.94832873 0.5724995 -0.30062297 -1.0821939 -0.010815747 0.011117309 0.06736625 0.0051331115 0.073058695 0.28870833 0.0012843158 0.0021701143 2.6170566e-05 0.0025083707 3.3125383e-05 3.5094654e-05
58.19999999999999 -7.7954783 -1.9018598 -6.615377 3.4156184 -0.8757829 0.58617574 -0.30592862 -1.0855592 -0.013055722 0.013526032 -8.066118 -1.8163226 -6.887023 2.8709846 -0.9104699 0.63116324 -0.31373423 -1.135561 -0.0070862174 0.0073754564 0.07324595 0.0073166117 0.07379156 0.29662606 0.0012031868 0.002023875 6.0927636e-05 0.002500174 3.563499e-05 3.7829577e-05
58.5 -8.05232 -1.7169092 -6.6622934 3.248674 -0.83649147 0.6468278 -0.3196272 -1.1403673 -0.009715495 0.010185928 -8.333532 -1.6178887 -6.9356728 2.6967444 -0.86941004 0.69024444 -0.3307671 -1.1904353 -0.003151819 0.0034289584 0.07908064 0.009805055 0.07473625 0.30462614 0.0010836325 0.0018850028 0.00012409737 0.0025068067 4.3081836e-05 4.565664e-05
58.79999999999998 -8.296913 -1.513709 -6.711548 3.0734117 -0.7941354 0.7078402 -0.33709925 -1.1964625 -0.00590873 0.0063793245 -8.588184 -1.4017639 -6.9872227 2.5141907 -0.8246269 0.74937385 -0.35220373 -1.2464209 0.00094651803 -0.0006806031 0.08483892 0.01253169 0.07599661 0.31272817 0.00092973345 0.001725044 0.00022814509 0.0024958365 4.6994424e-05 4.9842576e-05
59.099999999999966 -8.528252 -1.2921666 -6.763753 2.8896492 -0.7481192 0.7691088 -0.3589663 -1.2537038 -0.002144615 0.0026153668 -8.828851 -1.1679568 -7.042367 2.3231912 -0.77548265 0.80839586 -0.37871662 -1.3033011 0.005206831 -0.004950475 0.090359814 0.015428065 0.07762579 0.32087466 0.00074876 0.0015434754 0.0003900754 0.0024598886 5.4043758e-05 5.7241967e-05
59.39999999999998 -8.745124 -1.052242 -6.8196254 2.6972358 -0.69769764 0.8303887 -0.38599965 -1.3118094 0.0020766116 -0.0016056618 -9.053588 -0.91624427 -7.101759 2.123722 -0.7205355 0.8674942 -0.4119755 -1.3610889 0.009713199 -0.009462744 0.09515007 0.018495394 0.07959936 0.328918 0.00052156864 0.0013768182 0.00067474495 0.0024284644 5.8317462e-05 6.173374e-05
59.69999999999999 -8.946071 -0.79400027 -6.880012 2.4960785 -0.6419478 0.891223 -0.41915694 -1.3702861 0.006370945 -0.0058997897 -9.261113 -0.64688516 -7.1665916 1.9154716 -0.6601507 0.9268026 -0.45128202 -1.4199783 0.014455952 -0.014207415 0.09925178 0.021642856 0.08212787 0.3371044 0.0003313456 0.0012659052 0.0010320211 0.00246931 6.5367334e-05 6.901664e-05


==> graphs/double_pendulum/double_results_test_5.txt <==
tspan qx1_real qy1_real qx2_real qy2_real px1_real py1_real px2_real py2_real s1_real s2_real qx1_net qy1_net qx2_net qy2_net px1_net py1_net px2_net py2_net s1_net s2_net qx1_error qy1_error qx2_error qy2_error px1_error py1_error px2_error py2_error s1_error s2_error 
0.0 4.526826 4.864946 2.2007847 4.6238265 -0.6147403 1.3857456 1.4811473 -0.18820739 0.015289925 -0.01492766 4.526826 4.864946 2.2007847 4.6238265 -0.6147403 1.3857456 1.4811473 -0.18820739 0.015289925 -0.01492766 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
0.29999999999999716 4.3284783 5.2757254 2.4288883 4.596887 -0.70757866 1.3527819 1.5602359 -0.1709891 0.022774067 -0.022411179 4.329487 5.2760925 2.4297643 4.597333 -0.7079549 1.3523902 1.560348 -0.1711162 0.022833914 -0.022488303 1.0170936e-06 1.3480985e-07 7.6728816e-07 1.9877575e-07 1.4154489e-07 1.5344591e-07 1.2583442e-08 1.6156164e-08 3.581638e-09 5.948217e-09
0.5999999999999943 4.1032624 5.673301 2.6685076 4.574216 -0.79385835 1.2977234 1.6346871 -0.13129058 0.02878833 -0.028425042 4.1044 5.673368 2.6695864 4.574648 -0.7965677 1.2967384 1.6367804 -0.13137431 0.0292169 -0.028874874 1.2944374e-06 4.456524e-09 1.1639045e-06 1.866365e-07 7.3404644e-06 9.702769e-07 4.381968e-06 7.01065e-09 1.8367261e-07 2.023493e-07
0.8999999999999915 3.8547974 6.0507646 2.9180853 4.559301 -0.8625769 1.218699 1.6930144 -0.067574926 0.031081943 -0.030718595 3.8558207 6.050605 2.919844 4.559883 -0.8636887 1.2161673 1.6934478 -0.06654318 0.031222917 -0.030880906 1.0471276e-06 2.551701e-08 3.0925876e-06 3.38978e-07 1.2361113e-06 6.40924e-06 1.8787455e-07 1.0645059e-06 1.9873752e-08 2.6344829e-08
1.1999999999999886 3.5897017 6.4018965 3.1744869 4.555213 -0.9047271 1.1221808 1.7256746 0.013069113 0.02906124 -0.028697846 3.5908387 6.4010367 3.1767797 4.5562773 -0.90486455 1.1186543 1.7260973 0.014866367 0.029137544 -0.028780624 1.2928103e-06 7.391484e-07 5.2572595e-06 1.1327356e-06 1.8892038e-08 1.2436685e-05 1.7868894e-07 3.2301227e-06 5.8224714e-09 6.8521664e-09
1.5 3.3159883 6.7231593 3.4338148 4.563594 -0.9200287 1.0195729 1.7320291 0.098671965 0.02421021 -0.023846556 3.3166924 6.7207537 3.4356692 4.564741 -0.92019975 1.0157044 1.7324584 0.10045621 0.0243707 -0.023999564 4.956865e-07 5.7871202e-06 3.4388725e-06 1.3162289e-06 2.9263347e-08 1.4964988e-05 1.8427501e-07 3.183522e-06 2.5756794e-08 2.3411708e-08
1.7999999999999972 3.0407574 7.014021 3.6925917 4.58452 -0.91484344 0.9195033 1.7183311 0.18034527 0.018485414 -0.018121393 3.041336 7.010294 3.6944277 4.585921 -0.914124 0.9148424 1.7179589 0.18246728 0.018581681 -0.01820027 3.3482644e-07 1.3890225e-05 3.3711217e-06 1.962654e-06 5.175767e-07 2.1723474e-05 1.3851155e-07 4.5029465e-06 9.267352e-09 6.2216494e-09
2.0999999999999943 2.769099 7.275789 3.9483411 4.6171303 -0.8962133 0.8256153 1.6916605 0.25445712 0.012987072 -0.012622717 2.7706463 7.271021 3.9505324 4.61899 -0.8951262 0.82181907 1.6912882 0.2558601 0.012936972 -0.012536105 2.3942505e-06 2.273282e-05 4.8018182e-06 3.4583536e-06 1.1817201e-06 1.4411285e-05 1.386003e-07 1.9683364e-06 2.5099667e-09 7.50165e-09
2.3999999999999915 2.504282 7.5104103 4.1995044 4.660254 -0.86923325 0.73852885 1.6571853 0.32052767 0.007977101 -0.007612467 2.507239 7.504966 4.202434 4.662607 -0.868503 0.73500174 1.6575764 0.32150418 0.007992469 -0.0075787753 8.744474e-06 2.964287e-05 8.583069e-06 5.5375094e-06 5.333032e-07 1.2440469e-05 1.529793e-07 9.535579e-07 2.3616786e-10 1.1351189e-09
2.6999999999999886 2.2483335 7.719845 4.4451547 4.712739 -0.83709127 0.6577032 1.6181521 0.3792699 0.0036284442 -0.0032636 2.2519832 7.7134047 4.4483633 4.7152643 -0.83602977 0.6541513 1.6183047 0.38003555 0.0036144927 -0.0031940825 1.3320395e-05 4.1475694e-05 1.0295353e-05 6.3772895e-06 1.1267804e-06 1.2615997e-05 2.3283064e-08 5.8622214e-07 1.9464282e-10 4.8326703e-09
3.0 2.0025148 7.9058475 4.6847544 4.7735596 -0.80169815 0.5823142 1.5765061 0.43167377 -0.0002274139 0.00059242325 2.0070689 7.898429 4.6883116 4.7763176 -0.8005698 0.5785906 1.5765699 0.43244067 -0.00022895634 0.00065445155 2.0739219e-05 5.5036107e-05 1.2653709e-05 7.606708e-06 1.2732313e-06 1.3865356e-05 4.067502e-09 5.8814044e-07 2.379136e-12 3.8475094e-09
3.299999999999997 1.76763 8.06993 4.917998 4.8418355 -0.7642016 0.5115711 1.5334064 0.4786735 -0.0035355424 0.0039006735 1.7738594 8.0619 4.9223614 4.8450575 -0.7630106 0.5083255 1.5333087 0.47924498 -0.003545884 0.003975142 3.8805432e-05 6.44799e-05 1.9040453e-05 1.0381211e-05 1.4183867e-06 1.0533869e-05 9.532087e-09 3.2660006e-07 1.0694949e-10 5.5455307e-09
3.5999999999999943 1.5442048 8.213387 5.144719 4.9168158 -0.72529954 0.44480002 1.4895456 0.52106446 -0.006509244 0.006874473 1.551343 8.204438 5.1492825 4.920145 -0.7237693 0.4418015 1.489061 0.5215795 -0.006476376 0.0069103837 5.0952942e-05 8.007254e-05 2.0823994e-05 1.1084086e-05 2.341604e-06 8.991187e-06 2.3482336e-07 2.6527005e-07 1.0802903e-09 1.2895904e-09
3.8999999999999915 1.3325957 8.337324 5.3648357 4.997858 -0.6854281 0.38145092 1.4453429 0.559495 -0.009086818 0.009452121 1.3405428 8.32738 5.369497 5.001255 -0.68374836 0.37846398 1.4449155 0.56006503 -0.009091292 0.009530541 6.31562e-05 9.888238e-05 2.1725697e-05 1.1539527e-05 2.8214542e-06 8.921797e-06 1.826411e-07 3.2496706e-07 2.0009001e-11 6.1495746e-09
4.199999999999989 1.133052 8.442703 5.5783153 5.084407 -0.6448636 0.32107982 1.4010496 0.59448946 -0.011428613 0.011793978 1.1419164 8.431787 5.5830736 5.0878744 -0.6433468 0.31834066 1.4006754 0.5950284 -0.011408217 0.01185235 7.8577636e-05 0.000119174554 2.264197e-05 1.2023971e-05 2.3007399e-06 7.5030043e-06 1.4002411e-07 2.904619e-07 4.1599535e-10 3.4073493e-09
4.5 0.9457543 8.530365 5.7851553 5.1759787 -0.60378736 0.2633285 1.356817 0.6264691 -0.013457543 0.013822953 0.95518756 8.518447 5.7897797 5.1794114 -0.60254 0.26087463 1.3565066 0.6270561 -0.013472244 0.013920771 8.898658e-05 0.00014204034 2.1384767e-05 1.1783777e-05 1.555873e-06 6.0214466e-06 9.636119e-08 3.4462317e-07 2.1611725e-10 9.568311e-09
4.799999999999997 0.7708384 8.601049 5.985371 5.2721467 -0.5623188 0.20790659 1.3127315 0.6557746 -0.0153437955 0.015709246 0.7807435 8.588219 5.989937 5.2755938 -0.56134605 0.20552097 1.3124825 0.6565863 -0.015341595 0.015794633 9.8111006e-05 0.00016462774 2.084576e-05 1.1882194e-05 9.462383e-07 5.691165e-06 6.201505e-08 6.5885047e-07 4.8431476e-12 7.2910047e-09
5.09999999999998 0.6084095 8.655422 6.178989 5.372531 -0.5205399 0.15457672 1.2688407 0.6826818 -0.017141134 0.017506618 0.6184761 8.641617 6.183394 5.375975 -0.5198008 0.15222101 1.2685825 0.6837138 -0.017052421 0.017509539 0.000101335805 0.00019058878 1.9404215e-05 1.1862478e-05 5.4626526e-07 5.549368e-06 6.667102e-08 1.0650133e-06 7.869854e-09 8.5300655e-12
5.399999999999977 0.45855215 8.69408 6.3660398 5.4767885 -0.47850937 0.103142634 1.2251681 0.70741415 -0.018643433 0.019008944 0.4686461 8.67928 6.370238 5.4803343 -0.47813192 0.100689486 1.2253883 0.708833 -0.018648282 0.019104686 0.00010188797 0.00021904212 1.7623828e-05 1.2572422e-05 1.424658e-07 6.017937e-06 4.8479038e-08 2.0130756e-06 2.3507616e-11 9.166497e-09
5.699999999999989 0.32133567 8.717568 6.5465565 5.584606 -0.4362673 0.053442065 1.1817185 0.7301557 -0.020160835 0.020526372 0.3314344 8.701821 6.550531 5.588364 -0.43614984 0.051057667 1.1823168 0.7320211 -0.020122135 0.020576691 0.00010198426 0.00024797022 1.5796155e-05 1.4122215e-05 1.3794726e-08 5.6853546e-06 3.5797655e-07 3.4796685e-06 1.4977038e-09 2.532038e-09
5.999999999999986 0.19681855 8.726385 6.720572 5.695697 -0.39384684 0.0053380337 1.13849 0.75105506 -0.021424508 0.021790061 0.20706922 8.709891 6.7245283 5.6998134 -0.39403588 0.0032936186 1.13939 0.75339425 -0.021481376 0.02193661 0.00010507629 0.00027204535 1.5652451e-05 1.6945862e-05 3.5734658e-08 4.179633e-06 8.1005425e-07 5.471783e-06 3.234017e-09 2.1476666e-08
6.299999999999983 0.08505078 8.720993 6.888119 5.8097935 -0.35127166 -0.041283797 1.0954714 0.77023524 -0.022757538 0.023123112 0.09518099 8.703659 6.891979 5.8142076 -0.35187292 -0.04275182 1.0966492 0.7728276 -0.022739554 0.023198038 0.00010262119 0.000300467 1.4899575e-05 1.9484116e-05 3.6151582e-07 2.1550868e-06 1.387184e-06 6.720459e-06 3.2341846e-10 5.61402e-09
6.59999999999998 -0.013924706 8.701822 7.049228 5.9266458 -0.3085649 -0.08652138 1.0526516 0.7877951 -0.023937626 0.024303215 -0.004542768 8.683463 7.0526648 5.931174 -0.3094176 -0.08748272 1.053933 0.79043126 -0.023914652 0.024378892 8.802076e-05 0.00033705964 1.18099815e-05 2.0503197e-05 7.271042e-07 9.2417645e-07 1.6419364e-06 6.9492057e-06 5.2779847e-10 5.7270704e-09
6.899999999999977 -0.10007137 8.669275 7.2039285 6.0460167 -0.2657462 -0.13045757 1.0100162 0.80381536 -0.025085162 0.025450766 -0.09131825 8.650091 7.2071104 6.050721 -0.2665845 -0.13099238 1.0113267 0.80659115 -0.02505817 0.025530653 7.661713e-05 0.00036803016 1.0124706e-05 2.2132088e-05 7.027129e-07 2.8602983e-07 1.7173256e-06 7.705001e-06 7.28546e-10 6.381931e-09
7.199999999999989 -0.17335871 8.623733 7.352246 6.16768 -0.22283597 -0.17316352 0.96755123 0.8183601 -0.026159115 0.026524732 -0.16493863 8.603972 7.3553705 6.1726804 -0.22354375 -0.17339067 0.9688883 0.8213862 -0.02615208 0.026632989 7.0897746e-05 0.0003904628 9.763837e-06 2.5005913e-05 5.0094593e-07 5.1598622e-08 1.7877064e-06 9.157449e-06 4.949419e-11 1.1719564e-08
7.499999999999986 -0.23376238 8.565553 7.4942055 6.291418 -0.17985527 -0.21469986 0.92524356 0.83147985 -0.027214989 0.027580619 -0.22526783 8.545478 7.497507 6.2968793 -0.18037136 -0.21471769 0.92662895 0.8348762 -0.027199967 0.02768814 7.215748e-05 0.00040299937 1.0900698e-05 2.982488e-05 2.663456e-07 3.1761616e-10 1.9193076e-06 1.1535073e-05 2.2566748e-10 1.15608065e-08
7.799999999999983 -0.28126487 8.49508 7.62983 6.41702 -0.13682787 -0.2551189 0.8830821 0.84321296 -0.02822018 0.028585821 -0.27239406 8.474849 7.6334667 6.4230766 -0.1371251 -0.25497746 0.88453853 0.8470198 -0.02821462 0.028708601 7.869127e-05 0.00040930335 1.3226583e-05 3.668465e-05 8.834773e-08 2.0005789e-08 2.121216e-06 1.449195e-05 3.0913553e-11 1.5074924e-08
8.099999999999966 -0.3158561 8.4126425 7.7591405 6.54428 -0.093780376 -0.2944652 0.8410578 0.8535873 -0.029219983 0.029585635 -0.306476 8.392302 7.7631483 6.5510044 -0.09388824 -0.2941438 0.8426244 0.85775197 -0.029206818 0.029704047 8.7986315e-05 0.000413753 1.6062591e-05 4.5216984e-05 1.1634223e-08 1.0330956e-07 2.4543874e-06 1.7344195e-05 1.7332186e-10 1.40214205e-08
8.399999999999977 -0.33753476 8.318556 7.882157 6.6729956 -0.050744012 -0.3327772 0.7991648 0.8626215 -0.030189281 0.030554943 -0.32768404 8.29808 7.886463 6.6803913 -0.05070494 -0.3322587 0.8008276 0.8670721 -0.030183252 0.030681215 9.70365e-05 0.0004192415 1.854436e-05 5.4697033e-05 1.5265309e-09 2.6884308e-07 2.7650715e-06 1.980801e-05 3.635345e-11 1.5944728e-08
8.699999999999989 -0.3463096 8.213126 7.9988995 6.8029666 -0.007754961 -0.3700876 0.75740045 0.87032574 -0.03116206 0.03152773 -0.33608127 8.192506 8.003416 6.811029 -0.0076057315 -0.36933023 0.7591146 0.874995 -0.031154718 0.0316526 0.000104618855 0.00042519867 2.039969e-05 6.500169e-05 2.2269456e-08 5.7360387e-07 2.9383787e-06 2.1801887e-05 5.3913e-11 1.5592018e-08
9.0 -0.34220123 8.096649 8.109387 6.933994 0.035143998 -0.40642452 0.7157662 0.87670296 -0.032122288 0.03248797 -0.33175492 8.075852 8.113992 6.9426947 0.035404846 -0.4054501 0.7174401 0.8815732 -0.03212271 0.032620728 0.000109125394 0.00043250588 2.1199943e-05 7.570475e-05 6.804197e-08 9.4948797e-07 2.8020645e-06 2.3719198e-05 1.7720547e-13 1.7624732e-08
9.299999999999983 -0.32524425 7.969414 8.213639 7.065878 0.07790275 -0.44181195 0.67426795 0.8817496 -0.033100054 0.033465747 -0.3148334 7.9483395 8.218124 7.075157 0.078339934 -0.44072562 0.6757393 0.8868674 -0.033088665 0.03358707 0.0001083857 0.00044414602 2.0116393e-05 8.61045e-05 1.9113087e-07 1.1801009e-06 2.1648434e-06 2.6192221e-05 1.2969138e-10 1.4718913e-08
9.599999999999966 -0.29548952 7.8317018 8.311678 7.198418 0.120462105 -0.4762706 0.6329166 0.8854559 -0.034077376 0.03444308 -0.2853948 7.8101807 8.315763 7.2081738 0.12115428 -0.4750958 0.63407445 0.89079857 -0.034062654 0.03456092 0.00010190361 0.00046315737 1.6691643e-05 9.5171956e-05 4.7910464e-07 1.3801027e-06 1.3405477e-06 2.854404e-05 2.1674751e-10 1.3885884e-08
9.899999999999977 -0.25300726 7.6837883 8.403527 7.331413 0.16275279 -0.5098182 0.5917288 0.8878075 -0.03508453 0.035450246 -0.24305677 7.661949 8.407203 7.341727 0.16369143 -0.5083899 0.5926626 0.89337075 -0.035066593 0.035565495 9.901223e-05 0.0004769481 1.3509012e-05 0.00010637834 8.8104326e-07 2.0400582e-06 8.719196e-07 3.0949854e-05 3.2174574e-10 1.3282403e-08
10.199999999999989 -0.19789034 7.525945 8.489211 7.4646573 0.20469336 -0.54247063 0.5507272 0.8887854 -0.03610603 0.036471758 -0.1877954 7.503969 8.492591 7.475627 0.20591938 -0.5408242 0.55142295 0.8945993 -0.03609859 0.036598984 0.000101907826 0.0004829443 1.1423195e-05 0.000120332974 1.503132e-06 2.7108276e-06 4.8408896e-07 3.3801396e-05 5.5400184e-11 1.6186483e-08
10.5 -0.13025801 7.358438 8.568761 7.597944 0.2461889 -0.5742418 0.50994134 0.88836735 -0.03717188 0.03753762 -0.11962634 7.3364887 8.5720415 7.6096735 0.24784899 -0.5725487 0.5103346 0.89448905 -0.037155688 0.037657402 0.000113032314 0.0004817714 1.07625965e-05 0.00013758626 2.755911e-06 2.8666877e-06 1.5466243e-07 3.747515e-05 2.6224034e-10 1.4347964e-08
10.799999999999983 -0.0502604 7.18153 8.642212 7.731061 0.2871285 -0.6051449 0.46940824 0.8865284 -0.038265176 0.03863093 -0.03924972 7.159521 8.64517 7.7434835 0.28913313 -0.60322416 0.46963513 0.89264023 -0.038256165 0.038761575 0.00012123508 0.0004843915 8.7515255e-06 0.00015432003 4.018515e-06 3.6893177e-06 5.147684e-08 3.7354836e-05 8.120672e-11 1.706836e-08
11.099999999999966 0.041916423 6.9954796 8.709606 7.863794 0.32738364 -0.63519233 0.42917272 0.88324225 -0.03941593 0.039781697 0.053533077 6.9734983 8.712316 7.8769274 0.3298621 -0.633151 0.42922878 0.8893436 -0.03939994 0.039908927 0.00013494666 0.0004831749 7.3407873e-06 0.0001724895 6.142717e-06 4.1670683e-06 3.1425182e-09 3.7226713e-05 2.556464e-10 1.6187432e-08
11.399999999999977 0.14604478 6.8005414 8.77099 7.995923 0.36680534 -0.6643967 0.38928828 0.87848246 -0.040608954 0.040974736 0.15806901 6.7783976 8.77315 8.009564 0.3698474 -0.66221094 0.38909864 0.88438356 -0.040604346 0.041116912 0.00014458231 0.00049034966 4.6659125e-06 0.00018608663 9.254021e-06 4.777555e-06 3.5960362e-08 3.4822962e-05 2.123536e-11 2.021393e-08
11.699999999999989 0.2618489 6.5969663 8.826424 8.127226 0.40522224 -0.6927704 0.34981698 0.87222373 -0.041870654 0.042236455 0.27454117 6.57473 8.828105 8.141371 0.40883055 -0.6903014 0.349465 0.8779583 -0.04186868 0.042385425 0.00016109379 0.00049445516 2.8268632e-06 0.00020007812 1.3019946e-05 6.095977e-06 1.2387966e-07 3.288521e-05 3.8982706e-12 2.219225e-08
12.0 0.38899788 6.3850017 8.875972 8.257476 0.44243756 -0.7203262 0.31083012 0.8644437 -0.04319329 0.043559108 0.40272942 6.3628273 8.877324 8.272169 0.44670144 -0.71755296 0.3103047 0.87017214 -0.043196887 0.043716967 0.00018855518 0.0004917022 1.8287428e-06 0.0002158919 1.8180654e-05 7.690779e-06 2.7606086e-07 3.2814838e-05 1.2950141e-11 2.4919519e-08
12.299999999999983 0.52709764 6.1648912 8.919715 8.386444 0.47822756 -0.7470755 0.27240726 0.8551245 -0.04466497 0.045030814 0.5419382 6.142789 8.920652 8.401568 0.48302218 -0.74410933 0.2714756 0.8606752 -0.044597775 0.045119595 0.00022024172 0.00048851414 8.788347e-07 0.00022874509 2.2988452e-05 8.798138e-06 8.6797246e-07 3.0810737e-05 4.515408e-09 7.882087e-09
12.599999999999966 0.6756824 5.936876 8.957743 8.513897 0.51233757 -0.7730298 0.23463741 0.8442552 -0.0461684 0.04653427 0.69136906 5.9146495 8.957953 8.529242 0.51743495 -0.7699815 0.23318279 0.8493813 -0.04607648 0.046599984 0.0002460704 0.00049400993 4.442063e-08 0.00023545735 2.5983376e-05 9.292137e-06 2.115924e-06 2.6277092e-05 8.449569e-09 4.3183457e-09
12.899999999999977 0.8342052 5.7011914 8.990162 8.639604 0.5444811 -0.7981969 0.19761722 0.8318339 -0.047523573 0.047889464 0.8512563 5.6790886 8.989951 8.655306 0.5496768 -0.7950821 0.19590008 0.8365799 -0.04763274 0.04815854 0.00029074005 0.0004885352 4.442063e-08 0.00024656058 2.6995063e-05 9.702101e-06 2.9485536e-06 2.2524704e-05 1.1917195e-08 7.240282e-08
13.199999999999989 1.0020291 5.4580765 9.017092 8.763331 0.57434416 -0.8225702 0.16144551 0.81786793 -0.049331356 0.049697284 1.0207858 5.436252 9.016668 8.779476 0.57951736 -0.8195157 0.15963906 0.8223288 -0.049275257 0.049802847 0.00035181557 0.0004763027 1.7929415e-07 0.00026065303 2.6762063e-05 9.329968e-06 3.263272e-06 1.9899371e-05 3.1471143e-09 1.1143664e-08
13.5 1.1784167 5.20777 9.038668 8.8848505 0.60157394 -0.8461414 0.12623075 0.8023796 -0.050891254 0.051257204 1.1989694 5.186238 9.038068 8.901463 0.60675454 -0.8430265 0.124527544 0.80666816 -0.05099766 0.051528048 0.0004224108 0.00046362955 3.598334e-07 0.0002759603 2.6838588e-05 9.702472e-06 2.9008995e-06 1.8391696e-05 1.1322124e-08 7.3356205e-08
13.799999999999983 1.3625224 4.950518 9.05504 9.003934 0.62579703 -0.86886895 0.092076264 0.78540313 -0.052808866 0.05317486 1.3842504 4.9290285 9.0537615 9.020775 0.6307876 -0.8654248 0.09047553 0.78935695 -0.052765757 0.05330075 0.00047210767 0.00046180378 1.635527e-06 0.0002836171 2.4905865e-05 1.1862067e-05 2.5623522e-06 1.563265e-05 1.858391e-09 1.5847974e-08
14.099999999999966 1.5533836 4.686584 9.066378 9.120363 0.6466113 -0.89069164 0.05908792 0.7669902 -0.054525964 0.05489199 1.5754648 4.664839 9.063757 9.137081 0.6512772 -0.88701296 0.057349622 0.7704047 -0.054593854 0.055133708 0.00048758186 0.00047285395 6.868053e-06 0.00027948854 2.1770727e-05 1.3532683e-05 3.0216822e-06 1.165889e-05 4.60901e-09 5.8428164e-08
14.399999999999977 1.749917 4.4162564 9.072862 9.233928 0.66361135 -0.9114926 0.027359644 0.74720496 -0.05671583 0.05708191 1.7720503 4.3942437 9.0686455 9.250364 0.66790426 -0.90768266 0.025360674 0.7500557 -0.056469284 0.057014257 0.0004898799 0.00048455942 1.7776292e-05 0.00027016105 1.8429037e-05 1.4515558e-05 3.9958823e-06 8.126555e-06 6.07855e-08 4.5771986e-09
14.699999999999989 1.9509164 4.139865 9.074687 9.344428 0.67638427 -0.9311189 -0.0030175552 0.72613114 -0.058153197 0.0585193 1.9743304 4.1184435 9.069839 9.361057 0.6803757 -0.92726433 -0.005049944 0.7288172 -0.058377557 0.05892748 0.0005482161 0.00045887777 2.350776e-05 0.00027653092 1.5931473e-05 1.4857731e-05 4.130604e-06 7.2150438e-06 5.033711e-08 1.6661096e-07
15.0 2.155059 3.857799 9.0720625 9.451677 0.68456656 -0.94931906 -0.03197896 0.7038576 -0.0604532 0.06081936 2.1801975 3.8373013 9.066959 9.468682 0.68845105 -0.9454037 -0.03407696 0.7066114 -0.06028507 0.060839437 0.00063193805 0.00042015975 2.6041744e-05 0.0002891689 1.5089296e-05 1.5330119e-05 4.4015947e-06 7.5833823e-06 2.826763e-08 4.0302928e-10
15.299999999999983 2.3609185 3.5705314 9.065204 9.555504 0.6878299 -0.96579975 -0.05946672 0.68049145 -0.06224374 0.06260994 2.3879712 3.551018 9.060155 9.572957 0.69129074 -0.9616819 -0.0616661 0.6831547 -0.06210532 0.06266363 0.0007318454 0.00038077155 2.5489895e-05 0.00030461396 1.1977306e-05 1.695666e-05 4.8372794e-06 7.092926e-06 1.9160266e-08 2.8824962e-09
15.599999999999966 2.5669854 3.2786348 9.054336 9.655751 0.6859501 -0.98017645 -0.085449725 0.65614235 -0.06366672 0.06403294 2.595961 3.2601888 9.04957 9.673685 0.6888726 -0.9758359 -0.08762765 0.6583705 -0.06382877 0.06439109 0.00083959266 0.00034025375 2.271009e-05 0.00032162282 8.540862e-06 1.8840195e-05 4.7433527e-06 4.9646114e-06 2.625783e-08 1.28271e-07
15.899999999999977 2.7717035 2.9828086 9.039682 9.752281 0.6788368 -0.9919983 -0.10992128 0.6309202 -0.0655313 0.065897554 2.801769 2.9652057 9.034582 9.770298 0.68104494 -0.9872029 -0.11225025 0.63282967 -0.065403596 0.06596717 0.0009039365 0.0003098628 2.6012553e-05 0.00032460561 4.875766e-06 2.299617e-05 5.4241336e-06 3.6461688e-06 1.6308043e-08 4.8466973e-09
16.19999999999999 2.9735093 2.683888 9.021472 9.844971 0.666536 -1.000806 -0.13289014 0.6049401 -0.066677906 0.067044176 3.0047262 2.6674287 9.016187 9.863133 0.66823816 -0.9955017 -0.13518335 0.6066172 -0.066795915 0.06736136 0.00097449234 0.00027090614 2.7934006e-05 0.00032988467 2.897449e-06 2.8135353e-05 5.258831e-06 2.8126506e-06 1.39263e-08 1.0060703e-07
16.5 3.1708825 2.382848 8.999926 9.933714 0.6492851 -1.0061277 -0.15439193 0.578306 -0.06811885 0.06848514 3.2035966 2.3680925 8.994877 9.952176 0.6505419 -1.0001693 -0.15659516 0.57962334 -0.06794361 0.06850973 0.0010702142 0.00021772442 2.5489895e-05 0.00034085213 1.5796054e-06 3.5502984e-05 4.854205e-06 1.735338e-06 3.0708236e-08 6.0451644e-10
16.799999999999983 3.3623948 2.080793 8.975261 10.018421 0.6274637 -1.0075728 -0.17447364 0.5511221 -0.06886461 0.06923091 3.3953242 2.06718 8.969548 10.036697 0.62830853 -1.0011826 -0.17684844 0.5517684 -0.06890255 0.06946773 0.0010843468 0.00018531337 3.263276e-05 0.00033402 7.1374825e-07 4.0834835e-05 5.6396657e-06 4.1769485e-07 1.4398842e-09 5.6085682e-08
17.099999999999966 3.5467556 1.7789316 8.947685 10.099016 0.60160726 -1.0048352 -0.19320083 0.5234785 -0.06978657 0.070152886 3.5798664 1.7665578 8.941412 10.11711 0.60201585 -0.99786985 -0.19567971 0.5236174 -0.06961562 0.07017982 0.0010963288 0.00015311105 3.9353912e-05 0.0003273951 1.6694565e-07 4.851678e-05 6.144859e-06 1.9287327e-08 2.9225124e-08 7.254322e-10
17.399999999999977 3.722845 1.4785426 8.917397 10.175436 0.57232225 -0.99775845 -0.21064463 0.49546275 -0.07012636 0.07049268 3.7562711 1.4677935 8.910733 10.193462 0.57233727 -0.9902278 -0.21281046 0.4949691 -0.07010917 0.070672855 0.0011173006 0.00011554319 4.4399865e-05 0.00032494936 2.2561153e-10 5.671038e-05 4.6907944e-06 2.4368603e-07 2.9544417e-10 3.246389e-08
17.69999999999999 3.8897336 1.1809313 8.884582 10.247632 0.540269 -0.98631644 -0.22688574 0.46714896 -0.07057456 0.070940875 3.9235182 1.1721493 8.877602 10.265628 0.53992045 -0.978482 -0.22850806 0.46594712 -0.0704044 0.07096739 0.0011414011 7.712404e-05 4.8719594e-05 0.00032385005 1.2149962e-07 6.137836e-05 2.6319196e-06 1.4444151e-06 2.8953187e-08 7.0313094e-10
18.0 4.0466857 0.88739 8.849415 10.315564 0.50607944 -0.97062576 -0.24200532 0.43860772 -0.07059635 0.07096267 4.0802484 0.880311 8.841784 10.3332405 0.5054774 -0.96233475 -0.24327764 0.4368771 -0.070530474 0.0710962 0.0011264521 5.0112314e-05 5.823677e-05 0.00031245349 3.6241232e-07 6.874078e-05 1.6188001e-06 2.9950486e-06 4.339915e-09 1.7830075e-08
18.299999999999983 4.1931496 0.5991606 8.8120575 10.379202 0.4703449 -0.9509036 -0.25608736 0.40989816 -0.070684396 0.07105071 4.227092 0.59435534 8.804343 10.39683 0.46953276 -0.9421083 -0.2568783 0.4080265 -0.07050463 0.071076095 0.0011520744 2.309059e-05 5.9509985e-05 0.00031073636 6.595764e-07 7.735767e-05 6.255605e-07 3.5031683e-06 3.2316393e-08 6.4435396e-10
18.599999999999966 4.328737 0.317408 8.77266 10.438525 0.43356976 -0.92744744 -0.26921326 0.38107494 -0.07048462 0.07085094 4.362995 0.3150921 8.764831 10.456024 0.43265548 -0.9181645 -0.2696115 0.3791422 -0.070366 0.070938505 0.0011736356 5.363433e-06 6.130367e-05 0.00030621394 8.359e-07 8.6173095e-05 1.5860182e-07 3.7354848e-06 1.4070869e-08 7.667922e-09
18.899999999999977 4.453199 0.04320179 8.7313595 10.49352 0.39617935 -0.9005938 -0.28146315 0.35218295 -0.07037409 0.0707404 4.486891 0.04308772 8.722785 10.5104885 0.39528838 -0.8912492 -0.28182924 0.34972033 -0.07015755 0.070728995 0.001135143 1.3011597e-08 7.3521805e-05 0.0002879377 7.9382795e-07 8.7322245e-05 1.3402315e-07 6.0645243e-06 4.6887937e-08 1.3011597e-10
19.19999999999999 4.566402 -0.22249185 8.688281 10.544178 0.35850498 -0.870697 -0.29291305 0.32326263 -0.07005982 0.070426136 4.5998197 -0.22035074 8.679391 10.560755 0.3577825 -0.86142236 -0.2932924 0.32048336 -0.06990437 0.0704791 0.0011167428 4.5843226e-06 7.90348e-05 0.0002747892 5.2195986e-07 8.601935e-05 1.4390928e-07 7.72437e-06 2.4164365e-08 2.805416e-09
19.5 4.6682982 -0.47881183 8.64354 10.590498 0.32080576 -0.8381028 -0.30363587 0.2943457 -0.0698625 0.07022882 4.701475 -0.474447 8.634498 10.606747 0.3201755 -0.8287078 -0.30406296 0.29149327 -0.06963346 0.07021183 0.0011007066 1.9051638e-05 8.177114e-05 0.00026402035 3.9722704e-07 8.826609e-05 1.8241192e-07 8.136413e-06 5.2458542e-08 2.8882235e-10
19.799999999999983 4.758909 -0.724998 8.59724 10.6324835 0.28326717 -0.8031385 -0.31369978 0.26545995 -0.069529556 0.06989588 4.790986 -0.7186978 8.587417 10.648054 0.28228992 -0.793398 -0.31411135 0.2622622 -0.06934319 0.06992482 0.0010289234 3.969266e-05 9.650703e-05 0.00024244485 9.550135e-07 9.487679e-05 1.6938992e-07 1.0225665e-05 3.473334e-08 8.3741103e-10
20.099999999999966 4.838303 -0.96038395 8.549475 10.67014 0.246024 -0.7661012 -0.32316917 0.23662595 -0.06931084 0.06967716 4.869071 -0.952194 8.538778 10.684945 0.24483767 -0.75628144 -0.32350102 0.23323849 -0.06904822 0.06963305 0.0009466648 6.707571e-05 0.00011441321 0.00021918329 1.4073697e-06 9.6427415e-05 1.10123665e-07 1.1474926e-05 6.896825e-08 1.945466e-09
20.399999999999977 4.906581 -1.1843877 8.500329 10.703477 0.20916234 -0.7272567 -0.33210373 0.20786087 -0.06900281 0.06936913 4.936411 -1.1740994 8.488917 10.717573 0.2081222 -0.7174595 -0.33226764 0.20446762 -0.06877829 0.06936253 0.0008898277 0.00010584785 0.00013022614 0.00019870455 1.0819032e-06 9.598543e-05 2.6867397e-08 1.151413e-05 5.0407344e-08 4.357603e-11
20.69999999999999 4.9638658 -1.3965017 8.44988 10.732505 0.17273775 -0.68683696 -0.34055945 0.17917626 -0.068821564 0.06918789 4.9939613 -1.3834403 8.438353 10.746153 0.17210302 -0.6769243 -0.34025213 0.17586607 -0.06855565 0.06913386 0.00090574374 0.00017060028 0.00013287315 0.00018626881 4.02882e-07 9.826102e-05 9.4446534e-08 1.0957349e-05 7.070878e-08 2.9186098e-09
21.0 5.010293 -1.5962836 8.398193 10.7572365 0.1367757 -0.64504236 -0.34858805 0.15058121 -0.068572134 0.06893845 5.040531 -1.5804522 8.38651 10.77038 0.13645265 -0.63488215 -0.3479653 0.14723256 -0.06834909 0.06892124 0.0009143458 0.00025063168 0.00013650334 0.00017275263 1.0436594e-07 0.000103229824 3.8781673e-07 1.1213447e-05 4.97471e-08 2.9621305e-10
21.299999999999983 5.046002 -1.7833465 8.345332 10.777686 0.10128534 -0.60204345 -0.35623783 0.122080445 -0.0684427 0.068809025 5.0763273 -1.7646668 8.33347 10.790279 0.101147264 -0.5914679 -0.3553995 0.11852041 -0.06817221 0.06873887 0.00091963063 0.0003489326 0.00014070232 0.00015859044 1.9064473e-08 0.000111841895 7.028128e-07 1.267386e-05 7.316664e-08 4.9216773e-09
21.599999999999966 5.0711336 -1.9573506 8.2913475 10.793868 0.066258125 -0.55798423 -0.36355355 0.09367706 -0.06828056 0.068646885 5.1013746 -1.9358089 8.279236 10.805817 0.06609368 -0.5471161 -0.36252484 0.08982274 -0.06803967 0.06860312 0.00091451884 0.00046404547 0.0001466924 0.0001427687 2.7041095e-08 0.000118116295 1.0582578e-06 1.4855778e-05 5.8029038e-08 1.9153499e-09
21.899999999999977 5.085824 -2.117996 8.236287 10.805797 0.031677045 -0.51298493 -0.37057707 0.06537104 -0.06821939 0.06858571 5.115656 -2.0937202 8.223729 10.816933 0.03147471 -0.5020882 -0.3694878 0.061163783 -0.0679519 0.0685143 0.00088994147 0.0005893135 0.00015770295 0.00012401173 4.093962e-08 0.00011873899 1.1865197e-06 1.7700982e-05 7.15513e-08 5.098869e-09
22.19999999999999 5.090203 -2.2650154 8.180193 10.813486 -0.0024849316 -0.46714488 -0.3773473 0.037161306 -0.0681458 0.06851211 5.1195707 -2.2381055 8.167201 10.823754 -0.00274162 -0.4564972 -0.37623602 0.032617778 -0.06789797 0.0684617 0.00086247496 0.00072413887 0.0001687896 0.000105436164 6.58889e-08 0.00011337318 1.2349187e-06 2.0643647e-05 6.1419044e-08 2.5412314e-09
22.5 5.084391 -2.398169 8.123099 10.816952 -0.036259137 -0.42054522 -0.38390094 0.009044558 -0.06817962 0.068545945 5.113551 -2.3685944 8.109937 10.826428 -0.036589608 -0.4102409 -0.3826692 0.004281342 -0.06789415 0.06846045 0.00085030694 0.0008746589 0.00017325438 8.9807116e-05 1.0921075e-07 0.00010617925 1.5171588e-06 2.2688224e-05 8.1492544e-08 7.3094655e-09
22.799999999999983 5.0685 -2.5172386 8.065037 10.816206 -0.069682464 -0.3732516 -0.39027238 -0.018982898 -0.06825135 0.068617664 5.0975313 -2.485069 8.051819 10.824912 -0.07008292 -0.3633713 -0.38888907 -0.0239027 -0.06794396 0.068513796 0.00084281503 0.0010348819 0.00017471357 7.579605e-05 1.6036326e-07 9.761983e-05 1.9135316e-06 2.420444e-05 9.448775e-08 1.0788675e-08
23.099999999999966 5.0426283 -2.6220236 8.006029 10.811263 -0.10279547 -0.32531562 -0.3964942 -0.046925824 -0.06832514 0.06869146 5.0715895 -2.5873492 7.9928465 10.819218 -0.10326036 -0.3158941 -0.39492977 -0.051962927 -0.068045594 0.06861981 0.00083875004 0.0012023144 0.000173782 6.327562e-05 2.1612632e-07 8.876518e-05 2.4474823e-06 2.5372405e-05 7.8145845e-08 5.1340425e-09
23.399999999999977 5.0068626 -2.7123375 7.9460974 10.8021345 -0.13564074 -0.2767772 -0.40259755 -0.07478996 -0.06848445 0.06885077 5.035884 -2.6752055 7.9330835 10.809385 -0.13615182 -0.26780546 -0.40078878 -0.079904474 -0.06819899 0.06877799 0.0008422337 0.0013787872 0.00016936002 5.2573894e-05 2.6120279e-07 8.049231e-05 3.271622e-06 2.6158219e-05 8.1488295e-08 5.296531e-09
23.69999999999999 4.961277 -2.788004 7.885257 10.788832 -0.1682647 -0.22766595 -0.40861216 -0.10258076 -0.06863921 0.069005534 4.990429 -2.7484758 7.872489 10.795406 -0.1687928 -0.2190831 -0.406515 -0.10776649 -0.068403676 0.06898776 0.00084983424 0.0015624731 0.0001630165 4.322577e-05 2.788866e-07 7.366524e-05 4.3980785e-06 2.6891727e-05 5.5476832e-08 3.1602476e-10
24.0 4.90593 -2.8488543 7.8235183 10.771365 -0.20071414 -0.17800267 -0.4145669 -0.1303048 -0.06902204 0.06938836 4.935213 -2.8069975 7.811001 10.777265 -0.20121121 -0.1696952 -0.41216403 -0.13559142 -0.06866038 0.06924969 0.0008574968 0.0017519889 0.00015668661 3.4803266e-05 2.4708152e-07 6.901409e-05 5.773793e-06 2.7948341e-05 1.3079696e-07 1.9229425e-08
24.299999999999983 4.8408666 -2.8947246 7.760889 10.749745 -0.23304345 -0.12779967 -0.42048958 -0.15796673 -0.06923044 0.06959677 4.870123 -2.8506691 7.7484665 10.754889 -0.23338312 -0.11976091 -0.4178653 -0.16342866 -0.06897304 0.06956731 0.00085593364 0.0019408837 0.00015432003 2.6452151e-05 1.1537705e-07 6.462177e-05 6.8868103e-06 2.9832692e-05 6.625229e-08 8.678678e-10
24.599999999999966 4.766114 -2.9254541 7.6973715 10.72398 -0.26530406 -0.07706303 -0.42640793 -0.18557349 -0.06974275 0.07010908 4.7956285 -2.8790672 7.685235 10.728444 -0.26552203 -0.06904133 -0.42345193 -0.19131869 -0.06934839 0.06994765 0.00087109464 0.0021517498 0.00014729364 1.992863e-05 4.7512746e-08 6.434775e-05 8.737953e-06 3.300735e-05 1.555192e-07 2.6057798e-08
24.899999999999977 4.681685 -2.9408822 7.6329646 10.694077 -0.29755786 -0.025791883 -0.43234885 -0.21312872 -0.07011149 0.07047782 4.7113743 -2.8922722 7.6210146 10.697747 -0.29750773 -0.017846331 -0.42912054 -0.21918021 -0.0697967 0.070399284 0.00088145526 0.0023629293 0.00014280288 1.3473983e-05 2.5127669e-09 6.31318e-05 1.0421964e-05 3.66206e-05 9.9095566e-08 6.167993e-09
25.19999999999999 4.5875716 -2.940848 7.567663 10.660045 -0.3298665 0.026019417 -0.43833965 -0.24063744 -0.07063542 0.07100175 4.6170664 -2.8902767 7.5555534 10.662689 -0.32949784 0.03396228 -0.43498272 -0.24706966 -0.07033776 0.07094128 0.000869941 0.0025574707 0.0001466462 6.993586e-06 1.359063e-07 6.308907e-05 1.1269003e-05 4.137346e-05 8.860481e-08 3.6573904e-09
25.5 4.4837465 -2.925188 7.501457 10.621889 -0.36229977 0.07838181 -0.44440758 -0.26810274 -0.07131093 0.07167727 4.512465 -2.8729837 7.4886694 10.623202 -0.36169603 0.08657308 -0.44111612 -0.27501062 -0.07098599 0.07158799 0.00082475063 0.0027252962 0.00016352831 1.7245193e-06 3.644965e-07 6.7096946e-05 1.0833695e-05 4.771881e-05 1.0558742e-07 7.970973e-09
25.799999999999983 4.370161 -2.893734 7.434333 10.579617 -0.3949361 0.13131087 -0.45058012 -0.29552603 -0.07202334 0.072389685 4.39863 -2.8396337 7.421235 10.579707 -0.39422747 0.13965152 -0.44724905 -0.3028612 -0.07171428 0.07231454 0.0008104888 0.0029268397 0.0001715514 8.20819e-09 5.021701e-07 6.956656e-05 1.1095995e-05 5.3804953e-05 9.551656e-08 5.6470046e-09
26.099999999999966 4.2467413 -2.8463135 7.366273 10.533235 -0.42786217 0.18482569 -0.4568855 -0.32290727 -0.07284559 0.07321194 4.2754254 -2.7900794 7.353243 10.532217 -0.42725307 0.19328628 -0.45338678 -0.3306439 -0.072541766 0.073140256 0.00082277984 0.0031622765 0.00016978226 1.0354497e-06 3.7100264e-07 7.1581686e-05 1.2240925e-05 5.985534e-05 9.2310984e-08 5.138314e-09
26.399999999999977 4.113385 -2.7827473 7.2972555 10.482748 -0.46117905 0.23894909 -0.46335238 -0.35024336 -0.07356768 0.07393404 4.1426315 -2.7241623 7.284663 10.480729 -0.46094838 0.24756946 -0.45954275 -0.35838187 -0.07349044 0.07408738 0.00085534784 0.0034321938 0.00015856641 4.0760724e-06 5.3208637e-08 7.4310716e-05 1.4513287e-05 6.6235305e-05 5.9660437e-09 2.3513278e-08
26.69999999999999 3.969959 -2.7028494 7.227253 10.4281645 -0.4949954 0.2937047 -0.4700111 -0.3775314 -0.0750519 0.075418286 3.999526 -2.642012 7.2150297 10.425041 -0.49513835 0.30221152 -0.46592295 -0.38608444 -0.074574985 0.07517023 0.0008742077 0.0037012023 0.00014940769 9.754899e-06 2.0438058e-08 7.236623e-05 1.6712836e-05 7.315429e-05 2.2745184e-07 6.1533584e-08
27.0 3.816291 -2.6064253 7.156235 10.3694935 -0.5294581 0.34912246 -0.47689134 -0.4047583 -0.07594266 0.07630905 3.8452861 -2.543925 7.1437073 10.3649 -0.52960205 0.35694557 -0.472856 -0.41368315 -0.07580172 0.07639438 0.00084071216 0.00390628 0.00015694935 2.110345e-05 2.0720226e-08 6.120104e-05 1.6284079e-05 7.9652804e-05 1.9862725e-08 7.2814648e-09
27.299999999999983 3.6521645 -2.4932728 7.0841665 10.306743 -0.5647183 0.40522736 -0.48402596 -0.4319147 -0.07769158 0.078058004 3.6805038 -2.4293377 7.071294 10.300628 -0.5650096 0.4124999 -0.4799397 -0.44114858 -0.07720955 0.07780065 0.0008031208 0.0040876893 0.0001657063 3.7392732e-05 8.484864e-08 5.288986e-05 1.6697488e-05 8.526476e-05 2.3235313e-07 6.623312e-08
27.599999999999966 3.477309 -2.3631814 7.011006 10.239925 -0.60098505 0.46204868 -0.49144664 -0.458977 -0.07905711 0.079423554 3.5046818 -2.2980812 6.9976215 10.232165 -0.60159683 0.46877736 -0.48729664 -0.46845347 -0.07884294 0.079433724 0.00074927224 0.004238035 0.00017914061 6.0218343e-05 3.742773e-07 4.527512e-05 1.7222526e-05 8.9803165e-05 4.587067e-08 1.03429765e-10
27.899999999999977 3.291387 -2.2159333 6.9367085 10.169058 -0.638494 0.5196055 -0.49918774 -0.48592153 -0.08122029 0.081586786 3.317472 -2.149903 6.92267 10.159544 -0.63966763 0.52587634 -0.49481028 -0.4955497 -0.08075267 0.081344426 0.000680422 0.004359996 0.00019708124 9.051344e-05 1.3773732e-06 3.932326e-05 1.9162107e-05 9.270179e-05 2.186692e-07 5.873834e-08
28.19999999999999 3.0939782 -2.0513055 6.861223 10.094161 -0.6775659 0.5779124 -0.507282 -0.51270807 -0.08321718 0.08358372 3.1188018 -1.9842851 6.8467455 10.082949 -0.6795311 0.5840018 -0.5022285 -0.5224517 -0.08299306 0.08358798 0.00061621435 0.004491736 0.00020960467 0.00012571678 3.8621083e-06 3.7080663e-05 2.5538066e-05 9.493834e-05 5.0230184e-08 1.816236e-11
28.5 2.8845544 -1.8690748 6.784495 10.015262 -0.7185927 0.63695866 -0.5157634 -0.53928965 -0.086034186 0.086400814 2.9084003 -1.8008497 6.7700195 10.002512 -0.72100925 0.6431289 -0.5098298 -0.54915994 -0.08561606 0.08621082 0.0005686275 0.0046546706 0.00020953563 0.00016255413 5.8397195e-06 3.8071532e-05 3.5207406e-05 9.742264e-05 1.7482984e-07 3.6098957e-08
28.799999999999983 2.6624484 -1.6690259 6.706463 9.932395 -0.7621137 0.6967011 -0.5246617 -0.56559694 -0.0889518 0.08931852 2.6848707 -1.5998886 6.691866 9.917932 -0.7643863 0.70294946 -0.5179613 -0.5754092 -0.08868204 0.08926728 0.0005027602 0.004779971 0.00021307063 0.00020919065 5.1647376e-06 3.904194e-05 4.4895314e-05 9.6279975e-05 7.276815e-08 2.625296e-09
29.099999999999966 2.4268057 -1.450968 6.6270633 9.84561 -0.80883753 0.7570183 -0.53400344 -0.59154296 -0.09284569 0.09321258 2.4494243 -1.380034 6.6138935 9.830141 -0.811141 0.7643667 -0.52641 -0.60172784 -0.092374 0.09294528 0.000511598 0.0050316406 0.00017344272 0.0002392775 5.3060253e-06 5.3998374e-05 5.7660527e-05 0.000103731865 2.2249736e-07 7.145169e-08
29.399999999999977 2.1765146 -1.2147677 6.5462275 9.754969 -0.8597706 0.8176503 -0.5438034 -0.61700505 -0.09725958 0.097626686 2.1994653 -1.1416614 6.534884 9.738513 -0.8622484 0.8261453 -0.53559536 -0.6275909 -0.096892506 0.09744489 0.0005267323 0.0053445296 0.00012867452 0.00027078844 6.1396154e-06 7.216457e-05 6.737186e-05 0.0001120601 1.3474421e-07 3.304912e-08
29.69999999999999 1.9100996 -0.96041566 6.4638877 9.660556 -0.91632915 0.87803 -0.5540599 -0.641821 -0.10307808 0.10344557 1.9336126 -0.88475156 6.4546776 9.643033 -0.91873944 0.8863682 -0.5460751 -0.65279937 -0.10254027 0.10306871 0.0005528593 0.0057250564 8.482612e-05 0.00030704893 5.8095106e-06 6.95258e-05 6.37573e-05 0.000120523975 2.892425e-07 1.4202182e-07
30.0 1.6255602 -0.68817353 6.379978 9.562488 -0.98060066 0.9369175 -0.56473696 -0.6657619 -0.1102465 0.11061455 1.6487745 -0.6100924 6.372574 9.543654 -0.9838667 0.9449977 -0.5557219 -0.67732036 -0.10971075 0.11022693 0.0005389056 0.006096663 5.4824064e-05 0.00035468792 1.0666994e-05 6.529035e-05 8.1271726e-05 0.0001335983 2.870269e-07 1.5025229e-07
30.299999999999983 1.3201364 -0.3989279 6.294442 9.460917 -1.055557 0.9913866 -0.5757405 -0.68850774 -0.11998841 0.12035752 1.341424 -0.31892443 6.288336 9.439986 -1.0599599 1.0004728 -0.56497234 -0.700832 -0.11939662 0.11992475 0.00045316023 0.0064005554 3.7287835e-05 0.00043811696 1.9385316e-05 8.255888e-05 0.0001159536 0.00015188773 3.5021796e-07 1.8729371e-07
30.599999999999966 0.9901114 -0.09513399 6.2072463 9.356059 -1.14461 1.0339061 -0.58687305 -0.70960194 -0.13297775 0.13334873 1.010546 -0.012938499 6.202901 9.333284 -1.1486796 1.0423528 -0.57602966 -0.7216507 -0.13226935 0.13281351 0.00041757117 0.0067560985 1.8882649e-05 0.0005186868 1.6561373e-05 7.134663e-05 0.00011757924 0.00014517312 5.018323e-07 2.8646036e-07
30.899999999999977 0.6317564 0.21663173 6.1183934 9.248199 -1.2444232 1.044532 -0.5978323 -0.72852594 -0.14932214 0.1496961 0.65338117 0.30150294 6.117226 9.224459 -1.2485123 1.0509951 -0.5867281 -0.7418165 -0.14759204 0.14815935 0.00046762955 0.0072031235 1.3625831e-06 0.0005636241 1.6720878e-05 4.1772568e-05 0.00012330383 0.00017663963 2.9932437e-06 2.3615755e-06
31.19999999999999 0.24772052 0.52218467 6.0278993 9.137638 -1.315816 0.9924879 -0.60875267 -0.7456303 -0.15551569 0.15589006 0.26920325 0.60800004 6.028741 9.111929 -1.3185985 0.9906098 -0.59820855 -0.7589413 -0.15197337 0.15257955 0.0004615073 0.0073642777 7.0832016e-07 0.0006609605 7.742106e-06 3.5271948e-06 0.000111178495 0.0001771819 1.2548024e-05 1.0959519e-05
31.5 -0.14646289 0.80606234 5.935679 9.024506 -1.3120732 0.90002984 -0.62085307 -0.762802 -0.14020981 0.1405868 -0.12553197 0.89107025 5.937889 8.996377 -1.3142498 0.90183073 -0.6100639 -0.7771709 -0.13718973 0.13782832 0.00043810325 0.007226344 4.8847196e-06 0.00079121947 4.737253e-06 3.243222e-06 0.000116405885 0.00020646505 9.12087e-06 7.609174e-06
31.799999999999983 -0.53255427 1.0640647 5.841471 8.908692 -1.2618693 0.81998605 -0.6352522 -0.78137064 -0.12311506 0.123495296 -0.511448 1.1500046 5.8449435 8.8783455 -1.2620777 0.82600355 -0.62498367 -0.79548204 -0.12084239 0.12145445 0.0004454735 0.0073856637 1.2057063e-05 0.00092093257 4.3421323e-08 3.621038e-05 0.00010544228 0.0001991316 5.1650422e-06 4.165061e-06
32.099999999999966 -0.9013856 1.301101 5.74493 8.79001 -1.1970062 0.7602555 -0.6519676 -0.8010557 -0.110440575 0.11082259 -0.8805641 1.3885727 5.749158 8.757431 -1.1987551 0.7673666 -0.64216834 -0.8148972 -0.10847921 0.10909869 0.00043353534 0.0076513025 1.7876957e-05 0.0010614188 3.0587194e-06 5.0567352e-05 9.602514e-05 0.00019158574 3.846954e-06 2.9718328e-06
32.39999999999998 -1.2501887 1.5224016 5.6457267 8.66833 -1.1283478 0.71508145 -0.6707418 -0.8213447 -0.10031816 0.10070132 -1.22955 1.6117392 5.6508336 8.63372 -1.1303226 0.72315824 -0.661122 -0.8349469 -0.098859064 0.09950608 0.00042595612 0.007981204 2.6080692e-05 0.0011978379 3.8999183e-06 6.523449e-05 9.254002e-05 0.00018501977 2.128971e-06 1.4285915e-06
32.69999999999999 -1.5783165 1.7316254 5.543569 8.543589 -1.0591702 0.6797445 -0.69135886 -0.8418736 -0.09258139 0.09296521 -1.558841 1.8224831 5.549068 8.506532 -1.0616739 0.688423 -0.68106264 -0.85584474 -0.09092243 0.091583565 0.00037929355 0.008255108 3.0237748e-05 0.0013732156 6.2681806e-06 7.531629e-05 0.00010601226 0.00019519303 2.752152e-06 1.9089377e-06
33.0 -1.8857602 1.9312621 5.4381933 8.41577 -0.99045473 0.65116674 -0.71364665 -0.8623881 -0.08592373 0.08630804 -1.8683274 2.0232673 5.4436636 8.375905 -0.9934032 0.65999985 -0.70251167 -0.8770051 -0.0844271 0.085086435 0.00030390284 0.008464945 2.9923918e-05 0.0015891816 8.693434e-06 7.802384e-05 0.00012398783 0.00021365745 2.2398951e-06 1.4923179e-06
33.29999999999998 -2.1726973 2.123042 5.3293595 8.284887 -0.92245954 0.6273658 -0.7374726 -0.88271123 -0.08057689 0.08096151 -2.1574643 2.216059 5.3347807 8.242186 -0.925138 0.6355105 -0.72624743 -0.89776397 -0.07909696 0.079746574 0.00023204551 0.008652137 2.9388993e-05 0.0018234369 7.1741156e-06 6.633576e-05 0.0001260043 0.00022658486 2.1901963e-06 1.4760705e-06
33.599999999999966 -2.4393437 2.3081954 5.2168446 8.15098 -0.8551829 0.60699 -0.76272625 -0.902711 -0.0757285 0.07611339 -2.4262455 2.402018 5.2222257 8.105406 -0.8569654 0.6138911 -0.7519963 -0.91806805 -0.07442248 0.07505907 0.0001715639 0.008802703 2.8956316e-05 0.0020770067 3.1774364e-06 4.7625803e-05 0.00011513223 0.00023583982 1.7056875e-06 1.1115839e-06
33.89999999999998 -2.685903 2.4876091 5.100441 8.014105 -0.78854597 0.58910155 -0.789321 -0.92229086 -0.07170749 0.072092555 -2.674335 2.582133 5.10598 7.9658003 -0.78980684 0.5952367 -0.77915573 -0.93779886 -0.07041256 0.071027786 0.00013382023 0.008934769 3.067986e-05 0.0023333302 1.5898099e-06 3.7640257e-05 0.0001033328 0.00024049795 1.6768329e-06 1.1337349e-06
34.19999999999999 -2.9125512 2.6619258 4.9799533 7.87433 -0.72244096 0.5730091 -0.81718326 -0.94137454 -0.067927465 0.06831269 -2.9025555 2.7569628 4.985503 7.8231754 -0.72354114 0.578525 -0.80733824 -0.95706 -0.06674397 0.06733433 9.9913996e-05 0.009032028 3.0801475e-05 0.0026167945 1.2104016e-06 3.0425517e-05 9.6924385e-05 0.000246033 1.4006603e-06 9.571845e-07
34.5 -3.1194317 2.8316073 4.855195 7.7317343 -0.6567635 0.558202 -0.8462569 -0.9599039 -0.06471082 0.06509616 -3.110647 2.9273133 4.861002 7.6777782 -0.65807784 0.5635857 -0.8368917 -0.9758692 -0.063430466 0.0639994 7.7172204e-05 0.009159636 3.3720353e-05 0.0029112534 1.7274949e-06 2.8983906e-05 8.770699e-05 0.00025489027 1.6393025e-06 1.2028885e-06
34.79999999999998 -3.306658 2.9969797 4.725989 7.5864043 -0.5914124 0.54428005 -0.8764951 -0.97783 -0.061611872 0.06199732 -3.2987978 3.0936253 4.7322683 7.5296803 -0.59311414 0.5499109 -0.8678603 -0.99411976 -0.060427886 0.060981542 6.1782484e-05 0.009340371 3.9431725e-05 0.0032176203 2.895826e-06 3.170648e-05 7.4559866e-05 0.00026535662 1.4018244e-06 1.0318063e-06
35.099999999999966 -3.4743147 3.1582615 4.5921617 7.4384336 -0.52629775 0.5309323 -0.9078652 -0.9951129 -0.058909412 0.059294943 -3.4662364 3.2565842 4.599638 7.379395 -0.5294231 0.53632236 -0.90003943 -1.0112607 -0.057830375 0.058373064 6.5259526e-05 0.00966734 5.5895507e-05 0.0034855609 9.767935e-06 2.9052619e-05 6.1243016e-05 0.00026075312 1.1643225e-06 8.4986084e-07
35.39999999999998 -3.6224597 3.3155866 4.453546 7.2879214 -0.46133542 0.51790196 -0.94034255 -1.0117162 -0.056253698 0.056639303 -3.614722 3.415403 4.4619036 7.226483 -0.4651531 0.52297926 -0.9331263 -1.0277973 -0.055326056 0.05585794 5.987102e-05 0.009963298 6.9848225e-05 0.0037746967 1.4574662e-05 2.5779e-05 5.207462e-05 0.00025860162 8.6051966e-07 6.1052503e-07
35.69999999999999 -3.7511275 3.4690192 4.309977 7.134972 -0.39644969 0.5049808 -0.97391486 -1.0276073 -0.0539569 0.054342564 -3.7436612 3.5703073 4.3192596 7.0712285 -0.40030682 0.5096437 -0.96731 -1.0434682 -0.05296511 0.05349098 5.5745877e-05 0.010259275 8.616646e-05 0.0040632454 1.4877496e-05 2.174237e-05 4.3624048e-05 0.00025156862 9.836504e-07 7.2519316e-07
36.0 -3.86033 3.618564 4.16129 6.9796953 -0.3315688 0.49198523 -1.0085757 -1.0427518 -0.051469408 0.051855143 -3.8535116 3.7208815 4.1710844 6.9135284 -0.33484712 0.49594665 -1.0024779 -1.0581411 -0.05071717 0.05124366 4.649239e-05 0.010468885 9.592704e-05 0.0043780557 1.074735e-05 1.5692802e-05 3.7183087e-05 0.00023683127 5.6586003e-07 3.7391274e-07
36.29999999999998 -3.9500594 3.7641761 4.007322 6.822205 -0.26662633 0.47876292 -1.0443332 -1.0571164 -0.049421865 0.04980765 -3.943876 3.8671415 4.0174403 6.7536163 -0.26914373 0.4820348 -1.0386038 -1.0719424 -0.048559465 0.04909394 3.8234262e-05 0.010601864 0.000102383725 0.0047044144 6.3373136e-06 1.0705184e-05 3.2826447e-05 0.00021981203 7.437354e-07 5.093816e-07
36.599999999999966 -4.020287 3.9057658 3.847907 6.6626215 -0.20155682 0.46516827 -1.0811992 -1.0706623 -0.047206145 0.04759198 -4.0143585 4.0091996 3.858457 6.591716 -0.20358896 0.46807975 -1.0754728 -1.0849746 -0.046454526 0.047004532 3.5147306e-05 0.010698561 0.000111302965 0.0050276164 4.1296166e-06 8.476706e-06 3.279094e-05 0.00020484441 5.649301e-07 3.450957e-07
36.89999999999998 -4.070965 4.043202 3.6828773 6.501071 -0.13629755 0.4510723 -1.1191987 -1.0833467 -0.04512873 0.04551461 -4.0650463 4.1469927 3.6939669 6.427939 -0.13794453 0.45392555 -1.113317 -1.09718 -0.044344965 0.0449131 3.5028675e-05 0.010772522 0.00012297841 0.005348295 2.7125452e-06 8.141004e-06 3.459401e-05 0.00019135975 6.1428574e-07 3.6181603e-07
37.19999999999999 -4.1020274 4.176315 3.51206 6.337686 -0.070785634 0.4363484 -1.1583644 -1.095119 -0.043061838 0.04344777 -4.095602 4.2806115 3.5240119 6.26258 -0.07230003 0.439449 -1.152226 -1.108493 -0.042225685 0.042809647 4.128552e-05 0.010877798 0.00014284847 0.005640933 2.2934e-06 9.613744e-06 3.7680493e-05 0.0001788631 6.9915114e-07 4.0720172e-07
37.5 -4.113389 4.3048983 3.3352773 6.1726084 -0.0049579307 0.42087197 -1.1987393 -1.1059188 -0.04101673 0.041402712 -4.1067944 4.409519 3.3478577 6.0954876 -0.006557405 0.4246081 -1.1924206 -1.1188841 -0.040095624 0.04069277 4.3489512e-05 0.01094554 0.00015826634 0.005947615 2.558318e-06 1.395873e-05 3.9925824e-05 0.00016809956 8.4843964e-07 5.0401974e-07
37.79999999999998 -4.104945 4.428706 3.1523435 6.005989 0.06124985 0.4045147 -1.2403766 -1.1156727 -0.03895218 0.0393382 -4.0997677 4.533002 3.1643693 5.9263935 0.05984041 0.40903926 -1.2342023 -1.1283412 -0.037983023 0.03859568 2.6806483e-05 0.010877599 0.00014462066 0.006335454 1.986514e-06 2.0471633e-05 3.81223e-05 0.00016049064 9.3926457e-07 5.513376e-07
38.099999999999966 -4.0765724 4.5474544 2.963065 5.8379917 0.12790368 0.3871408 -1.2833395 -1.1242906 -0.036856923 0.037242997 -4.0722265 4.6520395 2.9749858 5.7560925 0.1265795 0.39272946 -1.2766607 -1.1367592 -0.0359443 0.036575083 1.8886793e-05 0.010938058 0.00014210855 0.006707473 1.7534836e-06 3.1233016e-05 4.4606633e-05 0.0001554654 8.3287824e-07 4.461101e-07
38.39999999999998 -4.028126 4.6608157 2.7672367 5.668795 0.19507158 0.36860135 -1.3277028 -1.131661 -0.03469817 0.035084296 -4.0240564 4.766338 2.7795122 5.584751 0.19411793 0.3750986 -1.3207132 -1.1438394 -0.033748806 0.03439411 1.6559432e-05 0.011134925 0.00015068686 0.0070633907 9.0943786e-07 4.221405e-05 4.8854483e-05 0.00014831104 9.012923e-07 4.763547e-07
38.69999999999999 -3.9594417 4.768415 2.5646427 5.498597 0.26282346 0.34872824 -1.3735516 -1.1376442 -0.032472998 0.03285918 -3.9554222 4.875209 2.5772872 5.4125533 0.2625106 0.35565615 -1.366678 -1.1494296 -0.031445354 0.03210199 1.6156371e-05 0.0114049325 0.00015988412 0.0074035414 9.788437e-08 4.79959e-05 4.724648e-05 0.00013889537 1.0560516e-06 5.733387e-07
39.0 -3.8703337 4.8698235 2.3550527 5.327619 0.3312303 0.32732576 -1.4209816 -1.1420636 -0.03012258 0.030508822 -3.8661273 4.977977 2.3679457 5.2397504 0.3313761 0.33443695 -1.414321 -1.1533952 -0.029024037 0.029686447 1.7693961e-05 0.011697146 0.00016622846 0.0077209068 2.1255588e-08 5.0569048e-05 4.4364922e-05 0.00012840421 1.2067976e-06 6.763e-07
39.29999999999998 -3.7605948 4.964546 2.1382217 5.156112 0.40036225 0.30416045 -1.4700973 -1.1446942 -0.027638065 0.028024375 -3.756223 5.073936 2.151031 5.066562 0.40081015 0.3108825 -1.4637322 -1.1554171 -0.026498865 0.027161296 1.9113348e-05 0.011966124 0.00016407757 0.008019206 2.0061361e-07 4.5186127e-05 4.0513998e-05 0.00011498006 1.2977752e-06 7.449053e-07
39.599999999999966 -3.6299977 5.052012 1.9138888 4.984367 0.47028378 0.27894583 -1.5210078 -1.1452457 -0.024981959 0.025368348 -3.6256034 5.1622753 1.9262311 4.8933253 0.47052982 0.28456658 -1.5148019 -1.1551269 -0.023862652 0.024517778 1.930981e-05 0.0121580055 0.0001523332 0.008288567 6.0539605e-08 3.1592805e-05 3.8513397e-05 9.763926e-05 1.2528466e-06 7.234684e-07
39.89999999999998 -3.4782984 5.131552 1.6817769 4.812723 0.54104495 0.2513219 -1.573818 -1.1433389 -0.02210386 0.022490341 -3.4740555 5.242202 1.6935118 4.720331 0.5407196 0.2556783 -1.5677912 -1.1523013 -0.020999487 0.021640832 1.8002174e-05 0.0122433305 0.00013770934 0.0085362755 1.058345e-07 1.8978084e-05 3.6321653e-05 8.0324484e-05 1.2196367e-06 7.216666e-07
40.19999999999999 -3.305242 5.2023745 1.4415946 4.6415873 0.6126641 0.22082569 -1.6286119 -1.1384737 -0.018956231 0.019342823 -3.300907 5.313181 1.4531392 4.548078 0.611804 0.22410266 -1.6226889 -1.1461881 -0.01784383 0.018465081 1.8793657e-05 0.012278073 0.00013327744 0.00874397 7.3976344e-07 1.0738559e-05 3.5082317e-05 5.9511825e-05 1.2374371e-06 7.704305e-07
40.5 -3.1105783 5.2635255 1.1930423 4.4714527 0.6850942 0.18684883 -1.685419 -1.1299824 -0.015482919 0.015869645 -3.105846 5.374379 1.2047906 4.3771906 0.6831218 0.18920325 -1.6790411 -1.1363772 -0.014455376 0.015050193 2.239533e-05 0.012288537 0.00013802288 0.008885348 3.890272e-06 5.543262e-06 4.067654e-05 4.0894276e-05 1.0558448e-06 6.7150177e-07
40.79999999999998 -2.8940904 5.31384 0.9358248 4.302932 0.75815845 0.14857827 -1.7441479 -1.1169637 -0.0116174 0.012004291 -2.8885202 5.424921 0.9484894 4.2082605 0.75476027 0.15056796 -1.7368238 -1.122518 -0.010764908 0.011330981 3.102683e-05 0.012339016 0.0001603925 0.008962645 1.1547628e-05 3.958876e-06 5.3642434e-05 3.084913e-05 7.267421e-07 4.5334622e-07
41.099999999999966 -2.655653 5.351864 0.6696793 4.1367946 0.83142513 0.10491731 -1.8044591 -1.098201 -0.007309348 0.007696445 -2.649306 5.463483 0.6838076 4.0419703 0.826977 0.106250614 -1.7960886 -1.102941 -0.006612703 0.0071525425 4.028366e-05 0.0124588 0.00019960964 0.00899165 1.9785735e-05 1.7776989e-06 7.006558e-05 2.2467599e-05 4.8531376e-07 2.9583006e-07
41.39999999999998 -2.3953443 5.3757615 0.39443114 3.974024 0.90396607 0.05439965 -1.8655163 -1.0720731 -0.0025206534 0.0029080056 -2.388769 5.487873 0.41035056 3.8791373 0.89874303 0.05489646 -1.8560879 -1.0758245 -0.0019801185 0.002500739 4.3235174e-05 0.012569004 0.00025342783 0.009003501 2.7280103e-05 2.4681862e-07 8.889438e-05 1.4072981e-05 2.9217804e-07 1.6586614e-07
41.69999999999999 -2.113663 5.3831954 0.110102855 3.8158784 0.97390985 -0.004839565 -1.9255276 -1.0365341 0.0026943004 -0.002306646 -2.1082017 5.495116 0.12732887 3.720684 0.9681647 -0.005273327 -1.9153215 -1.0397596 0.0030028932 -0.0024906732 2.982488e-05 0.012526273 0.0002967357 0.009061962 3.3007007e-05 1.8814956e-07 0.000104164545 1.0404269e-05 9.522952e-08 3.3866026e-08
42.0 -1.8119193 5.371246 -0.18288627 3.6639342 1.0377144 -0.07482477 -1.9809942 -0.989391 0.008003301 -0.0076153334 -1.8095908 5.481675 -0.16535473 3.5680351 1.0304457 -0.07728838 -1.9701917 -0.9907954 0.008010469 -0.0074981265 5.421982e-06 0.012194627 0.00030735505 0.009196638 5.2833522e-05 6.069369e-06 0.000116694166 1.972185e-06 5.1385812e-11 1.3737468e-08
42.29999999999998 -1.4928502 5.336508 -0.4834051 3.5200257 1.0894129 -0.15676278 -2.0259235 -0.9293861 0.012553389 -0.012165191 -1.4908211 5.4465313 -0.4627297 3.4248168 1.0804378 -0.15961063 -2.013374 -0.9301715 0.012334168 -0.011801787 4.1170897e-06 0.012105171 0.00042747302 0.009064731 8.055328e-05 8.110252e-06 0.00015748745 6.168695e-07 4.8057945e-08 1.3206241e-07
42.599999999999966 -1.1612606 5.2756433 -0.7892773 3.3859398 1.121184 -0.24900135 -2.0523725 -0.85842735 0.014892616 -0.014504357 -1.1615591 5.383737 -0.76756406 3.2904158 1.1146061 -0.25279528 -2.0420446 -0.8585224 0.0146614425 -0.014135968 8.9102286e-08 0.011684257 0.00047146552 0.009124848 4.32681e-05 1.4393867e-05 0.000106663785 9.038192e-09 5.3441337e-08 1.3571068e-07
42.89999999999998 -0.82400626 5.1864605 -1.0972792 3.262817 1.1271788 -0.34554946 -2.0543194 -0.7832106 0.013327967 -0.012939682 -0.828393 5.2918806 -1.075907 3.1666212 1.1212661 -0.34994692 -2.044622 -0.7828187 0.01369575 -0.013193205 1.924334e-05 0.011113401 0.00045677088 0.009253613 3.495957e-05 1.9337584e-05 9.404029e-05 1.5358603e-07 1.3526434e-07 6.427379e-08
43.19999999999999 -0.48869684 5.0688562 -1.4037902 3.1506274 1.1082172 -0.43848026 -2.0324943 -0.71265197 0.0082269395 -0.007838365 -0.49447846 5.1717386 -1.3812592 3.0548036 1.1061771 -0.44466317 -2.0258975 -0.7102858 0.009484161 -0.008973338 3.342714e-05 0.010584786 0.0005076474 0.009182194 4.162203e-06 3.8228365e-05 4.351782e-05 5.5988326e-06 1.5806052e-06 1.2881637e-06
43.5 -0.16182147 4.9246836 -1.7057511 3.0482252 1.0709518 -0.5226689 -1.9936506 -0.6527096 0.0010497603 -0.0006606131 -0.16955787 5.023338 -1.6843941 2.952607 1.0717376 -0.532063 -1.9900527 -0.6462782 0.002845522 -0.002345834 5.985188e-05 0.009732665 0.0004561189 0.00914285 6.175251e-07 8.824929e-05 1.2944564e-05 4.1362917e-05 3.2247603e-06 2.839969e-06
43.79999999999998 0.1522355 4.7567043 -2.0011823 2.9539173 1.0227612 -0.5971929 -1.9454336 -0.60472876 -0.0068074786 0.007197312 0.1431284 4.850629 -1.9808686 2.8593097 1.0243902 -0.60946774 -1.943598 -0.59519947 -0.0046199374 0.0051053986 8.293923e-05 0.008821816 0.00041264802 0.008950597 2.6536245e-06 0.00015067222 3.369371e-06 9.0807414e-05 4.7853364e-06 4.376102e-06
44.099999999999966 0.45096025 4.567607 -2.2890859 2.8660092 0.9687372 -0.6634578 -1.8932803 -0.5673798 -0.014348705 0.014739171 0.44175872 4.656933 -2.2687829 2.7733707 0.9702387 -0.6786622 -1.8919896 -0.5547192 -0.012111798 0.012591548 8.466809e-05 0.007979117 0.00041221225 0.008581891 2.2545041e-06 0.00023117287 1.6658522e-06 0.00016028986 5.0037547e-06 4.612282e-06
44.39999999999998 0.7330139 4.3595834 -2.5691042 2.7830582 0.91162044 -0.723365 -1.8402963 -0.5386338 -0.021530287 0.021921325 0.72359395 4.443585 -2.5488412 2.6924675 0.9127102 -0.7409783 -1.8391157 -0.5248237 -0.019225823 0.019703573 8.873598e-05 0.007056259 0.0004105874 0.008206678 1.1875588e-06 0.00031022803 1.3936501e-06 0.00019071881 5.310557e-06 4.9184277e-06
44.69999999999999 0.99765295 4.134299 -2.841232 2.7039123 0.85264003 -0.77853435 -1.7880765 -0.5166453 -0.02804765 0.02843916 0.98898304 4.213082 -2.8202102 2.6158588 0.8537506 -0.7984059 -1.7874433 -0.5016919 -0.025805525 0.026280604 7.516739e-05 0.0062067667 0.0004419179 0.0077534127 1.2333296e-06 0.00039487783 4.0099258e-07 0.00022360521 5.0271187e-06 4.6593645e-06
45.0 1.2443763 3.892998 -3.1056406 2.6276674 0.79218227 -0.83013576 -1.737369 -0.49995276 -0.034270324 0.034662265 1.2372181 3.966355 -3.083443 2.542479 0.7933507 -0.85148925 -1.7373447 -0.48369968 -0.032024782 0.03249529 5.1239258e-05 0.0053812647 0.0004927389 0.0072570615 1.3652283e-06 0.00045597125 5.856151e-10 0.00026416275 5.0424574e-06 4.695782e-06
45.29999999999998 1.4727339 3.6366372 -3.3625798 2.5536118 0.73020136 -0.8789361 -1.6884882 -0.48745576 -0.039850753 0.040243037 1.4666616 3.7039306 -3.3395927 2.4713588 0.73087776 -0.90102667 -1.6881706 -0.46984687 -0.03787817 0.038343504 3.6872618e-05 0.0045284024 0.00052840804 0.006765553 4.5750818e-07 0.0004879926 1.0092869e-07 0.0003100727 3.8910807e-06 3.6082256e-06
45.599999999999966 1.6822278 3.3659923 -3.6123304 2.4811778 0.66642493 -0.9253639 -1.6415185 -0.47833133 -0.045234434 0.045627043 1.6767322 3.4269638 -3.5887997 2.4020312 0.66631365 -0.94694144 -1.6404355 -0.45970806 -0.043277826 0.04374084 3.020236e-05 0.0037175235 0.00055369484 0.006264188 1.2383655e-08 0.0004655901 1.1729245e-06 0.00034682592 3.8283156e-06 3.557765e-06
45.89999999999998 1.8722631 3.0817502 -3.8551772 2.4099054 0.6004769 -0.96958303 -1.5964376 -0.47196448 -0.050136626 0.050529502 1.8662311 3.1360762 -3.8315666 2.3337736 0.5992906 -0.9910606 -1.594304 -0.4524983 -0.048386596 0.048850186 3.6384903e-05 0.0029513205 0.00055746007 0.005796054 1.4073344e-06 0.00046128646 4.5522825e-06 0.0003789326 3.0626036e-06 2.8201027e-06
46.19999999999999 2.0421255 2.7845843 -4.0913973 2.3394165 0.53193843 -1.0115231 -1.5531648 -0.46788925 -0.054872673 0.055265795 2.0353413 2.8322945 -4.0674887 2.2665138 0.5297916 -1.0332022 -1.5499907 -0.44794336 -0.053175602 0.05363742 4.602538e-05 0.0022762613 0.0005716219 0.005314801 4.6089226e-06 0.00046998094 1.0075455e-05 0.0003978385 2.8800496e-06 2.6516102e-06
46.5 2.1909752 2.475219 -4.3212547 2.2693937 0.4603938 -1.050913 -1.5115992 -0.46574947 -0.059231788 0.059625126 2.1836267 2.5162263 -4.296962 2.1996198 0.45907864 -1.0731914 -1.5088983 -0.44573995 -0.05771648 0.058194354 5.4001004e-05 0.0016815971 0.0005901472 0.004868399 1.7296109e-06 0.00049632834 7.294995e-06 0.00040038078 2.296154e-06 2.0471093e-06
46.79999999999998 2.3178544 2.1544895 -4.5449963 2.199567 0.3854682 -1.0872835 -1.4716266 -0.46526906 -0.06343898 0.063832514 2.3098807 2.1883252 -4.520261 2.132896 0.3847839 -1.1106993 -1.4683778 -0.4451272 -0.062103827 0.0626031 6.357943e-05 0.0011448512 0.00061184255 0.00444504 4.6829513e-07 0.00054829987 1.05547715e-05 0.0004056949 1.7826395e-06 1.5114559e-06
47.099999999999966 2.4217048 1.8233994 -4.7628536 2.1297047 0.30686742 -1.119983 -1.4331337 -0.46623194 -0.067291014 0.06768471 2.414339 1.8503673 -4.73715 2.066533 0.30716828 -1.1449456 -1.4292161 -0.4454746 -0.06603798 0.06653904 5.425359e-05 0.0007272667 0.0006606663 0.0039906544 9.0513396e-08 0.0006231346 1.5347394e-05 0.00043086745 1.5700872e-06 1.3125559e-06
47.39999999999998 2.5013993 1.4831752 -4.975039 2.0596023 0.22442874 -1.1481792 -1.3960043 -0.46846747 -0.07096524 0.07135909 2.493891 1.5020195 -4.949231 1.9992867 0.22558317 -1.1744641 -1.393542 -0.4476707 -0.069913276 0.070417106 5.6374236e-05 0.00035511013 0.0006660455 0.0036379728 1.3326919e-06 0.0006908977 6.062763e-06 0.00043250588 1.1066248e-06 8.873345e-07
47.69999999999999 2.55579 1.1353151 -5.1817484 1.9890791 0.13817635 -1.1708883 -1.3601252 -0.4718403 -0.07425713 0.0746511 2.5492682 1.1464978 -5.1545773 1.9323921 0.13947481 -1.1975197 -1.3568804 -0.45151845 -0.07317922 0.07365768 4.2532596e-05 0.00012505468 0.0007382706 0.0032134156 1.6859916e-06 0.0007092291 1.0528453e-05 0.00041297742 1.1618798e-06 9.868896e-07
48.0 2.583775 0.7816295 -5.3831615 1.9179728 0.04838952 -1.1870149 -1.3253806 -0.47624323 -0.07728607 0.07768014 2.576922 0.78425074 -5.3557663 1.864222 0.050098956 -1.2145754 -1.3211954 -0.45706668 -0.07633078 0.076793835 4.696503e-05 6.870865e-06 0.00075049966 0.0028891435 2.9221685e-06 0.00075957965 1.7515897e-05 0.0003677398 9.125811e-07 7.8553865e-07
48.29999999999998 2.5843818 0.42426205 -5.579439 1.8461351 -0.04434315 -1.1954347 -1.2916553 -0.4815918 -0.07984962 0.08024377 2.5761678 0.41764188 -5.5522366 1.7948246 -0.041757494 -1.2230767 -1.2876889 -0.46360627 -0.07914221 0.07960284 6.7469744e-05 4.3826632e-05 0.00073998177 0.0026327714 6.685622e-06 0.0007640808 1.573273e-05 0.00032347903 5.004293e-07 4.1078965e-07
48.599999999999966 2.556868 0.06568099 -5.7707257 1.7734293 -0.13908283 -1.1951058 -1.2588307 -0.487821 -0.08203 0.08242419 2.5467734 0.049427748 -5.7443676 1.7241426 -0.13669455 -1.2232134 -1.2553283 -0.47038904 -0.08142823 0.081884354 0.00010190181 0.00026416781 0.00069475087 0.002429181 5.7038988e-06 0.0007900396 1.2266588e-05 0.00030387373 3.6212532e-07 2.9142643e-07
48.89999999999998 2.5008218 -0.291367 -5.957147 1.6997265 -0.23455754 -1.1852142 -1.2267871 -0.4948821 -0.08365483 0.08404905 2.4898872 -0.3168025 -5.930889 1.6525345 -0.23340505 -1.2125939 -1.2236173 -0.47769755 -0.08293571 0.08339811 0.00011956529 0.00064696505 0.00068948214 0.0022270828 1.3282231e-06 0.00074965076 1.0047474e-05 0.00029530894 5.171266e-07 4.237259e-07
49.19999999999999 2.4162533 -0.64394665 -6.138811 1.6249048 -0.32923338 -1.1653167 -1.1954032 -0.5027404 -0.08479261 0.08518685 2.4038918 -0.6785438 -6.1134033 1.579679 -0.32885975 -1.191718 -1.1909087 -0.48631915 -0.08408951 0.08454131 0.00015280733 0.0011969634 0.00064555585 0.0020453676 1.3960066e-07 0.00069702766 2.020096e-05 0.00026965674 4.9434453e-07 4.167131e-07
49.5 2.303649 -0.98906106 -6.3158083 1.5488464 -0.42146185 -1.1354461 -1.1645606 -0.51137257 -0.08532943 0.085723676 2.2917004 -1.0315132 -6.290004 1.5060368 -0.4199078 -1.1612177 -1.159407 -0.49571216 -0.08459419 0.08503339 0.0001427687 0.0018021856 0.00066587323 0.0018326624 2.4150468e-06 0.0006641763 2.6558942e-05 0.0002452483 5.4057523e-07 4.7649868e-07
49.79999999999998 2.1639812 -1.3237993 -6.488211 1.471436 -0.5096573 -1.0961423 -1.1341442 -0.5207645 -0.08534351 0.08573775 2.1528292 -1.3735406 -6.4611444 1.4311728 -0.5085189 -1.121012 -1.1287842 -0.5064564 -0.08459804 0.0850395 0.00012436775 0.0024742056 0.0007326067 0.0016211233 1.2960654e-06 0.000618501 2.8729679e-05 0.00020472328 5.557223e-07 4.8755794e-07
50.099999999999966 1.9986613 -1.6454793 -6.6560755 1.3925606 -0.5924753 -1.0483915 -1.1040468 -0.53090876 -0.08487785 0.085272096 1.9895983 -1.701483 -6.6265173 1.355093 -0.5903756 -1.0728532 -1.0984616 -0.5165676 -0.08399868 0.08443327 8.213807e-05 0.0031364132 0.0008736861 0.0014038209 4.40871e-06 0.000598377 3.1194388e-05 0.00020566932 7.7293726e-07 7.0362506e-07
50.39999999999998 1.8094496 -1.951762 -6.8194423 1.3121072 -0.66893613 -0.99349266 -1.0741713 -0.5418019 -0.08391492 0.084309176 1.8009878 -2.014901 -6.788574 1.2769647 -0.6660892 -1.0177693 -1.0686429 -0.52755463 -0.08304867 0.08348869 7.16006e-05 0.0039865286 0.0009528367 0.0012349982 8.10516e-06 0.0005893569 3.056376e-05 0.00020298551 7.503877e-07 6.7320013e-07
50.69999999999999 1.5983385 -2.2407203 -6.9783373 1.2299639 -0.7384707 -0.9328952 -1.04443 -0.5534432 -0.08259781 0.082992084 1.5899537 -2.3113196 -6.946644 1.1965823 -0.7343962 -0.9560748 -1.0389075 -0.5399722 -0.081630245 0.082092226 7.030527e-05 0.004984264 0.0010044753 0.00111433 1.6601178e-05 0.00053729344 3.0497891e-05 0.00018146804 9.361766e-07 8.097458e-07
51.0 1.3674331 -2.5108614 -7.1327753 1.1460181 -0.800899 -0.8680456 -1.0147451 -0.5658331 -0.08108322 0.08147752 1.3609471 -2.5880287 -7.0994225 1.1148057 -0.79559016 -0.8904204 -1.0085299 -0.5526955 -0.0799036 0.08037762 4.2067404e-05 0.005954788 0.0011124128 0.00097421696 2.8184064e-05 0.0005006294 3.8628896e-05 0.00017259599 1.3915048e-06 1.2097787e-06
51.29999999999998 1.1188442 -2.7611086 -7.28276 1.0601578 -0.8563607 -0.80027056 -0.9850504 -0.5789714 -0.07895614 0.079350494 1.1143411 -2.844796 -7.2479973 1.0311065 -0.8510783 -0.82247317 -0.9787697 -0.5658072 -0.07805753 0.078535065 2.0277115e-05 0.0070035653 0.0012084563 0.00084397825 2.790377e-05 0.0004929559 3.94467e-05 0.00017329518 8.0750806e-07 6.6492413e-07
51.599999999999966 0.8546064 -2.990759 -7.4282846 0.97227037 -0.90522397 -0.73073137 -0.95528036 -0.5928609 -0.07707436 0.077468745 0.85187644 -3.0811803 -7.392481 0.9455304 -0.90033305 -0.75352585 -0.94976544 -0.5793686 -0.0759839 0.07645434 7.4526397e-06 0.008176036 0.0012819117 0.0007150252 2.3921086e-05 0.00051958853 3.041434e-05 0.00018204178 1.189102e-06 1.0290155e-06
51.89999999999998 0.57662195 -3.1994243 -7.5693345 0.8822432 -0.9480059 -0.66037023 -0.9253815 -0.6075014 -0.074634925 0.07502938 0.5750921 -3.2968996 -7.5329237 0.85770845 -0.94359636 -0.6837093 -0.9206465 -0.59387594 -0.07374407 0.07420224 2.3405096e-06 0.009501432 0.001325747 0.0006019545 1.9444145e-05 0.0005447132 2.2420158e-05 0.0001856527 7.936155e-07 6.841624e-07
52.19999999999999 0.28662556 -3.3869724 -7.7058854 0.7899633 -0.98530304 -0.58995116 -0.89529604 -0.6228972 -0.072424546 0.072819054 0.28502908 -3.4919593 -7.669668 0.76724195 -0.9821254 -0.613332 -0.8912224 -0.60937774 -0.071430236 0.07187731 2.5487504e-06 0.01102225 0.0013116865 0.00051625975 1.0097414e-05 0.00054666254 1.6594378e-05 0.00018277596 9.886519e-07 8.868854e-07
52.5 -0.013830719 -3.5534723 -7.8379054 0.6953172 -1.0177389 -0.5200479 -0.86497283 -0.6390508 -0.06979147 0.070186056 -0.016685426 -3.666146 -7.8024235 0.6740556 -1.0159086 -0.5425499 -0.86077327 -0.6262109 -0.068974614 0.06941301 8.149355e-06 0.012695376 0.0012589673 0.00045205702 3.3501424e-06 0.00050634024 1.7636341e-05 0.00016486185 6.6725914e-07 5.976061e-07
52.79999999999998 -0.32338226 -3.6991444 -7.965355 0.59819067 -1.0459381 -0.45109898 -0.83435446 -0.6559697 -0.06735027 0.067744926 -0.32782078 -3.819236 -7.9306145 0.5782404 -1.0444226 -0.47288042 -0.83007544 -0.64391685 -0.066478685 0.06690988 1.9700456e-05 0.014422011 0.0012068987 0.0003980133 2.2967636e-06 0.00047443132 1.8309991e-05 0.00014527081 7.5965835e-07 6.973021e-07
53.099999999999966 -0.64084786 -3.8243208 -8.088185 0.49846837 -1.0704991 -0.38341072 -0.80338573 -0.6736613 -0.06457055 0.06496529 -0.64661217 -3.9514782 -8.053936 0.47985697 -1.0692745 -0.4049371 -0.7992674 -0.6622695 -0.0639172 0.06434228 3.3227218e-05 0.016169017 0.001173015 0.00034638427 1.4994439e-06 0.00046338447 1.6960586e-05 0.00012977353 4.2687446e-07 3.881416e-07
53.39999999999998 -0.96522194 -3.9294126 -8.20634 0.39603338 -1.0919949 -0.31720147 -0.77200305 -0.69213873 -0.061932947 0.062327765 -0.97227454 -4.0634995 -8.172518 0.37872458 -1.0910667 -0.33855698 -0.7681548 -0.68131304 -0.06126913 0.061690412 4.9739174e-05 0.017979283 0.0011439318 0.0002995946 8.6148754e-07 0.0004560578 1.4809064e-05 0.00011719564 4.406529e-07 4.0621816e-07
53.69999999999999 -1.295665 -4.0148835 -8.319751 0.29076672 -1.1109593 -0.25260517 -0.7401413 -0.71141654 -0.05900595 0.05940086 -1.3039334 -4.155778 -8.286282 0.274724 -1.1102427 -0.2736898 -0.73643756 -0.7011764 -0.058515914 0.058936194 6.836571e-05 0.019851236 0.0011201873 0.00025736852 5.134683e-07 0.00044456188 1.3717493e-05 0.00010486042 2.4013514e-07 2.1591508e-07
54.0 -1.6314939 -4.0812297 -8.42834 0.1825468 -1.1278998 -0.18970129 -0.70772475 -0.7315158 -0.056166288 0.05656129 -1.6409159 -4.2288017 -8.395152 0.16770887 -1.1274006 -0.21034305 -0.70399034 -0.72189903 -0.055645034 0.05606758 8.877304e-05 0.021777507 0.0011014345 0.00022016389 2.4913004e-07 0.0004260822 1.3945817e-05 9.248269e-05 2.7170552e-07 2.4375225e-07
54.29999999999998 -1.9721724 -4.128962 -8.532021 0.07124856 -1.1432894 -0.12851596 -0.6746725 -0.75246066 -0.053058118 0.053453226 -1.982652 -4.282998 -8.498931 0.057619095 -1.1431895 -0.14856496 -0.67068505 -0.74349403 -0.052680347 0.05310867 0.000109821376 0.023727104 0.0010949242 0.00018576236 9.9794875e-09 0.00040196264 1.589961e-05 8.040036e-05 1.4271056e-07 1.1871872e-07
54.599999999999966 -2.3173032 -4.1585956 -8.630688 -0.043257207 -1.1575836 -0.06904047 -0.64088976 -0.7742829 -0.04997542 0.050370637 -2.3288972 -4.318899 -8.597575 -0.05571413 -1.1581051 -0.08828627 -0.6365703 -0.7659056 -0.049612407 0.050048616 0.00013442215 0.025697242 0.0010964394 0.00015517494 2.7200463e-07 0.00037040096 1.8657985e-05 7.017839e-05 1.3177963e-07 1.0369787e-07
54.89999999999998 -2.666623 -4.170636 -8.724224 -0.16110484 -1.171215 -0.0112308655 -0.60627156 -0.797019 -0.04662763 0.04702297 -2.6796012 -4.337062 -8.691113 -0.17249775 -1.1724762 -0.029511176 -0.6017251 -0.7890986 -0.046392255 0.04683945 0.00016843049 0.027697515 0.0010963131 0.00012979831 1.5904112e-06 0.00033416974 2.067033e-05 6.273249e-05 5.5401397e-08 3.3679214e-08
55.19999999999999 -3.019997 -4.1655736 -8.812497 -0.28243488 -1.184611 0.044981696 -0.5706942 -0.820715 -0.043239336 0.043634802 -3.0346618 -4.3379593 -8.779459 -0.292881 -1.1865528 0.027822793 -0.5659864 -0.81319547 -0.042992044 0.04345398 0.00021505896 0.029716827 0.0010915187 0.000109121655 3.7705877e-06 0.00029442797 2.2163505e-05 5.654353e-05 6.115344e-08 3.2696548e-08
55.5 -3.377417 -4.1438727 -8.89535 -0.40739533 -1.1981906 0.09969212 -0.53401655 -0.84542406 -0.039553672 0.039949287 -3.393967 -4.322011 -8.862436 -0.4169836 -1.2005831 0.08368711 -0.52932584 -0.83821917 -0.03940003 0.03987965 0.00027389673 0.031733237 0.001083342 9.193495e-05 5.724202e-06 0.00025616033 2.200273e-05 5.1910443e-05 2.360591e-08 4.849291e-09
55.79999999999998 -3.7390034 -4.1059666 -8.972607 -0.53614295 -1.2123835 0.15301616 -0.49606988 -0.87121105 -0.035762716 0.03615849 -3.757498 -4.289674 -8.939893 -0.544919 -1.2147315 0.13788614 -0.49191695 -0.8640088 -0.03561419 0.03611338 0.00034205045 0.033748347 0.0010701986 7.701938e-05 5.512851e-06 0.00022891775 1.7246777e-05 5.187266e-05 2.2060366e-08 2.0348707e-09
56.099999999999966 -4.1050053 -4.05225 -9.044061 -0.6688451 -1.2276299 0.20509215 -0.45665592 -0.89815134 -0.031617705 0.03201367 -4.1250944 -4.2412825 -9.011481 -0.6767254 -1.2296131 0.19081946 -0.45319486 -0.8910085 -0.031589545 0.03210655 0.00040357394 0.035733305 0.0010614188 6.209866e-05 3.932946e-06 0.00020370967 1.19789565e-05 5.102019e-05 7.929557e-10 8.626497e-09
56.39999999999998 -4.47581 -3.9830744 -9.109475 -0.80568165 -1.2444023 0.25607902 -0.41553286 -0.9263356 -0.027265647 0.027661826 -4.4971085 -4.177253 -9.077033 -0.8126006 -1.2456002 0.24247088 -0.4132083 -0.91920257 -0.027293116 0.027825912 0.0004536222 0.037705228 0.0010524894 4.78721e-05 1.4350462e-06 0.00018518155 5.403539e-06 5.087979e-05 7.5451456e-10 2.6924216e-08
56.69999999999999 -4.851952 -3.8987389 -9.1685705 -0.9468469 -1.2632114 0.30615795 -0.37240806 -0.95586807 -0.022275476 0.02267193 -4.874097 -4.098028 -9.136472 -0.9528022 -1.2632016 0.29300344 -0.37180302 -0.9486344 -0.022674797 0.02321932 0.0004903919 0.039716233 0.001030331 3.5465346e-05 9.555379e-11 0.00017304104 3.6608157e-07 5.2326115e-05 1.5945751e-07 2.996363e-07
57.0 -5.2341313 -3.7994854 -9.22102 -1.0925528 -1.2846488 0.35553226 -0.3269078 -0.98687637 -0.017458925 0.017855639 -5.256733 -4.0039387 -9.189704 -1.0976357 -1.2829939 0.3431183 -0.32909068 -0.9797704 -0.017633837 0.018183656 0.0005108325 0.041801125 0.0009806795 2.5836533e-05 2.7385727e-06 0.00015410612 4.7649264e-06 5.0494476e-05 3.05941e-08 1.0759541e-07
57.29999999999998 -5.623235 -3.6854918 -9.266431 -1.2430307 -1.3093772 0.40442517 -0.27857402 -1.019496 -0.011359217 0.011756343 -5.6460295 -3.8950155 -9.236665 -1.247304 -1.306159 0.39238864 -0.28335586 -1.0124114 -0.012139931 0.012687538 0.0005195777 0.043900173 0.00088601967 1.8261053e-05 1.03566435e-05 0.00014487811 2.2866016e-05 5.0191673e-05 6.095154e-07 8.671241e-07
57.599999999999966 -6.0203776 -3.5568662 -9.304333 -1.3985347 -1.3382385 0.45307937 -0.2267877 -1.0538907 -0.00521486 0.005612406 -6.0433445 -3.7715333 -9.2768955 -1.4021258 -1.333727 0.4404955 -0.23360074 -1.0465031 -0.0060283914 0.0065686703 0.0005274767 0.046081956 0.0007528005 1.2896573e-05 2.0353411e-05 0.00015835407 4.6417437e-05 5.4577198e-05 6.6183304e-07 9.1444144e-07
57.89999999999998 -6.4269514 -3.4136446 -9.334148 -1.5593423 -1.3722552 0.5017316 -0.17074913 -1.0902107 0.0024633473 -0.0020651466 -6.450242 -3.63393 -9.309669 -1.5623255 -1.366867 0.48683923 -0.17871048 -1.081434 0.0010051429 -0.0004759319 0.00054245366 0.048525665 0.0005992638 8.899557e-06 2.9033345e-05 0.00022178178 6.338306e-05 7.702984e-05 2.12636e-06 2.5256033e-06
58.19999999999999 -6.8447113 -3.2557986 -9.355155 -1.725751 -1.4128104 0.5505745 -0.10933872 -1.1285732 0.010851225 -0.010452243 -6.8678026 -3.4823434 -9.333539 -1.7276936 -1.4070809 0.53174806 -0.1175928 -1.1169093 0.009231925 -0.008719943 0.0005332089 0.051322572 0.00046725068 3.773366e-06 3.2827815e-05 0.00035443428 6.812973e-05 0.00013604689 2.6221321e-06 3.0008603e-06
58.5 -7.2758937 -3.0832741 -9.366432 -1.8980606 -1.4617397 0.5995882 -0.041028503 -1.1688863 0.021626862 -0.02122659 -7.29819 -3.3171008 -9.347302 -1.8982811 -1.4556601 0.5751368 -0.049737364 -1.1526713 0.019121185 -0.018629022 0.00049713074 0.054674897 0.00036594746 4.863665e-08 3.6960984e-05 0.00059787265 7.5844255e-05 0.00026292514 6.2784165e-06 6.7473625e-06
58.79999999999998 -7.7233896 -2.8961267 -9.366789 -2.0765064 -1.5215657 0.6480612 0.03627468 -1.2103921 0.034782816 -0.03438062 -7.7441597 -3.138749 -9.349587 -2.0739307 -1.515566 0.6161699 0.027896136 -1.1864347 0.03178344 -0.031309552 0.00043139592 0.058865502 0.00029588898 6.6339003e-06 3.599621e-05 0.0010170542 7.019998e-05 0.00057395565 8.99626e-06 9.431446e-06
59.099999999999966 -8.190843 -2.6950192 -9.354737 -2.261017 -1.5947893 0.692656 0.124407776 -1.2497488 0.05376317 -0.053356975 -8.208554 -2.947768 -9.338177 -2.2534714 -1.5883298 0.65355355 0.11644691 -1.2148782 0.048561618 -0.048094608 0.00031370216 0.06388192 0.00027425197 5.6937733e-05 4.1724812e-05 0.0015290005 6.3375344e-05 0.0012159605 2.7056143e-05 2.7692511e-05
59.39999999999998 -8.6810255 -2.483258 -9.329373 -2.4502068 -1.6730932 0.7190854 0.21377857 -1.2727815 0.08329034 -0.082874455 -8.699937 -2.7469661 -9.313858 -2.4373732 -1.6785253 0.68013644 0.21546602 -1.2379489 0.07502686 -0.074511714 0.0003576396 0.06954197 0.00024072539 0.00016470117 2.9508024e-05 0.001517021 2.847495e-06 0.0012133098 6.828504e-05 6.993543e-05
59.69999999999999 -9.185461 -2.2688386 -9.295533 -2.6403327 -1.6898121 0.71037644 0.23742135 -1.262231 0.108726755 -0.10830369 -9.209631 -2.5426853 -9.290968 -2.6345568 -1.6816374 0.67343825 0.21409702 -1.2489498 0.11017712 -0.109516196 0.0005841851 0.07499197 2.0841406e-05 3.336135e-05 6.682503e-05 0.00136443 0.00054402417 0.00017639097 2.1035653e-06 1.4701744e-06


==> graphs/double_pendulum/double_results_test_6.txt <==
tspan qx1_real qy1_real qx2_real qy2_real px1_real py1_real px2_real py2_real s1_real s2_real qx1_net qy1_net qx2_net qy2_net px1_net py1_net px2_net py2_net s1_net s2_net qx1_error qy1_error qx2_error qy2_error px1_error py1_error px2_error py2_error s1_error s2_error 
0.0 4.153307 5.3203917 2.2713828 4.4981 -0.7371381 1.3202084 1.5718491 -0.15059453 0.021516068 -0.021152614 4.153307 5.3203917 2.2713828 4.4981 -0.7371381 1.3202084 1.5718491 -0.15059453 0.021516068 -0.021152614 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
0.29999999999999716 3.919787 5.707438 2.5124753 4.4788246 -0.8196612 1.2601001 1.6427175 -0.10640672 0.026919482 -0.026555704 3.9208531 5.707756 2.5130987 4.47911 -0.8200697 1.2598909 1.6427929 -0.10628562 0.026958346 -0.02660226 1.1367993e-06 1.0115605e-07 3.887081e-07 8.1309736e-08 1.6684825e-07 4.3769788e-08 5.694133e-09 1.46656305e-08 1.5104176e-09 2.167537e-09
0.5999999999999943 3.664262 6.073149 2.7629263 4.4678273 -0.8838383 1.1779767 1.6966306 -0.0402267 0.02869682 -0.028333006 3.6655552 6.07343 2.763827 4.4681664 -0.88371825 1.1772658 1.6960015 -0.04000649 0.028650671 -0.02829516 1.6723206e-06 7.88807e-08 8.1134226e-07 1.1494217e-07 1.4410503e-08 5.054701e-07 3.957258e-07 4.8493803e-08 2.1297206e-09 1.432402e-09
0.8999999999999915 3.3933573 6.4119506 3.019596 4.4678483 -0.922194 1.080698 1.7256329 0.040505596 0.026565554 -0.02620169 3.3950152 6.412114 3.0207345 4.468485 -0.9210079 1.0794855 1.7250183 0.041003287 0.026577018 -0.02621968 2.7488406e-06 2.6750286e-08 1.2960654e-06 4.0523105e-07 1.4069101e-06 1.4701021e-06 3.7778614e-07 2.4769668e-07 1.3143661e-10 3.236865e-10
1.1999999999999886 3.1147523 6.720859 3.2787583 4.48025 -0.9351719 0.9786932 1.7298608 0.12485364 0.022033948 -0.021669855 3.1158562 6.7201786 3.2794096 4.4807205 -0.9344449 0.9772633 1.7299292 0.12508956 0.022082657 -0.021729402 1.2185467e-06 4.630076e-07 4.2426927e-07 2.2150039e-07 5.285259e-07 2.0446582e-06 4.6821356e-09 5.5655974e-08 2.372486e-09 3.5458336e-09
1.5 2.8351636 6.9995966 3.5371382 4.5049887 -0.9287527 0.87955713 1.7152045 0.20499492 0.016656522 -0.016292108 2.8358085 6.9981203 3.537468 4.5052614 -0.92743003 0.8776805 1.7147875 0.20536295 0.016657598 -0.01630241 4.1592472e-07 2.1794258e-06 1.0872378e-07 7.439303e-08 1.7495e-06 3.5218236e-06 1.7388408e-07 1.3544526e-07 1.1590867e-12 1.0613718e-10
1.7999999999999972 2.5594409 7.2495065 3.7923903 4.5411925 -0.9093989 0.7865083 1.6881574 0.27772313 0.011430224 -0.011065508 2.5605805 7.2475433 3.7927406 4.5414634 -0.9080087 0.78534585 1.6879127 0.27765334 0.011372093 -0.010999508 1.2987812e-06 3.853913e-06 1.2266588e-07 7.3356205e-08 1.932708e-06 1.3513351e-06 5.989604e-08 4.8716267e-09 3.379247e-09 4.356005e-09
2.0999999999999943 2.2907526 7.4724984 4.0430164 4.5877175 -0.88185567 0.7001051 1.6535255 0.34260964 0.00665944 -0.0062944703 2.2926204 7.470318 4.0436854 4.5880175 -0.8809458 0.69917774 1.6540537 0.3423668 0.006653525 -0.006270334 3.488569e-06 4.754913e-06 4.475644e-07 8.995835e-08 8.2785414e-07 8.599392e-07 2.790125e-07 5.896608e-08 3.499072e-11 5.82554e-10
2.3999999999999915 2.031101 7.670491 4.2881103 4.643437 -0.849156 0.6198469 1.6143897 0.4003169 0.0024426938 -0.0020775264 2.032651 7.667651 4.2884293 4.643379 -0.8478445 0.61893845 1.6145235 0.40002045 0.0024271682 -0.002041325 2.4023734e-06 8.065839e-06 1.0176359e-07 3.328978e-09 1.7201387e-06 8.2525304e-07 1.7921721e-08 8.787887e-08 2.4104466e-10 1.3105442e-09
2.6999999999999886 1.781754 7.845212 4.527137 4.707344 -0.8131569 0.54495823 1.5726333 0.45177728 -0.0012837227 0.0016490443 1.7830937 7.8417225 4.5270414 4.7069497 -0.81153655 0.5441346 1.5723387 0.4514365 -0.0013084151 0.0016943961 1.7947264e-06 1.2176571e-05 9.094947e-09 1.5550745e-07 2.6255416e-06 6.783449e-07 8.676922e-08 1.1613752e-07 6.0971406e-10 2.0567859e-09
3.0 1.5435315 7.9981585 4.759789 4.7785687 -0.77499294 0.47468328 1.5293969 0.49788436 -0.0045530014 0.0049184416 1.5457408 7.9945498 4.759938 4.7782087 -0.77351856 0.47423255 1.5289282 0.49753556 -0.0045804717 0.0049669817 4.881032e-06 1.3022742e-05 2.2133463e-08 1.2960868e-07 2.1737978e-06 2.0315782e-07 2.1970868e-07 1.2166589e-07 7.5461687e-10 2.3561382e-09
3.299999999999997 1.3169776 8.130616 4.985897 4.8563657 -0.7353664 0.4083708 1.4853735 0.5394056 -0.0074439817 0.007809515 1.3195637 8.126754 4.9859486 4.8558416 -0.73391855 0.40819365 1.484741 0.53909385 -0.0074723884 0.007860277 6.6880493e-06 1.4917987e-05 2.6520866e-09 2.7462215e-07 2.0962882e-06 3.1380353e-08 4.0008723e-07 9.717702e-08 8.069426e-10 2.576754e-09
3.5999999999999943 1.1024644 8.243694 5.205374 4.940094 -0.694721 0.34548378 1.4409869 0.5769731 -0.010016646 0.010382253 1.1052791 8.239549 5.205281 4.9393773 -0.6933489 0.34519726 1.440521 0.57696617 -0.010047156 0.010438345 7.922257e-06 1.7186183e-05 8.645884e-09 5.136392e-07 1.8826554e-06 8.2093436e-08 2.1703477e-07 4.7805315e-11 9.308679e-10 3.146383e-09
3.8999999999999915 0.9002547 8.338355 5.418185 5.029199 -0.65334415 0.28558573 1.3964975 0.6110994 -0.012137765 0.012503422 0.9038616 8.334193 5.4183774 5.028539 -0.6521841 0.28537512 1.3962637 0.6114359 -0.012339093 0.012734015 1.30094095e-05 1.7320868e-05 3.692753e-08 4.3552427e-07 1.3456594e-06 4.435784e-08 5.464814e-08 1.1321086e-07 4.0532854e-08 5.3172982e-08
4.199999999999989 0.71054006 8.4154415 5.6243267 5.123197 -0.6114203 0.228323 1.3520584 0.642203 -0.014559645 0.014925367 0.71452934 8.411175 5.6245136 5.122518 -0.61062944 0.22825257 1.3520831 0.6429591 -0.014389144 0.014787134 1.591435e-05 1.820506e-05 3.493915e-08 4.6106288e-07 6.254191e-07 4.959383e-09 6.089209e-10 5.717545e-07 2.9070574e-08 1.9108477e-08
4.5 0.53346425 8.4757 5.823814 5.221658 -0.5690848 0.17340545 1.307771 0.67061484 -0.016040105 0.01640585 0.53782964 8.4714365 5.824156 5.2210827 -0.56865644 0.17336847 1.3079836 0.67187333 -0.016248602 0.016650036 1.9056582e-05 1.8180654e-05 1.16890305e-07 3.312491e-07 1.835082e-07 1.3678667e-09 4.5228262e-08 1.5838033e-06 4.347102e-08 5.962647e-08
4.799999999999997 0.36913913 8.519801 6.0166726 5.3242006 -0.52641606 0.12059802 1.2636784 0.69661444 -0.01822782 0.018593619 0.37389153 8.515576 6.0173807 5.323872 -0.52630806 0.12045677 1.2640172 0.69832194 -0.017964749 0.018369423 2.2585282e-05 1.7848743e-05 5.014101e-07 1.0793906e-07 1.1664781e-08 1.9951027e-08 1.1478056e-07 2.9155367e-06 6.920619e-08 5.0263587e-08
5.09999999999998 0.21765369 8.5483465 6.202935 5.430478 -0.48348695 0.06970143 1.2198179 0.7204189 -0.019403938 0.019769754 0.22279906 8.544173 6.20413 5.4305644 -0.48374897 0.069328114 1.2205657 0.7226399 -0.019564852 0.019968752 2.6474841e-05 1.7416256e-05 1.4279149e-06 7.448989e-09 6.865554e-08 1.3936692e-07 5.5920464e-07 4.933054e-06 2.5893288e-08 3.9600028e-08
5.399999999999977 0.07908055 8.561885 6.3826356 5.5401754 -0.4403339 0.02055482 1.1761905 0.74221534 -0.021250423 0.021616274 0.08444333 8.557718 6.38414 5.5407696 -0.44083145 0.020103052 1.1772419 0.74501586 -0.021027911 0.021429524 2.8759398e-05 1.736058e-05 2.2632832e-06 3.5300127e-07 2.475558e-07 2.0409416e-07 1.1054965e-06 7.842936e-06 4.9511407e-08 3.487581e-08
5.699999999999989 -0.04651963 8.560921 6.5558105 5.6530027 -0.39700064 -0.02698307 1.1328048 0.762149 -0.022285094 0.022650959 -0.040943503 8.556754 6.557708 5.654199 -0.3978209 -0.027358226 1.1341197 0.7655822 -0.02240364 0.022806017 3.1093183e-05 1.736058e-05 3.5998803e-06 1.4313357e-06 6.7280894e-07 1.4074294e-07 1.7292189e-06 1.1787051e-05 1.4053199e-08 2.4042908e-08
5.999999999999986 -0.15909599 8.545919 6.722494 5.76869 -0.3535084 -0.073025785 1.0896473 0.78034526 -0.023894977 0.024260871 -0.15367061 8.541545 6.724627 5.7704253 -0.35471684 -0.07309765 1.0911549 0.78419137 -0.023685364 0.024091303 2.9434734e-05 1.9136285e-05 4.5492307e-06 3.0109552e-06 1.4602899e-06 5.1650524e-09 2.272978e-06 1.4792554e-05 4.3937515e-08 2.8753227e-08
6.299999999999983 -0.25860554 8.517314 6.8827214 5.8869834 -0.30988854 -0.11767657 1.0467151 0.79690087 -0.024844935 0.025210839 -0.25392938 8.512491 6.8847637 5.8891087 -0.31136551 -0.11749266 1.0482492 0.80096114 -0.024887428 0.0252994 2.1866503e-05 2.3258734e-05 4.1709627e-06 4.5167435e-06 2.18145e-06 3.3822936e-08 2.3534762e-06 1.648578e-05 1.8056145e-09 7.843108e-09
6.59999999999998 -0.34501255 8.47551 7.0365243 6.007643 -0.26615822 -0.16101784 1.0039916 0.81189877 -0.026269525 0.026635453 -0.34092128 8.47041 7.0386553 6.010261 -0.26765 -0.16062886 1.0054493 0.8162818 -0.026055237 0.0264757 1.6738431e-05 2.6002825e-05 4.541098e-06 6.8530653e-06 2.2254226e-06 1.5130537e-07 2.1248636e-06 1.9210931e-05 4.591935e-08 2.5521176e-08
6.899999999999977 -0.41828805 8.420888 7.183934 6.130441 -0.22234522 -0.2031267 0.9614709 0.8254019 -0.027175283 0.027541218 -0.4147737 8.415522 7.186162 6.133576 -0.22370586 -0.20261973 0.9627806 0.8300872 -0.027182471 0.027613418 1.23506525e-05 2.8797447e-05 4.963018e-06 9.826516e-06 1.851341e-06 2.5701584e-07 1.7152954e-06 2.1951873e-05 5.166659e-11 5.2128186e-09
7.199999999999989 -0.4784102 8.353809 7.32498 6.2551556 -0.17846905 -0.24406429 0.9191384 0.83746254 -0.028470658 0.028836612 -0.4750098 8.348416 7.3275423 6.259008 -0.17960207 -0.24353667 0.9203105 0.8425832 -0.02826359 0.028703947 1.1562824e-05 2.9084753e-05 6.5665236e-06 1.4840734e-05 1.283745e-06 2.783832e-07 1.3738778e-06 2.6220903e-05 4.287732e-08 1.7600012e-08
7.499999999999986 -0.5253645 8.274616 7.4596896 6.381574 -0.13455972 -0.2838894 0.87698984 0.84811866 -0.029358724 0.029724687 -0.5217347 8.2693405 7.462739 6.386308 -0.1354594 -0.28326958 0.8781016 0.85365725 -0.02932446 0.029772095 1.3175475e-05 2.7833288e-05 9.298679e-06 2.2411128e-05 8.094106e-07 3.8418762e-07 1.2359787e-06 3.06759e-05 1.1739777e-09 2.2475226e-09
7.799999999999983 -0.559145 8.183636 7.58809 6.509488 -0.090643354 -0.32264835 0.8350159 0.8574 -0.03057159 0.03093757 -0.5551169 8.178531 7.5916758 6.5151925 -0.09132548 -0.32191926 0.83611214 0.86331475 -0.030367896 0.030820552 1.6225444e-05 2.6061214e-05 1.2858072e-05 3.2540214e-05 4.652918e-07 5.315635e-07 1.201761e-06 3.498424e-05 4.1490953e-08 1.3692968e-08
8.099999999999966 -0.579755 8.081181 7.7102075 6.638693 -0.046756893 -0.360387 0.793217 0.86532545 -0.03146719 0.031833176 -0.5752963 8.076244 7.7142925 6.645404 -0.04724209 -0.35953754 0.794292 0.8715712 -0.03140129 0.03185691 1.9880232e-05 2.436625e-05 1.6687747e-05 4.5037603e-05 2.3541585e-07 7.215748e-07 1.15556e-06 3.9009174e-05 4.34237e-09 5.632944e-10
8.399999999999977 -0.5872091 7.9675508 7.826068 6.7689853 -0.0029371176 -0.39714137 0.7515912 0.8719072 -0.032634858 0.03300086 -0.58227754 7.9628353 7.8306475 6.776759 -0.0032621175 -0.3960973 0.7526375 0.8784381 -0.032435983 0.032894444 2.4320374e-05 2.22354e-05 2.0972224e-05 6.043315e-05 1.0562494e-07 1.0900712e-06 1.0947435e-06 4.2653184e-05 3.9551114e-08 1.1324502e-08
8.699999999999989 -0.58153456 7.8430376 7.935698 6.9001646 0.040767476 -0.4329484 0.710146 0.8771493 -0.033564024 0.033930037 -0.576213 7.838543 7.9406776 6.909012 0.040596485 -0.43170726 0.7110959 0.88397026 -0.0334737 0.03393473 2.8319026e-05 2.0202031e-05 2.479652e-05 7.8273595e-05 2.9237862e-08 1.5404472e-06 9.023465e-07 4.6525725e-05 8.158315e-09 2.2032376e-11
9.0 -0.5627737 7.7079196 8.039125 7.032029 0.08430486 -0.46783748 0.66888887 0.8810505 -0.03472349 0.03508952 -0.5572628 7.703562 8.044323 7.041919 0.08435133 -0.4665116 0.66959727 0.88824165 -0.03451753 0.03498108 3.0370307e-05 1.899055e-05 2.7014266e-05 9.7813674e-05 2.159393e-09 1.7579459e-06 5.018323e-07 5.1712228e-05 4.2419572e-08 1.175912e-08
9.299999999999983 -0.53098655 7.562468 8.13638 7.1643786 0.12760969 -0.50184005 0.62783664 0.8836036 -0.03570811 0.03607415 -0.5257536 7.5579634 8.141317 7.175113 0.12794128 -0.5003571 0.62821275 0.8910153 -0.035581473 0.03604455 2.7383558e-05 2.0292147e-05 2.4375666e-05 0.00011523074 1.099556e-07 2.199181e-06 1.414552e-07 5.493357e-05 1.6037061e-08 8.762285e-10
9.599999999999966 -0.4862537 7.4069448 8.227493 7.2970085 0.17060913 -0.5349822 0.58700824 0.8847969 -0.036893893 0.037259948 -0.4811207 7.4024544 8.232157 7.308682 0.17117026 -0.53314936 0.5871472 0.8924309 -0.036684874 0.03714777 2.634772e-05 2.0163472e-05 2.1747928e-05 0.00013626945 3.1487028e-07 3.3593128e-06 1.9303886e-08 5.8277714e-05 4.368877e-08 1.2583442e-08
9.899999999999977 -0.42868018 7.2416034 8.312502 7.429714 0.21321446 -0.56729305 0.5464324 0.8846152 -0.037960097 0.038326167 -0.4233415 7.237337 8.316986 7.4424586 0.21402785 -0.565143 0.54631805 0.89255095 -0.037826974 0.038290437 2.8501385e-05 1.8200992e-05 2.010784e-05 0.00016242042 6.6161107e-07 4.6227524e-06 1.3069453e-08 6.297632e-05 1.77218e-08 1.27658e-09
10.199999999999989 -0.35839924 7.0666895 8.391444 7.5622888 0.25532502 -0.59879845 0.50614154 0.88304025 -0.03921196 0.039578043 -0.3524331 7.062872 8.395942 7.5762405 0.25656682 -0.59652114 0.5056492 0.89135015 -0.03900544 0.03946911 3.5595025e-05 1.4573751e-05 2.0227759e-05 0.00019465212 1.5420751e-06 5.186162e-06 2.4239313e-07 6.905445e-05 4.2650065e-08 1.18660095e-08
10.5 -0.27557743 6.8824406 8.464369 7.6945205 0.2968205 -0.62952876 0.4661785 0.8800523 -0.040384624 0.040750723 -0.26917922 6.8789835 8.468618 7.709607 0.2984031 -0.6269523 0.4654339 0.88839865 -0.04024069 0.040706825 4.0936975e-05 1.1951329e-05 1.8058869e-05 0.00022760703 2.504694e-06 6.6381995e-06 5.544456e-07 6.9661044e-05 2.0717009e-08 1.9271065e-09
10.799999999999983 -0.18041983 6.689084 8.531326 7.8261967 0.33756346 -0.65951264 0.42659158 0.8756308 -0.041735534 0.042101655 -0.17337668 6.686084 8.53538 7.842435 0.33961496 -0.6567582 0.42554712 0.8840307 -0.041533113 0.042001355 4.9606006e-05 9.0015565e-06 1.6435479e-05 0.00026367954 4.208662e-06 7.586994e-06 1.0908803e-06 7.055838e-05 4.0974303e-08 1.0060033e-08
11.099999999999966 -0.07317653 6.48684 8.592379 7.957101 0.3773919 -0.6887845 0.38743958 0.8697563 -0.0430482 0.04341434 -0.06553173 6.484187 8.596054 7.974377 0.38000974 -0.6858865 0.3860255 0.87812984 -0.04289987 0.04337022 5.8443e-05 7.036526e-06 1.3509012e-05 0.00029847008 6.8530653e-06 8.398276e-06 1.9996517e-06 7.011648e-05 2.2001755e-08 1.946452e-09
11.399999999999977 0.04585033 6.275915 8.647595 8.087013 0.4161205 -0.7173784 0.34878793 0.8624112 -0.04453169 0.044897854 0.054378867 6.2736835 8.650976 8.105362 0.41926613 -0.7141727 0.34709543 0.8708291 -0.04433856 0.044811714 7.273596e-05 4.980029e-06 1.1429643e-05 0.00033667457 9.89502e-06 1.0276237e-05 2.8645688e-06 7.086111e-05 3.7299284e-08 7.42008e-09
11.699999999999989 0.17629841 6.0565085 8.697059 8.215713 0.4535334 -0.7453338 0.3107124 0.8535824 -0.04601819 0.04638438 0.18585694 6.0547733 8.700128 8.235079 0.4570705 -0.74181193 0.3086183 0.8619385 -0.04585893 0.046334125 9.136547e-05 3.0109552e-06 9.418294e-06 0.0003750522 1.2510996e-05 1.2403495e-05 4.385213e-06 6.982431e-05 2.5363711e-08 2.5254812e-09
12.0 0.31773606 5.828805 8.740859 8.342977 0.4893843 -0.77268994 0.27329546 0.8432622 -0.047668707 0.048034925 0.32771945 5.8272295 8.742972 8.363017 0.4933701 -0.7690153 0.27057105 0.8512777 -0.04748749 0.047963932 9.966809e-05 2.4821056e-06 4.4662156e-06 0.00040162212 1.588654e-05 1.3502879e-05 7.422405e-06 6.424845e-05 3.283951e-08 5.0399858e-09
12.299999999999983 0.46965218 5.592978 8.779103 8.468579 0.5233898 -0.7994883 0.23662831 0.83145124 -0.049354028 0.049720276 0.4806126 5.5918283 8.780522 8.489434 0.5277349 -0.795616 0.23352998 0.83922446 -0.049216393 0.049694486 0.00012013102 1.3217052e-06 2.0137522e-06 0.00043492892 1.8879542e-05 1.4994978e-05 9.599611e-06 6.0422957e-05 1.8943277e-08 6.651336e-10
12.599999999999966 0.631445 5.34919 8.811911 8.5923 0.55522907 -0.8257652 0.20080729 0.8181596 -0.051195715 0.051562004 0.64396447 5.348769 8.812988 8.614132 0.5597055 -0.8217725 0.1975382 0.82578635 -0.0510447 0.05152431 0.00015673735 1.7728075e-07 1.1613338e-06 0.00047661492 2.0038407e-05 1.5941467e-05 1.06869575e-05 5.816765e-05 2.2805777e-08 1.4207235e-09
12.899999999999977 0.80241036 5.097593 8.8394165 8.713918 0.58453983 -0.85154843 0.16593313 0.80340904 -0.053273253 0.053639587 0.8165771 5.0978036 8.840251 8.7367115 0.58908224 -0.84771687 0.16259363 0.81108296 -0.052973207 0.05345486 0.00020069575 4.442063e-08 6.963319e-07 0.00051955594 2.0633492e-05 1.4680893e-05 1.1152255e-05 5.8889036e-05 9.002763e-08 3.4123683e-08
13.199999999999989 0.9817285 4.8383327 8.86177 8.833217 0.6109144 -0.8768531 0.13211063 0.7872358 -0.055168834 0.05553521 0.9974479 4.839182 8.862179 8.8569765 0.6157141 -0.87297964 0.12869182 0.7947726 -0.05499511 0.055480547 0.00024709996 7.2122043e-07 1.6738431e-07 0.0005645301 2.3036775e-05 1.500375e-05 1.1688216e-05 5.6803783e-05 3.018044e-08 2.987845e-09
13.5 1.168452 4.5715566 8.879136 8.9499855 0.6339094 -0.90165484 0.09943882 0.7696887 -0.05742804 0.05779447 1.1860164 4.573268 8.879237 8.974833 0.6387025 -0.89734405 0.09624946 0.7771623 -0.0570924 0.057582818 0.0003085087 2.9287824e-06 1.02190825e-08 0.00061737496 2.297388e-05 1.8582883e-05 1.0171986e-05 5.5854518e-05 1.12655016e-07 4.4796725e-08
13.799999999999983 1.3614943 4.2974243 8.891695 9.064025 0.6530388 -0.925895 0.068016306 0.75083417 -0.059427958 0.059794433 1.3800539 4.2996945 8.890817 9.089603 0.65753734 -0.9212692 0.06480816 0.7580236 -0.05926931 0.059765086 0.00034445783 5.1539064e-06 7.714707e-07 0.0006542596 2.0236874e-05 2.1398e-05 1.0292198e-05 5.168823e-05 2.5169486e-08 8.6129553e-10
14.099999999999966 1.5596201 4.0161247 8.899641 9.175144 0.6678 -0.9494346 0.037927207 0.7307502 -0.0617403 0.062106837 1.57899 4.0190473 8.897646 9.201394 0.67199516 -0.9444717 0.03469625 0.7376778 -0.06150832 0.0620094 0.00037519072 8.54121e-06 3.980371e-06 0.00068905647 1.7599315e-05 2.4629995e-05 1.0439073e-05 4.7991773e-05 5.3815313e-08 9.493573e-09
14.399999999999977 1.7614422 3.7279015 8.903179 9.283165 0.6776808 -0.9720546 0.009245289 0.70953 -0.06396243 0.06432902 1.7824169 3.732135 8.900707 9.310441 0.68187904 -0.9667932 0.0061475933 0.7164719 -0.06379805 0.06430347 0.00043994037 1.7923358e-05 6.1104074e-06 0.0007439823 1.7625329e-05 2.7682552e-05 9.595716e-06 4.8190177e-05 2.7021494e-08 6.527024e-10
14.699999999999989 1.9654248 3.4330807 8.902524 9.387925 0.6822026 -0.99341613 -0.017976172 0.6872752 -0.06626318 0.06662983 1.9881588 3.4387517 8.899734 9.416267 0.68649733 -0.98771477 -0.021045804 0.69435954 -0.06604476 0.066554084 0.0005168368 3.216052e-05 7.786617e-06 0.00080328295 1.8444904e-05 3.250554e-05 9.422639e-06 5.0188293e-05 4.7704575e-08 5.7369416e-09
15.0 2.169899 3.1321099 8.897898 9.489278 0.68095845 -1.0130562 -0.043704085 0.6640948 -0.06839077 0.068757474 2.1947064 3.1394398 8.895165 9.518827 0.6850878 -1.0068107 -0.04661897 0.6711364 -0.068184085 0.06869848 0.00061540975 5.3728032e-05 7.465337e-06 0.00087317877 1.7051532e-05 3.9006194e-05 8.496544e-06 4.958376e-05 4.2719332e-08 3.4802563e-09
15.299999999999983 2.373094 2.8255944 8.889525 9.587092 0.6736765 -1.03038 -0.06793039 0.6400985 -0.070446655 0.0708134 2.4001641 2.834877 8.887126 9.617912 0.67756367 -1.0237383 -0.07055953 0.6469499 -0.070166565 0.07068403 0.00073278736 8.616646e-05 5.7573343e-06 0.0009498658 1.5110141e-05 4.4112785e-05 6.9123694e-06 4.6941343e-05 7.845023e-08 1.6737083e-08
15.599999999999966 2.5731866 2.5143332 8.87763 9.681254 0.66027373 -1.0446948 -0.090670146 0.61539435 -0.07224287 0.072609656 2.6018066 2.5253851 8.875005 9.712974 0.66385496 -1.0376213 -0.09331769 0.6221827 -0.07198441 0.07250319 0.00081910467 0.00012214434 6.8930685e-06 0.0010061081 1.2825179e-05 5.003471e-05 7.0094757e-06 4.608201e-05 6.68019e-08 1.13356045e-08
15.899999999999977 2.7683642 2.1993399 8.8624325 9.771666 0.6409097 -1.0552603 -0.111961536 0.59008336 -0.073811054 0.07417786 2.798652 2.2125118 8.859796 9.804311 0.64421356 -1.0477054 -0.11465469 0.5966605 -0.073474675 0.073998615 0.0009173474 0.00017349924 6.9532916e-06 0.0010657108 1.0915659e-05 5.7076344e-05 7.253078e-06 4.3258693e-05 1.13150705e-07 3.2129154e-08
16.19999999999999 2.956901 1.8818446 8.844146 9.858241 0.6160027 -1.0613754 -0.13186136 0.5642584 -0.07503655 0.07540338 2.9883132 1.8969736 8.841059 9.891616 0.6191361 -1.0534086 -0.1347383 0.5705924 -0.07467052 0.07519364 0.0009867216 0.00022888574 9.529839e-06 0.0011138764 9.818297e-06 6.346921e-05 8.276768e-06 4.011964e-05 1.3397405e-07 4.3988287e-08
16.5 3.1372333 1.5632688 8.822973 9.94091 0.58621234 -1.062464 -0.15044141 0.53800255 -0.07598372 0.076350555 3.1697044 1.5802476 8.819422 9.975087 0.58943725 -1.0541811 -0.15346889 0.54428184 -0.075565875 0.07608853 0.0010543775 0.00028828168 1.2613033e-05 0.0011680555 1.040004e-05 6.860643e-05 9.165658e-06 3.942948e-05 1.7459315e-07 6.865554e-08
16.799999999999983 3.3080208 1.2451761 8.799107 10.019615 0.55237174 -1.0581537 -0.16778271 0.5113904 -0.07656182 0.07692866 3.3417265 1.2641555 8.795137 10.054706 0.5558171 -1.04975 -0.17061514 0.51741993 -0.07615405 0.076674625 0.001136075 0.00036021878 1.575449e-05 0.0012313394 1.1870691e-05 7.0623486e-05 8.022646e-06 3.6355428e-05 1.6627659e-07 6.453378e-08
17.099999999999966 3.4681869 0.92920655 8.772725 10.094306 0.5154017 -1.0483096 -0.18397191 0.4844881 -0.076899596 0.07726643 3.5033102 0.95039034 8.768368 10.130316 0.51907945 -1.0398823 -0.18628804 0.48993084 -0.07645881 0.07697545 0.0012336496 0.0004487529 1.8986393e-05 0.0012967049 1.3525667e-05 7.101875e-05 5.3644685e-06 2.9623403e-05 1.9429035e-07 8.467077e-08
17.399999999999977 3.6169288 0.6170055 8.743995 10.164945 0.47621155 -1.0330307 -0.19909674 0.45735598 -0.07693976 0.0773066 3.6530714 0.6400169 8.738995 10.201607 0.4801859 -1.0246426 -0.20108646 0.4623315 -0.07654767 0.07706472 0.0013062867 0.0005295239 2.5001144e-05 0.0013441097 1.5795444e-05 7.036125e-05 3.9589945e-06 2.4755875e-05 1.537379e-07 5.850383e-08
17.69999999999999 3.753705 0.3101598 8.713069 10.2315 0.43562898 -1.0126071 -0.2132443 0.43004775 -0.07685584 0.07722268 3.790954 0.335222 8.707518 10.2688675 0.43972757 -1.0042986 -0.21516025 0.43462762 -0.0763949 0.07691515 0.0013874946 0.00062811404 3.0817355e-05 0.001396354 1.6798474e-05 6.903167e-05 3.6708514e-06 2.0975227e-05 2.1246349e-07 9.45748e-08
18.0 3.8782015 0.010149607 8.680089 10.293949 0.3943481 -0.9874609 -0.22649837 0.4026127 -0.0765516 0.076918446 3.916841 0.037271738 8.674041 10.33193 0.39884087 -0.9797551 -0.22827972 0.4069009 -0.0761415 0.07665601 0.0014930145 0.00073560997 3.6580754e-05 0.001442559 2.0184889e-05 5.9379472e-05 3.173241e-06 1.8388886e-05 1.681839e-07 6.887436e-08
18.299999999999983 3.9902918 -0.281682 8.645181 10.352277 0.35292032 -0.95808315 -0.23893942 0.3750939 -0.07621557 0.07658242 4.0302954 -0.2526977 8.638648 10.390806 0.35785988 -0.95090634 -0.24077377 0.3789874 -0.07577522 0.076284185 0.0016002831 0.0008400901 4.2675765e-05 0.0014845143 2.4399214e-05 5.1506693e-05 3.364832e-06 1.51593e-05 1.9390959e-07 8.894223e-08
18.599999999999966 4.089993 -0.5641422 8.608462 10.406474 0.31175312 -0.9249849 -0.25064313 0.34752998 -0.07576501 0.07613186 4.1319585 -0.5332186 8.601976 10.445836 0.31719145 -0.91838235 -0.2525487 0.35133144 -0.07536961 0.07587819 0.0017611019 0.00095626933 4.2067404e-05 0.0015493634 2.9575409e-05 4.3593347e-05 3.6311608e-06 1.4451137e-05 1.5634299e-07 6.434843e-08
18.899999999999977 4.177426 -0.83618873 8.570038 10.456535 0.27113444 -0.88865876 -0.26168087 0.3199534 -0.07533988 0.075706735 4.220948 -0.8036232 8.563193 10.496523 0.2767486 -0.8823427 -0.26364076 0.32354873 -0.074919656 0.07543096 0.0018941957 0.001060514 4.684746e-05 0.0015990053 3.1518808e-05 3.9892686e-05 3.8411695e-06 1.2926343e-05 1.7659127e-07 7.605229e-08
19.19999999999999 4.252784 -1.0969213 8.530003 10.5024605 0.23125072 -0.8495582 -0.27211908 0.29239208 -0.074868456 0.0752353 4.2973948 -1.0631082 8.522323 10.542816 0.23690468 -0.84375757 -0.27415964 0.29573455 -0.07445977 0.07497614 0.0019901393 0.001143327 5.8981466e-05 0.0016285811 3.196729e-05 3.3647015e-05 4.1639055e-06 1.1172169e-05 1.6702482e-07 6.716442e-08
19.5 4.3163033 -1.3455678 8.488442 10.544255 0.19221398 -0.8080855 -0.28201973 0.26486823 -0.0744571 0.07482395 4.3623195 -1.3106301 8.480068 10.585059 0.19813722 -0.8031226 -0.28405315 0.26807523 -0.07402722 0.07454914 0.0021174923 0.0012206456 7.012746e-05 0.001664959 3.5084788e-05 2.4630586e-05 4.134766e-06 1.0284837e-05 1.8479992e-07 7.55231e-08
19.799999999999983 4.368247 -1.581469 8.445433 10.581925 0.15407787 -0.76458895 -0.29144022 0.23740014 -0.0740349 0.07440175 4.4163475 -1.5453246 8.436569 10.6232605 0.16060877 -0.76033425 -0.29324475 0.24057928 -0.073636405 0.07415994 0.0023136553 0.0013064245 7.8560726e-05 0.001708591 4.2652602e-05 1.810246e-05 3.2563307e-06 1.0106886e-05 1.587977e-07 5.8471397e-08
20.099999999999966 4.4088874 -1.804062 8.401042 10.61548 0.11685717 -0.7193643 -0.30043387 0.21000135 -0.07369006 0.07405691 4.4591866 -1.7669137 8.391692 10.657272 0.12392637 -0.7158602 -0.3020575 0.21312651 -0.073282756 0.07380611 0.0025300062 0.0013800004 8.741919e-05 0.0017465643 4.9973594e-05 1.2278699e-05 2.636176e-06 9.766631e-06 1.6589401e-07 6.2901364e-08
20.399999999999977 4.4384966 -2.0128655 8.355331 10.644932 0.08053706 -0.6726588 -0.3090499 0.18268217 -0.07335831 0.07372517 4.490811 -1.9750779 8.34532 10.687044 0.08798933 -0.6698591 -0.31062979 0.18565568 -0.07296837 0.07349082 0.002736784 0.0014279084 0.00010023359 0.00177345 5.5536355e-05 7.838263e-06 2.4960232e-06 8.841773e-06 1.5205401e-07 5.4920186e-08
20.69999999999999 4.45734 -2.207466 8.308352 10.670292 0.045084935 -0.6246769 -0.31733403 0.15544942 -0.0731067 0.07347356 4.511635 -2.169286 8.297597 10.712662 0.052845627 -0.62244135 -0.31891176 0.15815267 -0.0727014 0.073222816 0.0029479538 0.0014577028 0.000115681614 0.0017952035 6.0228347e-05 4.9976024e-06 2.4892477e-06 7.3075576e-06 1.642654e-07 6.287147e-08
21.0 4.465671 -2.387505 8.260153 10.691574 0.010454758 -0.5755851 -0.32532856 0.1283076 -0.07288305 0.07324991 4.5222073 -2.3490016 8.248808 10.734234 0.018478364 -0.5737339 -0.32678524 0.13067785 -0.07248666 0.07300848 0.0031963417 0.0014825125 0.00012870698 0.0018198551 6.437825e-05 3.4269453e-06 2.1219105e-06 5.6181e-06 1.5712169e-07 5.8287775e-08
21.299999999999983 4.463728 -2.5526707 8.2107725 10.708791 -0.023406412 -0.525518 -0.3330729 0.10125865 -0.072740324 0.07310718 4.52229 -2.5141766 8.198623 10.751572 -0.015149131 -0.52420366 -0.33449185 0.10324204 -0.0723286 0.072852746 0.0034295404 0.0014817965 0.0001476179 0.0018302033 6.818269e-05 1.7274949e-06 2.013414e-06 3.933833e-06 1.6951874e-07 6.473835e-08
21.599999999999966 4.4517336 -2.7026856 8.160247 10.721958 -0.056556482 -0.47458205 -0.34060386 0.07430273 -0.07271692 0.07308378 4.512682 -2.6642745 8.147559 10.764924 -0.048153788 -0.47391063 -0.34187883 0.07592611 -0.07221581 0.072744176 0.003714704 0.0014754157 0.0001609773 0.0018460676 7.060527e-05 4.5080014e-07 1.6255566e-06 2.6353534e-06 2.511124e-07 1.15331495e-07
21.899999999999977 4.4298916 -2.837302 8.108604 10.731089 -0.089057654 -0.42286012 -0.34795558 0.0474394 -0.0726037 0.07297056 4.4935036 -2.7990572 8.095614 10.774296 -0.08055332 -0.4228453 -0.34901145 0.048787072 -0.07217088 0.07270364 0.0040464844 0.001462659 0.00016874005 0.0018668594 7.2323644e-05 2.1938806e-10 1.1148541e-06 1.8162203e-06 1.873324e-07 7.124869e-08
22.19999999999999 4.3983874 -2.9562933 8.055871 10.7361965 -0.12096965 -0.37041602 -0.3551606 0.020665998 -0.07264274 0.0730096 4.464817 -2.9183466 8.042707 10.779663 -0.1123684 -0.3710376 -0.35595256 0.021807253 -0.07219131 0.07272815 0.0044128937 0.0014399522 0.00017327949 0.0018893426 7.39816e-05 3.8637046e-07 6.272116e-07 1.3024646e-06 2.0378965e-07 7.9215866e-08
22.5 4.3573885 -3.05945 8.002066 10.737295 -0.15235612 -0.31729475 -0.3622495 -0.006020393 -0.07275568 0.07312254 4.4266777 -3.0219643 7.98876 10.781005 -0.1436427 -0.31849188 -0.36277825 -0.005052671 -0.072274715 0.0728151 0.0048009944 0.0014051702 0.0001770407 0.0019105427 7.592376e-05 1.433119e-06 2.7957952e-07 9.3648663e-07 2.3132712e-07 9.451982e-08
22.799999999999983 4.307043 -3.1465733 7.9472027 10.734397 -0.18328032 -0.26352724 -0.3692513 -0.032622837 -0.07287105 0.07323791 4.3790784 -3.1097806 7.9336376 10.778271 -0.17439568 -0.26537248 -0.369618 -0.031825975 -0.07242353 0.072966464 0.0051890863 0.0013537068 0.00018401095 0.0019249092 7.89368e-05 3.4049128e-06 1.3445992e-07 6.3498896e-07 2.0027336e-07 7.368347e-08
23.099999999999966 4.2474804 -3.217472 7.8912945 10.727514 -0.21380448 -0.20913127 -0.37619415 -0.059145626 -0.07318657 0.07355343 4.3221035 -3.181637 7.8772717 10.77145 -0.20464937 -0.21164846 -0.37653247 -0.05854801 -0.0726375 0.07318181 0.005568608 0.0012841492 0.00019663968 0.0019303524 8.3816034e-05 6.3362636e-06 1.1445769e-07 3.5714345e-07 3.0147845e-07 1.3810147e-07
23.399999999999977 4.1788106 -3.2719586 7.834347 10.716659 -0.2439948 -0.15411225 -0.3831048 -0.08559169 -0.07344337 0.07381023 4.256466 -3.2370055 7.8201876 10.760794 -0.23465233 -0.1570022 -0.38328296 -0.08527158 -0.07292189 0.073466815 0.006030348 0.0012217204 0.00020048302 0.0019479065 8.728187e-05 8.351789e-06 3.1740374e-08 1.0246833e-07 2.7194247e-07 1.1793191e-07
23.69999999999999 4.101124 -3.3098452 7.7763634 10.701842 -0.2739155 -0.09846598 -0.3900096 -0.11196501 -0.07385804 0.0742249 4.182063 -3.2757905 7.762273 10.746204 -0.26438844 -0.10175629 -0.39000747 -0.11201122 -0.073283724 0.07382834 0.0065511693 0.0011597264 0.00019854326 0.001967993 9.076482e-05 1.0826143e-05 4.604317e-12 2.1352256e-09 3.2983553e-07 1.5725757e-07
24.0 4.014491 -3.330942 7.7173424 10.683075 -0.30363566 -0.042177655 -0.39693415 -0.13826795 -0.07425324 0.074620105 4.0987053 -3.2979758 7.7032766 10.72756 -0.29381067 -0.046076015 -0.39682758 -0.13872746 -0.073732994 0.07427576 0.007092033 0.0010867661 0.00019784512 0.0019789233 9.653045e-05 1.5197209e-05 1.1357827e-08 2.1114678e-07 2.7065408e-07 1.1857244e-07
24.299999999999983 3.9189622 -3.335052 7.6572795 10.660367 -0.33322445 0.014775875 -0.40390405 -0.16450346 -0.074928105 0.07529498 4.0061045 -3.3035796 7.6429043 10.704741 -0.32308856 0.010319278 -0.403795 -0.16540782 -0.07429922 0.074837744 0.007593768 0.0009905148 0.00020664665 0.0019690087 0.000102736245 1.986126e-05 1.1891182e-08 8.178785e-07 3.954915e-07 2.0906356e-07
24.599999999999966 3.8145645 -3.3219714 7.596166 10.633729 -0.3627605 0.07242871 -0.41094425 -0.19067143 -0.07547722 0.07584409 3.9046595 -3.2922018 7.5814323 10.677892 -0.35236096 0.06742942 -0.4108268 -0.19206883 -0.07497708 0.075509995 0.008117117 0.0008862326 0.00021708461 0.0019503485 0.00010815064 2.4992874e-05 1.3794726e-08 1.95273e-06 2.501426e-07 1.1161712e-07
24.899999999999977 3.701302 -3.2914839 7.5339894 10.60317 -0.39232257 0.1308218 -0.41808033 -0.21677265 -0.076359876 0.07672676 3.7947958 -3.2634156 7.5192375 10.647195 -0.38186246 0.12521133 -0.4178787 -0.21864599 -0.07575184 0.076278955 0.008741072 0.0007878297 0.00021761889 0.0019381538 0.00010941387 3.1477328e-05 4.0659703e-08 3.5094183e-06 3.6970587e-07 2.0052686e-07
25.19999999999999 3.579153 -3.2433593 7.4707327 10.568703 -0.42200398 0.19000843 -0.42533743 -0.24280374 -0.07717913 0.077546015 3.6764162 -3.2169988 7.4563217 10.612673 -0.41179138 0.18388753 -0.42493486 -0.24514917 -0.07664183 0.07716339 0.00946011 0.0006948766 0.00020767613 0.0019333704 0.0001042972 3.746548e-05 1.6206242e-07 5.501032e-06 2.8868982e-07 1.4640156e-07
25.5 3.448067 -3.1773505 7.406377 10.530334 -0.4519041 0.25005034 -0.43274164 -0.268761 -0.07828952 0.07865643 3.5490584 -3.1528723 7.392396 10.574211 -0.44213945 0.24339293 -0.43210992 -0.27159342 -0.0776678 0.07818389 0.01019928 0.00059918215 0.0001954646 0.0019251602 9.534822e-05 4.4321063e-05 3.9906993e-07 8.022562e-06 3.8653718e-07 2.2329233e-07
25.799999999999983 3.30796 -3.0931895 7.3408976 10.48808 -0.48214206 0.31102267 -0.44031873 -0.29463565 -0.07934902 0.07971594 3.412115 -3.0710986 7.3270073 10.531617 -0.47267762 0.30327594 -0.439647 -0.2979772 -0.07884723 0.07935768 0.010848277 0.00048800837 0.00019293951 0.0018954825 8.9575675e-05 6.0011767e-05 4.5124045e-07 1.1165994e-05 2.5179236e-07 1.2834573e-07
26.099999999999966 3.158711 -2.9905844 7.2742662 10.441951 -0.5128512 0.3730123 -0.44809574 -0.32041797 -0.08090132 0.08126826 3.2658668 -2.971277 7.260398 10.485085 -0.50367045 0.36409044 -0.44734156 -0.32418317 -0.080194235 0.08069998 0.011482365 0.00037277472 0.00019233063 0.0018605192 8.4285704e-05 7.959962e-05 5.6878383e-07 1.4176698e-05 4.999656e-07 3.2294002e-07
26.399999999999977 3.0001533 -2.8692138 7.206452 10.391963 -0.54419965 0.43612444 -0.45609888 -0.34608933 -0.08229605 0.082663015 3.1101851 -2.8530304 7.192589 10.434652 -0.5354197 0.42608607 -0.45520633 -0.35020664 -0.0817458 0.08224887 0.012107006 0.00026190167 0.00019218518 0.0018223784 7.7087396e-05 0.000100768986 7.9664505e-07 1.6952243e-05 3.0277258e-07 1.7151855e-07
26.69999999999999 2.832066 -2.7287233 7.137418 10.338134 -0.5763818 0.50047934 -0.46435583 -0.37162957 -0.08433462 0.08470163 2.9448528 -2.7159479 7.1235666 10.380339 -0.5681495 0.4893723 -0.4632405 -0.37605762 -0.08354586 0.084049 0.012720856 0.00016321139 0.0001918548 0.00178125 6.777069e-05 0.00012336606 1.2439434e-06 1.9607705e-05 6.221356e-07 4.259209e-07
27.0 2.6541607 -2.5687175 7.067124 10.280486 -0.60965425 0.56622607 -0.47289255 -0.39700583 -0.08634029 0.086707346 2.7699597 -2.5593364 7.0536404 10.322319 -0.60211945 0.5541741 -0.47127566 -0.4018181 -0.085658655 0.08616616 0.013409397 8.8004206e-05 0.00018180543 0.0017499935 5.6773242e-05 0.00014524926 2.61435e-06 2.3157947e-05 4.6463134e-07 2.9288427e-07
27.299999999999983 2.4660628 -2.3887532 6.995527 10.219048 -0.6443323 0.63353634 -0.4817352 -0.42217878 -0.08903917 0.089406304 2.5847802 -2.3829129 6.9825706 10.260481 -0.63767475 0.62047714 -0.4792482 -0.42744496 -0.08815321 0.088670045 0.014093828 3.410912e-05 0.00016786162 0.0017167212 4.432285e-05 0.00017054267 6.185188e-06 2.7732753e-05 7.8491803e-07 5.420772e-07
27.599999999999966 2.267286 -2.188329 6.922579 10.153852 -0.68084496 0.70262414 -0.49090615 -0.4470912 -0.09194365 0.09231088 2.3876348 -2.1870477 6.9094887 10.194377 -0.67490304 0.68828994 -0.48784605 -0.45262328 -0.09109768 0.091618285 0.014483808 1.6416309e-06 0.0001713516 0.0016422337 3.53065e-05 0.00020546935 9.3642275e-06 3.0603973e-05 7.156631e-07 4.796927e-07
27.899999999999977 2.0571952 -1.9668741 6.848229 10.084946 -0.71976197 0.7737416 -0.50042397 -0.4716698 -0.09572872 0.096096106 2.1788974 -1.970731 6.8350487 10.124489 -0.7143934 0.75785357 -0.497085 -0.47751424 -0.09463596 0.09515375 0.014811425 1.4875657e-05 0.00017371915 0.0015636608 2.8821762e-05 0.00025242966 1.11486725e-05 3.4157525e-05 1.194112e-06 8.880365e-07
28.19999999999999 1.8349459 -1.723733 6.772425 10.012384 -0.76189893 0.84719944 -0.5102969 -0.4958108 -0.10012023 0.100487836 1.9584622 -1.7326329 6.7598643 10.051284 -0.7578025 0.83056563 -0.5063514 -0.5022715 -0.09897515 0.09949064 0.015256282 7.92087e-05 0.00015777482 0.001513165 1.678089e-05 0.0002766836 1.5566733e-05 4.1740215e-05 1.3112076e-06 9.943942e-07
28.5 1.599395 -1.4581504 6.695114 9.936246 -0.80844027 0.9233511 -0.5205174 -0.5193732 -0.105879754 0.10624772 1.7238832 -1.4730113 6.6827884 9.974115 -0.8045887 0.9042178 -0.5161842 -0.5267062 -0.104315996 0.10482331 0.0154972905 0.00022084541 0.00015192445 0.0014340956 1.4834765e-05 0.0003660843 1.8776605e-05 5.3773478e-05 2.445338e-06 2.0289424e-06
28.799999999999983 1.3489442 -1.1692642 6.6162467 9.856631 -0.86123276 1.0025569 -0.53104556 -0.54215074 -0.11317723 0.1135458 1.4747348 -1.1903777 6.604501 9.893422 -0.85741603 0.9810459 -0.5262294 -0.55018 -0.11131121 0.11180511 0.015823275 0.00044578052 0.00013796687 0.0013535665 1.4567381e-05 0.0004627239 2.3195536e-05 6.446937e-05 3.4820316e-06 3.0299898e-06
29.099999999999966 1.0812651 -0.8561442 6.5357847 9.773683 -0.92329437 1.0849097 -0.5417804 -0.5638328 -0.12337737 0.12374709 1.209174 -0.8837037 6.525601 9.809851 -0.9185895 1.06163 -0.535777 -0.57288206 -0.12065901 0.12113621 0.016360698 0.0007595271 0.00010371001 0.0013081314 2.2136015e-05 0.0005419429 3.6041285e-05 8.1888684e-05 7.389477e-06 6.8166796e-06
29.399999999999977 0.79279846 -0.51806724 6.453715 9.687603 -0.9998165 1.1689365 -0.5524849 -0.58389807 -0.13837804 0.13875027 0.92295706 -0.55316806 6.444689 9.722609 -0.9930413 1.1420051 -0.545796 -0.59395677 -0.13402909 0.13451552 0.016941262 0.0012320674 8.146959e-05 0.0012253899 4.590334e-05 0.0007253006 4.4742086e-05 0.000101177466 1.8913353e-05 1.7933075e-05
29.69999999999999 0.47829646 -0.15624586 6.3700852 9.59871 -1.0968635 1.2432061 -0.5625751 -0.6013317 -0.16462491 0.16500479 0.61169034 -0.19938993 6.362462 9.631983 -1.0875382 1.216001 -0.5551794 -0.6136924 -0.15574525 0.15626459 0.017793927 0.0018614114 5.8113113e-05 0.0011070755 8.696059e-05 0.000740118 5.4696153e-05 0.00015278671 7.884839e-05 7.639112e-05
30.0 0.13840838 0.21759726 6.2850385 9.507465 -1.1690571 1.2490814 -0.5713825 -0.61526513 -0.19278976 0.19317846 0.27663645 0.16971254 6.280134 9.53931 -1.1602507 1.24442 -0.5656096 -0.6296975 -0.19558579 0.19614321 0.019107 0.0022929462 2.4051866e-05 0.0010141099 7.7553865e-05 2.172792e-05 3.332693e-05 0.00020829332 7.817751e-06 8.789742e-06
30.299999999999983 -0.20951405 0.57933146 6.1986065 9.41413 -1.1504258 1.1624801 -0.58104265 -0.62921095 -0.15749502 0.15789756 -0.07327801 0.5321537 6.1924725 9.4426365 -1.1589687 1.1856006 -0.56951725 -0.6424661 -0.1676212 0.16818699 0.018560259 0.0022257385 3.7626363e-05 0.00081260793 7.298106e-05 0.00053455855 0.00013283467 0.00017569977 0.00010253939 0.00010587238
30.599999999999966 -0.5448598 0.9151308 6.1104755 9.318462 -1.0852128 1.0761819 -0.5940379 -0.6463591 -0.12897867 0.12939022 -0.4104035 0.87427676 6.1065054 9.345465 -1.100761 1.0942996 -0.58211195 -0.65885437 -0.13464215 0.13521647 0.018078506 0.0016690523 1.576206e-05 0.0007291261 0.00024174743 0.00032824982 0.00014222795 0.00015613201 3.2075055e-05 3.3945187e-05
30.899999999999977 -0.8599331 1.2283971 6.0201974 9.220088 -1.0152754 1.0122604 -0.6096725 -0.66529673 -0.116507314 0.1169206 -0.72941387 1.1925355 6.0179815 9.245449 -1.0336405 1.0285343 -0.5983628 -0.6776775 -0.11853043 0.11911758 0.017035265 0.0012860552 4.9100454e-06 0.0006431834 0.00033727853 0.0002648384 0.00012790893 0.00015328369 4.092997e-06 4.826732e-06
31.19999999999999 -1.154231 1.5246342 5.927414 9.118806 -0.9467105 0.9626539 -0.6274363 -0.68512684 -0.10227396 0.102689505 -1.028573 1.4929765 5.926676 9.142523 -0.96603787 0.9747104 -0.616063 -0.69691133 -0.10507347 0.10567334 0.015789911 0.0010022097 5.4485645e-07 0.0005624926 0.00037354618 0.00014535991 0.00012935154 0.0001388743 7.8372195e-06 8.903291e-06
31.5 -1.4282888 1.8074384 5.8318233 9.014515 -0.880342 0.92270684 -0.64710844 -0.7054293 -0.09609409 0.09651005 -1.3058925 1.7800381 5.8340697 9.037027 -0.9004562 0.93565553 -0.6349447 -0.7172197 -0.09773475 0.098351225 0.014980867 0.000750774 5.046222e-06 0.0005068098 0.00040458038 0.00016766862 0.00014795702 0.00013901341 2.6917737e-06 3.3899164e-06
31.799999999999983 -1.6827136 2.0792365 5.733153 8.907166 -0.8158233 0.88928056 -0.66849846 -0.7258851 -0.08659455 0.087011516 -1.5654311 2.0552862 5.7373877 8.928164 -0.83701015 0.89936155 -0.6559081 -0.7373986 -0.08787911 0.08848022 0.013755187 0.0005736187 1.7933453e-05 0.00044091605 0.0004488817 0.00010162642 0.00015851688 0.0001325614 1.6500805e-06 2.157089e-06
32.099999999999966 -1.918015 2.341729 5.631151 8.79675 -0.7528524 0.8606696 -0.6915223 -0.7463211 -0.08264415 0.083061285 -1.803906 2.3219604 5.6393747 8.816932 -0.7748618 0.872507 -0.6787691 -0.7574326 -0.08363846 0.08425576 0.013020873 0.00039079267 6.7626504e-05 0.00040729923 0.0004844151 0.00014012317 0.00016264382 0.00012346539 9.886519e-07 1.4267755e-06
32.39999999999998 -2.134598 2.5961545 5.525582 8.683284 -0.6910351 0.8354997 -0.7160691 -0.7665632 -0.07555489 0.075972594 -2.0263963 2.579241 5.5354986 8.701974 -0.71218526 0.8447264 -0.7035762 -0.77709305 -0.076788455 0.07738866 0.011707617 0.0002860636 9.834257e-05 0.00034932018 0.00044732977 8.513162e-05 0.00015607243 0.00011087828 1.5216773e-06 2.0052396e-06
32.69999999999999 -2.3327723 2.8434265 5.416219 8.566803 -0.6301259 0.81298107 -0.7420992 -0.78651416 -0.07262265 0.07304045 -2.2286966 2.8297334 5.429221 8.584633 -0.6507386 0.8223895 -0.73026896 -0.7962979 -0.07258086 0.073175415 0.010831745 0.00018750083 0.00016904989 0.00031790516 0.00042488409 8.851826e-05 0.0001399553 9.572166e-05 1.7464297e-09 1.8216163e-08
33.0 -2.5127711 3.0842302 5.3028464 8.44736 -0.56986606 0.792377 -0.7695392 -0.8060594 -0.06700227 0.06742041 -2.4129393 3.0736837 5.318612 8.464355 -0.59032154 0.8007704 -0.75817215 -0.81520724 -0.06797701 0.0685644 0.009966392 0.00011122752 0.00024855626 0.00028884463 0.00041842664 7.044928e-05 0.0001292092 8.3682666e-05 9.5012695e-07 1.3087176e-06
33.29999999999998 -2.6747642 3.3190746 5.185253 8.325021 -0.51008815 0.773253 -0.7983727 -0.8251321 -0.06459534 0.06501355 -2.5779426 3.311987 5.2046065 8.341844 -0.53042006 0.78082997 -0.7878133 -0.8332584 -0.06446321 0.065046795 0.009374412 5.0235598e-05 0.0003745537 0.0002830071 0.00041338694 5.7410056e-05 0.00011150051 6.603705e-05 1.7457966e-08 1.1051962e-09
33.599999999999966 -2.8188708 3.5483363 5.063234 8.1998625 -0.45062312 0.75515753 -0.82855153 -0.8436462 -0.05994429 0.06036274 -2.7260733 3.5437837 5.0850024 8.216251 -0.47054937 0.7605952 -0.81839573 -0.8507147 -0.060600758 0.061177343 0.008611379 2.0726193e-05 0.00047387063 0.00026859582 0.00039705544 2.9568278e-05 0.00010314021 4.996306e-05 4.3094883e-07 6.6357603e-07
33.89999999999998 -2.945167 3.7722828 4.9365864 8.071973 -0.39135158 0.73781884 -0.8600765 -0.8615471 -0.057842355 0.058260854 -2.8565912 3.7694135 4.96042 8.088003 -0.41058362 0.7417385 -0.85008764 -0.8673805 -0.05752866 0.058096968 0.007845679 8.233271e-06 0.00056804775 0.0002569709 0.00036987115 1.5363743e-05 9.977701e-05 3.402841e-05 9.840488e-08 2.685885e-08
34.19999999999999 -3.0536933 3.9910953 4.805112 7.94145 -0.33215627 0.720931 -0.89292055 -0.87876153 -0.05398456 0.054403223 -2.9693947 3.9893486 4.8307896 7.957125 -0.3507275 0.723952 -0.8827071 -0.8835559 -0.054534715 0.055097386 0.0071062557 3.050802e-06 0.0006593433 0.00024570775 0.0003448905 9.126452e-06 0.00010431425 2.298588e-05 3.026701e-07 4.8186246e-07
34.5 -3.1444583 4.2048798 4.6686106 7.8084 -0.27294385 0.7042989 -0.92709726 -0.89523476 -0.051775303 0.05219402 -3.0640717 4.20411 4.696328 7.8238783 -0.29109317 0.7069145 -0.9163765 -0.8991122 -0.051677547 0.052239828 0.0064620115 5.923075e-07 0.0007682648 0.00023957263 0.00032939768 6.841212e-06 0.00011493533 1.5034703e-05 9.556107e-09 2.0982052e-09
34.79999999999998 -3.2174437 4.4136796 4.526883 7.6729403 -0.21362568 0.6877004 -0.9626019 -0.91089684 -0.048399586 0.04881843 -3.1404798 4.413869 4.557031 7.688494 -0.23140903 0.6896521 -0.9514064 -0.9136398 -0.04905297 0.049619433 0.005923442 3.5836138e-08 0.00090890366 0.0002419254 0.00031624731 3.8091114e-06 0.00012533879 7.5237535e-06 4.2690854e-07 6.416022e-07
35.099999999999966 -3.272606 4.617481 4.3797283 7.535197 -0.15412176 0.6709781 -0.9994618 -0.92568463 -0.04637189 0.04679078 -3.1988645 4.6184363 4.4124565 7.5509453 -0.17197427 0.67171115 -0.987684 -0.92733765 -0.046159945 0.04673867 0.0054377993 9.1222523e-07 0.0010711348 0.00024801528 0.0003187123 5.3731526e-07 0.000138717 2.7324606e-06 4.4919812e-08 2.7153855e-09
35.39999999999998 -3.3098776 4.8162203 4.226942 7.3953066 -0.09435716 0.65394604 -1.0376891 -0.9395187 -0.04309612 0.04351513 -3.2394297 4.8175087 4.2623463 7.411472 -0.11195517 0.6528323 -1.025394 -0.9397658 -0.043506894 0.044097066 0.0049629095 1.6600106e-06 0.0012534577 0.00026131552 0.00030969 1.2403561e-06 0.00015117014 6.106872e-08 1.6873435e-07 3.386484e-07
35.69999999999999 -3.3291698 5.009782 4.0683155 7.2534184 -0.03425647 0.6364655 -1.0773296 -0.9523198 -0.041145187 0.041564237 -3.2638638 5.0099177 4.1049657 7.269533 -0.051531687 0.6340548 -1.0645187 -0.95164037 -0.041115094 0.041719463 0.004264867 1.8468427e-08 0.0013432357 0.00025968393 0.00029843315 5.811522e-06 0.00016412033 4.6162967e-07 9.0558233e-10 2.4094923e-08
36.0 -3.3303707 5.1980057 3.9036348 7.1096954 0.026250033 0.6183603 -1.1184125 -0.9639873 -0.038055625 0.038474783 -3.2703717 5.196615 3.9413986 7.1258106 0.008796975 0.6156248 -1.1047378 -0.96288323 -0.038728867 0.03934676 0.0035998786 1.933371e-06 0.0014261071 0.0002596993 0.00030460922 7.482936e-06 0.00018699841 1.2189415e-06 4.5325467e-07 7.6034036e-07
36.29999999999998 -3.3133473 5.3806825 3.732679 6.964316 0.08723861 0.59948415 -1.1609998 -0.97441137 -0.035994887 0.036414094 -3.2575386 5.37839 3.7725682 6.9809027 0.069303334 0.596952 -1.1462563 -0.97306705 -0.036147013 0.03677213 0.0031146202 5.2561663e-06 0.0015911591 0.0002751213 0.00032167413 6.411655e-06 0.00021736923 1.8072047e-06 2.3142306e-08 1.2818829e-07
36.599999999999966 -3.2779448 5.5575523 3.5552185 6.817476 0.14877908 0.57965034 -1.2051392 -0.9834546 -0.032974117 0.033393424 -3.2258403 5.554812 3.5978913 6.8347692 0.13054731 0.57755655 -1.1894989 -0.9819839 -0.03346615 0.034097567 0.002714876 7.5096996e-06 0.001820974 0.0002990635 0.00033239723 4.3839646e-06 0.0002446177 2.1629144e-06 2.420961e-07 4.9581763e-07
36.89999999999998 -3.2239852 5.728302 3.371015 6.669395 0.21095063 0.5586804 -1.2509077 -0.99095654 -0.030731458 0.03115082 -3.1753259 5.725418 3.4168863 6.6875176 0.19281703 0.556962 -1.2347335 -0.98927915 -0.03081274 0.031448487 0.0023677298 8.316943e-06 0.0021041723 0.00032843128 0.0003288273 2.952905e-06 0.00026160467 2.8136503e-06 6.6067813e-09 8.8605915e-08
37.19999999999999 -3.1512692 5.892556 3.1798193 6.5203195 0.27382383 0.5363472 -1.2983686 -0.9967169 -0.027670316 0.028089784 -3.1067905 5.889209 3.2282674 6.539038 0.25576696 0.53487355 -1.2817192 -0.9950564 -0.028182633 0.028826805 0.0019783508 1.1205066e-05 0.002347217 0.00035039044 0.00032605053 2.1716892e-06 0.00027720138 2.757346e-06 2.6246852e-07 5.431996e-07
37.5 -3.0595741 6.049869 2.9813712 6.3705287 0.3374767 0.51240605 -1.3476075 -1.0004915 -0.025170762 0.025590297 -3.019483 6.045946 3.0322313 6.3897386 0.31931856 0.51121604 -1.3305159 -0.9990941 -0.025431253 0.026083486 0.0016072913 1.5389453e-05 0.0025867566 0.0003690188 0.00032971796 1.416116e-06 0.00029212388 1.9526465e-06 6.7855524e-08 2.4323572e-07
37.79999999999998 -2.9486568 6.199712 2.7753987 6.220344 0.40197098 0.48654503 -1.3986905 -1.0019734 -0.021945965 0.022365617 -2.913319 6.1950755 2.8284516 6.2398634 0.38326707 0.48589635 -1.3810043 -1.0011821 -0.022620173 0.023279997 0.0012487521 2.1495163e-05 0.0028146105 0.0003810042 0.00034983616 4.207823e-07 0.00031279915 6.261735e-07 4.5455727e-07 8.360907e-07
38.099999999999966 -2.8182569 6.341453 2.5616202 6.0701375 0.46736312 0.458397 -1.4516892 -1.0007769 -0.019094398 0.01951414 -2.7880661 6.3360786 2.616739 6.0898066 0.44808045 0.45794135 -1.4333047 -1.000404 -0.019578265 0.020239418 0.00091147877 2.8884515e-05 0.003038082 0.00038687178 0.0003718213 2.0761483e-07 0.00033799262 1.3904446e-07 2.3412706e-07 5.260291e-07
38.39999999999998 -2.668102 6.474336 2.3397462 5.9203486 0.5336684 0.42748958 -1.506632 -0.9964117 -0.015582998 0.016002879 -2.642613 6.468625 2.3975482 5.940329 0.5138129 0.42734456 -1.4872861 -0.9963598 -0.016350342 0.017005978 0.00064969383 3.261642e-05 0.003341067 0.00039921762 0.00039424084 2.103025e-08 0.00037426307 2.689049e-09 5.888163e-07 1.0062088e-06
38.69999999999999 -2.4979239 6.597445 2.1094859 5.7714987 0.6008531 0.39323467 -1.5635047 -0.9882496 -0.012271023 0.012691024 -2.4771686 6.591506 2.1703572 5.7916956 0.5809196 0.3936411 -1.5433658 -0.98853135 -0.012896668 0.013545919 0.0004307821 3.52718e-05 0.0037053227 0.00040791536 0.00039734293 1.6519678e-07 0.00040557366 7.938371e-08 3.9143143e-07 7.3084624e-07
39.0 -2.307481 6.7096605 1.8705602 5.624219 0.668765 0.3548701 -1.6221718 -0.9754858 -0.008332991 0.008753165 -2.292229 6.7031612 1.934102 5.644223 0.6482055 0.3562197 -1.6008643 -0.9763471 -0.009258397 0.009900529 0.00023262696 4.2240776e-05 0.0040375716 0.00040017092 0.00042269262 1.8214153e-06 0.0004540082 7.418155e-07 8.5637606e-07 1.3164448e-06
39.29999999999998 -2.0966063 6.809605 1.6227236 5.4792757 0.7370682 0.31142595 -1.6823157 -0.95708805 -0.0044636624 0.004884002 -2.0867043 6.8033094 1.689421 5.4992037 0.7161349 0.31437194 -1.6599904 -0.9591725 -0.0053327084 0.005968984 9.804961e-05 3.96356e-05 0.0044485535 0.00039712433 0.00043820182 8.678853e-06 0.000498418 4.3448654e-06 7.552409e-07 1.1771868e-06
39.599999999999966 -1.8652846 6.8955693 1.3658053 5.337612 0.8050758 0.26167083 -1.7432616 -0.9317617 -3.4704997e-05 0.00045526275 -1.8608143 6.8902187 1.4359213 5.3574786 0.78464353 0.26575077 -1.720194 -0.9347969 -0.0010734983 0.0017103925 1.9982948e-05 2.862881e-05 0.0049162596 0.0003946765 0.00041747862 1.6645894e-05 0.0005321139 9.212727e-06 1.0790914e-06 1.5753509e-06
39.89999999999998 -1.6137935 6.965437 1.0997789 5.200384 0.871531 0.2041136 -1.8037579 -0.89794475 0.0043405076 -0.003919737 -1.6138577 6.961917 1.1739701 5.220381 0.8511766 0.20960934 -1.7795696 -0.90206647 0.0033205077 -0.0026862845 4.1285517e-09 1.2390484e-05 0.005504336 0.00039986573 0.0004143012 3.020318e-05 0.0005850729 1.6988583e-05 1.0403996e-06 1.521405e-06
40.19999999999999 -1.342929 7.0166225 0.8248773 5.0689917 0.9342326 0.13712113 -1.8615953 -0.85395473 0.008964032 -0.008543024 -1.346719 7.0159082 0.90388966 5.089063 0.9139621 0.14495279 -1.8366609 -0.86016774 0.007728599 -0.0071015693 1.4364259e-05 5.1022744e-07 0.006242949 0.00040286538 0.00041089184 6.133494e-05 0.0006217249 3.8601484e-05 1.5262945e-06 2.0777911e-06
40.5 -1.0543462 7.0460906 0.54176617 4.945063 0.9896523 0.05933274 -1.9132208 -0.7984238 0.013105935 -0.012684737 -1.0637326 7.0477676 0.62443185 4.9641743 0.96944594 0.06946415 -1.8886193 -0.806355 0.011925332 -0.011303507 8.810488e-05 2.8124507e-06 0.006833615 0.0003652363 0.00040829586 0.00010264542 0.0006052318 6.2903506e-05 1.3938238e-06 1.9077977e-06
40.79999999999998 -0.7509766 7.050575 0.25175357 4.830337 1.0328119 -0.029435575 -1.9536134 -0.7312603 0.016475037 -0.016053712 -0.7646308 7.055853 0.33870554 4.8484592 1.0142158 -0.016048536 -1.9305634 -0.7419721 0.015376221 -0.0147507675 0.00018643643 2.785845e-05 0.007560645 0.000328414 0.0003458132 0.00017921282 0.0005313002 0.00011474243 1.2073951e-06 1.6976644e-06
41.099999999999966 -0.43732545 7.0271125 -0.043058135 4.726375 1.0581961 -0.12698272 -1.9772094 -0.6548988 0.018007917 -0.017586567 -0.45756054 7.035799 0.045730352 4.7423563 1.0430237 -0.11046974 -1.9579526 -0.66789925 0.017289706 -0.016660467 0.00040945894 7.5456024e-05 0.007883395 0.00025539866 0.00023020057 0.00027267836 0.00037082552 0.00016901115 5.158281e-07 8.5766067e-07
41.39999999999998 -0.119290516 6.973823 -0.33986452 4.634151 1.0620368 -0.22827704 -1.9802092 -0.5747552 0.017424162 -0.017002808 -0.13999343 6.9884453 -0.24691033 4.648985 1.051852 -0.21022627 -1.965145 -0.5898884 0.017153017 -0.01655154 0.00042861063 0.00021380906 0.008640481 0.00022004539 0.000103729435 0.00032583048 0.00022693131 0.0002290138 7.351975e-08 2.0364338e-07
41.69999999999999 0.19669452 6.8905225 -0.6355919 4.5537295 1.0445302 -0.32706106 -1.9628229 -0.49753094 0.014562586 -0.0141411405 0.17296201 6.9095955 -0.5410783 4.5662866 1.0379193 -0.3080809 -1.9506044 -0.5123337 0.0146004595 -0.014012042 0.00056323217 0.0003637797 0.00893282 0.000157679 4.3703607e-05 0.00036024593 0.00014929114 0.00021912152 1.4343765e-09 1.6666313e-08
42.0 0.5048127 6.778686 -0.927481 4.4842825 1.0095911 -0.41851708 -1.9290309 -0.42842436 0.0103200665 -0.00989842 0.48100483 6.803257 -0.83064795 4.49523 1.0065186 -0.40013468 -1.920269 -0.44241628 0.010724217 -0.010127503 0.0005668153 0.0006037312 0.0093766395 0.00011985223 9.440258e-06 0.00033791264 7.677059e-05 0.00019577389 1.633374e-07 5.247902e-08
42.29999999999998 0.80062366 6.640823 -1.213473 4.4244204 0.962482 -0.5005709 -1.8841952 -0.3697412 0.0051184283 -0.004696482 0.77684975 6.6710806 -1.1151602 4.433877 0.96204996 -0.48141992 -1.8775944 -0.38283184 0.0057229474 -0.0051394887 0.0005651987 0.0009155285 0.009665394 8.942794e-05 1.866365e-07 0.00036675975 4.3571312e-05 0.00017136487 3.654434e-07 1.9625509e-07
42.599999999999966 1.0811625 6.479741 -1.4922627 4.3725777 0.9077765 -0.5733051 -1.8330016 -0.32149315 -0.00014691158 0.00056916586 1.058079 6.515894 -1.3927686 4.3806777 0.9084035 -0.5544067 -1.8276837 -0.33289328 0.00049029663 8.5152686e-05 0.0005328456 0.0013070278 0.009899076 6.561053e-05 3.9318024e-07 0.0003571483 2.8280341e-05 0.00012996304 4.0603433e-07 2.3426875e-07
42.89999999999998 1.3446294 6.2980695 -1.7631444 4.3272743 0.84867007 -0.6378391 -1.7787544 -0.2825545 -0.0054734643 0.0058960337 1.3230693 6.3398504 -1.6620901 4.33449 0.8505124 -0.61982 -1.774535 -0.2922883 -0.004751656 0.0053348057 0.00046483675 0.0017456476 0.010211973 5.206344e-05 3.3941428e-06 0.00032468725 1.7803444e-05 9.4746785e-05 5.210069e-07 3.149769e-07
43.19999999999999 1.5900022 6.0980625 -2.0258167 4.28722 0.7871483 -0.69554234 -1.7235414 -0.2515004 -0.010459554 0.010882401 1.5684552 6.144677 -1.924536 4.292951 0.78935266 -0.67848736 -1.7199378 -0.26072985 -0.009779483 0.010365177 0.0004642715 0.0021729253 0.010257778 3.2845575e-05 4.859197e-06 0.00029087218 1.2985772e-05 8.518277e-05 4.6249698e-07 2.6752062e-07
43.5 1.8167262 5.8815794 -2.2802267 4.2513337 0.7243452 -0.7476772 -1.6685926 -0.22698471 -0.015366074 0.015789187 1.7961415 5.933099 -2.1781647 4.25591 0.7276075 -0.7311381 -1.6654133 -0.23590726 -0.014576938 0.015166443 0.00042372997 0.002654248 0.010416649 2.0941663e-05 1.064248e-05 0.00027354172 1.0108023e-05 7.961185e-05 6.227352e-07 3.8780976e-07
43.79999999999998 2.024508 5.6501346 -2.5264666 4.2187195 0.6608666 -0.7952905 -1.6146076 -0.2078722 -0.019715708 0.020139031 2.0052688 5.706366 -2.423701 4.2222247 0.6651387 -0.7791893 -1.6115829 -0.21622023 -0.019101491 0.019697128 0.00037014633 0.0031619815 0.01056076 1.2286637e-05 1.8250867e-05 0.00025924997 9.148794e-06 6.968965e-05 3.7726198e-07 1.9527847e-07
44.099999999999966 2.213186 5.40496 -2.7647088 4.188636 0.5969873 -0.8392052 -1.5619535 -0.19324149 -0.024170404 0.024593947 2.195696 5.4658394 -2.6612813 4.1912155 0.60193074 -0.8235296 -1.5590082 -0.200719 -0.023385856 0.023990085 0.00030589695 0.0037062806 0.010697229 6.6547955e-06 2.4437504e-05 0.00024572457 8.674815e-06 5.591311e-05 6.1551555e-07 3.6464945e-07
44.39999999999998 2.3826537 5.1470704 -2.9951668 4.1604652 0.53279644 -0.88005954 -1.5108188 -0.1823638 -0.028121764 0.028545482 2.3672132 5.212635 -2.8911035 4.162236 0.5381111 -0.8645057 -1.5079733 -0.18903495 -0.027453855 0.028067995 0.00023840793 0.004298721 0.010829165 3.136346e-06 2.8245486e-05 0.00024192169 8.097017e-06 4.450438e-05 4.4610263e-07 2.2799405e-07
44.69999999999999 2.532812 4.877311 -3.2180736 4.1336884 0.46826044 -0.91833264 -1.4612728 -0.17466067 -0.032176226 0.032600127 2.519183 4.947181 -3.113682 4.134597 0.47394857 -0.9033796 -1.4586391 -0.18044049 -0.03138064 0.03200143 0.00018575504 0.004881816 0.010897601 8.2514475e-07 3.2354834e-05 0.00022359272 6.9363273e-06 3.3406293e-05 6.329601e-07 3.5844033e-07
45.0 2.663543 4.5964036 -3.4336689 4.1078634 0.4032783 -0.9543866 -1.4133316 -0.16967495 -0.03585996 0.03628401 2.6522093 4.670444 -3.3287013 4.108139 0.40961334 -0.94014275 -1.4112021 -0.17464821 -0.03517606 0.035792865 0.00012845284 0.0054819826 0.011018196 7.596191e-08 4.0132858e-05 0.00020288701 4.5350034e-06 2.4733341e-05 4.6771916e-07 2.412244e-07
45.29999999999998 2.7746894 4.3049736 -3.6421916 4.0826097 0.3376984 -0.9884794 -1.3669715 -0.1670413 -0.03965565 0.040079862 2.7661798 4.383195 -3.5364 4.0825434 0.3445622 -0.97470766 -1.3651625 -0.17138267 -0.038839128 0.039445914 7.24139e-05 0.006118575 0.011191856 4.393087e-09 4.7111786e-05 0.00018966007 3.2724845e-06 1.884744e-05 6.6670543e-07 4.018895e-07
45.599999999999966 2.8660448 4.003583 -3.8438764 4.0575967 0.27133766 -1.0207919 -1.3221577 -0.16646658 -0.04319493 0.043619283 2.8611462 4.0862894 -3.7368538 4.0574374 0.27882352 -1.0075556 -1.3206415 -0.17025577 -0.042429034 0.043026857 2.3995774e-05 0.006840357 0.01145382 2.5364898e-08 5.60382e-05 0.00017519922 2.298932e-06 1.4357935e-05 5.8659873e-07 3.5096792e-07
45.89999999999998 2.9373431 3.6927497 -4.0389514 4.032533 0.20398378 -1.0514293 -1.2788455 -0.16771281 -0.04671471 0.047139198 2.9357364 3.779448 -3.9312522 4.0321484 0.21225703 -1.0392566 -1.2776273 -0.1708397 -0.046006758 0.046604782 2.5814938e-06 0.007516594 0.011599109 1.4807688e-07 6.844656e-05 0.0001481746 1.4840106e-06 9.777437e-06 5.011938e-07 2.8559964e-07
46.19999999999999 2.9882505 3.372971 -4.227639 4.0071607 0.13539952 -1.080429 -1.2369905 -0.17058522 -0.050346334 0.05077097 2.989772 3.4630904 -4.1195107 4.006631 0.14448103 -1.068949 -1.2358803 -0.17286897 -0.049544528 0.050147757 2.3152281e-06 0.0081215 0.011691783 2.806521e-07 8.2473874e-05 0.0001317898 1.2325354e-06 5.215523e-06 6.428919e-07 3.883923e-07
46.5 3.0183587 3.0447426 -4.410155 3.9812477 0.06532116 -1.1077611 -1.1965529 -0.17492238 -0.053907078 0.054331854 3.0235982 3.1384683 -4.3010263 3.9809172 0.07496539 -1.0964224 -1.1949322 -0.17653525 -0.05311583 0.053727023 2.745222e-05 0.008784504 0.011909024 1.0919598e-07 9.3011084e-05 0.00012856636 2.6265075e-06 2.6013556e-06 6.260733e-07 3.6582014e-07
46.79999999999998 3.0271754 2.7085812 -4.5867085 3.9545844 -0.0065422463 -1.1333145 -1.1574953 -0.18058926 -0.057734888 0.058159824 3.0371408 2.8063886 -4.4761543 3.954721 0.0034846961 -1.1224715 -1.1556327 -0.18158758 -0.05660177 0.05722396 9.930959e-05 0.009566289 0.012222235 1.8663343e-08 0.00010053958 0.000117571486 3.4690029e-06 9.966392e-07 1.283956e-06 8.758409e-07
47.099999999999966 3.0141172 2.3650503 -4.757505 3.92698 -0.08051279 -1.1568907 -1.1197913 -0.18747045 -0.061284732 0.06170981 3.0277712 2.4659703 -4.6463966 3.927262 -0.06971601 -1.1464305 -1.1187627 -0.18795237 -0.06035012 0.060984932 0.00018643154 0.010184838 0.012345055 7.955174e-08 0.000116570576 0.000109416986 1.0578899e-06 2.322454e-07 8.7349963e-07 5.2544834e-07
47.39999999999998 2.9784997 2.0147924 -4.9227457 3.8982596 -0.15693724 -1.178163 -1.0834137 -0.1954674 -0.06523952 0.065664776 2.9962144 2.1188726 -4.81118 3.8988104 -0.14493074 -1.1680111 -1.0830065 -0.19564295 -0.06403919 0.06467568 0.00031381196 0.010832688 0.012446881 3.0332217e-07 0.00014415619 0.000103062746 1.6582726e-07 3.0818008e-08 1.440782e-06 9.783076e-07
47.69999999999999 2.919531 1.6585695 -5.082628 3.8682625 -0.23618689 -1.1966563 -1.0483482 -0.20449242 -0.06902888 0.06945428 2.9407775 1.7649313 -4.9712877 3.8688376 -0.22275166 -1.1876823 -1.0483873 -0.20406301 -0.067916036 0.068559006 0.00045141092 0.011312846 0.012396606 3.3070046e-07 0.00018050539 8.0534024e-05 1.5288606e-09 1.8439017e-07 1.2384153e-06 8.015203e-07
48.0 2.8363092 1.2973198 -5.237347 3.8368406 -0.3186264 -1.2116748 -1.0145794 -0.21446861 -0.07319145 0.07361705 2.861294 1.4054483 -5.1265364 3.8374608 -0.30376464 -1.2045649 -1.0149097 -0.21331441 -0.07191379 0.0725568 0.00062424206 0.011691783 0.012279023 3.8455715e-07 0.00022087198 5.05504e-05 1.0911721e-07 1.3321759e-06 1.6324033e-06 1.1241245e-06
48.29999999999998 2.7278285 0.93223196 -5.3870983 3.803856 -0.40457714 -1.2222438 -0.9820992 -0.22532533 -0.077231266 0.07765705 2.7565098 1.0413256 -5.2771473 3.8046124 -0.3887049 -1.2165664 -0.98268557 -0.22307532 -0.07605873 0.07669534 0.0008226157 0.011901415 0.012089226 5.722955e-07 0.000251928 3.2232216e-05 3.438538e-07 5.062571e-06 1.3748386e-06 9.2489284e-07
48.599999999999966 2.593011 0.56484437 -5.5320725 3.7691815 -0.4942069 -1.2270069 -0.9508935 -0.23700047 -0.08155576 0.081981756 2.6281972 0.67568874 -5.4214563 3.7708137 -0.47675186 -1.2240063 -0.95100456 -0.23347677 -0.080225006 0.08085129 0.0012380751 0.012286475 0.012235945 2.6641212e-06 0.00030467848 9.003703e-06 1.23306485e-08 1.2416409e-05 1.7709106e-06 1.2779605e-06
48.89999999999998 2.430775 0.1971699 -5.6724606 3.7326987 -0.5873668 -1.2241563 -0.920944 -0.24943896 -0.08567004 0.08609622 2.4711385 0.30836725 -5.56182 3.7351289 -0.56981087 -1.223791 -0.920421 -0.24555579 -0.08440776 0.08502778 0.0016292161 0.012364851 0.012241326 5.905875e-06 0.00030821146 1.3341287e-07 2.734988e-07 1.5078995e-05 1.5933441e-06 1.1415706e-06
49.19999999999999 2.2401774 -0.16816542 -5.808447 3.6942956 -0.6832828 -1.2114125 -0.8922101 -0.26259986 -0.08974939 0.09017575 2.2867687 -0.056586027 -5.696616 3.6977046 -0.6656424 -1.2124227 -0.8914499 -0.2583866 -0.088502854 0.08911524 0.0021707476 0.01244996 0.012506108 1.1620659e-05 0.00031118412 1.0204626e-06 5.7790044e-07 1.7751423e-05 1.5538477e-06 1.1246776e-06
49.5 2.0206583 -0.5278117 -5.9402094 3.653866 -0.7801794 -1.1862295 -0.8646217 -0.27646193 -0.0931839 0.0936104 2.074687 -0.41627073 -5.8267345 3.658666 -0.7624248 -1.1897609 -0.8632467 -0.27130798 -0.09202255 0.09265483 0.0029191058 0.012441388 0.01287654 2.303849e-05 0.00031522423 1.2471181e-05 1.8906787e-06 2.6563242e-05 1.3487207e-06 9.1310784e-07
49.79999999999998 1.772391 -0.8777038 -6.06791 3.6113036 -0.87493545 -1.1463845 -0.838059 -0.2910379 -0.09584898 0.09627555 1.8356987 -0.7658458 -5.951025 3.618562 -0.85856247 -1.1542032 -0.8352972 -0.28456253 -0.094875164 0.09550591 0.0040078727 0.0125122145 0.013662146 5.268459e-05 0.00026807442 6.113205e-05 7.6274355e-06 4.1930278e-05 9.483122e-07 5.923534e-07
50.099999999999966 1.4966635 -1.2133107 -6.191691 3.566497 -0.9632483 -1.0909952 -0.8123508 -0.30638272 -0.09705548 0.09748207 1.5630562 -1.1054506 -6.075244 3.574507 -0.9497992 -1.1045178 -0.80925834 -0.29953265 -0.09669165 0.09733462 0.004408001 0.0116337985 0.013559897 6.415867e-05 0.00018087916 0.00018286139 9.563357e-06 4.6923375e-05 1.323699e-07 2.1740615e-08
50.39999999999998 1.1960803 -1.5301808 -6.3116636 3.5193236 -1.0406387 -1.0214715 -0.78728396 -0.32259673 -0.09677267 0.09719927 1.2640625 -1.4283032 -6.1962824 3.5277407 -1.0298774 -1.0388005 -0.7846073 -0.31491274 -0.09691277 0.09757146 0.0046215793 0.01037904 0.013312831 7.0848066e-05 0.00011580474 0.00030029347 7.1645395e-06 5.9043738e-05 1.962821e-08 1.385282e-07
50.69999999999999 0.8743797 -1.824622 -6.4279084 3.4696434 -1.1040322 -0.9414707 -0.76264256 -0.339807 -0.0948445 0.09527113 0.9450534 -1.7283757 -6.3121996 3.479364 -1.0971662 -0.96080184 -0.76028514 -0.33163142 -0.09542221 0.09610492 0.0049947724 0.009263362 0.013388533 9.448936e-05 4.7141657e-05 0.00037369365 5.5574446e-06 6.684013e-05 3.337495e-07 6.952008e-07
51.0 0.53586715 -2.094189 -6.540475 3.4172971 -1.1527183 -0.8556422 -0.73824495 -0.35814217 -0.09180063 0.09222737 0.60870254 -2.004072 -6.424203 3.4283469 -1.1491152 -0.87695223 -0.7361062 -0.34918764 -0.09255875 0.09325549 0.0053049936 0.0081210695 0.013519172 0.00012209691 1.2982336e-05 0.00045411743 4.5741826e-06 8.018352e-05 5.747443e-07 1.0570318e-06
51.29999999999998 0.18475233 -2.3377497 -6.6493907 3.3621085 -1.1880472 -0.7680957 -0.71396965 -0.37770718 -0.08789913 0.08832604 0.25863534 -2.254265 -6.532668 3.3745077 -1.1885704 -0.7897876 -0.7122365 -0.36862078 -0.08886567 0.089580014 0.0054586995 0.0069696866 0.0136241615 0.00015374008 2.7374824e-07 0.00047053932 3.0037197e-06 8.256267e-05 9.34188e-07 1.5724594e-06
51.599999999999966 -0.17531356 -2.55521 -6.75467 3.3038871 -1.2123921 -0.68163985 -0.68975127 -0.39857715 -0.08367496 0.084102064 -0.10068411 -2.4782798 -6.6371794 3.3177922 -1.2145171 -0.70298785 -0.6887307 -0.38969183 -0.08458207 0.0852983 0.005569556 0.0059182686 0.013804081 0.00019335037 4.5157303e-06 0.00045573708 1.0415238e-06 7.8948986e-05 8.2284527e-07 1.4309792e-06
51.89999999999998 -0.54140943 -2.7471263 -6.856319 3.2424338 -1.228247 -0.59780174 -0.6655677 -0.42079967 -0.07924919 0.07967651 -0.46639502 -2.676832 -6.7381573 3.2577667 -1.2306585 -0.61925423 -0.6652054 -0.41208443 -0.0801124 0.08081931 0.0056271623 0.0049413 0.013962182 0.00023509897 5.8152586e-06 0.00046020918 1.3124465e-07 7.5955446e-05 7.451304e-07 1.3059915e-06
52.19999999999999 -0.91131186 -2.9143772 -6.954343 3.1775434 -1.2377694 -0.5172046 -0.6414216 -0.44440556 -0.07489403 0.07532156 -0.8360796 -2.8507454 -6.83552 3.1943495 -1.2405683 -0.5388408 -0.641656 -0.43550876 -0.075726345 0.07641805 0.005659894 0.0040490027 0.014118917 0.00028244586 7.833924e-06 0.00046812464 5.492717e-08 7.915301e-05 6.9274296e-07 1.2022838e-06
52.5 -1.2833756 -3.0579476 -7.0487494 3.1090066 -1.2426559 -0.43993115 -0.61732984 -0.46941638 -0.070575945 0.07100369 -1.2082883 -3.001037 -6.929407 3.1273863 -1.246054 -0.46161693 -0.6179119 -0.460179 -0.07145199 0.07212716 0.005638104 0.0032388337 0.014242591 0.00033781293 1.1547628e-05 0.00047027302 3.387698e-07 8.532917e-05 7.6745783e-07 1.2621917e-06
52.79999999999998 -1.6564016 -3.178805 -7.139548 3.0366116 -1.2441838 -0.36578655 -0.5933141 -0.49585292 -0.066417806 0.06684574 -1.58198 -3.1286433 -7.019825 3.0566518 -1.2485509 -0.38722908 -0.5938122 -0.4863264 -0.067283325 0.06794392 0.005538581 0.00251621 0.014333559 0.00040161257 1.9071676e-05 0.0004597822 2.4811956e-07 9.07546e-05 7.491232e-07 1.206012e-06
53.099999999999966 -2.0295231 -3.2778404 -7.2267513 2.9601421 -1.243293 -0.29444748 -0.5693985 -0.5237387 -0.062339295 0.06276741 -1.9563539 -3.23439 -7.106965 2.9817536 -1.2487134 -0.31512138 -0.5696708 -0.51409245 -0.06327151 0.06392212 0.005353736 0.0018879334 0.014348749 0.00046705487 2.9379948e-05 0.00042741018 7.413314e-08 9.3049886e-05 8.6902094e-07 1.3333629e-06
53.39999999999998 -2.402118 -3.3558395 -7.3103766 2.879379 -1.2406733 -0.22554646 -0.54560685 -0.5531047 -0.058400217 0.058828507 -2.3307395 -3.318967 -7.1909227 2.902379 -1.246642 -0.24501553 -0.5455726 -0.5435197 -0.059372332 0.060017597 0.005094886 0.0013595729 0.014269236 0.00052900007 3.562526e-05 0.0003790446 1.174616e-09 9.1872666e-05 9.450066e-07 1.4139358e-06
53.69999999999999 -2.7737434 -3.413478 -7.3904443 2.7940967 -1.2368296 -0.15871002 -0.52196306 -0.5839914 -0.05451289 0.054941345 -2.704194 -3.382877 -7.2714567 2.818489 -1.2428253 -0.17747816 -0.52195823 -0.57419205 -0.055526953 0.056172363 0.0048371083 0.0009364081 0.014158039 0.00059498753 3.5947593e-05 0.00035224334 2.3309354e-11 9.602748e-05 1.0283278e-06 1.5154064e-06
54.0 -3.1440883 -3.451321 -7.4669785 2.7040634 -1.2321357 -0.09357656 -0.49849114 -0.6164518 -0.05071518 0.0511438 -3.0760546 -3.4267676 -7.3483753 2.7300177 -1.2378451 -0.112513155 -0.49878752 -0.6060386 -0.051681243 0.05233297 0.004628584 0.0006028645 0.014066726 0.00067362294 3.259736e-05 0.0003585947 8.784353e-08 0.00010843535 9.332809e-07 1.4141307e-06
54.29999999999998 -3.5129387 -3.4698274 -7.5400066 2.609038 -1.2268671 -0.029800255 -0.47521693 -0.6505529 -0.04691951 0.047348287 -3.4457414 -3.4511645 -7.421405 2.6368437 -1.2323282 -0.04941686 -0.475852 -0.63948953 -0.04782363 0.048485518 0.0045154803 0.00034830495 0.014066387 0.00077314954 2.9823577e-05 0.00038481114 4.0333612e-07 0.00012239875 8.174339e-07 1.2932933e-06
54.599999999999966 -3.8801532 -3.4693549 -7.6095605 2.508768 -1.2212299 0.032950155 -0.45216906 -0.68637943 -0.04315276 0.043581698 -3.8134153 -3.4566982 -7.490737 2.5385756 -1.2265027 0.012678757 -0.45318663 -0.67487514 -0.04395745 0.04463006 0.004453946 0.00016019178 0.014119031 0.0008884911 2.780185e-05 0.00041092958 1.0354497e-06 0.00013234875 6.47524e-07 1.0990666e-06
54.89999999999998 -4.245644 -3.450163 -7.675677 2.402987 -1.2153747 0.09499665 -0.42938218 -0.72403574 -0.03933559 0.039764687 -4.1791077 -3.4436772 -7.5565376 2.4348648 -1.2204777 0.074126676 -0.43104059 -0.71235025 -0.040057737 0.040741358 0.004427096 4.2064312e-05 0.014194148 0.0010161913 2.6040529e-05 0.00043555596 2.7503231e-06 0.00013655069 5.2149704e-07 9.538853e-07
55.19999999999999 -4.6093616 -3.4124146 -7.738398 2.2914107 -1.2094096 0.15665859 -0.4068991 -0.76365054 -0.035479657 0.03590892 -4.543393 -3.4125626 -7.6193514 2.3252325 -1.2143606 0.13512042 -0.4093353 -0.7514988 -0.03615872 0.036852375 0.0043518445 2.1921153e-08 0.0141721135 0.0011439156 2.4512403e-05 0.00046389268 5.935026e-06 0.00014766425 4.611236e-07 8.9010894e-07
55.5 -4.9712834 -3.3561769 -7.7977734 2.1737332 -1.2034024 0.2182603 -0.38477683 -0.80537915 -0.031238323 0.031667788 -4.9062977 -3.3634775 -7.6792793 2.209425 -1.2082131 0.19586967 -0.38790667 -0.7923752 -0.032232627 0.032933295 0.004223148 5.3298983e-05 0.014040836 0.0012739002 2.3142748e-05 0.0005013405 9.795898e-06 0.0001691026 9.886409e-07 1.6015084e-06
55.79999999999998 -5.3314033 -3.2814162 -7.8538632 2.0496235 -1.1973972 0.28014362 -0.36308706 -0.84941983 -0.027653309 0.028082913 -5.2677736 -3.296437 -7.736347 2.0871878 -1.2019747 0.25664008 -0.36674467 -0.8351438 -0.028227868 0.028931363 0.0040487293 0.00022562586 0.01381002 0.001411075 2.0953667e-05 0.0005524165 1.3378105e-05 0.00020380497 3.30118e-07 7.19867e-07
56.099999999999966 -5.689719 -3.1879942 -7.90674 1.9187173 -1.1913745 0.34266868 -0.3419385 -0.8959953 -0.022917617 0.02334747 -5.6273727 -3.211106 -7.7904234 1.958312 -1.1950585 0.31852102 -0.34624553 -0.8806137 -0.024055015 0.024753893 0.0038870808 0.0005341562 0.013529597 0.0015677458 1.3571301e-05 0.00058310945 1.8550521e-05 0.00023659467 1.2936746e-06 1.9780225e-06
56.39999999999998 -6.04622 -3.0756574 -7.956496 1.7806123 -1.1852986 0.4062446 -0.3214702 -0.9454042 -0.018817188 0.01924723 -5.9849253 -3.1070702 -7.841671 1.8224049 -1.1873271 0.38190395 -0.326635 -0.92905176 -0.019655222 0.020342294 0.0037570226 0.0009867665 0.013184728 0.001746614 4.115155e-06 0.0005924677 2.6675181e-05 0.00026740148 7.023007e-07 1.1991651e-06
56.69999999999999 -6.400871 -2.9440227 -8.003248 1.6348581 -1.1790391 0.4713198 -0.30189466 -0.99798495 -0.013640924 0.014071263 -6.341172 -2.9842947 -7.890626 1.6787734 -1.1801243 0.44620448 -0.30672356 -0.9802439 -0.014983254 0.015657686 0.0035639207 0.0016218338 0.012683773 0.0019285511 1.1775769e-06 0.00063077884 2.3318276e-05 0.00031474396 1.8018477e-06 2.5167358e-06
57.0 -6.7535863 -2.7925606 -8.047153 1.4809458 -1.1723983 0.53842777 -0.2835112 -1.05418 -0.0087977415 0.00922834 -6.6951265 -2.8418071 -7.936453 1.5273108 -1.1734442 0.51190776 -0.28731522 -1.0345063 -0.009976424 0.010634888 0.0034175434 0.0024252227 0.012254625 0.0021497153 1.0937459e-06 0.0007033111 1.4470629e-05 0.00038705466 1.3892931e-06 1.978376e-06
57.29999999999998 -7.1041975 -2.6205702 -8.088426 1.3182944 -1.1650094 0.6081746 -0.26677942 -1.1145048 -0.0028279312 0.0032589266 -7.046626 -2.6790845 -7.979641 1.3675613 -1.1641201 0.57994443 -0.27189955 -1.0926585 -0.0046286248 0.005278997 0.0033144674 0.00342393 0.0118341055 0.0024272308 7.908568e-07 0.00079694367 2.6215715e-05 0.0004772606 3.2424973e-06 4.080685e-06
57.599999999999966 -7.452392 -2.4271505 -8.127364 1.1462358 -1.1562889 0.68128955 -0.2524 -1.1796095 0.003147069 -0.0027156768 -7.394966 -2.4953783 -8.020855 1.1987777 -1.1524609 0.6514321 -0.2595856 -1.1557784 0.0012031123 -0.00055462494 0.0032977427 0.004655028 0.011344211 0.0027606462 1.4653045e-05 0.00089146773 5.1632534e-05 0.0005679227 3.7789673e-06 4.6701452e-06
57.89999999999998 -7.7976203 -2.2111697 -8.164407 0.9639983 -1.1452321 0.7585823 -0.24149944 -1.2502239 0.010452049 -0.010020064 -7.739606 -2.2896783 -8.060258 1.0200529 -1.1405474 0.727081 -0.24812809 -1.2246372 0.0078301355 -0.00718287 0.0033656699 0.0061636027 0.010846986 0.0031421173 2.1946289e-05 0.0009923314 4.3938966e-05 0.0006546805 6.8744293e-06 8.04967e-06
58.19999999999999 -8.138926 -1.9712466 -8.200214 0.7706971 -1.130137 0.8409058 -0.23593596 -1.3271257 0.018248979 -0.01781632 -8.079844 -2.060767 -8.097942 0.83065414 -1.1250665 0.8054706 -0.24155995 -1.2979004 0.015240192 -0.014596637 0.0034905737 0.00801389 0.010459569 0.003594845 2.5709442e-05 0.0012556533 3.1629334e-05 0.00085411407 9.0527965e-06 1.0366357e-05
58.5 -8.474645 -1.705794 -8.2358265 0.5653563 -1.1079907 0.9287779 -0.23889743 -1.4107517 0.027760826 -0.027327161 -8.414814 -1.8075893 -8.134899 0.6297374 -1.105527 0.8893854 -0.24220121 -1.3777466 0.023793392 -0.02316051 0.0035797085 0.010362286 0.01018633 0.0041449214 6.06981e-06 0.0015517668 1.091497e-05 0.0010893379 1.5740534e-05 1.7360984e-05
58.79999999999998 -8.801864 -1.4132842 -8.272938 0.34704232 -1.0734694 1.0212879 -0.25591296 -1.5001012 0.038273852 -0.03783896 -8.742308 -1.5284927 -8.172757 0.41669178 -1.0753918 0.9776303 -0.25498784 -1.4627746 0.033692963 -0.033070676 0.003546918 0.013273 0.010036157 0.004851047 3.6955025e-06 0.0019059861 8.5585384e-07 0.0013932731 2.0984544e-05 2.2736514e-05
59.099999999999966 -9.115564 -1.0932034 -8.314319 0.11534449 -1.0178667 1.1125835 -0.2958341 -1.5892031 0.050039787 -0.049603358 -9.057734 -1.2226806 -8.213919 0.19109964 -1.0271256 1.0664284 -0.28708377 -1.5486946 0.04485762 -0.044247568 0.0033444026 0.01676433 0.010080154 0.0057388437 8.5726606e-05 0.0021302928 7.656809e-05 0.0016409393 2.6854841e-05 2.868449e-05
59.39999999999998 -9.408033 -0.7485303 -8.364086 -0.12838027 -0.93192464 1.1852368 -0.36773396 -1.6604602 0.05892082 -0.05848351 -9.353607 -0.8921044 -8.26249 -0.046325684 -0.94757223 1.1423638 -0.3504973 -1.6222308 0.05517243 -0.054569833 0.0029622104 0.02061351 0.010321722 0.006732955 0.0002448471 0.0018380963 0.00029710212 0.001461492 1.40504335e-05 1.5316877e-05
59.69999999999999 -9.6707735 -0.3887591 -8.426663 -0.37948972 -0.81967884 1.2132381 -0.46663126 -1.6876658 0.059446625 -0.059009317 -9.625944 -0.54498744 -8.323537 -0.29383516 -0.8489351 1.1861187 -0.43454754 -1.6662565 0.059360005 -0.05874467 0.0020096723 0.024407292 0.010635081 0.007336703 0.00085593015 0.00073546177 0.0010293651 0.00045835698 7.503102e-09 7.003875e-08


==> graphs/double_pendulum/double_results_test_7.txt <==
tspan qx1_real qy1_real qx2_real qy2_real px1_real py1_real px2_real py2_real s1_real s2_real qx1_net qy1_net qx2_net qy2_net px1_net py1_net px2_net py2_net s1_net s2_net qx1_error qy1_error qx2_error qy2_error px1_error py1_error px2_error py2_error s1_error s2_error 
0.0 4.435892 4.53934 1.89617 4.4659224 -0.52722377 1.4315803 1.4244267 -0.21008074 0.009752589 -0.009369464 4.435892 4.53934 1.89617 4.4659224 -0.52722377 1.4315803 1.4244267 -0.21008074 0.009752589 -0.009369464 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
0.29999999999999716 4.263931 4.9648676 2.1156042 4.4351525 -0.619184 1.4052689 1.5013627 -0.20018266 0.016899027 -0.016515333 4.263821 4.9649363 2.115684 4.4350595 -0.618116 1.4044545 1.5012597 -0.19943047 0.017063 -0.01668721 1.2028067e-08 4.7148205e-09 6.3792527e-09 8.645884e-09 1.1406155e-06 6.6330904e-07 1.0608346e-08 5.657984e-07 2.688694e-08 2.9541855e-08
0.5999999999999943 4.064866 5.37962 2.3464923 4.407333 -0.7079141 1.3597492 1.5771438 -0.17074583 0.023350544 -0.022966389 4.0647383 5.3790865 2.3462596 4.4072 -0.70593584 1.358286 1.5767058 -0.1698677 0.023315437 -0.022939123 1.6330887e-08 2.8470845e-07 5.4147677e-08 1.7698994e-08 3.9135844e-06 2.1408805e-06 1.9182204e-07 7.7113043e-07 1.232511e-09 7.43402e-10
0.8999999999999915 3.8409545 5.7773232 2.5879855 4.385637 -0.7848305 1.2916032 1.6427678 -0.11853601 0.026845865 -0.026461573 3.8419971 5.7767057 2.5878124 4.385777 -0.78137827 1.2906464 1.6413944 -0.1182352 0.026938334 -0.026555434 1.087024e-06 3.8131134e-07 2.9960802e-08 1.9653271e-08 1.1917971e-05 9.15416e-07 1.8862556e-06 9.04865e-08 8.550545e-09 8.8098036e-09
1.1999999999999886 3.597146 6.1515923 2.8378198 4.373243 -0.84055936 1.2035234 1.6883564 -0.04671864 0.02690728 -0.026522988 3.5972338 6.1496687 2.8361645 4.372628 -0.8370837 1.2022821 1.6873758 -0.04663477 0.026836768 -0.0264557 7.697963e-09 3.7000873e-06 2.740151e-06 3.7778614e-07 1.2080254e-05 1.540891e-06 9.616069e-07 7.033751e-09 4.9719837e-09 4.5276827e-09
1.5 3.340395 6.497775 3.0926607 4.3723874 -0.87111485 1.1043618 1.7095197 0.03531794 0.023450553 -0.02306613 3.3422875 6.4956627 3.0906916 4.3718357 -0.86668205 1.1039238 1.7083905 0.03498289 0.023492612 -0.023088954 3.5818086e-06 4.4621856e-06 3.877351e-06 3.0437354e-07 1.9649693e-05 1.9182204e-07 1.2752498e-06 1.1225775e-07 1.7689197e-09 5.2097393e-10
1.7999999999999972 3.0777984 6.813942 3.3490565 4.383881 -0.87952876 1.0034183 1.7090931 0.11792576 0.018823087 -0.018438425 3.0813553 6.81164 3.3465858 4.383328 -0.87505627 1.0030433 1.7077394 0.1177032 0.018797837 -0.01840058 1.2652013e-05 5.299986e-06 6.1045153e-06 3.0595402e-07 2.0003205e-05 1.4064932e-07 1.8326139e-06 4.953462e-08 6.375634e-10 1.432261e-09
2.0999999999999943 2.815102 7.1003838 3.6042159 4.4073896 -0.87177914 0.9061944 1.6930318 0.19552399 0.01364117 -0.01325621 2.8196018 7.097908 3.6012485 4.4067626 -0.8683882 0.90609854 1.6929471 0.19508493 0.013933994 -0.013537653 2.0247066e-05 6.1292812e-06 8.805211e-06 3.9318024e-07 1.1498663e-05 9.186124e-09 7.163692e-09 1.9277607e-07 8.574569e-08 7.9210096e-08
2.3999999999999915 2.556353 7.3585215 3.8561978 4.442016 -0.853215 0.81472325 1.6667273 0.26615968 0.008998603 -0.008613403 2.562861 7.356621 3.85372 4.441636 -0.84941983 0.8153445 1.6664424 0.26519352 0.009142842 -0.008735817 4.2352418e-05 3.6125575e-06 6.1399105e-06 1.444298e-07 1.440314e-05 3.85963e-07 8.117382e-08 9.33468e-07 2.0805038e-08 1.498518e-08
2.6999999999999886 2.3042336 7.590112 4.1037507 4.486711 -0.82758236 0.7292134 1.6339753 0.32977408 0.0046079773 -0.0042225635 2.3127422 7.5887384 4.1018076 4.4865637 -0.8241248 0.72910994 1.6341616 0.3292137 0.0048612654 -0.0044474527 7.239767e-05 1.8872381e-06 3.775682e-06 2.1709866e-08 1.1954626e-05 1.0706799e-08 3.4716678e-08 3.1401797e-07 6.415485e-08 5.0575178e-08
3.0 2.0605018 7.7968726 4.3460903 4.5404687 -0.79729605 0.6491919 1.597221 0.38699412 0.00091350585 -0.00052794017 2.0712843 7.7959747 4.345004 4.540797 -0.7942444 0.64851606 1.5979038 0.3867772 0.0010660775 -0.0006509982 0.00011626188 8.0619634e-07 1.1799066e-06 1.0793906e-07 9.312498e-06 4.5678277e-07 4.6625792e-07 4.7059103e-08 2.3278108e-08 1.514328e-08
3.299999999999997 1.8263266 7.980353 4.5827312 4.6023893 -0.7638713 0.5740103 1.5579915 0.4386132 -0.0024956234 0.002881318 1.8398993 7.9801235 4.5829916 4.603494 -0.7612047 0.5734784 1.5591612 0.43823406 -0.002306465 0.0027190559 0.00018421799 5.26054e-08 6.778373e-08 1.2206531e-06 7.110716e-06 2.8293022e-07 1.3681549e-06 1.4375104e-07 3.578089e-08 2.6329033e-08
3.5999999999999943 1.6025052 8.1419115 4.813374 4.671688 -0.7282715 0.50304496 1.5172443 0.4853757 -0.005375874 0.005761661 1.6185486 8.142251 4.8147244 4.673338 -0.72548795 0.50304693 1.5182766 0.48457542 -0.0052467436 0.0056551956 0.00025739148 1.1526572e-07 1.8235878e-06 2.7220267e-06 7.748078e-06 3.868905e-12 1.0655054e-06 6.404509e-07 1.667473e-08 1.1334911e-08
3.8999999999999915 1.3895974 8.282731 5.0378356 4.747686 -0.6911136 0.435752 1.4755794 0.5279284 -0.008032704 0.008418569 1.4073396 8.283347 5.0397477 4.749528 -0.68818444 0.4357466 1.4768641 0.5269288 -0.007880364 0.008284561 0.00031478412 3.795467e-07 3.6561914e-06 3.3930448e-06 8.579926e-06 2.9097613e-11 1.6505016e-06 9.992591e-07 2.3207525e-08 1.7958145e-08
4.199999999999989 1.1880095 8.403845 5.2560077 4.8297915 -0.65280604 0.3716765 1.4333798 0.5668077 -0.010309197 0.01069512 1.2070085 8.404483 5.2580986 4.8315454 -0.6492655 0.37173194 1.4344747 0.5655346 -0.010225426 0.010626014 0.00036096125 4.0705436e-07 4.371992e-06 3.0758392e-06 1.2535253e-05 3.072742e-09 1.1988877e-06 1.6207724e-06 7.017514e-09 4.775639e-09
4.5 0.9980454 8.506163 5.467828 4.917486 -0.6136213 0.31044248 1.3908875 0.6024564 -0.012442018 0.0128279915 1.0184705 8.506744 5.470048 4.91907 -0.6096558 0.31059486 1.3917174 0.6007279 -0.012330405 0.012727678 0.00041718638 3.3842298e-07 4.929083e-06 2.5077136e-06 1.5725167e-05 2.3219442e-08 6.887922e-07 2.9876262e-06 1.2457348e-08 1.0062836e-08
4.799999999999997 0.81993985 8.59049 5.6732635 5.010313 -0.5737488 0.25174 1.3482584 0.6352353 -0.014277593 0.014663604 0.8417986 8.591067 5.675481 5.0116124 -0.56955004 0.2521174 1.3489265 0.6329967 -0.0142094195 0.014602436 0.00047780504 3.328978e-07 4.9163873e-06 1.6883916e-06 1.7629834e-05 1.424208e-07 4.4644855e-07 5.01147e-06 4.647659e-09 3.7415653e-09
5.09999999999998 0.6538794 8.657548 5.872302 5.107864 -0.53332067 0.19531293 1.3055897 0.66544086 -0.015917273 0.016303314 0.6771956 8.658298 5.8744907 5.1087995 -0.5289825 0.19613384 1.3060795 0.66260374 -0.015907092 0.01629475 0.0005436454 5.618822e-07 4.7903313e-06 8.7526223e-07 1.8819504e-05 6.73885e-07 2.3993437e-07 8.049258e-06 1.0365721e-10 7.3349674e-11
5.399999999999977 0.5000167 8.707988 6.064942 5.2097707 -0.492431 0.14094871 1.2629399 0.69331634 -0.017602677 0.017988749 0.5247271 8.709046 6.067071 5.210228 -0.48792127 0.14218046 1.2631587 0.6898477 -0.0174627 0.017844394 0.0006106047 1.1205884e-06 4.5329725e-06 2.0911125e-07 2.0337819e-05 1.5171954e-06 4.7851145e-08 1.2031413e-05 1.9593259e-08 2.0838366e-08
5.699999999999989 0.35847914 8.7424 6.2511883 5.3156986 -0.4511525 0.08846911 1.2203461 0.71905977 -0.019003753 0.019389847 0.38445938 8.743842 6.253132 5.315604 -0.44665873 0.08987111 1.2207829 0.715181 -0.018919542 0.019291127 0.00067497254 2.0792359e-06 3.7775353e-06 8.913958e-09 2.0193997e-05 1.9655986e-06 1.9077925e-07 1.5044874e-05 7.0913555e-09 9.745676e-09
5.999999999999986 0.22937566 8.76133 6.4310513 5.4253407 -0.4095375 0.03772492 1.1778253 0.74283564 -0.020396704 0.020782819 0.2562672 8.763097 6.4324117 5.424526 -0.40492564 0.03941077 1.1782159 0.73860574 -0.02024249 0.020604983 0.00072315434 3.1228492e-06 1.8507328e-06 6.6330904e-07 2.126916e-05 2.8420914e-06 1.525134e-07 1.7892082e-05 2.3781952e-08 3.162566e-08
6.299999999999983 0.112800606 8.765277 6.6045423 5.538412 -0.3676295 -0.011410608 1.1353865 0.7647778 -0.021605816 0.021991948 0.1409828 8.767597 6.605644 5.536962 -0.36301273 -0.009475291 1.1358801 0.76029456 -0.021499472 0.021855876 0.00079423643 5.383744e-06 1.2143394e-06 2.1026792e-06 2.131454e-05 3.7454527e-06 2.4368603e-07 2.0099287e-05 1.1309046e-08 1.851554e-08
6.59999999999998 0.008836773 8.754708 6.771673 5.654645 -0.3254627 -0.059044294 1.0930294 0.78499645 -0.02282777 0.02321392 0.038147867 8.757476 6.772452 5.6524096 -0.32100272 -0.05672528 1.0936875 0.7801018 -0.022669414 0.023022745 0.00085914024 7.659404e-06 6.063349e-07 4.9970695e-06 1.9891397e-05 5.377833e-06 4.3316732e-07 2.3957831e-05 2.5076782e-08 3.6547668e-08
6.899999999999977 -0.0824429 8.730062 6.932457 5.7737885 -0.28306845 -0.10526789 1.0507514 0.80358076 -0.023911161 0.024297323 -0.05230421 8.733217 6.932762 5.7705884 -0.27865446 -0.10260999 1.0515076 0.7982166 -0.023778845 0.024131777 0.00090834085 9.958495e-06 9.313226e-08 1.02403465e-05 1.9483326e-05 7.0644205e-06 5.717545e-07 2.8774422e-05 1.7507716e-08 2.7405582e-08
7.199999999999989 -0.16097428 8.691748 7.086904 5.895602 -0.24047402 -0.15015897 1.0085464 0.8206028 -0.025012476 0.025398651 -0.12996382 8.6954365 7.0868244 5.8913813 -0.23606119 -0.14724964 1.0094006 0.81487024 -0.02485523 0.02520996 0.0009616489 1.3607336e-05 6.3412244e-09 1.7816525e-05 1.9473067e-05 8.464216e-06 7.297495e-07 3.286197e-05 2.472642e-08 3.5604497e-08
7.499999999999986 -0.22670148 8.640156 7.235026 6.019856 -0.19770734 -0.19378446 0.96640843 0.836119 -0.026010225 0.02639641 -0.19482666 8.644412 7.2346077 6.014533 -0.19327568 -0.19072416 0.96740055 0.83002234 -0.02589543 0.026253892 0.0010160042 1.811565e-05 1.7487969e-07 2.8333618e-05 1.9639654e-05 9.365413e-06 9.843008e-07 3.7169277e-05 1.3177851e-08 2.0311504e-08
7.799999999999983 -0.27957696 8.575658 7.376831 6.146328 -0.1547958 -0.2362008 0.92433095 0.85017335 -0.027031185 0.027417382 -0.24640751 8.580754 7.376377 6.140003 -0.1503643 -0.23310304 0.92555904 0.84388053 -0.026892401 0.027253373 0.0011002123 2.5973655e-05 2.0606967e-07 4.000269e-05 1.96382e-05 9.596103e-06 1.5082151e-06 3.9599585e-05 1.926095e-08 2.6899158e-08
8.099999999999966 -0.31956178 8.49861 7.512329 6.274801 -0.11176974 -0.2774567 0.8823096 0.8627978 -0.027977448 0.028363656 -0.2848364 8.504714 7.5120525 6.267542 -0.10743542 -0.27426183 0.8839289 0.85631454 -0.027872425 0.028233787 0.0012058512 3.7264545e-05 7.6488504e-08 5.2691514e-05 1.8786357e-05 1.0207185e-05 2.6220657e-06 4.2032618e-05 1.1029911e-08 1.686601e-08
8.399999999999977 -0.3466265 8.409352 7.641528 6.4050617 -0.06866176 -0.31759292 0.84034103 0.8740144 -0.028951049 0.029337266 -0.31029463 8.416534 7.6415253 6.396863 -0.06452198 -0.31430435 0.8424368 0.8673357 -0.028831452 0.029190725 0.0013200042 5.1582865e-05 8.185452e-12 6.7219305e-05 1.7137725e-05 1.0814673e-05 4.3922055e-06 4.460504e-05 1.4303375e-08 2.1474483e-08
8.699999999999989 -0.3607522 8.308216 7.764436 6.5369005 -0.02550955 -0.35664442 0.7984257 0.88383585 -0.029875493 0.03026172 -0.3229319 8.3164835 7.764722 6.52771 -0.021658048 -0.3532632 0.80102384 0.8769442 -0.029777952 0.030133203 0.0014303759 6.8349946e-05 8.185452e-08 8.446638e-05 1.4834062e-05 1.1432666e-05 6.750469e-06 4.7495087e-05 9.514274e-09 1.6516601e-08
9.0 -0.36193198 8.195524 7.88106 6.6701083 0.017644372 -0.39464006 0.75656635 0.89226675 -0.030831818 0.031218056 -0.3227682 8.204921 7.881675 6.6598945 0.021107063 -0.3911205 0.7596855 0.8851539 -0.030724287 0.03107544 0.0015338007 8.829521e-05 3.7778614e-07 0.00010432277 1.1990228e-05 1.2387337e-05 9.729226e-06 5.0592786e-05 1.1562809e-08 2.033912e-08
9.299999999999983 -0.35017282 8.071588 7.9914103 6.8044763 0.06075 -0.43160442 0.7147708 0.89930433 -0.031758968 0.032145213 -0.30995452 8.08209 7.9923077 6.793168 0.06378722 -0.42799914 0.7183467 0.89202166 -0.031668145 0.032015264 0.0016175112 0.00011030913 8.053403e-07 0.00012787523 9.2247155e-06 1.2998017e-05 1.2787212e-05 5.3037344e-05 8.24874e-09 1.688682e-08
9.599999999999966 -0.32549787 7.9367127 8.095497 6.9397945 0.10374973 -0.4675574 0.6730507 0.90493923 -0.032729678 0.033115935 -0.28464723 7.9481993 8.096536 6.927285 0.10639271 -0.46399504 0.6769389 0.89759505 -0.032612734 0.032955993 0.0016687748 0.00013194038 1.0785889e-06 0.00015648374 6.9853522e-06 1.2690416e-05 1.511802e-05 5.3937074e-05 1.3675972e-08 2.558132e-08
9.899999999999977 -0.28794906 7.791202 8.193333 7.0758514 0.14657557 -0.502516 0.6314239 0.9091562 -0.033684347 0.034070615 -0.24699903 7.8034277 8.194244 7.061956 0.14886788 -0.49897927 0.6355576 0.9017123 -0.03356785 0.033906553 0.001676905 0.00014946598 8.3121995e-07 0.00019308524 5.2546634e-06 1.2508255e-05 1.7087486e-05 5.541172e-05 1.3571616e-08 2.6916268e-08
10.199999999999989 -0.23759042 7.63535 8.284933 7.2124333 0.1891487 -0.53649366 0.58991367 0.911935 -0.034697723 0.035084 -0.19649273 7.6484737 8.285847 7.19723 0.19101796 -0.5328047 0.5944264 0.9044572 -0.03455858 0.03489357 0.0016890197 0.00017222657 8.347015e-07 0.00023114568 3.4941377e-06 1.3608215e-05 2.0364707e-05 5.59169e-05 1.9360863e-08 3.6264773e-08
10.5 -0.17451167 7.469451 8.370317 7.3493223 0.23137629 -0.5695025 0.5485507 0.91325104 -0.035705484 0.036091775 -0.13308734 7.483676 8.371497 7.332923 0.23285449 -0.56574327 0.5534383 0.90586877 -0.035579216 0.03591118 0.0017159755 0.0002023508 1.3916806e-06 0.00026893977 2.185061e-06 1.4131625e-05 2.3888446e-05 5.4497963e-05 1.5943789e-08 3.261442e-08
10.799999999999983 -0.09883261 7.2937927 8.449512 7.486297 0.27315083 -0.60155207 0.5073728 0.9130767 -0.03678955 0.037175857 -0.056862354 7.3092737 8.451273 7.468813 0.2743525 -0.59787434 0.5126019 0.9059222 -0.036626287 0.03695523 0.0017615021 0.00023966121 3.1026584e-06 0.00030569683 1.4439854e-06 1.3525667e-05 2.7343649e-05 5.1187217e-05 2.6655322e-08 4.8676092e-08
11.099999999999966 -0.010708014 7.108662 8.522547 7.6231313 0.31434643 -0.63265216 0.46642664 0.911382 -0.037881225 0.03826754 0.0314399 7.1252766 8.524755 7.604497 0.315199 -0.628927 0.47212362 0.904214 -0.037719294 0.038047377 0.0017764465 0.00027603953 4.8741867e-06 0.00034723786 7.268501e-07 1.38769e-05 3.2455606e-05 5.1380153e-05 2.6221622e-08 4.8472476e-08
11.399999999999977 0.08966663 6.914343 8.589461 7.7595954 0.35481784 -0.66281104 0.42576715 0.90813625 -0.03905921 0.03944554 0.13175637 6.9320097 8.592072 7.739732 0.3554344 -0.6591048 0.4318896 0.90089965 -0.03886239 0.039189648 0.0017715461 0.0003121164 6.8131785e-06 0.0003945628 3.8013445e-07 1.3736043e-05 3.748427e-05 5.2368378e-05 3.8738897e-08 6.548169e-08
11.699999999999989 0.20204878 6.7111154 8.650304 7.8954535 0.39439648 -0.69203806 0.38545942 0.9033092 -0.040270407 0.040656757 0.24384528 6.7297325 8.65324 7.874252 0.39484933 -0.6882789 0.39195514 0.8959396 -0.040065687 0.040392272 0.0017469479 0.0003465984 8.622229e-06 0.00044950828 2.0506977e-07 1.4131177e-05 4.2194304e-05 5.4311557e-05 4.1910116e-08 6.9952016e-08
12.0 0.32614163 6.4992585 8.705132 8.030467 0.43288907 -0.72034216 0.3455778 0.89687324 -0.04157089 0.04195726 0.36772496 6.518881 8.708578 8.007972 0.43328676 -0.71656704 0.3524018 0.8896003 -0.041330915 0.04165641 0.0017291732 0.00038503567 1.1878907e-05 0.00050603715 1.5815112e-07 1.4251529e-05 4.6566794e-05 5.2895928e-05 5.7588363e-08 9.051116e-08
12.299999999999983 0.4615861 6.279047 8.754015 8.164393 0.470074 -0.7477332 0.30620697 0.8888048 -0.04292319 0.04330958 0.50322044 6.2998357 8.758222 8.14072 0.47053865 -0.7438614 0.31330508 0.88182664 -0.042658877 0.042982377 0.0017334191 0.00043216877 1.7695966e-05 0.00056041364 2.1589777e-07 1.4990824e-05 5.0383143e-05 4.8694637e-05 6.98614e-08 1.0706208e-07
12.599999999999966 0.6079521 6.050754 8.797039 8.296985 0.5056997 -0.77421975 0.2674407 0.87908685 -0.04437505 0.044761464 0.64930856 6.0725565 8.801805 8.271971 0.50617874 -0.7704776 0.2743817 0.87218404 -0.044065762 0.044385064 0.0017103555 0.00047534576 2.271009e-05 0.0006256964 2.2948174e-07 1.400375e-05 4.8177353e-05 4.764884e-05 9.5659374e-08 1.4167667e-07
12.899999999999977 0.76472944 5.8146496 8.8343 8.427995 0.5394821 -0.7998091 0.22938192 0.8677114 -0.045889027 0.046275463 0.8056173 5.8373566 8.83959 8.401587 0.5395783 -0.7961443 0.23613262 0.860664 -0.045538887 0.045854885 0.0016718148 0.0005156072 2.7984432e-05 0.0006973928 9.254805e-09 1.3430697e-05 4.557199e-05 4.9666054e-05 1.2259804e-07 1.768857e-07
13.199999999999989 0.9313174 5.571003 8.865914 8.557175 0.5711043 -0.8245025 0.19214036 0.8546814 -0.047503125 0.04788959 0.9725708 5.595108 8.872411 8.529768 0.5709007 -0.8210185 0.19902176 0.84775233 -0.04712708 0.047437146 0.0017018421 0.0005810545 4.2203596e-05 0.0007511268 4.1456815e-08 1.2138331e-05 4.735368e-05 4.8011596e-05 1.4141037e-07 2.0470553e-07
13.5 1.1070154 5.3200836 8.892013 8.684277 0.6002159 -0.84829205 0.15583113 0.84001327 -0.049189012 0.04957551 1.1484543 5.3454766 8.8996315 8.6558895 0.599772 -0.84492826 0.16289443 0.8332621 -0.04878497 0.04909056 0.0017171855 0.0006448049 5.80477e-05 0.00080582575 1.9707863e-07 1.1315071e-05 4.9890197e-05 4.557843e-05 1.6324934e-07 2.3517732e-07
13.799999999999983 1.2910132 5.062167 8.912743 8.809058 0.62643665 -0.8711526 0.1205713 0.8237389 -0.050967894 0.051354427 1.332464 5.088748 8.921403 8.779715 0.6258534 -0.86783713 0.1278457 0.8172686 -0.05050218 0.050805125 0.0017181637 0.0007065395 7.500108e-05 0.0008610472 3.4015892e-07 1.09922e-05 5.2916956e-05 4.1864303e-05 2.16889e-07 3.0173214e-07
14.099999999999966 1.4823829 4.797539 8.928271 8.931281 0.64936054 -0.8930334 0.08647669 0.8059068 -0.05278935 0.05317592 1.5230867 4.824991 8.937384 8.900754 0.6486238 -0.88951796 0.09376636 0.79955864 -0.052261345 0.0525623 0.0016567971 0.00075361185 8.303507e-05 0.00093190477 5.4274665e-07 1.2358194e-05 5.3139294e-05 4.0298793e-05 2.7878824e-07 3.7652785e-07
14.399999999999977 1.6800721 4.5265074 8.938781 9.050718 0.6685674 -0.9138451 0.05365686 0.7865827 -0.0547044 0.055091012 1.7191799 4.5544405 8.947522 9.018708 0.6679872 -0.91055626 0.06048459 0.7802024 -0.054121144 0.054416724 0.00152942 0.00078025926 7.64117e-05 0.0010246452 3.366223e-07 1.0816633e-05 4.6617857e-05 4.0708477e-05 3.4018933e-07 4.5466527e-07
14.699999999999989 1.8829026 4.2494135 8.944471 9.1671505 0.683636 -0.9334492 0.022211635 0.7658496 -0.05659028 0.056976933 1.9209279 4.2781568 8.953173 9.133835 0.6830561 -0.93034214 0.028509974 0.7595117 -0.055963013 0.056257233 0.0014459204 0.0008261754 7.571305e-05 0.0011099331 3.3627657e-07 9.65389e-06 3.9669074e-05 4.0168736e-05 3.9346529e-07 5.179681e-07
15.0 2.0895731 3.9666498 8.945554 9.280375 0.69416845 -0.95164084 -0.0077751465 0.7438048 -0.05852972 0.05891641 2.127935 3.9970076 8.955166 9.246358 0.6939666 -0.9489898 -0.0018875003 0.73793936 -0.057838887 0.058131684 0.0014716268 0.0009215983 9.239215e-05 0.0011571296 4.0731848e-08 7.0279907e-06 3.466438e-05 3.4403558e-05 4.7724984e-07 6.157932e-07
15.299999999999983 2.298671 3.678682 8.942253 9.390202 0.6998161 -0.96814424 -0.036238026 0.7205589 -0.060376942 0.060763672 2.33776 3.710645 8.952989 9.35563 0.7000458 -0.96575516 -0.030931056 0.71517074 -0.059658494 0.059949018 0.0015279471 0.0010216251 0.00011525121 0.0011951989 5.276958e-08 5.707672e-06 2.8163933e-05 2.903206e-05 5.16168e-07 6.63661e-07
15.599999999999966 2.5086908 3.3860695 8.9348 9.496461 0.7003169 -0.98260605 -0.06313475 0.69623 -0.062170725 0.06255749 2.548877 3.4196417 8.946918 9.461481 0.7009376 -0.98036027 -0.05835259 0.6909653 -0.06139058 0.061678864 0.001614928 0.0011270924 0.00014683104 0.0012235878 3.8529674e-07 5.043545e-06 2.2869079e-05 2.771706e-05 6.086287e-07 7.719812e-07
15.899999999999977 2.7180676 3.0894873 8.923431 9.598999 0.6955288 -0.994609 -0.088446826 0.6709411 -0.0638199 0.06420669 2.759058 3.1244936 8.936566 9.563407 0.69650733 -0.99226415 -0.084345266 0.6655985 -0.062993065 0.063278176 0.001680209 0.00122544 0.00017252708 0.0012667961 9.575199e-07 5.498306e-06 1.682279e-05 2.8543403e-05 6.8365716e-07 8.621377e-07
16.19999999999999 2.9252164 2.7897418 8.908384 9.69768 0.6854632 -1.0036948 -0.1121803 0.6448147 -0.06530383 0.06569065 2.9670494 2.826163 8.922208 9.661433 0.6872251 -1.0012391 -0.10869691 0.6396724 -0.06446464 0.06474263 0.0017499935 0.001326511 0.0001910894 0.0013138633 3.1043385e-06 6.0305183e-06 1.2134022e-05 2.644357e-05 7.0423766e-07 8.9874067e-07
16.5 3.1285815 2.4877768 8.889894 9.792389 0.6703026 -1.0094049 -0.13436374 0.6179695 -0.06656541 0.06695224 3.1721978 2.526251 8.904962 9.755808 0.6727272 -1.0064403 -0.13125946 0.61285067 -0.06567954 0.06595188 0.0019023812 0.0014802734 0.00022704626 0.0013381725 5.878674e-06 8.788947e-06 9.636582e-06 2.6202593e-05 7.847596e-07 1.0007343e-06
16.799999999999983 3.3266869 2.1846669 8.868188 9.883026 0.650401 -1.0113277 -0.15504546 0.5905173 -0.067609176 0.067996025 3.371681 2.224925 8.88399 9.845849 0.65375006 -1.0082874 -0.15259042 0.5850649 -0.0667214 0.06698669 0.0020244704 0.0016207201 0.00024971532 0.0013821357 1.1216242e-05 9.2435075e-06 6.0272255e-06 2.9728606e-05 7.8814253e-07 1.0187624e-06
17.099999999999966 3.5181859 1.8815957 8.843488 9.969506 0.62625843 -1.0091461 -0.17428933 0.5625616 -0.06840126 0.06878812 3.5640883 1.9231493 8.859461 9.931416 0.6302779 -1.005935 -0.17262194 0.5567515 -0.06753704 0.06779522 0.0021070386 0.001726703 0.00025513963 0.0014509019 1.6155891e-05 1.0311424e-05 2.7802068e-06 3.3757053e-05 7.468808e-07 9.858536e-07
17.399999999999977 3.7018967 1.5798231 8.816004 10.051764 0.5984795 -1.0026714 -0.19217083 0.5341965 -0.06897158 0.069358446 3.749343 1.6228793 8.832448 10.012951 0.6031883 -0.999379 -0.19099498 0.52814186 -0.068135306 0.06838724 0.0022511468 0.0018538304 0.00027041193 0.0015064208 2.2172486e-05 1.0839778e-05 1.3826248e-06 3.6658665e-05 6.9935675e-07 9.432402e-07
17.69999999999999 3.8768263 1.2806437 8.785933 10.129742 0.5677181 -0.99185824 -0.20877272 0.5055069 -0.069325104 0.06971197 3.9259489 1.3254107 8.802765 10.090185 0.5727174 -0.9884638 -0.20768611 0.4989461 -0.06850088 0.06874691 0.002413027 0.0020040863 0.00028332806 0.0015647169 2.4993396e-05 1.152212e-05 1.180716e-06 4.304374e-05 6.793517e-07 9.313385e-07
18.0 4.0421777 0.9853452 8.753461 10.203397 0.5346252 -0.9767985 -0.22418186 0.47656843 -0.069491394 0.06987825 4.09331 1.0318909 8.770787 10.163164 0.54008126 -0.9735236 -0.22316435 0.46979675 -0.06871378 0.068956494 0.002614502 0.0021665008 0.00030020258 0.0016186668 2.9768918e-05 1.0724695e-05 1.0353284e-06 4.58557e-05 6.0468835e-07 8.496342e-07
18.299999999999983 4.1973424 0.6951709 8.7187605 10.272698 0.49980623 -0.9576971 -0.23848632 0.44744796 -0.0695373 0.06992415 4.250144 0.74309075 8.736204 10.231552 0.5057235 -0.9546101 -0.23773184 0.44065526 -0.068780296 0.0690234 0.0027880098 0.0022963139 0.00030428116 0.0016930163 3.501386e-05 9.529471e-06 5.692334e-07 4.6140696e-05 5.73051e-07 8.113557e-07
18.599999999999966 4.341882 0.41129005 8.681992 10.337622 0.4637912 -0.93484163 -0.25177312 0.41820425 -0.06941764 0.0698045 4.397568 0.46129537 8.70038 10.296067 0.469887 -0.93179095 -0.2509595 0.41189787 -0.06871194 0.06895654 0.0031009302 0.0025005317 0.00033814606 0.0017267724 3.7158738e-05 9.306678e-06 6.6199897e-07 3.9770428e-05 4.9801827e-07 7.190328e-07
18.899999999999977 4.4755044 0.13477878 8.643299 10.398154 0.42702508 -0.9085669 -0.26412717 0.38888744 -0.06927055 0.069657415 4.5331116 0.18629909 8.661738 10.35572 0.43327484 -0.9056539 -0.2635839 0.38279298 -0.068560004 0.068800084 0.0033185864 0.0026543415 0.00034000754 0.0018007031 3.9059447e-05 8.485558e-06 2.9513853e-07 3.7142392e-05 5.04877e-07 7.350162e-07
19.19999999999999 4.5980377 -0.1333904 8.602818 10.454286 0.38986236 -0.87922764 -0.2756296 0.35954076 -0.06901509 0.06940196 4.6572475 -0.08064675 8.621139 10.410894 0.39619645 -0.87682086 -0.2754944 0.35342166 -0.06835531 0.06859363 0.0035058032 0.002781892 0.0003356604 0.0018827986 4.0120776e-05 5.7925704e-06 1.8282591e-08 3.7443413e-05 4.353178e-07 6.533948e-07
19.5 4.7094035 -0.3923507 8.560668 10.506017 0.35257825 -0.8471744 -0.28635776 0.33019957 -0.06877345 0.06916031 4.770197 -0.33866525 8.579009 10.461723 0.35876402 -0.84511715 -0.28657556 0.32430765 -0.068112284 0.06835062 0.0036958375 0.0028821283 0.00033639465 0.0019619055 3.826375e-05 4.2322954e-06 4.7434824e-08 3.471471e-05 4.3713854e-07 6.556009e-07
19.799999999999983 4.8095965 -0.64133775 8.516962 10.553349 0.3153757 -0.8127394 -0.29638425 0.30089325 -0.068477966 0.06886483 4.8712473 -0.5871372 8.534931 10.507999 0.3208641 -0.8107567 -0.29686096 0.29526305 -0.0678699 0.068106644 0.0038008154 0.0029376976 0.00032288968 0.0020565428 3.0122814e-05 3.9310553e-06 2.2726e-07 3.16991e-05 3.697421e-07 5.74846e-07
20.099999999999966 4.898663 -0.8796826 8.4718 10.596289 0.27840075 -0.7762262 -0.3057772 0.27164465 -0.0682133 0.06860016 4.960267 -0.82529163 8.488907 10.549643 0.28285787 -0.7741911 -0.30632314 0.266224 -0.06759918 0.06783479 0.0037950557 0.0029583774 0.00029264978 0.0021758603 1.9865884e-05 4.141799e-06 2.9806003e-07 2.93835e-05 3.7714528e-07 5.858001e-07
20.399999999999977 4.976686 -1.1068025 8.425272 10.634848 0.24175176 -0.73790634 -0.3146 0.2424717 -0.06794339 0.06833025 5.038191 -1.0522316 8.441708 10.587055 0.24537167 -0.736147 -0.31502897 0.23754537 -0.06734072 0.06757415 0.0037828453 0.0029779845 0.0002701297 0.0022841168 1.3103743e-05 3.0953136e-06 1.8401923e-07 2.4268667e-05 3.6321114e-07 5.7168694e-07
20.69999999999999 5.0437727 -1.3221911 8.377459 10.669037 0.20549127 -0.69801754 -0.3229116 0.2133873 -0.06770166 0.06808853 5.105627 -1.267112 8.393505 10.62029 0.20858914 -0.6963182 -0.32304668 0.20911819 -0.06711919 0.067344286 0.003825962 0.0030337076 0.00025749093 0.002376276 9.596749e-06 2.887717e-06 1.8250368e-08 1.8225284e-05 3.3927304e-07 5.5390205e-07
21.0 5.1000443 -1.5254085 8.328433 10.698871 0.16965374 -0.6567652 -0.33076665 0.1844005 -0.06748496 0.06787183 5.162692 -1.4694598 8.344484 10.649421 0.17227978 -0.6549914 -0.3304522 0.18081021 -0.06693521 0.06714909 0.0039247493 0.0031302609 0.000257644 0.0024452948 6.896042e-06 3.1464879e-06 9.887522e-08 1.2890152e-05 3.0222347e-07 5.223583e-07
21.299999999999983 5.1456304 -1.716072 8.278259 10.724365 0.13425262 -0.61432475 -0.33821574 0.15551677 -0.06729542 0.06768229 5.208647 -1.6592977 8.294274 10.674242 0.13626406 -0.61230695 -0.33764035 0.15242755 -0.0667728 0.066976056 0.0039710687 0.0032233165 0.00025648193 0.0025123367 4.0458635e-06 4.071501e-06 3.3107762e-07 9.543276e-06 2.731249e-07 4.987652e-07
21.599999999999966 5.180661 -1.8938473 8.226995 10.745534 0.099285915 -0.57084423 -0.34530583 0.1267387 -0.06715334 0.067540206 5.2436533 -1.836231 8.242961 10.694767 0.10043499 -0.56851006 -0.34451634 0.124005795 -0.066649765 0.066844106 0.003968004 0.0033196441 0.00025489597 0.0025772827 1.3203693e-06 5.4483844e-06 6.232997e-07 7.4687573e-06 2.535901e-07 4.8455564e-07
21.899999999999977 5.205265 -2.0584412 8.174691 10.762395 0.064739704 -0.52644765 -0.35208052 0.098066516 -0.06703572 0.06742259 5.26783 -1.9999626 8.19062 10.711006 0.0648171 -0.5239172 -0.35107252 0.09562114 -0.06657428 0.0667623 0.0039143604 0.003419746 0.00025374012 0.0026408026 5.9902385e-09 6.4032056e-06 1.016072e-06 5.979871e-06 2.1292392e-07 4.3598658e-07
22.19999999999999 5.2195644 -2.209594 8.121391 10.774961 0.030591922 -0.48123792 -0.35858038 0.06949834 -0.066970535 0.067357406 5.280979 -2.150479 8.137032 10.722836 0.02964954 -0.47885 -0.357529 0.06728859 -0.06654492 0.066728756 0.0037717677 0.0034945754 0.0002446177 0.0027171127 8.880821e-07 5.7021193e-06 1.1053712e-06 4.8829743e-06 1.8114763e-07 3.9520106e-07
22.5 5.2236753 -2.3470745 8.067135 10.783252 -0.003186214 -0.43529946 -0.36484322 0.04103084 -0.06693555 0.06732242 5.2842903 -2.2870882 8.083052 10.730703 -0.0052746385 -0.43321812 -0.3634933 0.039092988 -0.06655264 0.06673685 0.0036741858 0.0035983624 0.0002533453 0.0027613353 4.361517e-06 4.3319537e-06 1.8223002e-06 3.7552677e-06 1.466183e-07 3.4289332e-07
22.799999999999983 5.2177033 -2.4706745 8.011953 10.787278 -0.03662769 -0.38870072 -0.37090468 0.012659135 -0.06699365 0.06738052 5.2774734 -2.4097898 8.02848 10.734484 -0.039903402 -0.38700998 -0.36908448 0.011114687 -0.06660594 0.0667924 0.0035724656 0.0037069484 0.00027311602 0.0027872548 1.0730283e-05 2.8586198e-06 3.3131523e-06 2.3853213e-06 1.5031584e-07 3.45884e-07
23.099999999999966 5.2017436 -2.5802042 7.955876 10.787056 -0.06977048 -0.3414968 -0.37679812 -0.015621819 -0.06699162 0.06737849 5.260416 -2.5185063 7.9732 10.734127 -0.074263915 -0.34026855 -0.3743972 -0.016689375 -0.06670578 0.06689585 0.003442454 0.0038066383 0.00030011995 0.0028014712 2.0190982e-05 1.5085811e-06 5.7644875e-06 1.1396768e-06 8.170538e-08 2.3294248e-07
23.399999999999977 5.1758804 -2.6754882 7.8989244 10.782598 -0.10265247 -0.29373047 -0.38255548 -0.04381943 -0.067257784 0.06764465 5.2332573 -2.6130412 7.917285 10.729676 -0.10838923 -0.29303885 -0.3794374 -0.04432983 -0.066850774 0.067045555 0.0032921042 0.0038996367 0.00033711217 0.0028006635 3.2910426e-05 4.783417e-07 9.722534e-06 2.6050643e-07 1.656574e-07 3.589133e-07
23.69999999999999 5.1401844 -2.7563632 7.8411174 10.773916 -0.13531971 -0.24543469 -0.38820678 -0.071938865 -0.06729017 0.06767704 5.196004 -2.6932652 7.860712 10.721132 -0.14230457 -0.2452919 -0.38423932 -0.071833804 -0.06704069 0.067240976 0.003115818 0.003981352 0.00038395106 0.0027861472 4.8788264e-05 2.0386963e-08 1.574077e-05 1.1037738e-08 6.224161e-08 1.9015494e-07
24.0 5.094714 -2.8226733 7.7824683 10.761022 -0.16781428 -0.19663373 -0.39378136 -0.099988334 -0.06751873 0.067905605 5.1486464 -2.7590444 7.803447 10.708488 -0.17604208 -0.1969988 -0.38884705 -0.09923821 -0.06727526 0.067481734 0.002908681 0.0040486385 0.0004400954 0.0027597318 6.7696616e-05 1.3328227e-07 2.4347424e-05 5.626867e-07 5.9277678e-08 1.7966661e-07
24.299999999999983 5.0395145 -2.87427 7.722986 10.743924 -0.20018515 -0.1473439 -0.39930746 -0.12797445 -0.06777964 0.06816651 5.0911417 -2.8102486 7.745427 10.691725 -0.20962693 -0.14812312 -0.3933135 -0.12658419 -0.06755523 0.06776844 0.0026653635 0.004098733 0.00050359446 0.0027247735 8.914717e-05 6.071706e-07 3.5927584e-05 1.9328324e-06 5.0360516e-08 1.5845943e-07
24.599999999999966 4.974614 -2.911008 7.6626773 10.722633 -0.23248228 -0.09757514 -0.40481263 -0.15590437 -0.06817782 0.06856469 5.0233564 -2.8467972 7.686513 10.670778 -0.24303307 -0.09876284 -0.39775705 -0.15391901 -0.067884065 0.06810414 0.0023758113 0.004123008 0.00056813867 0.0026889502 0.000111319 1.4106242e-06 4.9781218e-05 3.941639e-06 8.6291436e-08 2.1210647e-07
24.899999999999977 4.9000278 -2.9327438 7.601542 10.697157 -0.26476142 -0.04733155 -0.41032398 -0.1837838 -0.06846369 0.06885057 4.9455566 -2.8684142 7.6268854 10.645733 -0.27636978 -0.048783414 -0.40208915 -0.18124315 -0.06826512 0.068492144 0.0020728798 0.0041383007 0.0006422888 0.0026444306 0.00013475407 2.1079115e-06 6.7812405e-05 6.454892e-06 3.9431185e-08 1.2846854e-07
25.19999999999999 4.815752 -2.9393356 7.5395775 10.667501 -0.29707754 0.003387272 -0.41586873 -0.21162003 -0.069102876 0.069489755 4.8576937 -2.8750513 7.566496 10.61654 -0.3095707 0.0015719905 -0.40638715 -0.20849037 -0.06870064 0.068933845 0.0017591014 0.0041324743 0.00072460086 0.002597074 0.00015607913 3.2952464e-06 8.990034e-05 9.794779e-06 1.6179258e-07 3.0903612e-07
25.5 4.7217655 -2.9306395 7.476777 10.633674 -0.32949817 0.054586753 -0.42147362 -0.23941627 -0.06948142 0.0698683 4.75951 -2.8667133 7.5051413 10.583105 -0.34278244 0.052406564 -0.4107325 -0.23572156 -0.06920834 0.06944616 0.0014246489 0.0040865615 0.0008045268 0.0025571813 0.00017647172 4.7532235e-06 0.00011537154 1.3650905e-05 7.4571965e-08 1.7819795e-07
25.799999999999983 4.6180277 -2.90651 7.413129 10.595679 -0.36208797 0.106274635 -0.42716637 -0.26717848 -0.07029586 0.07068275 4.6506777 -2.8433783 7.4425974 10.545334 -0.37621754 0.103948325 -0.41520002 -0.26297653 -0.06980473 0.07004531 0.0010660221 0.003985625 0.0008683946 0.0025346614 0.000199645 5.4117168e-06 0.00014319348 1.7656372e-05 2.4121343e-07 4.0633213e-07
26.099999999999966 4.504475 -2.8667996 7.3486185 10.553523 -0.39492965 0.15846306 -0.43297443 -0.29490685 -0.07080147 0.07118836 4.5320587 -2.8044026 7.379607 10.503585 -0.4100207 0.15595664 -0.4195981 -0.29011455 -0.07046971 0.07071297 0.0007608549 0.003893386 0.0009602991 0.002493824 0.00022774014 6.2821414e-06 0.00017892609 2.2966167e-05 1.10064335e-07 2.2599731e-07
26.399999999999977 4.3810196 -2.8113554 7.283226 10.50721 -0.4281047 0.2111645 -0.43892682 -0.32260445 -0.071799524 0.072186425 4.4036117 -2.749604 7.31625 10.45791 -0.44431314 0.20843582 -0.42391568 -0.31713384 -0.07121473 0.07146095 0.0005104015 0.0038132311 0.0010905736 0.002430509 0.00026271353 7.4457257e-06 0.00022533408 2.9927505e-05 3.4198644e-07 5.263182e-07
26.69999999999999 4.247546 -2.7400215 7.2169275 10.456744 -0.46171832 0.2643946 -0.4450525 -0.35026738 -0.07259671 0.072983615 4.2651434 -2.6788428 7.2525244 10.408325 -0.47927555 0.2615286 -0.4281253 -0.34404328 -0.07205726 0.072307006 0.00030966138 0.0037428313 0.0012671356 0.0023443995 0.00030825645 8.213956e-06 0.00028653053 3.873937e-05 2.9100025e-07 4.5780052e-07
27.0 4.103906 -2.6526372 7.149695 10.402132 -0.49588147 0.318167 -0.4513825 -0.37789273 -0.0738249 0.07421182 4.1159606 -2.5922396 7.188016 10.3546505 -0.5147234 0.3149268 -0.43244246 -0.37085396 -0.07301229 0.073265806 0.0001453096 0.0036478732 0.0014685005 0.0022544963 0.00035501915 1.0498882e-05 0.0003587248 4.9544313e-05 6.603269e-07 8.949446e-07
27.299999999999983 3.9499137 -2.5490377 7.081495 10.34338 -0.53073627 0.37249622 -0.45794794 -0.40547007 -0.07481979 0.07520673 3.9554577 -2.4899771 7.122307 10.296725 -0.5505393 0.36844015 -0.43707865 -0.3975308 -0.074092224 0.07434931 3.073535e-05 0.0034881514 0.0016656206 0.002176661 0.00039216067 1.6451673e-05 0.00043552706 6.303215e-05 5.293495e-07 7.351695e-07
27.599999999999966 3.7853372 -2.4290547 7.0122905 10.280496 -0.5664397 0.4273907 -0.46478254 -0.43298885 -0.07643621 0.07682317 3.7837603 -2.3717597 7.0556135 10.234699 -0.58715594 0.42252415 -0.44190112 -0.42402315 -0.07532448 0.075586006 2.4866151e-06 0.0032827267 0.0018768858 0.0020973098 0.00042916302 2.3683217e-05 0.0005235593 8.038379e-05 1.2359291e-06 1.5305685e-06
27.899999999999977 3.6098917 -2.292518 6.9420376 10.21349 -0.6031978 0.4828548 -0.4719199 -0.46042737 -0.07786568 0.078252666 3.6006565 -2.2373168 6.987977 10.168623 -0.6249268 0.47733086 -0.4469099 -0.45029467 -0.076746896 0.07701434 8.528788e-05 0.0030471564 0.0021104326 0.0020130083 0.0004721491 3.0514022e-05 0.0006254996 0.00010267161 1.2516836e-06 1.5334457e-06
28.19999999999999 3.4232244 -2.1392581 6.870689 10.142375 -0.64125025 0.53887755 -0.4793959 -0.48776123 -0.079900965 0.080288 3.4057703 -2.0864213 6.9193563 10.098524 -0.66410464 0.53293 -0.45201927 -0.47629502 -0.07840376 0.07867864 0.00030464726 0.0027917374 0.0023685188 0.0019229014 0.000522323 3.5373116e-05 0.00074947946 0.00013147386 2.2416127e-06 2.590048e-06
28.5 3.2248998 -1.9691119 6.7981906 10.067172 -0.68091375 0.5954302 -0.48724598 -0.5149517 -0.08192379 0.08231086 3.1993263 -1.9183762 6.8502874 10.024697 -0.70500743 0.58967334 -0.4569158 -0.5020791 -0.08034713 0.08063242 0.0006540035 0.0025741125 0.0027140812 0.0018041041 0.00058050576 3.314138e-05 0.00091991987 0.00016570323 2.4858632e-06 2.8171758e-06
28.799999999999983 3.0143757 -1.7819304 6.7244844 9.987904 -0.7225805 0.65244603 -0.49550644 -0.5419514 -0.08459534 0.08498249 2.9808621 -1.7329113 6.7807727 9.9472 -0.74747455 0.6475365 -0.46195474 -0.5276018 -0.08261611 0.08290899 0.0011231578 0.002402872 0.0031683662 0.0016567971 0.00061971415 2.4103341e-05 0.0011257161 0.00020591215 3.917329e-06 4.299419e-06
29.099999999999966 2.790972 -1.5775934 6.6495056 9.904606 -0.7667779 0.70980114 -0.5042108 -0.56869256 -0.08749403 0.08788128 2.749421 -1.5300243 6.7105913 9.865926 -0.792022 0.70649457 -0.4673185 -0.5526346 -0.08525528 0.085548624 0.001726495 0.0022628247 0.0037314629 0.0014961483 0.00063726545 1.093339e-05 0.0013610437 0.00025785834 5.0120034e-06 5.4412913e-06
29.399999999999977 2.5538256 -1.3560338 6.5731854 9.817322 -0.8141981 0.76726264 -0.51338935 -0.5950885 -0.09119137 0.09157877 2.5054777 -1.3086629 6.640773 9.781494 -0.83978975 0.76710635 -0.47289485 -0.57751924 -0.08841515 0.088704914 0.0023375242 0.0022440031 0.0045680534 0.0012836196 0.0006549336 2.4424494e-08 0.0016398047 0.00030867834 7.707358e-06 8.25903e-06
29.69999999999999 2.301826 -1.1172837 6.4954515 9.726114 -0.8657987 0.824405 -0.5230626 -0.62101984 -0.09546705 0.095854655 2.2461178 -1.0691471 6.569796 9.693178 -0.89206684 0.8287301 -0.47920614 -0.6015873 -0.092346355 0.092628315 0.0031034 0.0023171315 0.0055271247 0.0010847864 0.0006900144 1.870642e-05 0.0019233875 0.0003776238 9.7387565e-06 1.0409269e-05
30.0 2.033522 -0.8615599 6.4162292 9.6310625 -0.9228966 0.8804202 -0.53323615 -0.64632934 -0.10095019 0.10133813 1.970884 -0.81110024 6.498212 9.601347 -0.9487319 0.8879496 -0.48750028 -0.62483335 -0.097179934 0.09744976 0.0039235097 0.0025461796 0.0067211487 0.0008830132 0.0006674615 5.6691533e-05 0.0020917694 0.00046207794 1.4214819e-05 1.5119468e-05
30.299999999999983 1.7469867 -0.58944 6.335445 9.532278 -0.9873373 0.93371266 -0.54388607 -0.6708012 -0.10765427 0.10804271 1.6766249 -0.5355611 6.4250536 9.505946 -1.0135679 0.9461289 -0.49507695 -0.64706016 -0.103443675 0.10371394 0.00495079 0.0029029362 0.008029713 0.000693369 0.0006880461 0.0001541631 0.0023823294 0.0005636382 1.7729142e-05 1.873827e-05
30.599999999999966 1.4396576 -0.30224663 6.253033 9.429907 -1.0615232 0.98090965 -0.55494106 -0.6941461 -0.11645498 0.11684428 1.3598174 -0.24399543 6.3498945 9.4064245 -1.0896853 0.9995902 -0.50296646 -0.6680604 -0.112121336 0.112422995 0.006374455 0.0033932026 0.009382123 0.0005514195 0.0007931051 0.00034896377 0.0027013584 0.0006804624 1.878048e-05 1.9547773e-05
30.899999999999977 1.1082921 -0.0029484977 6.1689434 9.324147 -1.1475803 1.0144113 -0.566255 -0.71598464 -0.12761272 0.1280034 1.0190495 0.061650038 6.273307 9.30408 -1.1750501 1.0406734 -0.5116624 -0.68681693 -0.12292263 0.12325768 0.007964238 0.004172971 0.010891728 0.0004026931 0.00075459393 0.000689695 0.0029803466 0.00085075543 2.1996999e-05 2.2521876e-05
31.19999999999999 0.7499633 0.3018353 6.083152 9.215252 -1.2412786 1.0174806 -0.57763445 -0.7359549 -0.14040715 0.14079964 0.65035653 0.37551188 6.1951404 9.198761 -1.2757492 1.0523282 -0.5201283 -0.7038063 -0.13692473 0.13732186 0.009921505 0.0054282392 0.012541434 0.00027195096 0.0011882194 0.0012143564 0.0033069565 0.0010335324 1.2127223e-05 1.2094968e-05
31.5 0.3667619 0.5997011 5.99564 9.103481 -1.3133973 0.96829134 -0.58919144 -0.75431734 -0.14610142 0.14649427 0.25493985 0.6836364 6.113372 9.090658 -1.3388724 1.0124152 -0.53346455 -0.71689093 -0.14254618 0.14291817 0.012504169 0.007045138 0.013860835 0.00016443201 0.000648983 0.0019469123 0.0031054858 0.0014007363 1.2639719e-05 1.27884905e-05
31.799999999999983 -0.028950704 0.87723607 5.906316 8.988976 -1.3246866 0.881942 -0.6017939 -0.7724247 -0.13630171 0.13669564 -0.14446265 0.9746295 6.0321865 8.981439 -1.3374535 0.9198609 -0.54841053 -0.73270094 -0.13133624 0.13171867 0.013343008 0.009485485 0.015843434 5.680468e-05 0.00016299216 0.0014378449 0.0028497821 0.0015779766 2.4655885e-05 2.477026e-05
32.099999999999966 -0.42081442 1.1297117 5.814952 8.871686 -1.2877382 0.801229 -0.6163926 -0.79144067 -0.12183937 0.12223562 -0.536026 1.2392818 5.94905 8.870714 -1.2835337 0.8376822 -0.5639322 -0.75002086 -0.11695842 0.11730949 0.013273708 0.012005591 0.017982287 9.443838e-07 1.7677918e-05 0.0013288349 0.0027520969 0.0017156001 2.3823672e-05 2.426676e-05
32.39999999999998 -0.79856074 1.3607072 5.7212324 8.751474 -1.2305702 0.7387402 -0.6332009 -0.8113814 -0.109843485 0.11024134 -0.9117627 1.4817513 5.862728 8.756757 -1.2200495 0.7786224 -0.5798302 -0.7690513 -0.10572252 0.106090546 0.012814688 0.014651689 0.020021034 2.790377e-05 0.00011068506 0.0015905885 0.0028484268 0.0017918362 1.698238e-05 1.7229082e-05
32.69999999999999 -1.1580896 1.575178 5.6248374 8.628231 -1.1662896 0.69106615 -0.652061 -0.83185935 -0.1000272 0.10042613 -1.2669594 1.7089804 5.7745275 8.640329 -1.1525599 0.7334248 -0.59760225 -0.7883508 -0.09642441 0.096826166 0.011852631 0.017903086 0.02240714 0.00014636916 0.00018850443 0.0017942542 0.0029657541 0.0018929922 1.2980134e-05 1.2959741e-05
33.0 -1.4979861 1.7769141 5.5254745 8.501901 -1.0996869 0.65384084 -0.6727825 -0.8525383 -0.0923164 0.09271598 -1.6029842 1.923447 5.6830654 8.520417 -1.085415 0.6981208 -0.6162751 -0.80879736 -0.0888761 0.08929835 0.011024604 0.02147189 0.02483488 0.00034286227 0.00020368585 0.0019607125 0.0031930872 0.0019132688 1.1835651e-05 1.16801675e-05
33.29999999999998 -1.8178167 1.9685776 5.422876 8.372473 -1.0325176 0.623916 -0.69519657 -0.8731684 -0.08574009 0.08614015 -1.9199622 2.1278186 5.588166 8.396948 -1.01908 0.6699205 -0.63588667 -0.8298731 -0.08254865 0.08298066 0.01043369 0.025357684 0.027320901 0.0005990304 0.00018056667 0.002116417 0.0035176643 0.001874485 1.01852975e-05 9.98235e-06
33.599999999999966 -2.1175103 2.152042 5.3167987 8.239967 -0.9654398 0.5991792 -0.7191648 -0.89357096 -0.08036793 0.08076832 -2.2179406 2.323982 5.489624 8.2699995 -0.9528861 0.64600766 -0.6568541 -0.8508705 -0.07707835 0.07751631 0.010086236 0.029563393 0.029868597 0.0009019305 0.00015759518 0.0021929035 0.0038826228 0.0018233301 1.0821339e-05 1.057555e-05
33.89999999999998 -2.3971279 2.3286448 5.207019 8.104429 -0.8986767 0.5781736 -0.7445696 -0.9136126 -0.0755827 0.07598334 -2.496409 2.5133364 5.387554 8.139853 -0.8875761 0.6252884 -0.6796353 -0.871608 -0.072530225 0.07296773 0.009856732 0.03411101 0.032593 0.0012548086 0.0001232231 0.002219809 0.004216465 0.0017643851 9.317592e-06 9.093889e-06
34.19999999999999 -2.6567714 2.4993527 5.0933275 7.965918 -0.8322808 0.559879 -0.7713154 -0.9331958 -0.07154415 0.07194497 -2.7556384 2.696856 5.2817574 8.006468 -0.8232881 0.6074537 -0.70393705 -0.89220214 -0.068570554 0.06900568 0.009774672 0.039007563 0.0355058 0.0016442826 8.086922e-05 0.002263352 0.004539841 0.0016804826 8.84226e-06 8.639389e-06
34.5 -2.896548 2.6648667 4.9755297 7.82451 -0.7662289 0.5435476 -0.7993208 -0.9522451 -0.06783315 0.06823412 -2.9959018 2.8752992 5.1719728 7.869846 -0.75956786 0.59215593 -0.7295811 -0.9125775 -0.065096244 0.065532945 0.0098711755 0.044281848 0.038589884 0.002055332 4.4369688e-05 0.0023627728 0.004863626 0.001573519 7.490642e-06 7.2963635e-06
34.79999999999998 -3.1165528 2.8256927 4.8534417 7.680289 -0.7004711 0.5286253 -0.82852113 -0.9707035 -0.06461846 0.06501955 -3.2169302 3.049542 5.058312 7.7301693 -0.6962366 0.57922846 -0.75674236 -0.9325217 -0.062065214 0.062513344 0.010075606 0.050108507 0.04197181 0.0024880648 1.793093e-05 0.0025606789 0.0051521924 0.0014578485 6.5190698e-06 6.281058e-06
35.099999999999966 -3.3168654 2.982189 4.7268877 7.5333467 -0.6349452 0.5146831 -0.8588625 -0.9885247 -0.06159764 0.061998833 -3.4186885 3.220234 4.9404984 7.5874815 -0.6334114 0.56785065 -0.7851218 -0.95202744 -0.059272323 0.059744965 0.010367942 0.05666541 0.04562951 0.0029305816 2.3525618e-06 0.0028267854 0.005437694 0.0013320482 5.4071074e-06 5.0799194e-06
35.39999999999998 -3.4975455 3.1345994 4.5957003 7.3837824 -0.5695882 0.50138736 -0.89030474 -1.0056717 -0.058915164 0.059316434 -3.6013992 3.3875859 4.818185 7.441832 -0.5704246 0.557426 -0.8146937 -0.97096276 -0.05668667 0.057196885 0.010785592 0.064002134 0.049499393 0.0033697651 6.9961845e-07 0.0031403268 0.0057170317 0.001204713 4.966189e-06 4.4924864e-06
35.69999999999999 -3.6586342 3.2830777 4.459716 7.2316985 -0.5043367 0.4884675 -0.92281705 -1.0221124 -0.056399073 0.056800414 -3.7651818 3.551657 4.691089 7.29334 -0.50659156 0.5474915 -0.8454414 -0.9893153 -0.05428926 0.054839753 0.01135239 0.07213481 0.05353361 0.0037996983 5.08432e-06 0.0034838298 0.0059869913 0.0010756496 4.4513167e-06 3.8441926e-06
36.0 -3.8001542 3.4277031 4.318776 7.0772038 -0.4391298 0.47570136 -0.9563792 -1.0378176 -0.05397275 0.05437416 -3.9101002 3.712387 4.5587554 7.141957 -0.4424322 0.5376284 -0.8771371 -1.0069602 -0.052027617 0.05262799 0.012088126 0.08104495 0.05759005 0.004192958 1.0905815e-05 0.0038349596 0.0062793028 0.0009521818 3.7835473e-06 3.0491105e-06
36.29999999999998 -3.9221098 3.5684938 4.1727242 6.92041 -0.37390926 0.4629046 -0.990982 -1.0527598 -0.05193491 0.05233636 -4.036276 3.8695972 4.420845 6.98772 -0.3783295 0.52756035 -0.90952355 -1.0238261 -0.04990328 0.050566055 0.013033881 0.09066323 0.061563924 0.0045306166 1.9538353e-05 0.004180366 0.006635479 0.0008371558 4.1275125e-06 3.1339846e-06
36.599999999999966 -4.024489 3.7054162 4.021404 6.761435 -0.3086165 0.44991037 -1.0266213 -1.0669087 -0.049541812 0.049943324 -4.143613 4.023241 4.277388 6.8307543 -0.31413907 0.51732165 -0.94262785 -1.0399625 -0.047856785 0.048592843 0.014190512 0.10101263 0.06552797 0.0048051584 3.0498879e-05 0.00454428 0.0070549073 0.000726097 2.839316e-06 1.8237992e-06
36.89999999999998 -4.1072607 3.83839 3.864659 6.6003995 -0.24319632 0.4365825 -1.0633101 -1.0802349 -0.04783561 0.04823716 -4.2323666 4.1730576 4.1280456 6.671045 -0.2499381 0.50671047 -0.97640824 -1.0553191 -0.045848466 0.046667587 0.015651476 0.1120023 0.069372445 0.004990763 4.5451558e-05 0.0049179313 0.0075519406 0.0006207978 3.9487427e-06 2.463559e-06
37.19999999999999 -4.1703787 3.9672945 3.7023315 6.4374294 -0.1775914 0.42277962 -1.1010587 -1.0927001 -0.045374494 0.04577611 -4.302396 4.3189707 3.9728258 6.5088224 -0.18552843 0.49555933 -1.0112259 -1.0698588 -0.0438218 0.04472809 0.017428525 0.123676166 0.07316712 0.005096962 6.299643e-05 0.005296887 0.008069929 0.00052172656 2.4108572e-06 1.0983481e-06
37.5 -4.2137794 4.0919695 3.5342593 6.272657 -0.1117462 0.4083886 -1.1399018 -1.104265 -0.043835826 0.04423747 -4.3536654 4.460821 3.8115475 6.3442087 -0.12101701 0.48418766 -1.0470378 -1.0836747 -0.041729268 0.042725407 0.019568065 0.13605155 0.07688875 0.00511966 8.594791e-05 0.0057454957 0.008623707 0.00042396068 4.437589e-06 2.286331e-06
37.79999999999998 -4.237382 4.2122197 3.3602767 6.106221 -0.04560304 0.39327702 -1.1798664 -1.1148766 -0.04152208 0.041923776 -4.385826 4.5985527 3.644482 6.177201 -0.056844622 0.4728045 -1.0826029 -1.0964965 -0.03961544 0.040704627 0.022035673 0.14925317 0.08077259 0.005038103 0.00012637315 0.006324618 0.009460203 0.00033783048 3.635265e-06 1.4863259e-06
38.099999999999966 -4.241088 4.327811 3.1802113 5.93827 0.020896748 0.37733158 -1.2210056 -1.1244758 -0.03991856 0.04032029 -4.398938 4.7321615 3.4717731 6.0080137 0.007279277 0.46119875 -1.1184788 -1.1082335 -0.037514627 0.038696375 0.024916707 0.16349953 0.08500831 0.0048641744 0.0001854355 0.007033701 0.010511741 0.00026381508 5.7788966e-06 2.6370956e-06
38.39999999999998 -4.2247815 4.4384727 2.9938834 5.7689605 0.08781289 0.3604157 -1.2633674 -1.1329857 -0.03765373 0.038055517 -4.392576 4.8618765 3.2938745 5.8371706 0.07205072 0.4489286 -1.1559858 -1.1187387 -0.035477415 0.036743302 0.028155062 0.17927073 0.08999468 0.004652621 0.0002484461 0.007834533 0.011530804 0.00020297871 4.736345e-06 1.7219079e-06
38.69999999999999 -4.1883283 4.5438952 2.801104 5.5984626 0.15520851 0.34239867 -1.3070238 -1.1403141 -0.035921704 0.03632352 -4.3665257 4.987702 3.1101615 5.664874 0.13739234 0.43572176 -1.1956115 -1.128245 -0.033307858 0.034647554 0.031754307 0.19696434 0.095516525 0.0044104867 0.00031741595 0.008709198 0.012412698 0.00014566332 6.832192e-06 2.8088657e-06
39.0 -4.131575 4.643723 2.601674 5.4269633 0.22314641 0.32312056 -1.3520443 -1.1463435 -0.03360759 0.03400947 -4.3199406 5.1098175 2.9208724 5.4917364 0.20336443 0.42134666 -1.2375716 -1.1364594 -0.031035107 0.03243295 0.035481546 0.21724407 0.1018876 0.0041955523 0.0003913266 0.009648367 0.013104009 9.769581e-05 6.6176754e-06 2.4854169e-06
39.29999999999998 -4.054349 4.7375526 2.3953817 5.254668 0.29169336 0.30241197 -1.3985211 -1.1509279 -0.031666595 0.032068517 -4.251279 5.2286577 2.726831 5.3185673 0.26996368 0.405635 -1.2818971 -1.1429842 -0.0287001 0.030136041 0.038781397 0.2411842 0.10985862 0.004083087 0.00047217892 0.010654993 0.013601157 6.310316e-05 8.800094e-06 3.7344623e-06
39.599999999999966 -3.956458 4.824924 2.1820016 5.0818076 0.36091283 0.28006238 -1.4465439 -1.1538806 -0.02920392 0.029605908 -4.1590014 5.344658 2.5286217 5.146153 0.3362241 0.38943887 -1.3276653 -1.1483647 -0.026263563 0.027719995 0.041023772 0.27012333 0.120145485 0.0041403254 0.00060953293 0.011963217 0.0141321225 3.0425517e-05 8.645698e-06 3.556669e-06
39.89999999999998 -3.8376908 4.905308 1.9612944 4.908644 0.4308685 0.2558288 -1.4962206 -1.1549635 -0.026948366 0.02735041 -4.046776 5.4554033 2.323034 4.973416 0.4030387 0.37057602 -1.3755568 -1.1520379 -0.023798574 0.025266781 0.04371653 0.30260512 0.13085556 0.004195367 0.0007744976 0.013166926 0.014559744 8.5593365e-06 9.921193e-06 4.341511e-06
40.19999999999999 -3.697819 4.978092 1.7330041 4.7354817 0.501611 0.22940274 -1.5476502 -1.1538677 -0.024183081 0.024585212 -3.9140322 5.560343 2.1102989 4.800552 0.4702597 0.34933418 -1.4252806 -1.1537608 -0.02122326 0.022693645 0.046748158 0.33901575 0.14235134 0.004234125 0.0009829039 0.014383552 0.014974331 1.1434182e-08 8.760542e-06 3.5780236e-06
40.5 -3.536601 5.0425634 1.4968604 4.5626774 0.5731742 0.20040272 -1.6009327 -1.1501889 -0.021477673 0.021879883 -3.7611191 5.6584044 1.8897235 4.627809 0.5377954 0.32503372 -1.476906 -1.1530089 -0.018554127 0.020015137 0.05040836 0.37926003 0.15434146 0.004242134 0.0012516562 0.015532887 0.015382641 7.952484e-06 8.547123e-06 3.4772784e-06
40.79999999999998 -3.3537934 5.097873 1.2525808 4.390659 0.6455451 0.16832967 -1.6561288 -1.1433917 -0.018224534 0.018626863 -3.5889013 5.74803 1.6602312 4.4552164 0.6057582 0.2969023 -1.5305821 -1.1491882 -0.015764443 0.017204862 0.055275723 0.4227041 0.16617891 0.0041676774 0.0015830002 0.01653092 0.015761971 3.359863e-05 6.052045e-06 2.022087e-06
41.099999999999966 -3.1491668 5.1430025 0.99987835 4.219948 0.7186315 0.13253246 -1.7132362 -1.1327583 -0.014859942 0.015262396 -3.3975785 5.827881 1.4213325 4.282972 0.6744913 0.26479644 -1.5863796 -1.1415957 -0.012765408 0.014174344 0.06170835 0.46905836 0.17762358 0.0039720302 0.001948359 0.017493758 0.01609259 7.8100726e-05 4.3870737e-06 1.1838573e-06
41.39999999999998 -2.9225461 5.1767025 0.7384788 4.051192 0.79217213 0.09213555 -1.7720917 -1.1173205 -0.010875129 0.011277759 -3.186967 5.8967175 1.1729635 4.111658 0.7440877 0.22815363 -1.6445714 -1.1297628 -0.0095002875 0.010875326 0.069918334 0.51842165 0.18877697 0.0036561722 0.002312113 0.018500919 0.016261432 0.00015480911 1.8901897e-06 1.6195297e-07
41.69999999999999 -2.6738815 5.1974177 0.46815455 3.88521 0.86559314 0.045965716 -1.832231 -1.0957711 -0.006604044 0.0070068776 -2.9561005 5.9534025 0.91541815 3.942241 0.8134537 0.18588711 -1.7038769 -1.1124753 -0.005954232 0.007295016 0.079647526 0.571513 0.20004472 0.0032525253 0.0027185234 0.019577997 0.016474798 0.00027903036 4.2225585e-07 8.302387e-08
42.0 -2.4033873 5.203183 0.18879458 3.723048 0.93770146 -0.0075288634 -1.8925683 -1.0663892 -0.0016852481 0.0020883502 -2.7049289 5.99652 0.648818 3.7758338 0.88283134 0.13674517 -1.7644416 -1.0884458 -0.0019985735 0.0033061989 0.09092732 0.6293834 0.21162155 0.0027863483 0.003010731 0.020814994 0.016416462 0.0004864927 9.8172826e-08 1.4831553e-06
42.29999999999998 -2.1118083 5.1915164 -0.09946245 3.5660381 1.006159 -0.07025019 -1.9508587 -1.027074 0.0034983398 -0.003094939 -2.4329236 6.0241594 0.37366676 3.6140287 0.9508929 0.07844487 -1.8250248 -1.0551642 0.0023794025 -0.0011068843 0.10311501 0.6932944 0.22385125 0.002303094 0.0030543332 0.022110218 0.015834162 0.0007890615 1.2520206e-06 3.9523616e-06
42.599999999999966 -1.8008848 5.1593733 -0.39599028 3.415821 1.0666633 -0.14403614 -2.0028455 -0.9758206 0.008737671 -0.008333965 -2.1389625 6.0344563 0.091380596 3.4586494 1.015414 0.011740424 -1.883938 -1.0124719 0.0069024377 -0.0056792684 0.11429651 0.7657702 0.23753038 0.0018342651 0.0026264873 0.024266336 0.014139011 0.0013433187 3.3680822e-06 7.0474152e-06
42.89999999999998 -1.4740264 5.103369 -0.69932854 3.2742202 1.1123931 -0.22932409 -2.0416644 -0.91219044 0.012697917 -0.012294037 -1.8211198 6.0263443 -0.1944511 3.3123875 1.0721092 -0.06366269 -1.9349787 -0.9590727 0.011009812 -0.0098415315 0.12047379 0.851883 0.25490123 0.0014567381 0.0016227941 0.027443698 0.011381825 0.0021979474 2.8496986e-06 6.0147845e-06
43.19999999999999 -1.1368371 5.0205283 -1.0069041 3.1428251 1.1355351 -0.32294995 -2.059344 -0.83974564 0.01384255 -0.013438655 -1.4896841 5.9927745 -0.48815846 3.173826 1.1199505 -0.1498819 -1.978508 -0.8957962 0.014770273 -0.013615545 0.12450099 0.9452626 0.26909706 0.00096105284 0.00024287938 0.029952548 0.0065344684 0.003141663 8.6067e-07 3.129001e-08
43.5 -0.7966794 4.909425 -1.3152391 3.022353 1.1321836 -0.4177391 -2.051788 -0.76654834 0.010690153 -0.010286148 -1.1525795 5.928087 -0.7918613 3.0433583 1.1541063 -0.24683093 -2.0106711 -0.82084036 0.017128032 -0.0159841 0.12666494 1.0376732 0.2739243 0.0004412265 0.00048060511 0.029209603 0.0016906038 0.0029476238 4.144629e-05 3.2466654e-05
43.79999999999998 -0.46098074 4.7708073 -1.6208041 2.9122875 1.1058074 -0.5063776 -2.022413 -0.700993 0.0043923566 -0.003987911 -0.80619574 5.834034 -1.0969875 2.9252093 1.1652068 -0.3490324 -2.0196033 -0.7404901 0.01689703 -0.015796922 0.11917339 1.130451 0.2743838 0.00016697317 0.0035282848 0.024757504 7.894768e-06 0.0015600191 0.00015636686 0.00013945274
44.099999999999966 -0.1354973 4.6070247 -1.9209157 2.8111715 1.0640821 -0.58550733 -1.9790748 -0.6472203 -0.0037406816 0.004145862 -0.46685898 5.7062902 -1.4055207 2.817372 1.15141 -0.45568514 -2.0051005 -0.65787816 0.01419501 -0.013107438 0.10980056 1.2083848 0.26563206 3.8446844e-05 0.007626151 0.016853802 0.0006773346 0.000113589704 0.00032168903 0.00029767636
44.39999999999998 0.17618506 4.420872 -2.2140152 2.717241 1.0138001 -0.65550905 -1.928919 -0.6051858 -0.011778555 0.012184454 -0.12831223 5.550229 -1.7072427 2.7225838 1.119726 -0.5554811 -1.9732409 -0.5846354 0.0092193 -0.008156296 0.09271861 1.2754469 0.25681838 2.8544679e-05 0.0112202745 0.010005596 0.0019644303 0.00042232015 0.00044090993 0.0004137461
44.69999999999999 0.47211367 4.214807 -2.4994195 2.6288764 0.9590572 -0.71825874 -1.876471 -0.5730077 -0.019733768 0.020140368 0.19510567 5.3645506 -2.0055597 2.6376324 1.0732967 -0.6438633 -1.92942 -0.5212041 0.0026617087 -0.0016197748 0.07673343 1.3219103 0.24389747 7.6666176e-05 0.013050653 0.005534678 0.0028035915 0.0026836118 0.00050155737 0.00047350384
45.0 0.75124586 3.9907196 -2.7769666 2.5447555 0.9018241 -0.7756584 -1.8241575 -0.5486053 -0.026922347 0.027329523 0.50439245 5.155628 -2.2946718 2.5619438 1.0158825 -0.7218906 -1.8769817 -0.4707574 -0.004287407 0.00532154 0.060936607 1.3570122 0.23260827 0.00029543802 0.013009313 0.0028909764 0.0027904024 0.0060603 0.0005123405 0.00048435133
45.29999999999998 1.01294 3.7499974 -3.0467641 2.4638424 0.8428041 -0.82915586 -1.7731439 -0.53023726 -0.033761118 0.034168813 0.7972557 4.9257216 -2.57428 2.4932954 0.9535847 -0.7910528 -1.8213675 -0.43215588 -0.011241879 0.012281295 0.04651974 1.3823276 0.22324124 0.0008674815 0.01227234 0.001451842 0.0023255171 0.009619957 0.0005071161 0.00047906346
45.599999999999966 1.256667 3.4936674 -3.3090458 2.3853312 0.78204185 -0.87971056 -1.7239419 -0.5165784 -0.03991808 0.040326197 1.0720865 4.676916 -2.8448155 2.429852 0.8896929 -0.8539343 -1.7664039 -0.40289608 -0.01801912 0.019075911 0.034069985 1.4000776 0.21550977 0.0019821066 0.0115887495 0.00066441594 0.0018030207 0.012923665 0.00047956448 0.00045157463
45.89999999999998 1.4818594 3.222533 -3.5640953 2.3085895 0.71924156 -0.92785317 -1.6767206 -0.50664306 -0.04579614 0.046204645 1.3286145 4.4105444 -3.106531 2.3705604 0.8249662 -0.91121554 -1.7127228 -0.38005215 -0.024464108 0.025530485 0.023484021 1.4113711 0.20936514 0.0038403985 0.011177698 0.00027681052 0.0012961555 0.016025258 0.00045505562 0.0004274209
46.19999999999999 1.6878386 2.9372895 -3.812211 2.2331135 0.6539522 -0.9737701 -1.6314876 -0.49970278 -0.051121492 0.051530305 1.5665474 4.1282487 -3.359794 2.3146076 0.7594719 -0.9632892 -1.6606563 -0.36272272 -0.030501798 0.031574156 0.014711546 1.4183838 0.20468126 0.0066412874 0.011134409 0.00010984886 0.0008508145 0.018763537 0.00042517178 0.00039824788
46.5 1.873781 2.6386223 -4.0536847 2.158495 0.5856644 -1.0173433 -1.5881644 -0.49521294 -0.056219295 0.056628402 1.7849683 3.8313093 -3.605169 2.2611432 0.6929258 -1.0103116 -1.6105019 -0.35029888 -0.03608112 0.03715837 0.007887697 1.4225024 0.20116629 0.010536665 0.011505012 4.9444512e-05 0.0004989611 0.021000085 0.00040554607 0.00037908216
46.79999999999998 2.0387132 2.3272913 -4.2887955 2.0843966 0.513883 -1.058197 -1.5466403 -0.49276307 -0.060600612 0.061009932 1.98237 3.5203328 -3.8438957 2.2090106 0.62473106 -1.0549628 -1.5622908 -0.3415252 -0.041404933 0.042490356 0.003174556 1.4233482 0.19793583 0.015528649 0.0122872945 1.0460484e-05 0.00024493848 0.022872895 0.0003684741 0.00034297473
47.099999999999966 2.1815243 2.0042078 -4.5178013 2.0105364 0.43819088 -1.0956935 -1.5067761 -0.49203914 -0.06546727 0.06587685 2.1581774 3.1959515 -4.0761347 2.1577802 0.5543647 -1.0977781 -1.5158998 -0.33594066 -0.04653678 0.0476279 0.0005450778 1.4202528 0.19506939 0.021680718 0.013496352 4.3456107e-06 8.324159e-05 0.024366736 0.00035836335 0.00033302416
47.39999999999998 2.300998 1.6705033 -4.740943 1.9366736 0.35830095 -1.1290036 -1.4684461 -0.49279925 -0.06898452 0.06939424 2.312891 2.8592231 -4.3017025 2.1072483 0.4826977 -1.1385505 -1.4724276 -0.33358383 -0.05145069 0.0525481 0.00014144425 1.413055 0.19293217 0.029095717 0.0154745495 9.114284e-05 1.5852112e-05 0.02534955 0.00030743537 0.0002837924
47.69999999999999 2.395866 1.3275911 -4.958439 1.8625996 0.27415177 -1.1570777 -1.4314994 -0.4948554 -0.07301288 0.07342278 2.4451895 2.5102322 -4.5212736 2.0567017 0.40888223 -1.1770512 -1.4305654 -0.33329433 -0.05617767 0.05729779 0.0024328134 1.39864 0.19111347 0.037675604 0.018152297 0.00039894137 8.723649e-07 0.02610198 0.0002834244 0.00026001543
48.0 2.4648798 0.9772132 -5.170487 1.7881309 0.18594138 -1.1787745 -1.3958058 -0.49806035 -0.07580765 0.07621764 2.5544884 2.1497808 -4.7346478 2.006072 0.33149472 -1.213089 -1.3890727 -0.33471245 -0.06080041 0.06194675 0.008029713 1.3749148 0.18995579 0.047498353 0.021185774 0.0011774858 4.5335702e-05 0.026682537 0.00022521733 0.00020365822
48.29999999999998 2.506906 0.62146187 -5.3772635 1.7131038 0.094232894 -1.1929011 -1.3612173 -0.5023006 -0.078872144 0.07928223 2.640038 1.7790027 -4.942504 1.9553485 0.2506269 -1.2459105 -1.3490121 -0.33716816 -0.06506144 0.066201955 0.017724125 1.3399007 0.18901592 0.058682505 0.024459084 0.0028099956 0.00014896505 0.02726873 0.00019073547 0.00017109363
48.599999999999966 2.5210302 0.26276857 -5.578925 1.6373698 -7.18504e-05 -1.1983876 -1.3276024 -0.5074872 -0.08077014 0.081180274 2.7007055 1.398691 -5.144513 1.903647 0.16634676 -1.27333 -1.3119982 -0.34187305 -0.06924738 0.0703816 0.032283228 1.2903198 0.18871379 0.07090355 0.027695155 0.0056163557 0.00024348914 0.02742804 0.00013277406 0.000116611445
48.89999999999998 2.5066636 -0.09615016 -5.7756066 1.5607916 -0.095706254 -1.1944038 -1.2948183 -0.5135539 -0.08271909 0.083129264 2.7350607 1.0108309 -5.3411465 1.8515067 0.078271866 -1.2952985 -1.2748191 -0.34824842 -0.07297768 0.07409667 0.05216525 1.225407 0.18875563 0.084515266 0.030268386 0.0101797385 0.00039996585 0.027325906 9.4895084e-05 8.158772e-05
49.19999999999999 2.4636292 -0.45238736 -5.9674234 1.4832414 -0.19118798 -1.1805109 -1.2627385 -0.5204495 -0.08358669 0.08399688 2.7424266 0.6177721 -5.532345 1.7982273 -0.01341033 -1.309811 -1.238089 -0.35579216 -0.07642406 0.07753514 0.07772798 1.1452413 0.1892934 0.099216096 0.031604894 0.01671852 0.0006075979 0.027112044 5.1303276e-05 4.175408e-05
49.5 2.3922136 -0.8029744 -6.1544714 1.4045973 -0.2849163 -1.1567361 -1.2312329 -0.52813804 -0.08438373 0.08479392 2.7202694 0.22082973 -5.7188377 1.743319 -0.107602656 -1.3146626 -1.2040571 -0.36425287 -0.07926513 0.08037856 0.10762065 1.048175 0.18977669 0.11473242 0.03144013 0.02494076 0.00073852326 0.02685835 2.6200076e-05 1.9495365e-05
49.79999999999998 2.2931676 -1.145021 -6.336828 1.3247426 -0.37539056 -1.1235738 -1.2001898 -0.5365913 -0.084245324 0.08465551 2.6705866 -0.17547703 -5.8992634 1.6871719 -0.20335901 -1.3082187 -1.1714168 -0.37307853 -0.08142446 0.08253363 0.1424451 0.94001544 0.191463 0.13135506 0.029594855 0.034093753 0.00082788954 0.026736425 7.957276e-06 4.5023776e-06
50.099999999999966 2.1676612 -1.475845 -6.514555 1.243564 -0.46131906 -1.0819203 -1.1695007 -0.5457901 -0.08402626 0.084436454 2.5947466 -0.5673969 -6.0736923 1.6302304 -0.29917476 -1.2922951 -1.1393516 -0.38203716 -0.08279834 0.08390835 0.18240194 0.8252779 0.19435988 0.14951092 0.026290774 0.04425757 0.0009089684 0.026815016 1.5077942e-06 2.7889448e-07
50.39999999999998 2.017201 -1.7930728 -6.687698 1.1609509 -0.54174936 -1.032932 -1.1390756 -0.55571777 -0.0830789 0.0834891 2.490055 -0.9531305 -6.243865 1.5717201 -0.39272374 -1.2654254 -1.1065358 -0.39262882 -0.08371787 0.08480868 0.22359103 0.7055031 0.19698761 0.16873136 0.022208635 0.05405318 0.0010588415 0.026598005 4.082817e-07 1.7412908e-06
50.69999999999999 1.8435278 -2.094698 -6.856291 1.0767949 -0.6160714 -0.97790205 -1.10883 -0.5663626 -0.082093924 0.08250414 2.3605344 -1.3279951 -6.407365 1.5123444 -0.48134744 -1.2295636 -1.0751492 -0.40414134 -0.08396293 0.08503578 0.26729587 0.58783334 0.20153452 0.18970336 0.018150546 0.06333353 0.0011343961 0.026315745 3.4931907e-06 6.4092023e-06
51.0 1.6485151 -2.3791008 -7.020355 0.9909892 -0.68401366 -0.91811705 -1.0786936 -0.5777129 -0.0806542 0.081064425 2.204823 -1.6901248 -6.5653143 1.4511962 -0.566671 -1.1835189 -1.0440018 -0.41656393 -0.083697945 0.08476119 0.3094785 0.474688 0.20706224 0.21179047 0.013769298 0.07043814 0.0012035217 0.02596899 9.264405e-06 1.3666049e-05
51.29999999999998 1.434077 -2.645036 -7.1799026 0.90342885 -0.7455729 -0.8547839 -1.0486019 -0.58975905 -0.079009235 0.07941949 2.02384 -2.037638 -6.71898 1.3878808 -0.64484406 -1.1304643 -1.0132675 -0.42879257 -0.08287705 0.08393797 0.3478203 0.36893237 0.21244976 0.23469369 0.010146305 0.07599969 0.0012485161 0.02591021 1.4959973e-05 2.0416654e-05
51.599999999999966 1.2020985 -2.8915994 -7.3349347 0.81400996 -0.8009511 -0.7889719 -1.0184962 -0.60249233 -0.077268325 0.07767862 1.8183895 -2.3693817 -6.8692837 1.3217688 -0.7165637 -1.0709585 -0.9828545 -0.44281235 -0.08165335 0.08273794 0.37981465 0.27271137 0.21683088 0.257819 0.007121237 0.07951644 0.0012703286 0.025497695 1.9228439e-05 2.5596686e-05
51.89999999999998 0.95438236 -3.1181839 -7.485446 0.7226302 -0.85048974 -0.7215915 -0.98832285 -0.61590475 -0.0753186 0.07572894 1.5922391 -2.6827013 -7.015255 1.2532763 -0.7811941 -1.0051275 -0.95208323 -0.45762005 -0.079946294 0.08106043 0.40686128 0.189645 0.22107957 0.28158534 0.004801886 0.0803927 0.0013133103 0.025054045 2.141558e-05 2.8424827e-05
52.19999999999999 0.6926166 -3.3244326 -7.6314225 0.62918806 -0.8946152 -0.65340084 -0.958029 -0.62999004 -0.07332256 0.073732935 1.3485295 -2.9754555 -7.1563854 1.1828547 -0.8390856 -0.9355241 -0.9215695 -0.4728593 -0.0780659 0.07919758 0.4302217 0.12178501 0.22566025 0.3065467 0.003083536 0.07959354 0.0013292911 0.024690071 2.2499322e-05 2.9862325e-05
52.5 0.41835442 -3.5101948 -7.772842 0.5335831 -0.9337994 -0.58501315 -0.92756313 -0.6447429 -0.071173236 0.07158367 1.0885029 -3.247238 -7.2933483 1.1102991 -0.8904097 -0.864869 -0.8917912 -0.48845255 -0.07617305 0.07730357 0.449099 0.069146305 0.22991413 0.33260134 0.0018826642 0.078319296 0.0012796293 0.024426674 2.4998164e-05 3.2717257e-05
52.79999999999998 0.13300462 -3.675485 -7.9096746 0.43571535 -0.9685325 -0.51692027 -0.8968718 -0.66016054 -0.06898957 0.06940005 0.81407255 -3.4974582 -7.4258585 1.0354304 -0.9360199 -0.7927269 -0.8620119 -0.5048133 -0.07397823 0.075106665 0.46385354 0.031693496 0.23407806 0.3596582 0.0010570695 0.07606928 0.0012152123 0.024132762 2.4886758e-05 3.2565462e-05
53.099999999999966 -0.16217093 -3.820449 -8.0418825 0.3354852 -0.99930453 -0.4495077 -0.86590004 -0.67624146 -0.06667984 0.06709039 0.5257515 -3.7263205 -7.5546293 0.9576745 -0.9768325 -0.7201594 -0.8321438 -0.52197623 -0.07177457 0.07290073 0.47323725 0.008860195 0.23741567 0.3871195 0.00050499185 0.07325234 0.0011394848 0.02379776 2.5956268e-05 3.3759996e-05
53.39999999999998 -0.46605608 -3.9453366 -8.169419 0.23279305 -1.0265964 -0.3830761 -0.8345887 -0.69298726 -0.06432739 0.06473799 0.22520435 -3.9336421 -7.679414 0.87700653 -1.0128474 -0.6472067 -0.80152214 -0.5401983 -0.06948279 0.07060789 0.47784102 0.00013675973 0.24010539 0.41501102 0.0001890351 0.06976499 0.0010933981 0.023344459 2.6578144e-05 3.4455756e-05
53.69999999999999 -0.77767664 -4.050476 -8.292229 0.12753889 -1.0508742 -0.317854 -0.8028745 -0.71040154 -0.061861422 0.062272098 -0.08587259 -4.119336 -7.799964 0.79340696 -1.0441332 -0.57478034 -0.77061814 -0.55923384 -0.06712835 0.06825459 0.47859284 0.004741707 0.24232458 0.44338027 4.5441713e-05 0.06601115 0.0010404731 0.02285167 2.7740562e-05 3.5790214e-05
54.0 -1.0961962 -4.136256 -8.410246 0.019621959 -1.0725888 -0.25401282 -0.77068776 -0.72849095 -0.05932944 0.059740186 -0.40586114 -4.2835503 -7.9160233 0.7069173 -1.0715839 -0.5038061 -0.73992586 -0.5787451 -0.06472405 0.06585376 0.47656247 0.021695536 0.24425602 0.47237486 1.0098929e-06 0.062396687 0.00094629434 0.022423811 2.9101833e-05 3.7375787e-05
54.29999999999998 -1.4209108 -4.2031093 -8.523394 -0.09105974 -1.0921757 -0.19167575 -0.737952 -0.747265 -0.05667831 0.057089135 -0.7330731 -4.4265366 -8.027221 0.61762476 -1.0952514 -0.4344725 -0.7090249 -0.5988636 -0.062237304 0.063372344 0.47312072 0.049919758 0.24618755 0.50223374 9.460046e-06 0.05895026 0.0008367764 0.02202297 3.090241e-05 3.9478713e-05
54.599999999999966 -1.751246 -4.2514997 -8.631584 -0.20460986 -1.1100589 -0.13092688 -0.7045816 -0.7667365 -0.053934433 0.05434534 -1.0668077 -4.5489492 -8.133769 0.5253186 -1.1158532 -0.36672366 -0.67786324 -0.6195719 -0.059671227 0.060814656 0.4684557 0.088476256 0.2478199 0.5327956 3.357376e-05 0.05560012 0.00071387173 0.021657415 3.2910808e-05 4.185206e-05
54.89999999999998 -2.0867527 -4.2819114 -8.734714 -0.3211342 -1.1266527 -0.0718165 -0.67048067 -0.78692156 -0.051049653 0.051460654 -1.4062893 -4.651313 -8.235666 0.4298749 -1.1339358 -0.3005498 -0.64624643 -0.64091474 -0.05701853 0.058173973 0.4630303 0.13645743 0.24904819 0.5640147 5.3043423e-05 0.052318923 0.0005872982 0.021317992 3.5627483e-05 4.506866e-05
55.19999999999999 -2.4271057 -4.294839 -8.832665 -0.4407413 -1.1423672 -0.014366813 -0.63554 -0.8078398 -0.04803796 0.04844906 -1.7507112 -4.7340546 -8.332726 0.33123398 -1.1500795 -0.23595981 -0.6139561 -0.66299117 -0.054261982 0.055433083 0.45750946 0.1929104 0.24993992 0.59594584 5.9478723e-05 0.049103454 0.00046586536 0.02098113 3.8738443e-05 4.8776557e-05
55.5 -2.7721026 -4.29078 -8.925303 -0.5635429 -1.1576118 0.04142514 -0.599635 -0.82951456 -0.044854347 0.04526556 -2.0998187 -4.7977552 -8.42497 0.22924328 -1.1650665 -0.17309177 -0.5812977 -0.68566716 -0.05140093 0.052591804 0.45196563 0.25702384 0.2503339 0.62850994 5.5571563e-05 0.046017505 0.00033625693 0.020692077 4.2857748e-05 5.367387e-05
55.79999999999998 -3.1216648 -4.270229 -9.012472 -0.68965447 -1.1728015 0.09558405 -0.56262136 -0.85197294 -0.041499697 0.041911036 -2.4533243 -4.842967 -8.512373 0.12376833 -1.1790559 -0.111825295 -0.548037 -0.70905924 -0.04841386 0.0496292 0.44667894 0.328029 0.25009918 0.6616567 3.9117953e-05 0.04301864 0.00021270363 0.020424325 4.7805675e-05 5.9570062e-05
56.099999999999966 -3.4758391 -4.233668 -9.093994 -0.8191958 -1.1883624 0.14815435 -0.5243308 -0.8752456 -0.037923276 0.038334757 -2.8109925 -4.8701887 -8.59485 0.014681816 -1.1923021 -0.052019376 -0.51398146 -0.7332933 -0.045277275 0.046522103 0.44202107 0.40515882 0.24914528 0.6953519 1.5521613e-05 0.040069517 0.0001071087 0.02015045 5.4081298e-05 6.703263e-05
56.39999999999998 -3.8348045 -4.1815653 -9.1696615 -0.9522917 -1.2047403 0.19919758 -0.48456442 -0.89936656 -0.034114607 0.03452625 -3.1725278 -4.8798256 -8.672212 -0.09813404 -1.2050314 0.006376177 -0.47916088 -0.75849044 -0.041963473 0.04324251 0.4386105 0.48756745 0.24745637 0.72958535 8.47445e-08 0.037180092 2.9198336e-05 0.01984608 6.1604704e-05 7.597317e-05
56.69999999999999 -4.1988773 -4.114367 -9.239235 -1.0890721 -1.2224103 0.24879009 -0.44308466 -0.92437214 -0.030014075 0.030425904 -3.5376413 -4.8722343 -8.744203 -0.21471834 -1.2175261 0.06312433 -0.44371086 -0.7845707 -0.03849369 0.03981036 0.43723312 0.5743629 0.24505699 0.76449454 2.385583e-05 0.034471773 3.9213444e-07 0.019544443 7.190385e-05 8.8068e-05
57.0 -4.5685225 -4.0324955 -9.302437 -1.2296724 -1.2418904 0.2970194 -0.39960325 -0.95029885 -0.025586713 0.02599876 -3.9062636 -4.8479223 -8.810714 -0.33518744 -1.2299381 0.11816466 -0.407677 -0.811461 -0.034861542 0.03621725 0.4385868 0.6649209 0.24179156 0.8001034 0.00014285702 0.031989016 6.518539e-05 0.019275956 8.602245e-05 0.00010441754
57.29999999999998 -4.94437 -3.9363458 -9.358939 -1.3742334 -1.2637591 0.3439788 -0.35376534 -0.9771795 -0.020760491 0.021172797 -4.2784195 -4.807435 -8.871683 -0.4596672 -1.2424605 0.17144455 -0.37094894 -0.8390497 -0.03105757 0.032451164 0.4434898 0.75879645 0.23741846 0.83643126 0.00045363235 0.029768065 0.00029527617 0.01907985 0.00010602983 0.00012720155
57.599999999999966 -5.3272357 -3.8262854 -9.408356 -1.5228995 -1.2886814 0.38975787 -0.30512652 -1.005035 -0.015445115 0.015857736 -4.6542645 -4.751337 -8.927076 -0.5883179 -1.2553455 0.2230462 -0.33337474 -0.8674334 -0.027057106 0.028488066 0.4528903 0.85572064 0.23162983 0.8734428 0.0011112838 0.027792782 0.00079796195 0.018934203 0.00013483832 0.00015952524
57.89999999999998 -5.718155 -3.702658 -9.450224 -1.6758165 -1.3174459 0.43442494 -0.2531188 -1.0338588 -0.009549107 0.009962114 -5.034026 -4.680187 -8.976842 -0.72131443 -1.2686623 0.272945 -0.29508555 -0.8966423 -0.02284478 0.024314055 0.46803215 0.9555635 0.22409052 0.9110743 0.002379834 0.026075775 0.001761207 0.018828353 0.00017677492 0.00020597823
58.19999999999999 -6.118425 -3.5657954 -9.483983 -1.8331246 -1.3510194 0.47799197 -0.19700234 -1.0635829 -0.002885457 0.0032989562 -5.417837 -4.5943747 -9.020724 -0.85870457 -1.283544 0.32167816 -0.25537604 -0.9271616 -0.018357538 0.019862726 0.4908232 1.0579753 0.21460867 0.9494945 0.004552935 0.024434006 0.0034074893 0.018610777 0.00023938528 0.00027435846
58.5 -6.5296717 -3.4160452 -9.508943 -1.994944 -1.3906282 0.520342 -0.1357915 -1.0940084 0.0047592227 -0.0043450743 -5.8064756 -4.494317 -9.05869 -1.0008063 -1.3005688 0.36967063 -0.21411179 -0.95925415 -0.013531031 0.015069388 0.5230125 1.1626703 0.20272735 0.9883097 0.0081106955 0.02270186 0.0061340686 0.01815872 0.00033453337 0.00037692135
58.79999999999998 -6.953947 -3.2538345 -9.524239 -2.1613429 -1.437874 0.56106406 -0.068154454 -1.1246437 0.013771438 -0.013356388 -6.2010565 -4.3802977 -9.090789 -1.1480579 -1.3207786 0.41802073 -0.17101997 -0.99359953 -0.0082369 0.009804286 0.5668442 1.2689192 0.18787868 1.0267463 0.013711321 0.020461397 0.010581315 0.01717257 0.0004843669 0.00053641683
59.099999999999966 -7.393858 -3.0798173 -9.528773 -2.332264 -1.4948648 0.59904957 0.007693198 -1.1543051 0.02470813 -0.02429175 -6.6025753 -4.2522316 -9.116515 -1.3004308 -1.3447309 0.4643547 -0.12461929 -1.0281456 -0.0024976805 0.0040863827 0.62612826 1.3745553 0.16995677 1.0646797 0.022540208 0.01814271 0.017506596 0.015916232 0.0007401561 0.0008053184
59.39999999999998 -7.8527064 -2.895251 -9.521158 -2.507339 -1.5641242 0.63139313 0.09385013 -1.1800265 0.038552396 -0.03813389 -7.0119324 -4.1104565 -9.135125 -1.4577165 -1.373874 0.5088761 -0.072711095 -1.062678 0.004048854 -0.0024486296 0.706901 1.4767243 0.14902152 1.1017075 0.036195166 0.015010428 0.02774264 0.013770683 0.0011904944 0.0012734378
59.69999999999999 -8.334305 -2.7030127 -9.499825 -2.6853812 -1.6465304 0.6501954 0.19059306 -1.1938705 0.057150375 -0.056728024 -7.430317 -3.9553163 -9.145256 -1.6196356 -1.4092025 0.5509329 -0.014492303 -1.0964744 0.011641614 -0.010037228 0.8171941 1.5682644 0.1257188 1.1358137 0.05632455 0.009853051 0.042060006 0.0094860075 0.0020710474 0.0021800303


==> graphs/double_pendulum/double_results_test_8.txt <==
tspan qx1_real qy1_real qx2_real qy2_real px1_real py1_real px2_real py2_real s1_real s2_real qx1_net qy1_net qx2_net qy2_net px1_net py1_net px2_net py2_net s1_net s2_net qx1_error qy1_error qx2_error qy2_error px1_error py1_error px2_error py2_error s1_error s2_error 
0.0 4.5748234 3.7923012 1.6223421 4.426469 -0.37167266 1.4811347 1.3179538 -0.22134364 -0.00059402443 0.0009769524 4.5748234 3.7923012 1.6223421 4.426469 -0.37167266 1.4811347 1.3179538 -0.22134364 -0.00059402443 0.0009769524 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
0.29999999999999716 4.449923 4.2356677 1.8253411 4.3925147 -0.46099672 1.4746423 1.3886994 -0.23137775 0.006642634 -0.0062591243 4.4506617 4.235768 1.8256844 4.393093 -0.4600142 1.4733256 1.3885121 -0.22920227 0.0065413266 -0.0061310977 5.455606e-07 1.0027179e-08 1.1787051e-07 3.3455058e-07 9.653513e-07 1.7336109e-06 3.5072972e-08 4.732714e-06 1.026319e-08 1.6390807e-08
0.5999999999999943 4.2978325 4.6752305 2.0393362 4.357995 -0.55294096 1.4557769 1.46457 -0.22888573 0.014455973 -0.014071785 4.2983737 4.674683 2.0392675 4.358692 -0.5500804 1.4529998 1.4637526 -0.22485279 0.013943259 -0.013527885 2.9290845e-07 2.9965668e-07 4.7148205e-09 4.859985e-07 8.182724e-06 7.712282e-06 6.6817233e-07 1.6264603e-05 2.6287614e-07 2.9582702e-07
0.8999999999999915 4.118299 5.106462 2.2648113 4.325209 -0.64394885 1.4190992 1.5417634 -0.20826404 0.021166192 -0.020781504 4.120399 5.1051216 2.2643676 4.326614 -0.6369478 1.416931 1.537738 -0.20443246 0.020690463 -0.020264067 4.4099615e-06 1.7966433e-06 1.96867e-07 1.973357e-06 4.9014594e-05 4.700998e-06 1.6204322e-05 1.4681007e-05 2.2631797e-07 2.6774129e-07
1.1999999999999886 3.9127378 5.5233097 2.5013664 4.297222 -0.7264578 1.3598866 1.6123028 -0.16489416 0.02595924 -0.025574297 3.9180968 5.5214415 2.5001137 4.299382 -0.7169069 1.3590298 1.6060249 -0.16237614 0.025262356 -0.02481389 2.8718177e-05 3.4903505e-06 1.5691351e-06 4.6659125e-06 9.121911e-05 7.342371e-07 3.9412265e-05 6.340465e-06 4.8564794e-07 5.782177e-07
1.5 3.6851761 5.9190717 2.747225 4.2773867 -0.7906204 1.2785254 1.665813 -0.099575326 0.026765311 -0.02638036 3.6929877 5.916879 2.744604 4.2794633 -0.78239083 1.2806841 1.6613506 -0.10113626 0.026820712 -0.02636303 6.1020255e-05 4.807044e-06 6.8693025e-06 4.3123746e-06 6.772555e-05 4.660249e-06 1.9912668e-05 2.4365147e-06 3.0692326e-09 3.0033065e-10
1.7999999999999972 3.4420397 6.288232 2.999336 4.2683887 -0.8302878 1.1825433 1.6956673 -0.020400958 0.024239378 -0.023854358 3.4588618 6.29048 3.0019832 4.272442 -0.8248396 1.1898265 1.6931376 -0.026751727 0.023735017 -0.023233406 0.00028298303 5.054795e-06 7.007464e-06 1.6427748e-05 2.9683124e-05 5.3045158e-05 6.398983e-06 4.0332263e-05 2.543805e-07 3.8558125e-07
2.0999999999999943 3.1904938 6.6278906 3.2542233 4.271532 -0.84668547 1.0818479 1.70283 0.06231033 0.019598067 -0.019212807 3.21011 6.6325674 3.2561252 4.274785 -0.839942 1.0919187 1.6983526 0.054283857 0.019266367 -0.018798202 0.00038479245 2.1872635e-05 3.6170904e-06 1.0581899e-05 4.5474666e-05 0.00010142103 2.0046948e-05 6.4424275e-05 1.10024786e-07 1.7189674e-07
2.3999999999999915 2.9366915 6.937655 3.5088923 4.286826 -0.84532976 0.9832475 1.6927582 0.14161357 0.014622213 -0.014236677 2.9584715 6.9454966 3.5096896 4.2888756 -0.83861244 0.99531907 1.6880348 0.1318534 0.014549091 -0.014106147 0.000474369 6.1490486e-05 6.356422e-07 4.2002293e-06 4.5122444e-05 0.00014572231 2.2310787e-05 9.526094e-05 5.3468066e-09 1.7038198e-08
2.6999999999999886 2.6851184 7.2185936 3.7611814 4.313545 -0.8318244 0.8896777 1.671094 0.21463831 0.009730811 -0.009345009 2.7101011 7.230954 3.761619 4.314436 -0.8237574 0.90440184 1.6652385 0.20269185 0.0098546 -0.009423669 0.00062413485 0.00015278376 1.9161325e-07 7.9340316e-07 6.507668e-05 0.00021680017 3.428619e-05 0.00014271778 1.5323618e-08 6.1874643e-09
3.0 2.4388013 7.472317 4.009664 4.350707 -0.8102903 0.80181134 1.64201 0.28085834 0.0054135635 -0.0050275545 2.4659839 7.489176 4.008824 4.349805 -0.80142486 0.81686264 1.635191 0.26869366 0.005613096 -0.0051872693 0.0007388926 0.00028421165 7.059143e-07 8.1392136e-07 7.85956e-05 0.00022654179 4.6498895e-05 0.00014797949 3.981326e-08 2.5508829e-08
3.299999999999997 2.1997437 7.700495 4.2534328 4.397325 -0.7834257 0.71937215 1.6082416 0.34071514 0.0015427172 -0.0011565416 2.2294755 7.721814 4.2513084 4.394723 -0.7744057 0.7338829 1.6009977 0.32897213 0.001846686 -0.0014272034 0.000883977 0.00045451635 4.512691e-06 6.770926e-06 8.1359874e-05 0.00021056189 5.247368e-05 0.00013789826 9.239702e-08 7.32578e-08
3.5999999999999943 1.9692883 7.90467 4.4919147 4.4524984 -0.7529442 0.6417949 1.5715175 0.39492556 -0.0018244392 0.0022107407 2.0027897 7.930828 4.4894094 4.448814 -0.74459577 0.65572625 1.5648868 0.38369063 -0.0014923252 0.0019047372 0.0011223429 0.00068425835 6.2765403e-06 1.3575693e-05 6.9695874e-05 0.00019408207 4.396564e-05 0.00012622385 1.10299666e-07 9.3638135e-08
3.8999999999999915 1.7483566 8.086211 4.724748 4.515434 -0.7199341 0.568485 1.5329231 0.4442155 -0.0048023136 0.005188714 1.785493 8.1171 4.7217464 4.51064 -0.71149755 0.58309704 1.526045 0.43246165 -0.0044571385 0.004858732 0.0013791148 0.00095410296 9.010142e-06 2.2979022e-05 7.117556e-05 0.0002135111 4.730878e-05 0.00013815316 1.1914589e-07 1.0888783e-07
4.199999999999989 1.5376016 8.246321 4.951703 4.585442 -0.6850991 0.49890745 1.493146 0.48922843 -0.007420146 0.007806622 1.5773902 8.281522 4.9473896 4.5790176 -0.6764562 0.51362944 1.4859363 0.47721884 -0.0070936903 0.0074850954 0.001583133 0.0012391155 1.8606013e-05 4.1273262e-05 7.469993e-05 0.00021673698 5.197918e-05 0.00014423027 1.0657324e-07 1.0337932e-07
4.5 1.3375013 8.386047 5.172636 4.6619225 -0.6489033 0.43260652 1.452625 0.5305083 -0.009751471 0.010138007 1.379498 8.425286 5.166538 4.6535707 -0.63973296 0.44717252 1.4448674 0.51837146 -0.009417355 0.00979818 0.0017637243 0.0015396936 3.7188904e-05 6.975261e-05 8.409538e-05 0.00021216848 6.0181348e-05 0.00014730233 1.116333e-07 1.15482095e-07
4.799999999999997 1.1484168 8.506319 5.387456 4.7443485 -0.6116604 0.36920235 1.411643 0.5685053 -0.011825581 0.012212166 1.1929233 8.549601 5.3795643 4.73404 -0.60156584 0.3835587 1.403119 0.5562383 -0.011478499 0.011848841 0.001980833 0.001873293 6.227822e-05 0.00010627017 0.00010190061 0.00020610464 7.2659604e-05 0.00015047913 1.2046627e-07 1.3200489e-07
5.09999999999998 0.97062963 8.607956 5.596108 4.832256 -0.5735867 0.30838007 1.3703825 0.6035899 -0.013709198 0.014095821 1.0180625 8.6551695 5.586468 4.820016 -0.5625515 0.32215333 1.3611832 0.5912161 -0.01334488 0.013705619 0.0022498744 0.0022291197 9.292459e-05 0.00014981595 0.00012177572 0.00018970275 8.4628606e-05 0.00015311105 1.3272728e-07 1.5225818e-07
5.399999999999977 0.80436623 8.691695 5.7985587 4.9252295 -0.534836 0.24987829 1.3289615 0.6360655 -0.015296762 0.015683414 0.85480833 8.742666 5.786916 4.91094 -0.52298105 0.2633766 1.3190719 0.62331784 -0.015017759 0.015368063 0.0025444054 0.002598046 0.00013555789 0.00020418636 0.00014053976 0.00018220427 9.780424e-05 0.00016250246 7.784258e-08 9.944651e-08
5.699999999999989 0.64981335 8.758199 5.9947896 5.022898 -0.49551666 0.19347996 1.2874521 0.66618335 -0.017024765 0.01741145 0.70348775 8.812982 5.9810877 5.0064955 -0.48298556 0.20699532 1.2768978 0.6528368 -0.01652818 0.01686697 0.0028809411 0.0030011625 0.0001877425 0.00026904928 0.00015702851 0.00018266517 0.000111393536 0.00017813047 2.4659658e-07 2.964575e-07
5.999999999999986 0.5071288 8.808071 6.1847916 5.124923 -0.455714 0.1390023 1.2459031 0.69414663 -0.018280571 0.018667275 0.56419563 8.8668165 6.1689796 5.106306 -0.4425704 0.15265019 1.2346683 0.68017733 -0.017900614 0.018226914 0.0032566262 0.0034510202 0.0002500168 0.0003465984 0.0001727542 0.00018626516 0.00012622251 0.0001951414 1.4436752e-07 1.9391778e-07
6.299999999999983 0.37644866 8.841866 6.3685594 5.2309937 -0.41548666 0.086292796 1.2043377 0.72012645 -0.019687213 0.02007394 0.43692052 8.904636 6.350526 5.2100787 -0.4020148 0.09976056 1.1929392 0.70580876 -0.019172143 0.019482361 0.0036568462 0.003940179 0.00032520728 0.00043743855 0.00018149133 0.00018138073 0.00012992704 0.00020499628 2.652969e-07 3.499645e-07
6.59999999999998 0.2578928 8.860092 6.5460925 5.3408227 -0.3748858 0.035221405 1.1627716 0.74426043 -0.020807268 0.021194005 0.32161632 8.926665 6.525533 5.317494 -0.36101535 0.04845354 1.1511296 0.7295879 -0.020359384 0.020654932 0.004060689 0.0044319835 0.00042268526 0.000544232 0.00019238933 0.00017508937 0.00013553568 0.00021528278 2.0060025e-07 2.9060047e-07
6.899999999999977 0.15156767 8.863228 6.717391 5.454142 -0.3339484 -0.014320803 1.1212071 0.7666638 -0.022094805 0.022481563 0.21909428 8.933738 6.6946354 5.4285493 -0.31971043 -0.0014645755 1.1094658 0.75176394 -0.02148413 0.021767838 0.004559843 0.0049716476 0.0005178184 0.0006549916 0.00020271979 0.00016528259 0.00013785767 0.00022200553 3.7292477e-07 5.0940287e-07
7.199999999999989 0.057568856 8.851715 6.882455 5.5706987 -0.2927104 -0.062428217 1.0796463 0.78742784 -0.0230409 0.023427667 0.12910402 8.9260235 6.857645 5.5428095 -0.27835363 -0.049867507 1.068014 0.7722254 -0.02254414 0.022819296 0.0051172795 0.0055217375 0.000615528 0.00077781035 0.00020611662 0.00015777144 0.00013531094 0.00023111487 2.467705e-07 3.7011597e-07
7.499999999999986 -0.0240175 8.825974 7.0412846 5.6902533 -0.25119865 -0.10917899 1.0380824 0.8066288 -0.024177624 0.024564404 0.051363766 8.90391 7.014307 5.659925 -0.2367304 -0.096944794 1.0265373 0.79111195 -0.023547135 0.023816073 0.005682335 0.006073898 0.0007277876 0.0009198042 0.00020933033 0.00014967556 0.00013328846 0.00024077347 3.975159e-07 5.5999885e-07
7.799999999999983 -0.09311378 8.786401 7.193879 5.812575 -0.20944321 -0.15464161 0.9965116 0.8243249 -0.025051186 0.025437975 -0.013891995 8.867894 7.164755 5.7797284 -0.19492653 -0.14276235 0.98507535 0.8085617 -0.024511743 0.024776723 0.006276091 0.0066411705 0.0008482225 0.0010788894 0.00021073404 0.00014111695 0.00013078722 0.0002484792 2.9099823e-07 4.372543e-07
8.099999999999966 -0.14965066 8.733374 7.340237 5.9374413 -0.16746931 -0.19887199 0.95492554 0.8405625 -0.026083535 0.026470337 -0.066607535 8.81828 7.308997 5.902002 -0.15295464 -0.18747324 0.9436532 0.8245784 -0.025436351 0.025699705 0.006896161 0.007209127 0.00097593677 0.0012559575 0.00021067564 0.00012993145 0.000127065 0.00025549202 4.188465e-07 5.9387395e-07
8.399999999999977 -0.19356713 8.667255 7.4803557 6.0646367 -0.12530711 -0.2419191 0.91332024 0.85537463 -0.026913147 0.027299955 -0.10651976 8.755544 7.447174 6.0266285 -0.1109213 -0.23095925 0.9023938 0.8391646 -0.026340289 0.026601437 0.007577244 0.0077948254 0.001101023 0.0014446243 0.00020695159 0.00012011828 0.00011938677 0.00026276475 3.2816672e-07 4.879274e-07
8.699999999999989 -0.22481102 8.588394 7.614231 6.1939483 -0.08298556 -0.2838219 0.87168956 0.8687848 -0.02787742 0.028264241 -0.13354361 8.680104 7.5793304 6.153431 -0.068897635 -0.27324775 0.86129034 0.852365 -0.02722557 0.027482394 0.00832974 0.008410741 0.0012180564 0.0016416541 0.00019846957 0.0001118129 0.000108143824 0.0002696088 4.2490768e-07 6.11285e-07
9.0 -0.24333987 8.4971285 7.7418604 6.3251677 -0.04054007 -0.32461414 0.8300324 0.8808058 -0.028688343 0.02907517 -0.14786267 8.592206 7.70535 6.2821317 -0.026910603 -0.31442308 0.8202598 0.86417913 -0.028090023 0.028339887 0.009115894 0.009039734 0.0013330142 0.001852096 0.00018576236 0.000103857565 9.550369e-05 0.0002764457 3.5798772e-07 5.4064094e-07
9.299999999999983 -0.24912208 8.393788 7.863239 6.4580865 0.0019919763 -0.36432135 0.7883479 0.89144254 -0.02961534 0.030002177 -0.14957887 8.492157 7.825202 6.4125085 0.015006632 -0.35449573 0.7792635 0.8746066 -0.028945578 0.029187435 0.009908851 0.00967639 0.0014468 0.0020773544 0.00016938127 9.654275e-05 8.2526385e-05 0.00028344846 4.485818e-07 6.638037e-07
9.599999999999966 -0.24213855 8.278695 7.978363 6.5924964 0.044564903 -0.4029651 0.7466411 0.9006913 -0.030431047 0.03081789 -0.13874441 8.3803005 7.93888 6.544367 0.056806117 -0.3934515 0.73828804 0.8836577 -0.02980156 0.030035403 0.010690347 0.01032366 0.0015589128 0.0023164544 0.00014984733 9.0508336e-05 6.977352e-05 0.00029014275 3.9625328e-07 6.1228735e-07
9.899999999999977 -0.22238463 8.152166 8.08723 6.728189 0.08712784 -0.44056007 0.7049191 0.9085414 -0.031350475 0.031737328 -0.115527034 8.2568655 8.046293 6.677453 0.09853247 -0.43144178 0.69723904 0.89139223 -0.030651249 0.03087743 0.011418547 0.010961909 0.0016757946 0.0025741367 0.0001300655 8.314319e-05 5.89833e-05 0.00029409336 4.889167e-07 7.3942385e-07
10.199999999999989 -0.18987256 8.014515 8.189838 6.8649526 0.12961927 -0.477118 0.66319585 0.9149752 -0.032194268 0.03258113 -0.08000469 8.122103 8.147421 6.8115597 0.1401613 -0.4684946 0.65610296 0.89783967 -0.031500906 0.03172052 0.012070949 0.011575138 0.0017992465 0.0028508003 0.000111134505 7.436288e-05 5.0309132e-05 0.00029362744 4.8075117e-07 7.4064803e-07
10.5 -0.14463435 7.8660507 8.28619 7.0025735 0.17196886 -0.5126449 0.6214894 0.9199695 -0.03313268 0.03351955 -0.032351136 7.976206 8.242142 6.946398 0.18162784 -0.5044724 0.6149632 0.9028504 -0.032357488 0.032570872 0.01260752 0.012134147 0.0019402535 0.0031557102 9.329584e-05 6.678995e-05 4.2591702e-05 0.0002930639 6.0092253e-07 8.999913e-07
10.799999999999983 -0.08672513 7.7070823 8.376288 7.1408334 0.2140926 -0.5471446 0.5798258 0.9234955 -0.03402713 0.034414012 0.027845263 7.8198404 8.330771 7.0819683 0.22273055 -0.5391958 0.57403296 0.9064542 -0.033248864 0.033456758 0.013126375 0.012714403 0.0020717944 0.0034650965 7.4614174e-05 6.3183674e-05 3.3557182e-05 0.00029040474 6.0569687e-07 9.163358e-07
11.099999999999966 -0.016227217 7.537918 8.460143 7.2795095 0.2558935 -0.5806167 0.53823733 0.9255201 -0.035013065 0.035399955 0.100720406 7.65345 8.413543 7.218122 0.26353115 -0.57294744 0.53320605 0.908746 -0.03416528 0.034367792 0.013676746 0.013347625 0.0021715919 0.0037684299 5.8333695e-05 5.8817703e-05 2.5313855e-05 0.00028137103 7.187359e-07 1.0653594e-06
11.399999999999977 0.06674534 7.3588667 8.537768 7.418374 0.29725692 -0.6130593 0.49676552 0.92600685 -0.03598148 0.03636838 0.18620032 7.4772825 8.490543 7.354654 0.30394188 -0.60574627 0.49254274 0.9096935 -0.035101783 0.035299152 0.014269493 0.014022309 0.0022302005 0.0040602675 4.4688677e-05 5.3480162e-05 1.7831875e-05 0.00026612618 7.7386767e-07 1.1432509e-06
11.699999999999989 0.16204146 7.1702375 8.609185 7.5571933 0.3380505 -0.64446723 0.45546016 0.9249168 -0.037044376 0.037431292 0.2834782 7.291356 8.561277 7.491137 0.34373918 -0.6374165 0.4521547 0.90890217 -0.03607475 0.036268633 0.014746883 0.014669702 0.0022951602 0.0043634283 3.2360935e-05 4.971311e-05 1.0926099e-05 0.00025646854 9.401746e-07 1.3517769e-06
12.0 0.269467 6.9723425 8.674424 7.695728 0.3781197 -0.674835 0.41438186 0.9222103 -0.03811391 0.038500838 0.39220843 7.0959053 8.625641 7.627226 0.38289616 -0.6680256 0.4119377 0.90634453 -0.03709326 0.037283786 0.015065459 0.015267769 0.0023798107 0.004692517 2.2814456e-05 4.636811e-05 5.97386e-06 0.0002517218 1.0417291e-06 1.4812164e-06
12.299999999999983 0.38877797 6.765494 8.733522 7.833732 0.41728684 -0.70415485 0.37360084 0.91784817 -0.039274704 0.039661642 0.5125804 6.8914814 8.683999 7.762838 0.4212688 -0.69760305 0.37189788 0.9022858 -0.03816282 0.038349304 0.01532704 0.015872858 0.0024525626 0.0050259936 1.5855909e-05 4.2926113e-05 2.9000873e-06 0.00024218691 1.2362852e-06 1.7222305e-06
12.599999999999966 0.5196731 6.550008 8.786532 7.9709554 0.45534727 -0.73241866 0.33319908 0.9117941 -0.040478703 0.04086566 0.6444786 6.678437 8.736525 7.8978167 0.45870808 -0.72612303 0.33215374 0.8968271 -0.03928588 0.039467584 0.015576416 0.016494114 0.002500782 0.0053492715 1.129503e-05 3.9634848e-05 1.0927488e-06 0.00022401182 1.4228268e-06 1.9546148e-06
12.899999999999977 0.66178536 6.3262024 8.833518 8.1071415 0.49206814 -0.7596164 0.29326904 0.9040166 -0.041764826 0.0421518 0.7877341 6.457225 8.783318 8.031976 0.49499884 -0.7534458 0.29277593 0.88986635 -0.040463913 0.040639658 0.015863081 0.017166883 0.0025200865 0.00564989 8.589007e-06 3.8075945e-05 2.431567e-07 0.00020022992 1.692373e-06 2.2865788e-06
13.199999999999989 0.8146735 6.0943995 8.874557 8.242029 0.52718574 -0.78573644 0.25391424 0.8944915 -0.043113995 0.043500993 0.941433 6.227908 8.824065 8.164835 0.5298574 -0.7798179 0.253505 0.88105226 -0.041708793 0.04187578 0.016067978 0.017824568 0.0025493747 0.0059589464 7.1377617e-06 3.502938e-05 1.6748187e-07 0.00018061312 1.9745924e-06 2.6413197e-06
13.5 0.9778121 5.8549247 8.909743 8.375357 0.56040514 -0.81076294 0.21524759 0.8832046 -0.044546746 0.044933766 1.1052463 5.990899 8.859106 8.29623 0.5624355 -0.804977 0.21480799 0.8701513 -0.043007072 0.04316496 0.016239474 0.018489039 0.0025641306 0.0062609804 4.122413e-06 3.3477125e-05 1.9324742e-07 0.0001703886 2.370595e-06 3.1286713e-06
13.799999999999983 1.150583 5.6081095 8.939191 8.506859 0.5914014 -0.83467126 0.17738895 0.87015396 -0.046305746 0.0466928 1.2785017 5.746607 8.888406 8.425863 0.5927075 -0.8288299 0.17683333 0.85731554 -0.044382527 0.044528507 0.0163632 0.019181516 0.0025791228 0.006560281 1.7059406e-06 3.4121655e-05 3.0871314e-07 0.0001648251 3.698769e-06 4.6841647e-06
14.099999999999966 1.3322653 5.3542933 8.963031 8.636271 0.619813 -0.8574364 0.14046957 0.8553551 -0.047406867 0.047793932 1.460264 5.4952555 8.911816 8.55342 0.62074256 -0.8513133 0.1397914 0.8427533 -0.04583955 0.04597293 0.01638367 0.01987032 0.002622994 0.0068643563 8.640343e-07 3.7492668e-05 4.5991013e-07 0.00015880518 2.4564772e-06 3.316055e-06
14.399999999999977 1.5220279 5.093829 8.981412 8.763336 0.64527076 -0.87899196 0.104610324 0.8388361 -0.049481817 0.04986893 1.6503505 5.2375073 8.929921 8.678849 0.6461817 -0.87269604 0.10386139 0.826704 -0.0473794 0.047497563 0.01646669 0.020643422 0.0026513007 0.0071380464 8.298077e-07 3.9638602e-05 5.608997e-07 0.0001471866 4.420153e-06 5.6233816e-06
14.699999999999989 1.7189236 4.827089 8.994503 8.887797 0.6673677 -0.89927745 0.069945686 0.8206504 -0.050795924 0.051183056 1.8475752 4.973592 8.942663 8.801779 0.66841817 -0.8926687 0.06907749 0.8090737 -0.048967727 0.04906945 0.01655124 0.02146312 0.0026873678 0.007399193 1.103492e-06 4.367524e-05 7.537605e-07 0.00013402026 3.3423057e-06 4.467334e-06
15.0 1.9218863 4.5544724 9.002493 9.009411 0.6857173 -0.9181637 0.036587738 0.8008635 -0.053004757 0.053391945 2.0504146 4.7036743 8.949765 8.9217415 0.6872457 -0.9113542 0.03519091 0.7897173 -0.05059869 0.05068191 0.016519507 0.022261199 0.0027802102 0.007685919 2.3361347e-06 4.6369736e-05 1.9511267e-06 0.0001242375 5.789164e-06 7.3442798e-06
15.299999999999983 2.1297324 4.276421 9.005587 9.127943 0.69992244 -0.9355132 0.004652465 0.7795684 -0.054177135 0.05456434 2.2585964 4.4287434 8.95218 9.038803 0.70190537 -0.92867523 0.0024769008 0.7688812 -0.052179586 0.052251417 0.016605943 0.02320208 0.0028522774 0.007945929 3.9320007e-06 4.6757752e-05 4.7330805e-06 0.000114215654 3.9902025e-06 5.3496033e-06
15.599999999999966 2.341169 3.9934301 9.004002 9.2431755 0.70965594 -0.9510926 -0.025778357 0.75686383 -0.056409087 0.056796346 2.4714677 4.1495066 8.950506 9.153027 0.712468 -0.94453084 -0.028803408 0.7468829 -0.053752117 0.053815626 0.01697773 0.024359852 0.0028617587 0.008126829 7.907836e-06 4.3056643e-05 9.150935e-06 9.96187e-05 7.0594906e-06 8.884694e-06
15.899999999999977 2.554811 3.7060676 8.997972 9.354906 0.7146241 -0.96465766 -0.05462693 0.73287416 -0.05760561 0.057992883 2.6873655 3.86611 8.944847 9.264027 0.7182697 -0.9580075 -0.058479607 0.7233796 -0.05525279 0.055305883 0.017570704 0.02561361 0.0028222047 0.008259073 1.32903915e-05 4.4224493e-05 1.4843117e-05 9.014635e-05 5.5357564e-06 7.2199678e-06
16.19999999999999 2.7692041 3.4149885 8.987736 9.462951 0.7146637 -0.97587 -0.08185493 0.70772105 -0.05957569 0.05996301 2.9038477 3.5788674 8.934626 9.371229 0.71948886 -0.96876395 -0.086630315 0.69813085 -0.05666463 0.056708857 0.018128887 0.0268563 0.002820685 0.00841284 2.3282311e-05 5.049617e-05 2.2804279e-05 9.19721e-05 8.474276e-06 1.0589511e-05
16.5 2.9828594 3.1209488 8.973538 9.567145 0.7097046 -0.984394 -0.10743661 0.68154234 -0.0606313 0.06101863 3.1198273 3.288832 8.920104 9.474495 0.7161516 -0.9765828 -0.113167584 0.6720172 -0.057952434 0.05798387 0.018760204 0.028184755 0.0028552322 0.008584099 4.156403e-05 6.1014667e-05 3.2844036e-05 9.072792e-05 7.1763307e-06 9.209764e-06
16.799999999999983 3.1942928 2.8248122 8.955627 9.667346 0.6998501 -0.98985124 -0.13138233 0.65446544 -0.06220889 0.06259625 3.3344352 2.997256 8.9019575 9.573954 0.7080715 -0.98102224 -0.13788098 0.6450329 -0.05907054 0.05908804 0.019639904 0.029736888 0.0028804613 0.008722135 6.7591216e-05 7.79512e-05 4.223245e-05 8.897308e-05 9.849255e-06 1.2307512e-05
17.099999999999966 3.4020689 2.5275466 8.934245 9.763428 0.685324 -0.99191844 -0.15371647 0.6266238 -0.06297074 0.063358106 3.546394 2.705062 8.880603 9.669497 0.6957853 -0.98220783 -0.16094624 0.6171806 -0.06007001 0.06007177 0.02082978 0.03151167 0.0028774934 0.00882307 0.00010943819 9.4295945e-05 5.2269435e-05 8.917447e-05 8.414239e-06 1.0800002e-05
17.399999999999977 3.604844 2.2302125 8.909629 9.855285 0.6665121 -0.99030954 -0.1744909 0.5981354 -0.06408213 0.0644695 3.7527955 2.4123898 8.855058 9.760285 0.6791899 -0.9800194 -0.18278667 0.58800006 -0.060904548 0.060891695 0.021889606 0.03318857 0.0029780106 0.00902487 0.00016072784 0.0001058871 6.881987e-05 0.000102725375 1.0097036e-05 1.2800696e-05
17.69999999999999 3.8014033 1.933938 8.8820095 9.942828 0.6438827 -0.9848529 -0.19376707 0.5691175 -0.064496756 0.06488413 3.953523 2.120837 8.826427 9.846586 0.6586045 -0.973823 -0.20306183 0.5583563 -0.06155224 0.061525155 0.023140384 0.034931216 0.003089364 0.009262513 0.00021673171 0.000121658675 8.6392625e-05 0.00011580346 8.670164e-06 1.1282738e-05
18.0 3.9906847 1.6398896 8.851605 10.025988 0.6179923 -0.9754698 -0.21162324 0.5396701 -0.06515219 0.065539576 4.147928 1.83188 8.795257 9.928583 0.634681 -0.96388847 -0.2216141 0.5284008 -0.06202904 0.061989788 0.024725515 0.036860306 0.0031751874 0.009487633 0.00027851286 0.00013412793 9.98172e-05 0.00012699782 9.7540615e-06 1.2600996e-05
18.299999999999983 4.1717935 1.3492378 8.818624 10.104705 0.58940035 -0.96220887 -0.22814125 0.5098897 -0.06524508 0.06563246 4.334803 1.5466634 8.761553 10.006139 0.6076995 -0.9503826 -0.2384645 0.49807778 -0.06232822 0.06228013 0.026572144 0.03897687 0.0032570686 0.009715267 0.00033485933 0.00013986083 0.00010656962 0.00013952197 8.508058e-06 1.1238136e-05
18.599999999999966 4.3440037 1.0631255 8.783257 10.178936 0.558667 -0.9452072 -0.24341075 0.47985634 -0.06553613 0.06592351 4.5138936 1.2662299 8.725835 10.079433 0.57886815 -0.9339092 -0.25410837 0.4680172 -0.06252179 0.06246901 0.028862588 0.041251387 0.0032972498 0.00990076 0.00040808631 0.00012764482 0.00011443903 0.0001401655 9.086207e-06 1.1933589e-05
18.899999999999977 4.5067472 0.7826408 8.745687 10.248649 0.5262909 -0.92469025 -0.2575202 0.4496451 -0.065395795 0.06578318 4.683605 0.9909166 8.687461 10.147985 0.5483748 -0.91407436 -0.26879156 0.43793038 -0.062586 0.06253266 0.031278733 0.043378808 0.0033902242 0.010133076 0.0004876977 0.00011269702 0.0001270435 0.00013723482 7.894935e-06 1.056586e-05
19.19999999999999 4.659599 0.508798 8.706081 10.313821 0.4927203 -0.9009285 -0.2705597 0.41931653 -0.065440424 0.06582781 4.844514 0.7222749 8.647368 10.212229 0.51637924 -0.8912671 -0.28205812 0.40802613 -0.06257878 0.062526286 0.034193583 0.045572385 0.0034472116 0.0103209475 0.000559745 9.33422e-05 0.0001322137 0.00012747316 8.188991e-06 1.0900058e-05
19.5 4.802255 0.24252473 8.664593 10.374438 0.45832056 -0.8742267 -0.28261542 0.3889259 -0.065181695 0.06556908 4.994937 0.46063232 8.604813 10.27164 0.4830307 -0.8653588 -0.29442504 0.37785646 -0.06247709 0.06242262 0.037126273 0.047570925 0.0035736628 0.010567524 0.00061059144 7.8638936e-05 0.00013946705 0.00012253266 7.314891e-06 9.900224e-06
19.799999999999983 4.9345126 -0.01534309 8.621364 10.430497 0.4233967 -0.8448921 -0.2937716 0.35851613 -0.065081365 0.06546875 5.1340313 0.20645761 8.559541 10.325989 0.44881257 -0.8369625 -0.30610013 0.34708503 -0.06233316 0.062275108 0.039807703 0.04919555 0.0038220698 0.010922005 0.0006459663 6.2877974e-05 0.00015199279 0.00013067 7.5526377e-06 1.01993555e-05
20.099999999999966 5.0562496 -0.26406097 8.576523 10.481995 0.38818103 -0.8132272 -0.30410725 0.32812512 -0.06477357 0.06516095 5.2622128 -0.039355755 8.512295 10.375509 0.41403368 -0.8065111 -0.31694284 0.31624377 -0.06215737 0.062095597 0.042420812 0.050492436 0.0041252435 0.011339134 0.0006683595 4.510563e-05 0.00016475242 0.00014116651 6.844486e-06 9.396402e-06
20.399999999999977 5.167405 -0.502972 8.530188 10.528937 0.35285705 -0.77951306 -0.3136978 0.29778072 -0.06461518 0.06500257 5.380149 -0.27575827 8.463904 10.420534 0.3787264 -0.77405524 -0.32675093 0.285859 -0.061973475 0.061907467 0.045259908 0.051626083 0.0043934663 0.011751255 0.00066922273 2.9787783e-05 0.0001703847 0.00014212773 6.9786192e-06 9.579654e-06
20.69999999999999 5.2679667 -0.7315002 8.482464 10.571334 0.31755534 -0.7440082 -0.3226131 0.2675066 -0.06431443 0.06470182 5.4870224 -0.50240064 8.413987 10.460871 0.34272215 -0.73974717 -0.3355953 0.25564036 -0.06181492 0.06174182 0.04798538 0.052486613 0.0046890555 0.0122021055 0.0006333683 1.8156265e-05 0.00016853803 0.0001408077 6.247567e-06 8.761579e-06
21.0 5.3579564 -0.94914275 8.433449 10.609196 0.2823738 -0.70694214 -0.33091894 0.2373187 -0.06414727 0.064534664 5.5820065 -0.719131 8.362135 10.496273 0.30647913 -0.70403016 -0.34373066 0.22544372 -0.061638102 0.061555978 0.05019842 0.05290541 0.005085666 0.012751529 0.0005810674 8.479657e-06 0.00016414018 0.000141015 6.2959307e-06 8.872572e-06
21.299999999999983 5.437419 -1.1554617 8.383229 10.642537 0.24737552 -0.66851777 -0.33867598 0.20722963 -0.063887924 0.06427532 5.6667767 -0.9246266 8.3094845 10.527332 0.27040774 -0.66685605 -0.35112572 0.19555184 -0.06148036 0.061384697 0.052604962 0.053284835 0.0054382915 0.013272149 0.0005304831 2.7613064e-06 0.00015499606 0.0001363707 5.7963725e-06 8.355686e-06
21.599999999999966 5.506416 -1.350076 8.331883 10.671373 0.21260372 -0.6289104 -0.34594068 0.17724635 -0.06374462 0.064132005 5.7419987 -1.1180086 8.256503 10.554321 0.23457864 -0.6281877 -0.35772723 0.16597143 -0.061357167 0.061243005 0.05549927 0.05385525 0.0056821937 0.013701189 0.00048289716 5.2230445e-07 0.00013892277 0.0001271238 5.699931e-06 8.34632e-06
21.899999999999977 5.565018 -1.5326532 8.27948 10.69572 0.17808002 -0.58827144 -0.35276523 0.14737342 -0.06354225 0.06392964 5.806918 -1.2993214 8.202882 10.5770235 0.19881302 -0.588235 -0.36376515 0.13655567 -0.061262347 0.061127674 0.058515593 0.05444373 0.005867279 0.014088791 0.00042985723 1.3263026e-09 0.00012099819 0.000117023745 5.197944e-06 7.851013e-06
22.19999999999999 5.613302 -1.7029033 8.226083 10.715593 0.1438146 -0.5467292 -0.3591981 0.11761132 -0.06344435 0.06383174 5.8606005 -1.4687471 8.148208 10.595174 0.1628676 -0.54734486 -0.36952776 0.10707408 -0.061193973 0.06104081 0.06115642 0.054829095 0.006064537 0.014500856 0.00036301726 3.7903277e-07 0.000106701955 0.00011103336 5.064214e-06 7.789278e-06
22.5 5.6513453 -1.8605716 8.171747 10.731011 0.10980486 -0.50439256 -0.36528414 0.08795865 -0.063385874 0.06377327 5.903144 -1.6259444 8.092596 10.608812 0.12680495 -0.50564975 -0.3750233 0.07755095 -0.06115982 0.06099078 0.06340255 0.055049945 0.006264905 0.01493261 0.00028900296 1.5805044e-06 9.4851246e-05 0.000108320244 4.9553196e-06 7.74223e-06
22.799999999999983 5.679222 -2.0054333 8.116521 10.741989 0.07604006 -0.46135306 -0.37106505 0.058412176 -0.06328556 0.06367295 5.934676 -1.7706611 8.036119 10.617968 0.09085441 -0.4634838 -0.3803082 0.048049733 -0.061164618 0.0609824 0.06525678 0.055117987 0.006464388 0.01538134 0.00021946488 4.540082e-06 8.543602e-05 0.00010738022 4.4983944e-06 7.239079e-06
23.099999999999966 5.697004 -2.1372893 8.060448 10.748542 0.04250402 -0.4176867 -0.37657982 0.02896641 -0.06321672 0.06360411 5.956172 -1.9023211 7.9795465 10.623034 0.05478713 -0.42103273 -0.3849518 0.0187359 -0.06120711 0.06101714 0.06716813 0.055210046 0.0065449956 0.015752336 0.00015087477 1.119589e-05 7.0090035e-05 0.000104663326 4.0385535e-06 6.692405e-06
23.399999999999977 5.7047553 -2.255961 8.003564 10.750686 0.009175372 -0.3734566 -0.38186496 -0.00038527715 -0.06321655 0.063603945 5.967265 -2.0209863 7.922639 10.62387 0.018792182 -0.3783604 -0.38916743 -0.010467529 -0.06130431 0.061111227 0.0689114 0.055213075 0.0065488536 0.016082246 9.248303e-05 2.4047189e-05 5.3325966e-05 0.000101651814 3.6566757e-06 6.213645e-06
23.69999999999999 5.702536 -2.3612866 7.945903 10.748433 -0.023971852 -0.3287144 -0.38695478 -0.029650537 -0.06327658 0.063663974 5.967496 -2.126879 7.86512 10.620302 -0.017128438 -0.3355015 -0.39311498 -0.039494455 -0.06143082 0.061236463 0.0702037 0.05494695 0.0065258755 0.016417531 4.6832316e-05 4.606461e-05 3.794806e-05 9.690271e-05 3.4068378e-06 5.8928094e-06
24.0 5.6903954 -2.453119 7.88749 10.7417965 -0.056966808 -0.2835022 -0.39188185 -0.05883774 -0.0633872 0.063774586 5.9570723 -2.2198107 7.8071756 10.612438 -0.053073242 -0.2922853 -0.39669764 -0.068337604 -0.06158699 0.061393827 0.071116574 0.05443277 0.0064503644 0.016733568 1.51598515e-05 7.714288e-05 2.3191806e-05 9.024739e-05 3.2407534e-06 5.668011e-06
24.299999999999983 5.668374 -2.5313225 7.828348 10.730787 -0.08984233 -0.23785378 -0.3966771 -0.08795551 -0.063427486 0.06381488 5.935998 -2.299649 7.7488575 10.600312 -0.08909962 -0.24862516 -0.3998983 -0.09701696 -0.06177368 0.061584376 0.07162255 0.0536726 0.006318765 0.017023737 5.5160876e-07 0.0001160226 1.0376027e-05 8.2109844e-05 2.7350723e-06 4.975142e-06
24.599999999999966 5.6365027 -2.59577 7.7684946 10.715414 -0.122630954 -0.19179603 -0.40137047 -0.11701407 -0.06370209 0.064089485 5.9041853 -2.366286 7.6901493 10.583919 -0.12521827 -0.20451456 -0.40275005 -0.12556069 -0.06199172 0.061808705 0.07165395 0.052662835 0.0061379857 0.01729106 6.6942166e-06 0.00016176097 1.9032391e-06 7.30446e-05 2.925366e-06 5.2019536e-06
24.899999999999977 5.5948024 -2.6463418 7.7079425 10.695686 -0.1553734 -0.14535004 -0.40599057 -0.14602143 -0.06370049 0.06408788 5.8616066 -2.4195826 7.6310825 10.563272 -0.16144487 -0.15996179 -0.405271 -0.1539884 -0.062241115 0.06206652 0.07118449 0.05141973 0.005907452 0.01753343 3.6862846e-05 0.00021350326 5.177912e-07 6.347278e-05 2.1297756e-06 4.085901e-06
25.19999999999999 5.5432806 -2.682924 7.6467004 10.671611 -0.18810461 -0.09853184 -0.41056588 -0.17498948 -0.06418158 0.064568974 5.808157 -2.45944 7.5716314 10.538361 -0.19778734 -0.11500227 -0.40751576 -0.18234977 -0.06252261 0.062358417 0.07015949 0.049945116 0.005635347 0.017755626 9.3755254e-05 0.00027127488 9.303224e-06 5.4173935e-05 2.752177e-06 4.8865645e-06
25.5 5.481934 -2.705407 7.584774 10.643192 -0.22087334 -0.05135381 -0.4151238 -0.20392495 -0.064268716 0.06465611 5.7436724 -2.4858115 7.5117025 10.509138 -0.23420167 -0.06964645 -0.4095505 -0.21063834 -0.062836684 0.06268426 0.06850694 0.048222154 0.0053394414 0.017970525 0.00017764435 0.00033462065 3.10617e-05 4.506961e-05 2.0507139e-06 3.888186e-06
25.799999999999983 5.4107447 -2.7136838 7.5221624 10.610435 -0.25372028 -0.0038251386 -0.41969225 -0.23283951 -0.06480415 0.065191545 5.6679163 -2.4987395 7.4510937 10.475525 -0.27051604 -0.02404517 -0.41151527 -0.23879021 -0.06318174 0.06304113 0.06613725 0.04620108 0.005050769 0.018200608 0.00028209738 0.00040884962 6.686304e-05 3.541088e-05 2.6322098e-06 4.624291e-06
26.099999999999966 5.329682 -2.7076504 7.4588633 10.573341 -0.28670046 0.044047073 -0.42429864 -0.26173955 -0.06508321 0.06547061 5.580784 -2.4982283 7.3896875 10.437481 -0.3066742 0.021686122 -0.4135254 -0.26685745 -0.06355953 0.063430384 0.0630522 0.04385762 0.00478528 0.01845806 0.00039895088 0.00050001213 0.000116062736 2.619283e-05 2.3216037e-06 4.1625376e-06
26.399999999999977 5.238697 -2.6872048 7.394868 10.531914 -0.31986487 0.09225695 -0.4289713 -0.29063466 -0.06567777 0.06606517 5.4825487 -2.484132 7.327709 10.395109 -0.34284413 0.0676205 -0.41551068 -0.29488546 -0.06396602 0.063848406 0.05946363 0.041238558 0.004510291 0.018715493 0.0005280464 0.00060695456 0.00018118792 1.8069255e-05 2.9300832e-06 4.9140417e-06
26.69999999999999 5.1377254 -2.6522465 7.330165 10.486151 -0.35327777 0.14079896 -0.43373862 -0.31953007 -0.06605576 0.06644317 5.372917 -2.456426 7.26503 10.348333 -0.3795176 0.11429672 -0.41742694 -0.32297927 -0.0644164 0.06430922 0.055315193 0.038345695 0.0042425683 0.018993631 0.00068852934 0.00070236856 0.00026607074 1.1896992e-05 2.687497e-06 4.553745e-06
27.0 5.026684 -2.6026766 7.264737 10.436054 -0.3870017 0.18966657 -0.43863055 -0.34843358 -0.06692752 0.06731494 5.2521315 -2.4147298 7.2019663 10.297296 -0.4166959 0.16142209 -0.41923463 -0.35104805 -0.06491209 0.06481485 0.050826646 0.035324 0.003940179 0.019253965 0.0008817455 0.00079775066 0.0003762016 6.8354448e-06 4.0619752e-06 6.250435e-06
27.299999999999983 4.9054656 -2.538399 7.198564 10.38162 -0.42111894 0.23885132 -0.4436773 -0.37734628 -0.06738732 0.067774735 5.120656 -2.358629 7.1390324 10.242246 -0.45446396 0.20879214 -0.42080343 -0.3789544 -0.06545081 0.06536413 0.04630691 0.03231725 0.0035440219 0.019425316 0.00111189 0.00090355484 0.00052321434 2.5860927e-06 3.7500718e-06 5.811019e-06
27.599999999999966 4.7739415 -2.4593203 7.13162 10.322849 -0.45570844 0.28834006 -0.44891158 -0.406273 -0.06842991 0.06881733 4.9782305 -2.288077 7.0762186 10.183185 -0.49295273 0.25644594 -0.42214543 -0.40671843 -0.06604485 0.06596938 0.04173398 0.02932423 0.0030693067 0.019506214 0.0013871371 0.0010172348 0.0007164269 1.9840388e-07 5.688499e-06 8.110846e-06
27.899999999999977 4.6319537 -2.3653522 7.0638742 10.259738 -0.49087638 0.3381144 -0.4543666 -0.43521014 -0.06914421 0.06953164 4.824253 -2.203215 7.013235 10.11998 -0.53202987 0.30419195 -0.42343992 -0.4343616 -0.06670793 0.06664403 0.036979046 0.026288494 0.0025643238 0.019532328 0.0016936098 0.0011507336 0.0009564592 7.200061e-07 5.9354616e-06 8.338315e-06
28.19999999999999 4.4793124 -2.256413 6.9952908 10.192286 -0.52673227 0.38814586 -0.46007857 -0.46415594 -0.07030776 0.07069521 4.6585045 -2.1039603 6.9500847 10.052641 -0.57158405 0.3519572 -0.424912 -0.461876 -0.06747311 0.067420244 0.032109797 0.023241827 0.0020435888 0.01950062 0.0020116821 0.0013096193 0.0012366871 5.1981137e-06 8.035228e-06 1.0725378e-05
28.5 4.31579 -2.1324322 6.9258285 10.120491 -0.5634166 0.43839297 -0.46608496 -0.49309996 -0.071337715 0.071725175 4.4799366 -1.9908926 6.885978 9.980843 -0.6116365 0.39945066 -0.42680165 -0.48927844 -0.06833388 0.06829159 0.026944049 0.02003345 0.0015880412 0.019501686 0.0023251607 0.0015165033 0.0015431781 1.460403e-05 9.023029e-06 1.1789507e-05
28.799999999999983 4.1411147 -1.9933541 6.85544 10.044356 -0.6010863 0.4887947 -0.47242635 -0.5220305 -0.07284942 0.07323691 4.2880945 -1.8642333 6.820717 9.904514 -0.65217173 0.44669843 -0.42906594 -0.5167804 -0.06929782 0.06926602 0.021603065 0.016672188 0.0012057063 0.019555794 0.0026097193 0.0017720974 0.0018801254 2.7563512e-05 1.2613879e-05 1.5767977e-05
29.099999999999966 3.9549603 -1.8391455 6.7840724 9.963884 -0.639942 0.5392626 -0.4791448 -0.5509246 -0.07423026 0.074617766 4.0836 -1.7236063 6.7547617 9.823929 -0.69449556 0.49416375 -0.43141818 -0.54387677 -0.07037645 0.07035689 0.016548172 0.013349305 0.0008591173 0.019587548 0.0029760918 0.0020339056 0.0022778313 4.9671937e-05 1.4851873e-05 1.8155059e-05
29.399999999999977 3.7569368 -1.6698061 6.7116647 9.879084 -0.6802155 0.58966696 -0.48628563 -0.5797552 -0.07615854 0.07654608 3.8660822 -1.5687325 6.688342 9.739247 -0.73832977 0.54195946 -0.43373355 -0.5706425 -0.071627185 0.0716205 0.011912719 0.010215878 0.00054394285 0.019554194 0.0033772707 0.0022760055 0.0027617204 8.304159e-05 2.0533167e-05 2.4261326e-05
29.69999999999999 3.5465736 -1.4853832 6.638151 9.789966 -0.72220576 0.6398192 -0.493895 -0.6084799 -0.07807983 0.078467414 3.6354365 -1.3992991 6.621744 9.650631 -0.78372943 0.59004796 -0.43584925 -0.5970857 -0.07307783 0.07308546 0.007896614 0.0074104564 0.00026919006 0.019414153 0.0037851627 0.0024771772 0.0033693085 0.00012982785 2.502e-05 2.8965458e-05
30.0 3.323302 -1.2859943 6.5634575 9.696551 -0.7662711 0.68944 -0.50202125 -0.6370461 -0.080578566 0.08096622 3.392117 -1.2148178 6.555606 9.558512 -0.8302891 0.6385025 -0.43828768 -0.6232712 -0.07474767 0.07476401 0.0047355033 0.005066098 6.164763e-05 0.019054929 0.004098306 0.0025946323 0.004061969 0.0001897471 3.3999382e-05 3.846736e-05
30.299999999999983 3.0864305 -1.0718614 6.4875026 9.598869 -0.8128714 0.73811275 -0.5107115 -0.6653799 -0.08327926 0.083667 3.1348953 -1.0157175 6.4894066 9.462627 -0.8787819 0.6868348 -0.44121212 -0.64887357 -0.07663363 0.076651536 0.0023488344 0.0031521353 3.625257e-06 0.018561859 0.0043441965 0.0026294268 0.004830163 0.00027245842 4.4164364e-05 4.9216775e-05
30.599999999999966 2.8351147 -0.8433642 6.4101987 9.496962 -0.8625676 0.78520185 -0.52001077 -0.6933879 -0.08664583 0.08703369 2.8630147 -0.80210686 6.423008 9.363018 -0.9302628 0.7348753 -0.44511077 -0.6737647 -0.078823514 0.0788339 0.0007784089 0.0017021666 0.00016407757 0.017940877 0.0045826402 0.0025327592 0.00561001 0.00038507077 6.118857e-05 6.7236535e-05
30.899999999999977 2.5683217 -0.6011263 6.331451 9.390887 -0.91605294 0.8297173 -0.52995694 -0.72094625 -0.09048077 0.09086879 2.573451 -0.57554984 6.3544273 9.258829 -0.9853747 0.77909327 -0.45207527 -0.69782937 -0.08136167 0.081361264 2.6310101e-05 0.0006541559 0.0005279149 0.017439354 0.0048055053 0.0025627906 0.0060655535 0.00053439045 8.3158004e-05 9.0393114e-05
31.19999999999999 2.2847977 -0.34615737 6.251161 9.280724 -0.9741077 0.8700755 -0.5405762 -0.7479 -0.09516092 0.09554919 2.2667909 -0.33621168 6.2846966 9.151044 -1.0438529 0.8188094 -0.4598085 -0.7208667 -0.08433287 0.08433532 0.0003242449 9.891676e-05 0.0011246285 0.01681682 0.004864399 0.0026282165 0.0065234248 0.00073080085 0.00011724662 0.00012575086
31.5 1.983064 -0.08009298 6.169227 9.166576 -1.0374494 0.90368706 -0.5518748 -0.77405685 -0.100587 0.1009756 1.9432247 -0.08479762 6.2152095 9.040582 -1.108181 0.85358 -0.46875098 -0.74230254 -0.088082254 0.088106364 0.0015871767 2.213363e-05 0.0021143775 0.01587466 0.0050029648 0.0025107176 0.0069095716 0.0010083365 0.00015636875 0.00016561731
31.799999999999983 1.6615262 0.19440517 6.085549 9.048582 -1.1061361 0.9263006 -0.56383485 -0.7991999 -0.10693752 0.10732657 1.6013457 0.17661381 6.145487 8.927419 -1.178186 0.8803192 -0.47906417 -0.7618898 -0.092704505 0.092776306 0.003621698 0.0003165325 0.0035925584 0.014680562 0.005191199 0.00211429 0.007186068 0.0013920409 0.00020257873 0.0002117101
32.099999999999966 1.3189176 0.4730506 6.0000296 8.926908 -1.1779214 0.93133557 -0.57642365 -0.8231301 -0.1135555 0.11394503 1.235263 0.4424169 6.0716295 8.810109 -1.2482977 0.8932459 -0.48941714 -0.78046715 -0.09817409 0.09829958 0.006998099 0.00093842286 0.0051265545 0.013641867 0.0049528205 0.0014508247 0.0075701326 0.0018201246 0.0002365878 0.00024478015
32.39999999999998 0.9555036 0.749389 5.9125733 8.801739 -1.2448392 0.91092014 -0.5896573 -0.84579384 -0.118953854 0.11934371 0.8442822 0.7058437 5.9927607 8.68743 -1.3126783 0.88083 -0.50080144 -0.7990836 -0.102272615 0.10243069 0.012370193 0.0018961936 0.0064300066 0.013066401 0.0046021496 0.0009054173 0.007895364 0.0021818478 0.00027826373 0.00028605046
32.69999999999999 0.57504874 1.015406 5.823069 8.673244 -1.2915264 0.8625266 -0.6037331 -0.8674628 -0.12003966 0.12042953 0.43664077 0.9612148 5.91192 8.561617 -1.3618338 0.8375974 -0.51823485 -0.8174355 -0.10409917 0.104236186 0.019156767 0.0029366896 0.0078944955 0.012460716 0.004943127 0.0006214633 0.0073099546 0.0025027317 0.00025409914 0.00026222444
33.0 0.1855566 1.2643512 5.731358 8.541532 -1.3050877 0.79710865 -0.6190841 -0.8887034 -0.1156628 0.11605288 0.021650136 1.2018819 5.83031 8.433739 -1.372468 0.78440744 -0.5396507 -0.83650804 -0.102070265 0.10217291 0.026865331 0.0039024213 0.009791462 0.0116193 0.0045401063 0.00016132082 0.006309672 0.0027243567 0.00018475698 0.00019265356
33.29999999999998 -0.20332332 1.4936258 5.637214 8.40663 -1.2874451 0.731388 -0.6361662 -0.9099919 -0.1079667 0.108357444 -0.37960696 1.4316283 5.752961 8.307898 -1.3423172 0.71893895 -0.5672424 -0.8558569 -0.09725273 0.097421005 0.031075923 0.0038436793 0.013397362 0.009748007 0.0030109533 0.00015497825 0.0047504944 0.002930601 0.000114789196 0.0001196057
33.599999999999966 -0.5838036 1.7044964 5.5403605 8.268521 -1.2490901 0.67441607 -0.6552175 -0.9314513 -0.09991862 0.10031008 -0.7662295 1.6442523 5.6731386 8.181075 -1.2893211 0.66356283 -0.59151006 -0.8769207 -0.09133926 0.09152795 0.033279214 0.0036293496 0.017630043 0.00764684 0.0016185325 0.000117792624 0.004058642 0.0029735886 7.360539e-05 7.712587e-05
33.89999999999998 -0.9510089 1.8997939 5.4405 8.127191 -1.1989454 0.6275668 -0.67625624 -0.9529535 -0.09240889 0.092800975 -1.1367292 1.8410792 5.5882196 8.05098 -1.2272929 0.61882204 -0.61421716 -0.8970114 -0.08588809 0.08613078 0.03449204 0.0034474076 0.021821156 0.0058081127 0.00080358033 7.6471115e-05 0.003848847 0.0031295207 4.2520838e-05 4.449146e-05
34.19999999999999 -1.3021969 2.082332 5.3373413 7.982647 -1.1423078 0.589354 -0.6991932 -0.97430044 -0.08593605 0.0863286 -1.4921119 2.023293 5.496704 7.9161234 -1.1650281 0.58276224 -0.63622963 -0.9167918 -0.080975264 0.08128429 0.03606773 0.003485589 0.0253965 0.004425383 0.0005162137 4.3451e-05 0.003964408 0.0033072445 2.4609366e-05 2.5445077e-05
34.5 -1.6358472 2.2544124 5.230609 7.8349266 -1.082028 0.55785 -0.7239008 -0.9953033 -0.080231436 0.08062435 -1.8310654 2.1941926 5.4000883 7.7774568 -1.1009936 0.5534902 -0.65933573 -0.9365256 -0.07661025 0.076964974 0.03811015 0.0036264202 0.028723257 0.003302783 0.00035969407 1.9007697e-05 0.0041686473 0.0034548168 1.3112969e-05 1.3391025e-05
34.79999999999998 -1.9510964 2.4178002 5.120048 7.6840935 -1.0196334 0.53140056 -0.75024796 -1.0158077 -0.07535427 0.075747445 -2.1523256 2.3561532 5.2989225 7.6352453 -1.0362222 0.52911115 -0.68373895 -0.95644295 -0.07276407 0.07314859 0.040493198 0.0038003451 0.031996083 0.002386142 0.00027518853 5.2414184e-06 0.0044234484 0.0035241789 6.7091455e-06 6.7540313e-06
35.099999999999966 -2.2474353 2.5738163 5.005421 7.530231 -0.9559586 0.508707 -0.7781098 -1.0356921 -0.071011975 0.071405366 -2.4551659 2.510996 5.1934743 7.4896526 -0.97215223 0.50944453 -0.7092769 -0.97652817 -0.06933333 0.06973162 0.043151975 0.003946377 0.03536398 0.0016466037 0.0002622336 5.4397685e-07 0.0047379644 0.0035003703 2.817851e-06 2.801416e-06
35.39999999999998 -2.5245502 2.7234397 4.88651 7.3734393 -0.89147377 0.4887822 -0.8073749 -1.0548638 -0.06723925 0.06763279 -2.7397332 2.6596928 5.0833006 7.3408003 -0.9071089 0.4921971 -0.73548186 -0.9956894 -0.06633941 0.06674503 0.04630373 0.004063671 0.03872658 0.001065306 0.0002444574 1.1661536e-05 0.005168609 0.0035016118 8.0970557e-07 7.881161e-07
35.69999999999999 -2.7822385 2.8673875 4.7631106 7.2138305 -0.82644826 0.47087026 -0.8379446 -1.0732518 -0.063818626 0.06421231 -3.0062501 2.8029747 4.968095 7.1884465 -0.8429333 0.47680593 -0.76230025 -1.0148313 -0.063582845 0.06398766 0.050181225 0.0041490127 0.042018518 0.0006443449 0.0002717564 3.5232166e-05 0.0057220715 0.0034129594 5.5592714e-08 5.046758e-08
36.0 -3.0203614 3.0061767 4.6350346 7.0515265 -0.76103866 0.45439085 -0.8697354 -1.0908024 -0.06078832 0.061182097 -3.2536428 2.9419825 4.848625 7.033024 -0.77835 0.46378517 -0.7903217 -1.033838 -0.060967334 0.061378665 0.0544202 0.0041208956 0.045620956 0.00034235037 0.00029968232 8.825321e-05 0.0063065374 0.0032449425 3.2046405e-08 3.8639243e-08
36.29999999999998 -3.2388175 3.1401687 4.502104 6.886656 -0.6953342 0.4388887 -0.9026762 -1.1074733 -0.057985816 0.058379684 -3.48121 3.0774457 4.724891 6.8747845 -0.71336126 0.4522391 -0.8194758 -1.0521158 -0.05850688 0.058935955 0.058754142 0.003934165 0.04963422 0.00014092866 0.00032497515 0.00017823311 0.0069223056 0.003064448 2.7150747e-07 3.09438e-07
36.599999999999966 -3.437525 3.2696025 4.36415 6.7193527 -0.6293832 0.4240036 -0.93671006 -1.1232309 -0.055466488 0.055860426 -3.6889908 3.2096527 4.596552 6.7137017 -0.6480992 0.44189775 -0.84956396 -1.0698034 -0.05613085 0.056591224 0.063235044 0.0035939876 0.05401062 3.193377e-05 0.00035028782 0.00032020058 0.0075944434 0.002854506 4.413753e-07 5.340652e-07
36.89999999999998 -3.6164136 3.3946192 4.221012 6.549757 -0.5632075 0.40944237 -0.97179085 -1.1380466 -0.05308901 0.053483013 -3.8768432 3.3388028 4.4634767 6.5500116 -0.5826504 0.43179995 -0.8808102 -1.0867012 -0.05392126 0.05442196 0.06782359 0.003115472 0.058789056 6.483697e-08 0.00037802698 0.00049986155 0.008277479 0.002636357 6.926375e-07 8.816238e-07
37.19999999999999 -3.7754164 3.5152805 4.0725365 6.3780117 -0.49681172 0.39496538 -1.0078858 -1.1518949 -0.051084258 0.0514783 -4.0447884 3.464877 4.325533 6.383869 -0.51695335 0.42173386 -0.9131128 -1.1028458 -0.05186573 0.05241286 0.072561264 0.0025405225 0.0640072 3.4309927e-05 0.0004056853 0.0007165513 0.008981921 0.002405818 6.106997e-07 8.7340214e-07
37.5 -3.9144664 3.6315799 3.9185724 6.204263 -0.43018726 0.3803635 -1.0449686 -1.1647487 -0.048767563 0.049161665 -4.192952 3.5878081 4.182506 6.2153077 -0.45104808 0.41199648 -0.94607055 -1.1183832 -0.049899336 0.05049935 0.07755433 0.0019159656 0.06966098 0.00012198103 0.00043517386 0.001000646 0.009780825 0.0021497596 1.28091e-06 1.7894004e-06
37.79999999999998 -4.033492 3.7434542 3.7589726 6.0286636 -0.36331826 0.36546552 -1.0830299 -1.1765817 -0.047012065 0.0474062 -4.321274 3.707651 4.0343337 6.044441 -0.38473994 0.4023083 -0.97969854 -1.133168 -0.04797825 0.04863409 0.082818314 0.0012818776 0.07582372 0.00024893228 0.00045888798 0.0013573893 0.010677363 0.0018847544 9.335112e-07 1.5077119e-06
38.099999999999966 -4.132417 3.85079 3.5935907 5.8513675 -0.29618046 0.35010633 -1.1220615 -1.1873612 -0.044829566 0.045223758 -4.429744 3.8243337 3.8808236 5.871308 -0.31821102 0.39244062 -1.0141952 -1.1472298 -0.046084706 0.046801902 0.08840308 0.0006999388 0.08250272 0.0003976186 0.00048534566 0.001792192 0.011635136 0.0016105332 1.5753757e-06 2.4905407e-06
38.39999999999998 -4.211156 3.9534278 3.4222806 5.672537 -0.22874554 0.3341465 -1.1620739 -1.1970513 -0.04326198 0.043656196 -4.518139 3.9378397 3.7219906 5.696103 -0.2514626 0.38221413 -1.0496349 -1.1604998 -0.044193465 0.04497557 0.09423856 0.00024298715 0.08982611 0.00055536797 0.00051606545 0.002310497 0.01264251 0.0013360104 8.676671e-07 1.7407501e-06
38.69999999999999 -4.2696147 4.0511656 3.2448945 5.4923377 -0.16098025 0.31743985 -1.2030756 -1.2056054 -0.041238185 0.041632447 -4.5861835 4.0481987 3.557949 5.5190444 -0.18458423 0.37186795 -1.0858116 -1.172943 -0.04227706 0.043125913 0.10021584 8.802382e-06 0.09800316 0.0007132476 0.00055714766 0.0029624181 0.013750853 0.0010668319 1.0792621e-06 2.2304382e-06
39.0 -4.307689 4.1437597 3.0612817 5.3109446 -0.092848115 0.29985443 -1.2450943 -1.2129692 -0.039682288 0.04007658 -4.6324987 4.1561494 3.39002 5.3407245 -0.117567405 0.36121815 -1.1217785 -1.1838219 -0.040395595 0.04130441 0.10550124 0.00015350367 0.10806881 0.0008868431 0.0006110433 0.003765507 0.01520679 0.0008495632 5.088075e-07 1.5075656e-06
39.29999999999998 -4.3252625 4.2309246 2.8712878 5.128541 -0.024310369 0.2812448 -1.2881559 -1.2190737 -0.037763964 0.038158298 -4.657688 4.261211 3.2175205 5.1610284 -0.050479487 0.3499552 -1.1579785 -1.1932439 -0.03853111 0.03949459 0.11050677 0.0009172607 0.11987705 0.0010554306 0.00068482273 0.004721117 0.01694615 0.00066717813 5.885119e-07 1.7856748e-06
39.599999999999966 -4.3222084 4.3123317 2.6747537 4.945323 0.044673633 0.26146656 -1.3323017 -1.2238343 -0.036100034 0.036494397 -4.662136 4.3629394 3.0400562 4.980185 0.016945347 0.3379405 -1.1950701 -1.201223 -0.036716484 0.037725747 0.11555082 0.0025611373 0.13344596 0.001215362 0.00076885783 0.0058482653 0.018832508 0.0005112691 3.8001042e-07 1.5162228e-06
39.89999999999998 -4.2983856 4.387605 2.4715128 4.7615 0.114144504 0.24035619 -1.3775738 -1.2271453 -0.03419984 0.034594245 -4.645175 4.46166 2.8579707 4.7983203 0.084166914 0.32609957 -1.2325901 -1.208355 -0.03487844 0.035923988 0.12026286 0.0054841014 0.14934972 0.0013557427 0.0008986559 0.0073519275 0.021020293 0.00035307778 4.6049644e-07 1.7682148e-06
40.19999999999999 -4.2536426 4.456319 2.261393 4.577298 0.18414226 0.21773626 -1.424025 -1.2288756 -0.03243521 0.032829646 -4.6072893 4.5570965 2.6706529 4.6156936 0.15140226 0.31415713 -1.2716792 -1.2147391 -0.03291021 0.03398226 0.12506603 0.0101561295 0.16749358 0.0014742072 0.0010719073 0.009296984 0.023209272 0.00019984212 2.2562556e-07 1.328515e-06
40.5 -4.187816 4.517989 2.044213 4.3929677 0.25470167 0.19339976 -1.4717071 -1.2288606 -0.030432487 0.03082697 -4.5476885 4.6495657 2.4783823 4.432968 0.2184197 0.30173588 -1.3125534 -1.2201775 -0.030791555 0.031875696 0.12950811 0.017312385 0.18850297 0.0016000351 0.0013163816 0.011736715 0.0253299 7.5395976e-05 1.2892961e-07 1.0998282e-06
40.79999999999998 -4.1007333 4.5720654 1.8197843 4.2087865 0.32585025 0.16710842 -1.5206767 -1.226893 -0.028481442 0.028875966 -4.465887 4.739231 2.2813606 4.2506 0.28501043 0.28863102 -1.3551548 -1.2244666 -0.02857752 0.02965504 0.13333729 0.02794439 0.21305272 0.0017483582 0.0016678909 0.014767744 0.027397526 5.8873484e-06 9.230809e-09 6.069558e-07
41.099999999999966 -3.9922159 4.617918 1.5879099 4.025066 0.39759874 0.13857494 -1.5709808 -1.2227108 -0.026280744 0.026675321 -4.365266 4.823757 2.076672 4.06761 0.35238716 0.27278113 -1.4005165 -1.2266939 -0.026299855 0.027362978 0.13916628 0.042369757 0.23888843 0.0018099825 0.0020440873 0.018011302 0.029058069 1.5864454e-05 3.6522035e-10 4.7287205e-07
41.39999999999998 -3.862086 4.6548223 1.3483874 3.8421643 0.4699322 0.1074532 -1.6226542 -1.2159802 -0.024040109 0.024434742 -4.245984 4.9020376 1.863639 3.8841684 0.42046073 0.25375724 -1.4485508 -1.2263992 -0.023965575 0.025006337 0.14737768 0.06111539 0.26548424 0.0017643451 0.002447426 0.021404872 0.030311987 0.000108555796 5.5552793e-09 3.2672142e-07
41.69999999999999 -3.7101781 4.681937 1.1010112 3.6604953 0.5427882 0.0733135 -1.675695 -1.206273 -0.021509998 0.021904703 -4.1069145 4.973658 1.6425713 3.7009246 0.48898038 0.23167895 -1.4986194 -1.223418 -0.021582514 0.022590833 0.15739976 0.08510107 0.29328743 0.0016345326 0.002895282 0.02507962 0.031355735 0.00029395233 5.258643e-09 4.7077376e-07
42.0 -3.536356 4.698277 0.84558105 3.4805472 0.61602676 0.035619818 -1.7300398 -1.1930362 -0.018843345 0.01923813 -3.946695 5.038375 1.4140677 3.5187259 0.5575706 0.2066739 -1.5500966 -1.2178121 -0.019155324 0.02011701 0.16837819 0.11566658 0.32317713 0.0014576118 0.0034171252 0.029259503 0.032379556 0.0006138434 9.733037e-08 7.72433e-07
42.29999999999998 -3.3405461 4.702674 0.5819154 3.3029027 0.6893715 -0.0063071465 -1.7855024 -1.1755546 -0.015825357 0.01622024 -3.7655737 5.095164 1.1777157 3.3379102 0.6261388 0.17810409 -1.6029692 -1.2091637 -0.016657237 0.017555635 0.18064846 0.15404832 0.35497797 0.0012255234 0.003998377 0.0340075 0.033318393 0.001129567 6.920238e-07 1.7832812e-06
42.599999999999966 -3.1227932 4.693729 0.3098765 3.1282682 0.7623148 -0.053326353 -1.8416827 -1.1529056 -0.012572324 0.012967326 -3.5651276 5.1419992 0.93216324 3.158483 0.6944294 0.14424221 -1.6574194 -1.1968327 -0.014080172 0.014903089 0.19565973 0.20094629 0.3872408 0.0009129333 0.004608427 0.03903334 0.033952937 0.0019295878 2.2736072e-06 3.7471796e-06
42.89999999999998 -2.8833542 4.6697536 0.029416176 2.957506 0.8339445 -0.10650919 -1.8977883 -1.1239244 -0.008929158 0.009324307 -3.3461344 5.177209 0.6773763 2.9803758 0.7644733 0.1049013 -1.7148095 -1.1803014 -0.011100311 0.011859477 0.21416555 0.25751093 0.41985226 0.0005230289 0.004826245 0.044694398 0.03348122 0.003178372 4.713906e-06 6.4270866e-06
43.19999999999999 -2.6228633 4.6287093 -0.2593441 2.79167 0.9026622 -0.1671191 -1.9523486 -1.0872225 -0.005076753 0.0054720673 -3.1077993 5.199138 0.41315484 2.8044271 0.834646 0.05950594 -1.7738873 -1.1584584 -0.007708747 0.0084157735 0.23516293 0.32538906 0.45225483 0.00016274265 0.0046262075 0.05135891 0.03184844 0.0050745527 6.9273924e-06 8.665406e-06
43.5 -2.3426015 4.568177 -0.55597734 2.632024 0.96574974 -0.23642904 -2.0027611 -1.0413889 -0.0010135763 0.0014090741 -2.848083 5.2071133 0.14085984 2.6326838 0.90301454 0.006598234 -1.8327695 -1.1285558 -0.0038618483 0.004512619 0.25551152 0.40823928 0.48558205 4.3520964e-07 0.0039357054 0.059062254 0.028897148 0.0075980695 8.112654e-06 9.631993e-06
43.79999999999998 -2.0449007 4.4854407 -0.8595455 2.4799988 1.0189232 -0.3151481 -2.044815 -0.9856146 0.0024948856 -0.0020992511 -2.5671525 5.199168 -0.13902378 2.4663382 0.9675833 -0.052822683 -1.8893343 -1.0906205 0.00012927875 0.00045935065 0.27274698 0.5094069 0.51915157 0.00018661389 0.0026357817 0.06881462 0.024174262 0.011026244 5.596096e-06 6.5464433e-06
44.099999999999966 -1.7335922 4.3778305 -1.1683645 2.337003 1.0564661 -0.40225363 -2.0727715 -0.9209965 0.00481934 -0.0044236453 -2.266701 5.1721077 -0.42660713 2.306706 1.0268745 -0.12215214 -1.9420248 -1.0426384 0.004259981 -0.0037201047 0.28420502 0.63087624 0.55020404 0.0009179107 0.00087566045 0.07845684 0.017094705 0.01479676 3.1288232e-07 4.949694e-07
44.39999999999998 -1.4141531 4.243415 -1.4799151 2.2040398 1.0731273 -0.49385127 -2.0812361 -0.851848 0.0041771675 -0.0037814684 -1.9525189 5.120472 -0.7232647 2.1539545 1.0767295 -0.20438829 -1.9871558 -0.9837475 0.00800436 -0.0074796937 0.28983778 0.7692291 0.5725199 0.0025085378 1.2976323e-05 0.08378882 0.008851108 0.017397473 1.4647401e-05 1.3676871e-05
44.69999999999999 -1.0930592 4.081748 -1.7911531 2.0812736 1.0674993 -0.58392715 -2.0686028 -0.7850333 0.00025476454 0.0001411056 -1.6285484 5.040968 -1.0283716 2.00952 1.1168538 -0.2964797 -2.0245614 -0.9147929 0.01087166 -0.010355014 0.28674868 0.9201029 0.5818356 0.005148565 0.0024358719 0.08262604 0.0019396445 0.016837556 0.00011271847 0.000110168534
45.0 -0.77643615 3.8940387 -2.0991886 1.9679002 1.0433208 -0.66746795 -2.0385363 -0.72661245 -0.0066955024 0.0070919096 -1.2962785 4.9321747 -1.3384054 1.8759866 1.1369312 -0.3956998 -2.0412755 -0.83652735 0.011293191 -0.010813169 0.27023605 1.0777264 0.5787911 0.008448106 0.008762908 0.073857926 7.5031676e-06 0.012081285 0.00032359306 0.00032059185
45.29999999999998 -0.46892375 3.682516 -2.4018834 1.8624587 1.0067618 -0.7426826 -1.9973954 -0.6792734 -0.015064982 0.015462167 -0.9648459 4.7919474 -1.6495755 1.7534676 1.1331134 -0.49992007 -2.0359645 -0.75523126 0.009437185 -0.008983463 0.24593878 1.2308377 0.56596714 0.01187907 0.015964726 0.058933634 0.0014875749 0.0057695927 0.00060035614 0.00059758883
45.599999999999966 -0.17345187 3.449545 -2.6980038 1.7633122 0.9630507 -0.81045926 -1.9508756 -0.64268094 -0.024076046 0.024474133 -0.6318718 4.6229243 -1.9569252 1.643333 1.1100552 -0.6002988 -2.0109985 -0.67947996 0.0043637417 -0.0039791614 0.21014886 1.3768193 0.5491975 0.014395024 0.021610318 0.044167407 0.0036147567 0.0013541674 0.0008088215 0.0008095899
45.89999999999998 0.1082962 3.1970675 -2.987026 1.6689743 0.91526973 -0.87272274 -1.9027541 -0.6151575 -0.03293766 0.03333662 -0.30892968 4.424427 -2.260568 1.5437422 1.0727646 -0.69374514 -1.9735452 -0.613467 -0.0027420856 0.0030998997 0.17407745 1.5064114 0.5277413 0.01568308 0.024804644 0.032032985 0.0050113834 2.8578138e-06 0.0009117728 0.0009142593
46.19999999999999 0.37528297 2.92646 -3.2688687 1.5782244 0.8646421 -0.9313277 -1.8551501 -0.5948406 -0.041652367 0.04205217 -0.0023590326 4.1980677 -2.5599425 1.4522638 1.0242375 -0.7753386 -1.9268782 -0.5608127 -0.010768421 0.011117846 0.14261349 1.616986 0.50257635 0.01586607 0.025470702 0.024332603 0.0051449216 0.0011578962 0.0009538181 0.0009569323
46.5 0.62665045 2.6386185 -3.5436902 1.490101 0.8111413 -0.9876154 -1.8091365 -0.58013916 -0.049946845 0.050347414 0.29303944 3.951614 -2.8479445 1.3694263 0.96996665 -0.8469956 -1.8755267 -0.52047145 -0.018980782 0.01933003 0.1112963 1.7239571 0.48406208 0.014562391 0.025225488 0.019773932 0.004407653 0.0035602353 0.000958897 0.0009620781
46.79999999999998 0.86141145 2.3341386 -3.8117642 1.403855 0.75393176 -1.042251 -1.7651845 -0.5698076 -0.05792534 0.058326613 0.5722576 3.6855254 -3.12735 1.2918892 0.9118488 -0.91175646 -1.823083 -0.4912537 -0.027143842 0.027499579 0.08360996 1.8262463 0.46842274 0.012536335 0.024937786 0.017028823 0.0033522388 0.006170713 0.00094750064 0.000950306
47.099999999999966 1.0782523 2.0135322 -4.073411 1.3189017 0.6916739 -1.0951254 -1.7234355 -0.56290275 -0.06541203 0.06581393 0.8345432 3.401056 -3.3990614 1.2183652 0.8514699 -0.97352946 -1.7716266 -0.46827582 -0.03496654 0.035328664 0.059394117 1.9252225 0.45474732 0.010107581 0.025534762 0.014785582 0.0023223793 0.008954257 0.00092692784 0.0009293514
47.39999999999998 1.2754235 1.6774797 -4.3289566 1.2347803 0.6228009 -1.1452237 -1.6838392 -0.55871594 -0.07189557 0.07229794 1.078388 3.0986505 -3.6634529 1.1478734 0.78886783 -1.0324073 -1.722702 -0.45069838 -0.04240108 0.042759445 0.03882301 2.0197263 0.44289523 0.007552811 0.027578231 0.012727552 0.0015103191 0.011667795 0.00086992496 0.0008725226
47.69999999999999 1.450732 1.3271242 -4.5787096 1.1511229 0.54592204 -1.190479 -1.6462058 -0.55671453 -0.07881703 0.07921993 1.3029405 2.7789972 -3.9208744 1.0798488 0.7234403 -1.0882142 -1.6765301 -0.43738666 -0.049432337 0.049781907 0.021842329 2.107935 0.43274722 0.005080006 0.03151273 0.010458106 0.0009195656 0.014239142 0.0008634603 0.00086659717
48.0 1.6016737 0.9643583 -4.822947 1.0676315 0.46035627 -1.2279606 -1.6102886 -0.5565048 -0.08303658 0.08343968 1.5068958 2.4429748 -4.171793 1.0137162 0.6543094 -1.1406525 -1.6317574 -0.42785543 -0.05593299 0.05627528 0.008982859 2.1863067 0.42400157 0.0029068554 0.037617814 0.0076226955 0.00046090758 0.016550656 0.0007346045 0.00073790463
48.29999999999998 1.7257524 0.59202677 -5.061899 0.9840587 0.36683482 -1.2542497 -1.57574 -0.55779994 -0.08726389 0.08766718 1.6891359 2.09185 -4.41603 0.9491477 0.5809959 -1.1894554 -1.5883145 -0.422038 -0.0618646 0.062204704 0.001340764 2.24947 0.4171471 0.0012187763 0.045864977 0.0041983016 0.0001581194 0.018431306 0.00064512395 0.0006483378
48.599999999999966 1.8209234 0.21390285 -5.295747 0.90019375 0.26763946 -1.2665766 -1.542229 -0.5603988 -0.08868936 0.08909268 1.8480408 1.7264563 -4.6540775 0.88488245 0.5036496 -1.2354573 -1.5469624 -0.42039332 -0.06764635 0.06800916 0.0007353518 2.287818 0.41173947 0.00023443592 0.055700783 0.0009684137 2.2404356e-05 0.01960154 0.00044280826 0.00044451476
48.89999999999998 1.8860099 -0.16563906 -5.5246205 0.81585145 0.16627021 -1.2637028 -1.5094209 -0.5641653 -0.089804105 0.090207435 1.9834229 1.3483324 -4.885087 0.8212223 0.42018476 -1.2768376 -1.5052084 -0.42098284 -0.07304546 0.073429406 0.009489282 2.2921095 0.4090031 2.8846087e-05 0.06447259 0.00017252394 1.7745146e-05 0.020501215 0.0002808521 0.00028150226
49.19999999999999 1.9208896 -0.54213756 -5.7486076 0.730864 0.06626098 -1.2462872 -1.4770728 -0.5690014 -0.0887637 0.089167036 2.0931737 0.9595872 -5.110566 0.7573943 0.33098313 -1.3086306 -1.4674586 -0.4227963 -0.07765145 0.07802498 0.02968182 2.255177 0.40709695 0.00070385815 0.07007783 0.0038866943 9.24334e-05 0.021375922 0.00012348211 0.00012414534
49.5 1.9263909 -0.9115346 -5.967763 0.6450764 -0.02958601 -1.2163597 -1.4449984 -0.5748328 -0.08785651 0.08825986 2.1752734 0.56179774 -5.331148 0.6933031 0.23611388 -1.3335029 -1.4311903 -0.42509788 -0.08132455 0.0816661 0.061942514 2.1707084 0.4052784 0.0023258158 0.070596434 0.013722518 0.00019066449 0.022420544 4.2666517e-05 4.347772e-05
49.79999999999998 1.904006 -1.270459 -6.1821203 0.55834466 -0.11964635 -1.1764704 -1.4130989 -0.58159065 -0.085675426 0.08607883 2.2279248 0.15913177 -5.5457163 0.62859106 0.1368207 -1.3456155 -1.3961873 -0.4295249 -0.0841831 0.08450321 0.104923405 2.04373 0.4050101 0.0049345563 0.06577534 0.028610067 0.00028600308 0.023123993 2.2270456e-06 2.4825752e-06
50.099999999999966 1.855576 -1.616293 -6.3917003 0.4705344 -0.20322037 -1.129089 -1.3813062 -0.5892124 -0.08399933 0.08440277 2.2458062 -0.24767208 -5.7581835 0.56210804 0.036262795 -1.3424678 -1.36256 -0.43416616 -0.08560979 0.08590214 0.15227959 1.873123 0.40134352 0.008385729 0.057352185 0.045530505 0.00035141766 0.024039341 2.5935985e-06 2.2481097e-06
50.39999999999998 1.783051 -1.947095 -6.596518 0.38152093 -0.2802799 -1.076258 -1.3495938 -0.597634 -0.08158633 0.08198983 2.2415087 -0.64782715 -5.9603977 0.49690056 -0.060006037 -1.3256568 -1.3296958 -0.43959507 -0.08582869 0.08609304 0.21018347 1.688097 0.40464905 0.013312459 0.048520576 0.062199775 0.00039592793 0.024976308 1.7997623e-05 1.68363e-05
50.69999999999999 1.6883403 -2.261472 -6.7965827 0.29118857 -0.3511242 -1.0195878 -1.3179349 -0.60679734 -0.07978303 0.08018657 2.2066865 -1.0423789 -6.1598616 0.42990494 -0.15210603 -1.2957624 -1.2977247 -0.4464194 -0.085020505 0.085255295 0.26868278 1.4861879 0.4054138 0.01924223 0.03960823 0.07627244 0.00040845003 0.025721086 2.7431144e-05 2.5691992e-05
51.0 1.5732384 -2.5584493 -6.991902 0.19943042 -0.41622207 -0.96026164 -1.2863187 -0.6166448 -0.077492304 0.0778959 2.1452317 -1.426158 -6.3538427 0.36219978 -0.24066919 -1.2572932 -1.2669843 -0.45453724 -0.08388929 0.08410446 0.3271764 1.2820836 0.40711945 0.026493866 0.030818813 0.088227764 0.0003738158 0.02627886 4.0921437e-05 3.8546234e-05
51.29999999999998 1.4393939 -2.8373642 -7.18248 0.10614763 -0.47607443 -0.8991703 -1.2547235 -0.62712574 -0.075748436 0.076152064 2.0600524 -1.7960384 -6.541934 0.29374075 -0.32138813 -1.212417 -1.2363029 -0.4622681 -0.082349926 0.082543 0.38521698 1.0843594 0.41029897 0.03519118 0.023927853 0.09812351 0.00033932205 0.027178036 4.3579672e-05 4.0844072e-05
51.599999999999966 1.2883067 -3.0977821 -7.368319 0.011248839 -0.5311739 -0.8369505 -1.2231337 -0.63819146 -0.07365643 0.07406011 1.9503139 -2.1524155 -6.7262993 0.22347546 -0.39657816 -1.1622298 -1.205045 -0.47196472 -0.08073151 0.080922395 0.43825355 0.89371806 0.41218936 0.045040134 0.018116008 0.10580662 0.000327201 0.027631331 5.005674e-05 4.7090925e-05
51.89999999999998 1.1213349 -3.339438 -7.5494184 -0.085350536 -0.5819712 -0.77408826 -1.191522 -0.6498002 -0.0720144 0.07241811 1.8176936 -2.493615 -6.9066744 0.15081501 -0.46624246 -1.1062073 -1.1730072 -0.48305058 -0.07882564 0.07903827 0.4849154 0.7154166 0.41311994 0.055774167 0.013393147 0.11030302 0.00034279606 0.027805427 4.6392975e-05 4.3826534e-05
52.19999999999999 0.9397085 -3.5621915 -7.7257724 -0.18372895 -0.6288718 -0.7109349 -1.1598641 -0.66191196 -0.07009051 0.07049426 1.663129 -2.818313 -7.0837555 0.07566261 -0.5312384 -1.0449547 -1.1406858 -0.4944602 -0.07677288 0.077011876 0.52333724 0.5533554 0.4121857 0.06728397 0.009532285 0.11156921 0.0003678061 0.028040094 4.4654116e-05 4.2479354e-05
52.5 0.74454224 -3.7659974 -7.8973713 -0.28395933 -0.6722362 -0.6477712 -1.1281252 -0.67449296 -0.06852089 0.068924665 1.4916453 -3.1237404 -7.254897 -0.0006275177 -0.59086305 -0.98209435 -1.1076412 -0.50605667 -0.0747899 0.07503896 0.55816305 0.41249403 0.41277307 0.080276914 0.0066215903 0.11177198 0.00041959307 0.028370783 3.930046e-05 3.7384623e-05
52.79999999999998 0.5368494 -3.9508843 -8.064201 -0.3861096 -0.7123829 -0.5848079 -1.0962719 -0.68751067 -0.066714175 0.06711799 1.3032727 -3.4103587 -7.4211893 -0.07841301 -0.64502573 -0.91887075 -1.0746865 -0.5179571 -0.07301295 0.07325147 0.5874047 0.292168 0.4134645 0.09467719 0.00453699 0.11159801 0.00046592712 0.028748415 3.967454e-05 3.76196e-05
53.099999999999966 0.31755215 -4.116939 -8.226241 -0.4902432 -0.7495986 -0.5222253 -1.0642619 -0.7009374 -0.06517644 0.06558028 1.1003168 -3.677286 -7.581794 -0.15739298 -0.69420576 -0.854862 -1.0416796 -0.53009355 -0.07127014 0.071483605 0.61272043 0.1932949 0.41531235 0.11078927 0.003068369 0.11064714 0.00050995994 0.029187618 3.713313e-05 3.4849258e-05
53.39999999999998 0.087491445 -4.2642984 -8.383465 -0.59641945 -0.78413945 -0.46016774 -1.0320529 -0.7147461 -0.06342456 0.06382843 0.88388777 -3.9238684 -7.7366066 -0.23799706 -0.74041677 -0.7891736 -1.0085073 -0.5429486 -0.06935234 0.06955025 0.63424706 0.1158926 0.41842556 0.12846662 0.0019116736 0.10824486 0.00055439636 0.029514385 3.5138648e-05 3.273925e-05
53.69999999999999 -0.15256593 -4.3931384 -8.535838 -0.7046939 -0.81624305 -0.3987684 -0.9995943 -0.72891325 -0.061869618 0.062273517 0.6534044 -4.1508827 -7.8869505 -0.3208456 -0.78271604 -0.7230253 -0.97511446 -0.5566933 -0.06748399 0.067668095 0.64958817 0.058687817 0.42105517 0.14733952 0.0011240608 0.105142556 0.0005992609 0.029659705 3.1521195e-05 2.9101471e-05
54.0 -0.40192166 -4.5036755 -8.683321 -0.81511855 -0.8461284 -0.33814242 -0.96683425 -0.74341524 -0.06011743 0.060521364 0.4097725 -4.358494 -8.033038 -0.4061513 -0.8212575 -0.65724015 -0.94190973 -0.5709902 -0.06567131 0.06584688 0.6588474 0.021077713 0.4228678 0.16725421 0.00061856327 0.10182336 0.0006212315 0.02973039 3.084557e-05 2.8361148e-05
54.29999999999998 -0.65994203 -4.596157 -8.825862 -0.927742 -0.8740075 -0.27840322 -0.93371296 -0.75823057 -0.058491524 0.058895487 0.15478879 -4.5466127 -8.174375 -0.49369335 -0.85686994 -0.5926301 -0.9091339 -0.58549684 -0.06386036 0.06402989 0.6637863 0.002454641 0.42443576 0.18839823 0.00029369688 0.09873852 0.00060412963 0.02983694 2.8824363e-05 2.6362062e-05
54.599999999999966 -0.9260557 -4.670866 -8.963403 -1.0426096 -0.90008396 -0.21965581 -0.9001676 -0.7733367 -0.056678943 0.057082944 -0.11058533 -4.715579 -8.310936 -0.5834584 -0.889819 -0.5293889 -0.8766793 -0.60016835 -0.06204127 0.06220773 0.664992 0.001999254 0.42571288 0.21081978 0.000105368854 0.09593459 0.0005516994 0.029987281 2.8754563e-05 2.6263422e-05
54.89999999999998 -1.1997529 -4.7281156 -9.095875 -1.1597632 -0.9245639 -0.16200753 -0.86612654 -0.7887119 -0.054931883 0.055335917 -0.38585413 -4.865923 -8.442943 -0.6755581 -0.92034996 -0.46736568 -0.84437656 -0.6150236 -0.060188882 0.06035652 0.66243124 0.01899087 0.4263204 0.2344546 1.7757198e-05 0.093243614 0.00047306134 0.030167622 2.763604e-05 2.520646e-05
55.19999999999999 -1.4805856 -4.768251 -9.223198 -1.2792414 -0.9476541 -0.10556231 -0.8315134 -0.8043319 -0.052996404 0.05340048 -0.66998076 -4.997917 -8.570204 -0.769917 -0.9485551 -0.40679723 -0.8121485 -0.6300117 -0.0583058 0.058478497 0.6570802 0.05274658 0.42640138 0.25941136 8.117718e-07 0.090742484 0.0003749991 0.03038754 2.8189681e-05 2.5786263e-05
55.5 -1.7681696 -4.7916493 -9.34528 -1.4010792 -0.9695723 -0.05042787 -0.7962415 -0.82017136 -0.051072154 0.05147627 -0.96223545 -5.1119947 -8.692689 -0.86654806 -0.97462046 -0.3476791 -0.7798572 -0.64513886 -0.056373395 0.056555014 0.64952993 0.102621175 0.42587468 0.2857235 2.5483876e-05 0.08835829 0.0002684454 0.030636374 2.8103153e-05 2.5793643e-05
55.79999999999998 -2.0621872 -4.7987204 -9.462013 -1.525307 -0.9905448 0.0032890195 -0.7602168 -0.8362006 -0.048949167 0.04935333 -1.261456 -5.2083845 -8.809982 -0.96530914 -0.9987314 -0.29012007 -0.74724853 -0.66051114 -0.054382738 0.054576438 0.64117044 0.16782472 0.42514434 0.31359768 6.7020075e-05 0.08608889 0.0001681753 0.030866787 2.952369e-05 2.7280843e-05
56.099999999999966 -2.3623912 -4.789905 -9.573279 -1.6519511 -1.0108159 0.055477593 -0.72333235 -0.85238594 -0.046786036 0.047190253 -1.5672991 -5.2876415 -8.922122 -1.0662446 -1.0213661 -0.23422328 -0.71454954 -0.6760434 -0.05232037 0.05252879 0.63217145 0.24774158 0.42400593 0.34305206 0.000111308 0.08392659 7.713764e-05 0.031096693 3.0628835e-05 2.8499993e-05
56.39999999999998 -2.6686106 -4.76568 -9.67894 -1.7810315 -1.030646 0.10602653 -0.68547046 -0.86868644 -0.044407 0.044811282 -1.8795104 -5.350315 -9.02924 -1.1694942 -1.0424392 -0.1793454 -0.6813559 -0.69197273 -0.050129548 0.050353777 0.62267905 0.3417984 0.4221103 0.37397793 0.00013908088 0.08143714 1.692967e-05 0.031227734 3.2747565e-05 3.0719242e-05
56.69999999999999 -2.9807556 -4.7265525 -9.778837 -1.912562 -1.05032 0.15482001 -0.6464972 -0.8850527 -0.041935194 0.042339545 -2.1978528 -5.396825 -9.131401 -1.2751594 -1.0622036 -0.12570852 -0.6476859 -0.70817864 -0.04780198 0.048043814 0.6129367 0.44926503 0.41917357 0.40628216 0.00014122034 0.078696266 1.4129969e-06 0.031284425 3.441916e-05 3.2538683e-05
57.0 -3.2988253 -4.673069 -9.872794 -2.0465477 -1.0701455 0.20173907 -0.6062626 -0.9014224 -0.039222755 0.039627183 -2.521881 -5.4275217 -9.228458 -1.3832369 -1.0808753 -0.07346161 -0.6134658 -0.7246661 -0.045325767 0.04558704 0.6036422 0.5691989 0.41516855 0.43998116 0.00011512839 0.075735405 5.1885538e-05 0.031242777 3.7246766e-05 3.5519897e-05
57.29999999999998 -3.6229162 -4.605809 -9.960609 -2.1829832 -1.0904609 0.24665709 -0.5645953 -0.9177172 -0.036363374 0.036767896 -2.8513389 -5.4428453 -9.320321 -1.4937277 -1.0986569 -0.022782557 -0.57861143 -0.7413912 -0.04270318 0.04298613 0.5953316 0.7006295 0.40996918 0.4750731 6.7174355e-05 0.07259772 0.0001964525 0.03109087 4.0193154e-05 3.866641e-05
57.599999999999966 -3.9532304 -4.5253954 -10.042051 -2.3218496 -1.1116337 0.28943747 -0.5213011 -0.93383557 -0.033225 0.03362963 -3.185811 -5.443224 -9.406806 -1.6066093 -1.1157426 0.026177287 -0.5428994 -0.758288 -0.039946895 0.040251803 0.58893245 0.84240925 0.40353662 0.5115686 1.6883107e-05 0.06930593 0.00046648824 0.030816939 4.5183875e-05 4.3853175e-05
57.89999999999998 -4.290086 -4.432491 -10.11686 -2.4631107 -1.1340685 0.32992566 -0.47615662 -0.94964546 -0.02988257 0.030287325 -3.5250823 -5.4291763 -9.487773 -1.7218885 -1.1324314 0.07328729 -0.5060394 -0.77528775 -0.037055586 0.037381995 0.5852303 0.993382 0.39575103 0.5494103 2.6801004e-06 0.065863244 0.00089297927 0.030400611 5.145214e-05 5.0334344e-05
58.19999999999999 -4.633927 -4.327811 -10.18474 -2.6067069 -1.158205 0.36794004 -0.42890757 -0.96497136 -0.026135616 0.026540527 -3.869169 -5.401314 -9.563119 -1.8396044 -1.1490247 0.11839335 -0.46779835 -0.7922932 -0.03401496 0.03436285 0.5848546 1.1524087 0.38641283 0.5884462 8.427804e-05 0.06227355 0.0015124927 0.02981775 6.2084044e-05 6.1188715e-05
58.5 -4.9853373 -4.212132 -10.245353 -2.7525482 -1.1845311 0.40325382 -0.37925822 -0.97957885 -0.022335706 0.02274078 -4.218233 -5.3602962 -9.632734 -1.9598331 -1.1659095 0.1615376 -0.42778042 -0.8094127 -0.030790543 0.03116263 0.58844876 1.3182812 0.37530136 0.62839717 0.00034676265 0.05842673 0.0023544042 0.028956514 7.148427e-05 7.092758e-05
58.79999999999998 -5.345052 -4.0863075 -10.298313 -2.9005024 -1.2135669 0.4355741 -0.32687765 -0.99314624 -0.017864276 0.018269569 -4.5724096 -5.3067303 -9.696346 -2.0826063 -1.1834437 0.20263161 -0.3857765 -0.82666135 -0.027360182 0.027760446 0.59697586 1.4894316 0.36236408 0.6689541 0.00090740924 0.05426221 0.003469073 0.02771722 9.017224e-05 9.0076755e-05
59.099999999999966 -5.7139707 -3.9512966 -10.343183 -3.0503807 -1.2458916 0.46449968 -0.27138188 -1.0052313 -0.0132794725 0.013685 -4.931799 -5.241227 -9.753543 -2.2078676 -1.2018147 0.24123488 -0.34195438 -0.84376276 -0.023725124 0.024156753 0.6117926 1.6639209 0.34767494 0.7098283 0.0019427749 0.04984717 0.004980477 0.026072077 0.000109111636 0.00010965761
59.39999999999998 -6.09317 -3.8082013 -10.379463 -3.2019138 -1.2821064 0.48946851 -0.21235704 -1.0152096 -0.0079880655 0.008393904 -5.296669 -5.1645393 -9.804041 -2.3355894 -1.2213498 0.27720523 -0.2961004 -0.860638 -0.019866325 0.020332452 0.6344141 1.8396528 0.3311108 0.750518 0.0036913601 0.045055702 0.0070129507 0.023892358 0.00014109304 0.00014252892
59.69999999999999 -6.4839125 -3.6583312 -10.406591 -3.354719 -1.3228406 0.5096662 -0.14936228 -1.0221921 -0.0024187553 0.0028249386 -5.667306 -5.077442 -9.847492 -2.4656906 -1.2422957 0.31026232 -0.24817094 -0.87703145 -0.015778637 0.016280795 0.6668462 2.013876 0.3125919 0.79037136 0.0064874697 0.03976191 0.009763151 0.021071622 0.00017848641 0.00018106005


==> graphs/double_pendulum/double_results_test_9.txt <==
tspan qx1_real qy1_real qx2_real qy2_real px1_real py1_real px2_real py2_real s1_real s2_real qx1_net qy1_net qx2_net qy2_net px1_net py1_net px2_net py2_net s1_net s2_net qx1_error qy1_error qx2_error qy2_error px1_error py1_error px2_error py2_error s1_error s2_error 
0.0 4.2162924 4.1656203 0.85228086 4.2578197 -0.45492652 1.4026397 1.3253787 -0.16825575 -0.0054695406 0.0058300407 4.2162924 4.1656203 0.85228086 4.2578197 -0.45492652 1.4026397 1.3253787 -0.16825575 -0.0054695406 0.0058300407 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
0.29999999999999716 4.066932 4.583138 1.0561737 4.2327876 -0.5408063 1.3808116 1.3931918 -0.1655096 0.00045823408 -9.734334e-05 4.066117 4.5831056 1.0559939 4.2325287 -0.5427716 1.3820654 1.3942819 -0.1661686 0.0005184598 -0.00017042458 6.6486336e-07 1.0513759e-09 3.2316393e-08 6.70409e-08 3.8623425e-06 1.572123e-06 1.1882084e-06 4.3428608e-07 3.6271408e-09 5.3408673e-09
0.5999999999999943 3.891804 4.9924145 1.2704114 4.2090197 -0.62671685 1.3476985 1.4633121 -0.15139444 0.0063751447 -0.006013865 3.8889842 4.9923306 1.2694889 4.20833 -0.6299434 1.3495795 1.4649787 -0.15180528 0.0064490624 -0.0061201826 7.95114e-06 7.043127e-09 8.508983e-07 4.7541926e-07 1.0410423e-05 3.5381738e-06 2.7773751e-06 1.6878944e-07 5.4638227e-09 1.1303402e-08
0.8999999999999915 3.6913366 5.389622 1.4951041 4.188451 -0.7097313 1.300353 1.5325894 -0.122856446 0.011580289 -0.011218708 3.6865687 5.389524 1.4938008 4.1874943 -0.71427166 1.3014032 1.535437 -0.122751415 0.011715833 -0.011403397 2.273282e-05 9.648829e-09 1.6986304e-06 9.1495986e-07 2.0615085e-05 1.1027407e-06 8.1085545e-06 1.1031476e-08 1.837211e-08 3.4109924e-08
1.1999999999999886 3.467127 5.7701755 1.7297399 4.173399 -0.7849997 1.2366687 1.5958881 -0.0778327 0.015540693 -0.015178938 3.460489 5.7701073 1.7286233 4.172793 -0.79047716 1.2358637 1.5991374 -0.07475751 0.015444752 -0.015130933 4.406371e-05 4.6495643e-09 1.2468702e-06 3.6730876e-07 3.0002222e-05 6.480577e-07 1.055787e-05 9.456793e-06 9.2047e-09 2.3044822e-09
1.5 3.2223892 6.12924 1.9729528 4.1662884 -0.8465853 1.1570936 1.646951 -0.016975371 0.01741786 -0.017056065 3.2163901 6.130541 1.9743876 4.1672583 -0.851555 1.1572943 1.6488183 -0.013978466 0.017369721 -0.017047152 3.5989062e-05 1.6921113e-06 2.0586597e-06 9.4068037e-07 2.4698078e-05 4.025209e-08 3.486788e-06 8.981438e-06 2.3172864e-09 7.9437235e-11
1.7999999999999972 2.9619288 6.462636 2.222535 4.1691766 -0.88981706 1.0655463 1.6808091 0.055486385 0.017107973 -0.016746178 2.9544466 6.463831 2.2238863 4.170719 -0.8935523 1.0639703 1.6808186 0.06068091 0.016915005 -0.016590826 5.5984667e-05 1.4279149e-06 1.8261644e-06 2.3795167e-06 1.395205e-05 2.4836083e-06 8.8689944e-11 2.6983102e-05 3.7236717e-08 2.413426e-08
2.0999999999999943 2.6914346 6.767675 2.475798 4.183331 -0.913479 0.9680481 1.6960313 0.1332333 0.0149938 -0.014631955 2.6828167 6.7685814 2.4771905 4.185918 -0.9177108 0.96486396 1.6947696 0.14008233 0.015074614 -0.014758423 7.4267824e-05 8.216832e-07 1.9393428e-06 6.691749e-06 1.790822e-05 1.0138746e-05 1.591915e-06 4.690929e-05 6.530997e-09 1.5994159e-08
2.3999999999999915 2.4164574 7.0434017 2.7300978 4.209114 -0.9197015 0.87012887 1.694633 0.21054675 0.011850565 -0.01148861 2.4067423 7.0437384 2.7323515 4.2130737 -0.9258193 0.86648446 1.6936657 0.21726605 0.011745051 -0.01142418 9.438278e-05 1.13331225e-07 5.079483e-06 1.5678874e-05 3.7427002e-05 1.3281701e-05 9.356e-07 4.5149074e-05 1.11332445e-08 4.1512025e-09
2.6999999999999886 2.1416802 7.2902217 2.9832127 4.2461915 -0.91214633 0.77533746 1.6802342 0.28381774 0.008282965 -0.007920869 2.1320496 7.290269 2.9870021 4.251905 -0.91876256 0.7715009 1.6791544 0.2902851 0.007955298 -0.0076099895 9.275e-05 2.2284894e-09 1.4359741e-05 3.2643657e-05 4.3774562e-05 1.4719286e-05 1.1659631e-06 4.1826905e-05 1.0736581e-07 9.664588e-08
3.0 1.8706964 7.5093217 3.2334623 4.2938347 -0.8944128 0.6853292 1.6564269 0.35142297 0.004741916 -0.0043796804 1.8616453 7.5094423 3.2388134 4.3015985 -0.89969647 0.6816404 1.654071 0.35775402 0.00435983 -0.0040166564 8.192213e-05 1.4553962e-08 2.8633913e-05 6.027756e-05 2.7916996e-05 1.3607336e-05 5.550421e-06 4.0082276e-05 1.4598956e-07 1.317864e-07
3.299999999999997 1.6061287 7.702204 3.4796505 4.351166 -0.86937225 0.60055476 1.6260825 0.4129926 0.0012913011 -0.0009289334 1.596921 7.701934 3.485697 4.3605466 -0.87415326 0.59659874 1.6232247 0.41946796 0.00093140453 -0.00058709085 8.478221e-05 7.3098136e-08 3.656057e-05 8.799974e-05 2.2858036e-05 1.5650094e-05 8.167045e-06 4.1930278e-05 1.2952555e-07 1.1685632e-07
3.5999999999999943 1.3498557 7.870417 3.7209532 4.4172983 -0.83911425 0.5208634 1.5912857 0.4687723 -0.0017872645 0.0021497374 1.3409779 7.8698034 3.7279682 4.4284697 -0.84361434 0.5162796 1.5883777 0.47548118 -0.002178017 0.0025187954 7.881452e-05 3.766147e-07 4.9210084e-05 0.00012479885 2.025082e-05 2.1011549e-05 8.456414e-06 4.500921e-05 1.5268758e-07 1.362038e-07
3.8999999999999915 1.1032238 8.015425 3.9568107 4.4914002 -0.80509806 0.44585827 1.5534828 0.51925504 -0.004735422 0.0050979913 1.0951415 8.014421 3.964994 4.5044427 -0.8091496 0.44086677 1.5502604 0.5259371 -0.005005084 0.0053397976 6.5323096e-05 1.0065414e-06 6.696543e-05 0.0001701055 1.6415188e-05 2.4915087e-05 1.03835155e-05 4.4649634e-05 7.271766e-08 5.847027e-08
4.199999999999989 0.86720866 8.138566 4.1868467 4.572718 -0.76833636 0.37507942 1.5136656 0.56498456 -0.007293247 0.0076558897 0.86042947 8.137192 4.1963987 4.587685 -0.7719525 0.36970913 1.5100167 0.5715542 -0.007585965 0.007914912 4.595747e-05 1.8885485e-06 9.124074e-05 0.00022401003 1.3076571e-05 2.8840004e-05 1.3314305e-05 4.315996e-05 8.5683794e-08 6.7092515e-08
4.5 0.64252883 8.24104 4.41081 4.6605783 -0.7295291 0.30808058 1.4725077 0.60648143 -0.009742175 0.010104884 0.63689154 8.238994 4.4215493 4.6773353 -0.7327399 0.30177838 1.468823 0.6131679 -0.009963684 0.010287516 3.1779018e-05 4.1885105e-06 0.00011533313 0.00028079742 1.030951e-05 3.9717823e-05 1.357745e-05 4.4708602e-05 4.906604e-08 3.3354237e-08
4.799999999999997 0.42972404 8.323921 4.6285334 4.7543797 -0.68916965 0.24446057 1.4304721 0.644206 -0.011871509 0.012234269 0.42576614 8.321079 4.6407948 4.7730503 -0.69192255 0.23690926 1.426906 0.65116096 -0.012134265 0.012454916 1.5664951e-05 8.076677e-06 0.0001503417 0.00034858976 7.578459e-06 5.702232e-05 1.2717396e-05 4.837158e-05 6.904067e-08 4.8685134e-08
5.09999999999998 0.2292076 8.38817 4.8399096 4.853587 -0.64760655 0.18386957 1.3878744 0.67855746 -0.013922661 0.014285467 0.22694016 8.3842535 4.8534303 4.8741217 -0.65002275 0.17546143 1.3843862 0.6856817 -0.014110304 0.014427401 5.14133e-06 1.5340855e-05 0.0001828098 0.0004216663 5.837991e-06 7.0696886e-05 1.2167421e-05 5.075487e-05 3.5210196e-08 2.01454e-08
5.399999999999977 0.041302603 8.434652 5.04487 4.9577193 -0.60509354 0.12600727 1.3449345 0.7098727 -0.015730212 0.016093055 0.03963816 8.429056 5.058565 4.979701 -0.6070331 0.11731216 1.3412364 0.71694005 -0.015929377 0.01624141 2.770364e-06 3.1317017e-05 0.0001875596 0.00048319585 3.7617965e-06 7.560495e-05 1.3676022e-05 4.994705e-05 3.9666777e-08 2.2009491e-08
5.699999999999989 -0.13373375 8.464146 5.2433753 5.0663424 -0.5618155 0.0706174 1.3018032 0.738437 -0.017481277 0.017844154 -0.13538128 8.456473 5.25665 5.089501 -0.5634709 0.061932087 1.2978907 0.7450266 -0.017657423 0.017963925 2.7143617e-06 5.8864338e-05 0.00017621685 0.00053631846 2.7403485e-06 7.543466e-05 1.530819e-05 4.3422715e-05 3.1027636e-08 1.4345286e-08
5.999999999999986 -0.295693 8.477361 5.435405 5.179062 -0.5179129 0.017480806 1.2585871 0.7644879 -0.01896038 0.019323282 -0.29696345 8.467707 5.448492 5.2034683 -0.5194837 0.008437626 1.2546805 0.77070916 -0.019301234 0.019600872 1.6140259e-06 9.3200586e-05 0.00017127671 0.000595674 2.4672909e-06 8.177909e-05 1.5261583e-05 3.870376e-05 1.1618069e-07 7.7056214e-08
6.299999999999983 -0.4444034 8.474944 5.62095 5.2955155 -0.47348964 -0.033588883 1.2153571 0.7882266 -0.020657338 0.02102027 -0.4451878 8.463171 5.633831 5.321084 -0.4749494 -0.042903855 1.2111344 0.79403734 -0.020779915 0.021071455 6.1527885e-07 0.0001386061 0.00016591506 0.0006537474 2.1308629e-06 8.676872e-05 1.7830616e-05 3.376467e-05 1.5025108e-08 2.6197635e-09
6.59999999999998 -0.57972175 8.457493 5.800015 5.4153686 -0.42863277 -0.08275377 1.172168 0.80981773 -0.021904087 0.022267036 -0.5792626 8.44379 5.8132505 5.4423494 -0.43019825 -0.09274071 1.1678629 0.8157346 -0.02220211 0.022488406 2.1080456e-07 0.00018775556 0.00017518029 0.0007279677 2.450747e-06 9.9738914e-05 1.8534096e-05 3.5009627e-05 8.881784e-08 4.9004584e-08
6.899999999999977 -0.7015276 8.425557 5.972606 5.53831 -0.38340595 -0.13015097 1.1290519 0.8294021 -0.023414599 0.023777574 -0.7000725 8.409497 5.986125 5.566666 -0.38523468 -0.14163049 1.1245865 0.8356128 -0.02354188 0.023825174 2.1172245e-06 0.0002579196 0.00018275823 0.000804067 3.3442539e-06 0.00013177919 1.994034e-05 3.8572605e-05 1.6200707e-08 2.2657503e-09
7.199999999999989 -0.8097187 8.379649 6.138738 5.6640472 -0.33786845 -0.17590241 1.0860378 0.8470934 -0.024571376 0.024934366 -0.80837667 8.360228 6.151802 5.693403 -0.33981055 -0.18855475 1.0812175 0.853215 -0.024859456 0.025143158 1.8011201e-06 0.00037719766 0.00017066568 0.0008617469 3.7717452e-06 0.00016008165 2.3234594e-05 3.7473692e-05 8.299033e-08 4.3593825e-08
7.499999999999986 -0.9042089 8.320247 6.2984266 5.7923036 -0.29206607 -0.22011147 1.0431412 0.86298823 -0.025949921 0.026312932 -0.90380645 8.296745 6.310416 5.822309 -0.29392377 -0.23329814 1.0378319 0.8686757 -0.026179621 0.02646767 1.6196645e-07 0.0005523156 0.00014375035 0.00090032734 3.4510417e-06 0.0001738881 2.8189126e-05 3.2347376e-05 5.2761877e-08 2.3943658e-08
7.799999999999983 -0.98492557 8.2478 6.4516907 5.922815 -0.24604517 -0.26287198 1.0003797 0.87716377 -0.027056966 0.02741999 -0.98535025 8.220074 6.462647 5.9534397 -0.24778229 -0.27676785 0.99458563 0.8824936 -0.027465146 0.027760383 1.8035573e-07 0.0007687407 0.00012004023 0.00093788246 3.0175781e-06 0.00019309518 3.3570996e-05 2.8407272e-05 1.6661096e-07 1.15867266e-07
8.099999999999966 -1.0518092 8.162729 6.5985513 6.0553284 -0.19984521 -0.30426413 0.9577631 0.8896841 -0.028351845 0.028714888 -1.0531687 8.130438 6.6083636 6.0864615 -0.20146777 -0.3191218 0.9514686 0.89465845 -0.02871446 0.029019704 1.8481389e-06 0.0010427353 9.628231e-05 0.00096927455 2.6326934e-06 0.00022075065 3.962059e-05 2.474431e-05 1.3148903e-07 9.291297e-08
8.399999999999977 -1.1048123 8.065435 6.7390313 6.1896 -0.15350913 -0.34436235 0.91530526 0.90059906 -0.029440034 0.029803092 -1.1067594 8.02846 6.747863 6.2213016 -0.1549806 -0.36003703 0.9086287 0.9052682 -0.029952751 0.030268371 3.7914497e-06 0.0013672143 7.799541e-05 0.0010049893 2.165238e-06 0.0002456956 4.4576384e-05 2.1800774e-05 2.62879e-07 2.1648496e-07
8.699999999999989 -1.1439003 7.956296 6.8731556 6.325391 -0.107077576 -0.3832312 0.87301683 0.90994877 -0.03069548 0.031058554 -1.1459547 7.9146776 6.8812675 6.3578143 -0.10845115 -0.39952314 0.8661369 0.91432285 -0.03118378 0.031509392 4.2207766e-06 0.0017320868 6.580379e-05 0.0010512831 1.886706e-06 0.00026542752 4.733338e-05 1.9132636e-05 2.3843677e-07 2.0325523e-07
9.0 -1.1690515 7.8356714 7.0009503 6.462469 -0.060596965 -0.42093244 0.83091366 0.9177626 -0.031795744 0.032158833 -1.1709104 7.7894096 7.0085344 6.4957128 -0.06192535 -0.4377787 0.8239484 0.92186546 -0.03240689 0.032742947 3.4552506e-06 0.002140153 5.7518497e-05 0.0011051407 1.7646104e-06 0.0002837968 4.851512e-05 1.6833672e-05 3.7349827e-07 3.4118958e-07
9.299999999999983 -1.1802583 7.7039037 7.1224446 6.600606 -0.014115195 -0.45752108 0.78901106 0.9240622 -0.033047706 0.033410814 -1.1817161 7.652977 7.1296444 6.6347485 -0.01545167 -0.4748814 0.7820493 0.9279479 -0.033631727 0.03397823 2.1252113e-06 0.0025935273 5.1836607e-05 0.0011657099 1.7861652e-06 0.00030138105 4.8466143e-05 1.5098559e-05 3.4108078e-07 3.2196272e-07
9.599999999999966 -1.1775289 7.5613174 7.2376704 6.7395754 0.032311793 -0.4930519 0.74733067 0.9288616 -0.034192283 0.0345554 -1.1785215 7.5056458 7.2445545 6.7746563 0.030894756 -0.51090956 0.7404281 0.932611 -0.034872327 0.035228692 9.853654e-07 0.0030993372 4.7390808e-05 0.0012306703 2.0079942e-06 0.0003188964 4.764555e-05 1.40577795e-05 4.6246024e-07 4.533199e-07
9.899999999999977 -1.1608886 7.4082236 7.3466625 6.879153 0.07862296 -0.52757573 0.7058959 0.932169 -0.03547839 0.03584153 -1.1616176 7.347563 7.3531246 6.9150844 0.07708216 -0.5458995 0.6991005 0.935773 -0.03614451 0.03650824 5.315635e-07 0.0036797374 4.17587e-05 0.001291079 2.374072e-06 0.00033576088 4.617755e-05 1.29887785e-05 4.4371473e-07 4.445042e-07
10.199999999999989 -1.1303833 7.2449155 7.44946 7.0191145 0.124746494 -0.5611458 0.6647373 0.9339873 -0.036699567 0.03706272 -1.1314782 7.178817 7.455058 7.0556197 0.123042375 -0.57980496 0.65807617 0.9372612 -0.037468173 0.037835337 1.1988877e-06 0.0043690368 3.1338368e-05 0.0013326312 2.904022e-06 0.0003481648 4.437048e-05 1.071845e-05 5.907546e-07 5.969382e-07
10.5 -1.086081 7.071671 7.546107 7.159237 0.17060156 -0.5938144 0.62388915 0.9343154 -0.038063042 0.038426217 -1.0879982 6.999833 7.5505 7.1961436 0.16860405 -0.61270636 0.61743504 0.9371722 -0.038858254 0.03922635 3.6753636e-06 0.005160684 1.9299334e-05 0.001362106 3.9900683e-06 0.0003569073 4.1655538e-05 8.161255e-06 6.3236155e-07 6.402124e-07
10.799999999999983 -1.0280768 6.8887534 7.636653 7.299297 0.21609297 -0.62563914 0.5833938 0.9331492 -0.0393943 0.039757494 -1.0306396 6.811246 7.640044 7.3366904 0.21371675 -0.644809 0.577197 0.93582976 -0.040315043 0.040682662 6.5683566e-06 0.006007412 1.1500684e-05 0.0013982791 5.6464623e-06 0.0003674838 3.8400292e-05 7.185295e-06 8.4776724e-07 8.5593655e-07
11.099999999999966 -0.95649606 6.6964054 7.721155 7.4390693 0.26111183 -0.65668005 0.543299 0.93048304 -0.040873393 0.041236613 -0.9591963 6.613446 7.723975 7.4771852 0.25845665 -0.6763819 0.5371052 0.93326664 -0.041834213 0.04220114 7.291454e-06 0.0068822247 7.952484e-06 0.0014528278 7.049972e-06 0.00038816244 3.8363363e-05 7.748409e-06 9.2317396e-07 9.303106e-07
11.399999999999977 -0.8714998 6.4948525 7.799677 7.578329 0.30553007 -0.68700576 0.5036614 0.9263108 -0.04236273 0.042725977 -0.8748946 6.406073 7.8016243 7.6170225 0.30240443 -0.70715004 0.49754208 0.92883766 -0.043448772 0.04381727 1.1524953e-05 0.00788179 3.7923783e-06 0.0014971814 9.769611e-06 0.00040579218 3.7445967e-05 6.385119e-06 1.1794858e-06 1.1909226e-06
11.699999999999989 -0.77329034 6.284298 7.8722925 7.7168493 0.34919968 -0.7166912 0.46454406 0.92062724 -0.044002727 0.044366002 -0.77782357 6.189348 7.8732033 7.755947 0.34554508 -0.73739076 0.45851523 0.92273355 -0.045167923 0.04553866 2.0550186e-05 0.009015449 8.294819e-07 0.0015286369 1.3356095e-05 0.0004284718 3.6346803e-05 4.4365374e-06 1.3576824e-06 1.3751269e-06
12.0 -0.6621183 6.064921 7.9390845 7.8544035 0.39194706 -0.74582326 0.42601943 0.9134301 -0.045699626 0.04606293 -0.6676636 5.9639444 7.9392605 7.893939 0.38770255 -0.7667482 0.4201622 0.91498363 -0.04699642 0.047368255 3.0749892e-05 0.010196247 3.0959427e-08 0.0015630575 1.8015835e-05 0.00043785252 3.4307133e-05 2.4134724e-06 1.6816699e-06 1.7038684e-06
12.299999999999983 -0.53829074 5.836872 8.000149 7.990765 0.43357 -0.7744995 0.3881671 0.90472126 -0.047550667 0.047914013 -0.54434645 5.7300086 8.0000725 8.030924 0.42888924 -0.7955744 0.3828342 0.9058528 -0.04889724 0.04927057 3.6671656e-05 0.011419808 5.820766e-09 0.0016127251 2.1909447e-05 0.00044415356 2.8440003e-05 1.2803705e-06 1.8132595e-06 1.8402469e-06
12.599999999999966 -0.40218052 5.6002727 8.055592 8.125708 0.47383156 -0.8028315 0.351075 0.89450926 -0.049560577 0.049923964 -0.40935564 5.4872026 8.054957 8.166183 0.4685823 -0.8239045 0.34613317 0.8948145 -0.05093708 0.051310442 5.1482315e-05 0.0127848275 4.022013e-07 0.0016382941 2.755475e-05 0.00044407314 2.4421595e-05 9.316864e-08 1.8947584e-06 1.9223228e-06
12.899999999999977 -0.25423783 5.355206 8.1055355 8.2590065 0.51245314 -0.83094597 0.31483892 0.88281107 -0.051585633 0.05194907 -0.26217866 5.2358694 8.104515 8.299807 0.50688744 -0.8521088 0.31005698 0.8827158 -0.053233713 0.053595606 6.305676e-05 0.014241225 1.0412805e-06 0.0016646477 3.0977048e-05 0.00044786444 2.286687e-05 9.072224e-09 2.7161664e-06 2.7110852e-06
13.199999999999989 -0.09500348 5.1017175 8.150115 8.390441 0.5491092 -0.85897905 0.2795585 0.8696538 -0.05393952 0.05430302 -0.10416204 4.97569 8.148611 8.431337 0.543149 -0.88023686 0.27497405 0.86937606 -0.055695277 0.056045324 8.3879204e-05 0.015882952 2.2618487e-06 0.0016725168 3.5524296e-05 0.00045189483 2.1017288e-05 7.714931e-08 3.082677e-06 3.0356211e-06
13.5 0.074875064 4.8398085 8.189483 8.519796 0.58341444 -0.88708067 0.24533969 0.85507774 -0.05647462 0.05683819 0.06521922 4.7076254 8.188167 8.5611105 0.57730424 -0.90915585 0.24090642 0.8548306 -0.058406126 0.058743834 9.3235256e-05 0.017472366 1.7320417e-06 0.0017068569 3.7334437e-05 0.0004873134 1.965392e-05 6.106872e-08 3.7307198e-06 3.6314873e-06
13.799999999999983 0.25462428 4.5694356 8.223804 8.646862 0.61491364 -0.91540396 0.21229042 0.8391377 -0.058990665 0.0593543 0.24336672 4.430517 8.22228 8.6881895 0.6079321 -0.9381121 0.2082007 0.8381784 -0.06120268 0.061536647 0.00012673263 0.019298322 2.325397e-06 0.0017079603 4.8742062e-05 0.00051565864 1.6725875e-05 9.2021264e-07 4.893006e-06 4.7626336e-06
14.099999999999966 0.4433222 4.2905126 8.253265 8.7714405 0.6430725 -0.94408464 0.18051457 0.82190293 -0.061857935 0.062221665 0.43003836 4.1448264 8.25165 8.812644 0.63444793 -0.96652555 0.17713675 0.8199967 -0.06406658 0.0643978 0.00017646064 0.021224454 2.6099187e-06 0.0016977283 7.438293e-05 0.00050359446 1.1409702e-05 3.63366e-06 4.878119e-06 4.7355506e-06
14.399999999999977 0.6398719 4.002915 8.278062 8.893342 0.6672587 -0.97323036 0.15011296 0.8034603 -0.06485048 0.065214306 0.6250168 3.8511639 8.277185 8.934726 0.6569613 -0.99514234 0.14773074 0.8008505 -0.06711857 0.06744713 0.00022067361 0.02302838 7.6812375e-07 0.0017126142 0.00010603558 0.00048013483 5.674967e-06 6.8110007e-06 5.144236e-06 4.9855175e-06
14.699999999999989 0.842971 3.7064998 8.2984085 9.012395 0.68673575 -1.0028722 0.12117439 0.78391117 -0.06811545 0.068479404 0.8260014 3.5487654 8.298307 9.053827 0.674608 -1.025197 0.11942655 0.78108525 -0.070426404 0.070751674 0.00028796805 0.02488014 1.02190825e-08 0.0017166422 0.0001470825 0.0004983967 3.0549418e-06 7.9858e-06 5.3405083e-06 5.1632137e-06
15.0 1.0510798 3.401131 8.314529 9.128442 0.70065606 -1.0329199 0.093773484 0.7633716 -0.071360946 0.07172501 1.0312592 3.2374153 8.315262 9.169817 0.6870587 -1.0539179 0.09268746 0.7601156 -0.07372218 0.0740417 0.00039285503 0.026802799 5.364418e-07 0.0017119038 0.00018488844 0.00044091605 1.1794534e-06 1.0601298e-05 5.575445e-06 5.367057e-06
15.299999999999983 1.2623907 3.086732 8.32666 9.241342 0.7080832 -1.063073 0.06796112 0.7419655 -0.074758045 0.07512224 1.2378107 2.9165218 8.327028 9.281885 0.69401586 -1.0827067 0.06679976 0.73824394 -0.07708354 0.07739391 0.0006041765 0.028971486 1.3551107e-07 0.0016437799 0.00019789039 0.00038548023 1.3487553e-06 1.3849824e-05 5.4079387e-06 5.160505e-06
15.599999999999966 1.4748094 2.7633603 8.335039 9.350976 0.7080413 -1.0927379 0.043761935 0.719821 -0.07817333 0.07853765 1.4437886 2.5859318 8.334021 9.390145 0.69232166 -1.1116656 0.04272446 0.7154095 -0.08050352 0.08081815 0.0009622876 0.031480867 1.0373915e-06 0.001534235 0.00024710747 0.0003582576 1.0763538e-06 1.9460971e-05 5.429792e-06 5.200662e-06
15.899999999999977 1.6859597 2.431309 8.339909 9.457242 0.69962764 -1.1209375 0.021169314 0.69706225 -0.0812024 0.081566826 1.647515 2.2461176 8.336973 9.494656 0.68295896 -1.1409487 0.019872665 0.69237137 -0.08397057 0.0842959 0.0014779902 0.034295853 8.616629e-06 0.0013997772 0.0002778448 0.00040044758 1.681298e-06 2.2004408e-05 7.662745e-06 7.4478403e-06
16.19999999999999 1.8932357 2.0912309 8.341507 9.560057 0.682212 -1.1462508 0.00013953284 0.67379737 -0.08431776 0.08468229 1.8464844 1.8980622 8.336446 9.595604 0.66328883 -1.1667058 -0.00089752674 0.6684209 -0.086852044 0.08718931 0.0021856804 0.037314124 2.5615234e-05 0.0012636074 0.0003580861 0.00041840714 1.0754926e-06 2.8906303e-05 6.4226015e-06 6.2851295e-06
16.5 2.0939152 1.7442554 8.340063 9.65935 0.6556516 -1.1669179 -0.019399814 0.6501183 -0.0866068 0.08697139 2.0378547 1.5428815 8.332699 9.692885 0.63322735 -1.1868651 -0.020209938 0.64407074 -0.089428246 0.08979258 0.0031427855 0.04055146 5.4232518e-05 0.0011245965 0.00050284836 0.00039788964 6.5630087e-07 3.6572823e-05 7.960554e-06 7.9591255e-06
16.799999999999983 2.2853434 1.3920622 8.335792 9.755066 0.620537 -1.1810367 -0.037551932 0.62608874 -0.08858662 0.08895125 2.222729 1.1848253 8.328717 9.788031 0.5961864 -1.2001599 -0.0370771 0.6202141 -0.091263734 0.09164831 0.003920568 0.04294713 5.0046514e-05 0.0010866718 0.0005929509 0.00036569664 2.2546634e-07 3.4511322e-05 7.166933e-06 7.274122e-06
17.099999999999966 2.4651558 1.0368603 8.328893 9.847154 0.5782115 -1.1869756 -0.05443372 0.601755 -0.08958583 0.08995048 2.395885 0.8242564 8.322577 9.879912 0.55052614 -1.2030048 -0.0521833 0.59714425 -0.09216547 0.09256227 0.0047984505 0.04520043 3.9882147e-05 0.0010731333 0.0007664783 0.0002569365 5.0643816e-06 2.1259264e-05 6.6545263e-06 6.821466e-06
17.399999999999977 2.6314805 0.6812568 8.319547 9.935572 0.5306201 -1.1837152 -0.07017034 0.57714623 -0.090147965 0.09051262 2.5524888 0.46324682 8.3127775 9.967006 0.5006236 -1.195847 -0.06753808 0.5725366 -0.092317775 0.092717305 0.006239681 0.047528338 4.5821802e-05 0.0009881001 0.00089979084 0.00014718082 6.9287944e-06 2.1248821e-05 4.7080766e-06 4.860642e-06
17.69999999999999 2.7830586 0.3280411 8.307919 10.020279 0.47990018 -1.1710557 -0.0848806 0.55229026 -0.08988784 0.0902525 2.6943393 0.10629058 8.301413 10.0506935 0.44821134 -1.1780757 -0.08201258 0.54749215 -0.091848806 0.092252396 0.007871126 0.049173295 4.2327596e-05 0.00092504674 0.0010041825 4.9280352e-05 8.225533e-06 2.3021901e-05 3.845376e-06 3.999599e-06
18.0 2.9192474 -0.020046288 8.294151 10.101242 0.42802513 -1.1495268 -0.09867525 0.5272144 -0.089386545 0.08975119 2.81979 -0.24453735 8.287409 10.1301365 0.39570954 -1.1515998 -0.09588046 0.52205324 -0.09099871 0.09139352 0.009891795 0.050396238 4.5461e-05 0.0008348878 0.0010442969 4.29704e-06 7.810836e-06 2.6637637e-05 2.599073e-06 2.6972527e-06
18.299999999999983 3.0399303 -0.3604977 8.278377 10.17843 0.37652752 -1.1201494 -0.111651696 0.50195414 -0.08839057 0.08875523 2.9300618 -0.585701 8.2715025 10.205915 0.343828 -1.1172038 -0.108334705 0.49629065 -0.08986153 0.0902441 0.012071094 0.050716516 4.7253037e-05 0.0007554718 0.001069259 8.676219e-06 1.1002429e-05 3.2075055e-05 2.1637254e-06 2.2167394e-06
18.599999999999966 3.1453784 -0.6911422 8.260711 10.251818 0.3264603 -1.0841471 -0.12389759 0.4765465 -0.08741356 0.08777823 3.0257294 -0.91489196 8.25418 10.278175 0.29376963 -1.0768218 -0.11969556 0.47032997 -0.08863275 0.08901192 0.014315867 0.050063953 4.265085e-05 0.0006947258 0.0010686802 5.3659896e-05 1.7657061e-05 3.8645197e-05 1.4864258e-06 1.5219897e-06
18.899999999999977 3.2361124 -1.010175 8.241257 10.321385 0.27843177 -1.0427381 -0.13548997 0.45103243 -0.086193904 0.086558595 3.1085627 -1.2302406 8.23656 10.347363 0.2469477 -1.0316064 -0.13059872 0.44412687 -0.08741819 0.08779748 0.016268913 0.048428867 2.2060362e-05 0.0006748611 0.0009912465 0.0001239135 2.3924293e-05 4.76867e-05 1.4988783e-06 1.53483e-06
19.19999999999999 3.3127875 -1.3161376 8.220108 10.387122 0.23273619 -0.9970121 -0.14649907 0.42544922 -0.08513714 0.08550184 3.1773345 -1.5316699 8.217047 10.412479 0.20253587 -0.9826399 -0.14146812 0.41747823 -0.08625728 0.08664133 0.018347511 0.046454173 9.371524e-06 0.00064298994 0.00091205916 0.00020655927 2.5310406e-05 6.353666e-05 1.2547196e-06 1.2984245e-06
19.5 3.3761141 -1.607872 8.197346 10.449018 0.18944257 -0.9478849 -0.15698773 0.39983264 -0.08398409 0.08434881 3.2325091 -1.8182943 8.195581 10.473464 0.1605488 -0.92979157 -0.15249625 0.390466 -0.0851188 0.08551368 0.020622395 0.044277534 3.1127456e-06 0.00059763074 0.0008348499 0.00032736923 2.0173376e-05 8.773379e-05 1.2875635e-06 1.3569186e-06
19.799999999999983 3.426805 -1.8844693 8.173046 10.5070715 0.1484955 -0.8960967 -0.16701391 0.37421203 -0.083035916 0.083400644 3.2763429 -2.0884697 8.173542 10.531068 0.121468574 -0.8758914 -0.16362248 0.3634691 -0.08409818 0.08450373 0.02263886 0.041616194 2.4592737e-07 0.000575825 0.0007304545 0.0004082549 1.1501796e-05 0.0001154106 1.1284102e-06 1.2168038e-06
20.099999999999966 3.4655435 -2.1452181 8.147273 10.561283 0.109760985 -0.84222907 -0.17663004 0.3486131 -0.082067735 0.08243247 3.31093 -2.340937 8.151691 10.5855465 0.08494595 -0.8201902 -0.17360637 0.33656177 -0.083176315 0.083592765 0.023905333 0.038305834 1.952202e-05 0.0005887117 0.0006157861 0.0004857121 9.1425745e-06 0.0001452349 1.2289481e-06 1.3462817e-06
20.399999999999977 3.4929688 -2.3895624 8.120084 10.611658 0.073075466 -0.7867328 -0.18588455 0.32305542 -0.08129747 0.081662215 3.3347116 -2.576348 8.128341 10.635866 0.05026102 -0.7624757 -0.18279324 0.30995423 -0.08233945 0.08276819 0.025045356 0.034888897 6.8176596e-05 0.0005860306 0.0005204989 0.0005884051 9.55617e-06 0.0001716412 1.0857194e-06 1.2231733e-06
20.69999999999999 3.5096693 -2.617065 8.091531 10.658204 0.038260005 -0.729951 -0.19482154 0.29755503 -0.08054106 0.08090581 3.347928 -2.7943523 8.103245 10.681992 0.016938716 -0.7032168 -0.19144434 0.2835311 -0.081591666 0.0820331 0.026160235 0.0314308 0.00013721737 0.0005658451 0.00045459738 0.00071471924 1.1405475e-05 0.0001966706 1.1037738e-06 1.2707777e-06
21.0 3.5161793 -2.8273792 8.061658 10.70093 0.00514067 -0.67214334 -0.20348181 0.27212307 -0.07996419 0.08032895 3.3506777 -2.9947655 8.076128 10.723835 -0.014855355 -0.6427187 -0.19987655 0.25717813 -0.08093529 0.08138929 0.027390778 0.028018171 0.00020938381 0.00052465504 0.000399841 0.0008658111 1.299791e-05 0.00022335125 9.430376e-07 1.12433e-06
21.299999999999983 3.5129828 -3.020226 8.030504 10.739847 -0.026450608 -0.6135021 -0.21190268 0.24676813 -0.07941993 0.07978469 3.342535 -3.177882 8.046283 10.761021 -0.04528764 -0.5818669 -0.20864335 0.2309191 -0.080390796 0.08085689 0.029052462 0.0248554 0.00024896237 0.00044831613 0.00035483373 0.0010007836 1.0623238e-05 0.00025119205 9.425746e-07 1.1496089e-06
21.599999999999966 3.500515 -3.1953764 7.998103 10.774966 -0.056667797 -0.5541679 -0.22011891 0.22149502 -0.079086974 0.07945173 3.3249214 -3.3430789 8.014491 10.793978 -0.07435295 -0.5206547 -0.2174904 0.20469373 -0.07994457 0.08042316 0.030833118 0.021816015 0.00026856456 0.00036143704 0.00031276463 0.0011231378 6.9090397e-06 0.00028228312 7.354762e-07 9.436744e-07
21.899999999999977 3.4791667 -3.3526378 7.964482 10.806302 -0.08565499 -0.49424043 -0.22816227 0.19630787 -0.07868936 0.07905412 3.2991123 -3.4898822 7.981344 10.82304 -0.10223062 -0.45877272 -0.22603455 0.17833185 -0.07960368 0.080094725 0.032419596 0.018836042 0.0002843403 0.00028015857 0.00027475166 0.0012579587 4.5272004e-06 0.00032313715 8.359817e-07 1.0828644e-06
22.19999999999999 3.4492874 -3.491842 7.929665 10.833865 -0.11354014 -0.4337876 -0.23606287 0.17120709 -0.07855278 0.07891754 3.2640097 -3.6184556 7.946314 10.847765 -0.12891588 -0.3965826 -0.23452139 0.1526683 -0.079403356 0.07989633 0.034327827 0.016031008 0.00027718153 0.00019320453 0.00023641318 0.0013842129 2.376162e-06 0.00034368667 7.234747e-07 9.580303e-07
22.5 3.4111896 -3.6128376 7.8936715 10.857671 -0.14044493 -0.3728493 -0.2438483 0.14619377 -0.078261055 0.07862581 3.220837 -3.7282865 7.9097853 10.868593 -0.1546784 -0.33368546 -0.24305439 0.12714902 -0.079302594 0.079794556 0.03623405 0.01332846 0.0002596532 0.00011929952 0.00020259166 0.0015338054 6.302837e-07 0.00036270276 1.0848036e-06 1.3659596e-06
22.799999999999983 3.3651516 -3.715482 7.8565173 10.877729 -0.16647418 -0.31144735 -0.2515453 0.121265344 -0.078403465 0.07876823 3.169886 -3.8192875 7.8718176 10.885512 -0.17953907 -0.27048004 -0.25173065 0.10178143 -0.079306215 0.079794206 0.03812863 0.01077559 0.00023409838 6.0574093e-05 0.00017069138 0.0016783209 3.4351153e-08 0.000379623 8.149568e-07 1.0526242e-06
23.099999999999966 3.3114207 -3.7996364 7.818213 10.894056 -0.19173224 -0.24958195 -0.25917825 0.0964219 -0.07831792 0.078682676 3.1118684 -3.891092 7.8327904 10.898727 -0.20361096 -0.20674704 -0.2603616 0.076512694 -0.079410106 0.07989144 0.039821118 0.008364145 0.00021250026 2.1819145e-05 0.00014110384 0.0018348293 1.4003429e-06 0.00039637636 1.1928747e-06 1.4611184e-06
23.399999999999977 3.2502148 -3.86516 7.7787666 10.906663 -0.21630824 -0.18724248 -0.26677132 0.07165983 -0.07859348 0.078958236 3.0470176 -3.943518 7.7927227 10.908256 -0.22696416 -0.14236613 -0.2689616 0.05130443 -0.07961429 0.080086604 0.041289117 0.006139966 0.00019477188 2.5364898e-06 0.00011354873 0.002013887 4.7973786e-06 0.00041434244 1.0420562e-06 1.2732145e-06
23.69999999999999 3.1817245 -3.9119065 7.7381825 10.915561 -0.24029304 -0.12440065 -0.27434683 0.046978593 -0.07861965 0.07898442 2.9755144 -3.9763768 7.751587 10.91409 -0.24963552 -0.07728059 -0.277564 0.026132897 -0.07991906 0.0803804 0.04252262 0.0041564186 0.00017967712 2.1625638e-06 8.728187e-05 0.0022203005 1.0350123e-05 0.00043454306 1.6884691e-06 1.9487754e-06
24.0 3.1061158 -3.9397197 7.696462 10.920762 -0.26376477 -0.061021175 -0.2819274 0.022374151 -0.07917281 0.07953758 2.8973963 -3.9895604 7.7092123 10.916147 -0.27161807 -0.011682704 -0.2862703 0.0010223538 -0.08032696 0.08077584 0.043563828 0.0024840944 0.0001625663 2.1296655e-05 6.167431e-05 0.0024342847 1.886064e-05 0.00045589925 1.3320555e-06 1.5332981e-06
24.299999999999983 3.0235298 -3.9484305 7.6536026 10.922278 -0.2868086 0.0029492152 -0.28953385 -0.002152827 -0.079397194 0.07976197 2.8128343 -3.9828355 7.665674 10.914472 -0.2931525 0.054783285 -0.295048 -0.024095178 -0.08087359 0.08130832 0.044392597 0.0011837035 0.00014572375 6.0945782e-05 4.0245082e-05 0.0026867706 3.0405794e-05 0.00048146676 2.1797557e-06 2.391208e-06
24.599999999999966 2.9340837 -3.9378529 7.6095986 10.920121 -0.3094983 0.067568615 -0.2971879 -0.026605258 -0.080112875 0.08047765 2.7219038 -3.9559667 7.6209517 10.909061 -0.31437454 0.12214184 -0.30393815 -0.049233668 -0.08156206 0.08198187 0.04502031 0.0003281116 0.00012889097 0.00012231832 2.3777582e-05 0.0029782366 4.5565954e-05 0.00051204494 2.1001304e-06 2.262678e-06
24.899999999999977 2.8378716 -3.9077806 7.564441 10.914303 -0.3319169 0.13291384 -0.30490983 -0.050981455 -0.080699965 0.081064746 2.6244411 -3.9089015 7.574753 10.899713 -0.33533955 0.19028057 -0.31309706 -0.07436981 -0.08239353 0.08279865 0.045552537 1.2562055e-06 0.00010632917 0.00021287579 1.1714517e-05 0.0032909415 6.703081e-05 0.00054701517 2.8681511e-06 3.006432e-06
25.19999999999999 2.7349625 -3.8579829 7.518119 10.904833 -0.35414368 0.19907069 -0.3127206 -0.07528088 -0.08153557 0.08190036 2.5202136 -3.8415816 7.5267477 10.8862705 -0.3561207 0.25931317 -0.32260028 -0.09948005 -0.08339912 0.08379041 0.04611707 0.00026900234 7.445697e-05 0.0003445596 3.9086335e-06 0.0036291557 9.760805e-05 0.0005855996 3.4728062e-06 3.5722828e-06
25.5 2.6254008 -3.7882009 7.470617 10.891725 -0.37626678 0.26614314 -0.32064044 -0.09949915 -0.08223516 0.082599945 2.4092867 -3.753689 7.4769154 10.868832 -0.376724 0.32931805 -0.332466 -0.12453957 -0.08459381 0.08497234 0.04670528 0.0011910646 3.967163e-05 0.0005240872 2.0905674e-07 0.0039910683 0.0001398439 0.0006270225 5.563242e-06 5.6282415e-06
25.799999999999983 2.509205 -3.6981425 7.421917 10.8749895 -0.39837146 0.33424538 -0.32869118 -0.12363427 -0.0841587 0.08452353 2.293039 -3.643954 7.426468 10.848255 -0.3977796 0.40098733 -0.34214047 -0.14954811 -0.08596532 0.086336374 0.046727747 0.0029363923 2.0710999e-05 0.0007147256 3.502797e-07 0.004454487 0.00018088317 0.00067152723 3.2638643e-06 3.2864086e-06
26.099999999999966 2.3863626 -3.5874758 7.3719983 10.854642 -0.42057955 0.40353358 -0.3368907 -0.14766967 -0.08431554 0.08468037 2.1707568 -3.5121672 7.3748684 10.824192 -0.41904408 0.47435772 -0.35204577 -0.17445903 -0.08755192 0.08792189 0.046485834 0.0056713796 8.237375e-06 0.0009271944 2.3576843e-06 0.0050160596 0.00022967636 0.0007176694 1.0474177e-05 1.05074305e-05
26.399999999999977 2.2568278 -3.4558225 7.3208365 10.830696 -0.44298452 0.4741545 -0.3452632 -0.17160392 -0.08685196 0.08721687 2.0421996 -3.3579557 7.321826 10.796476 -0.44056168 0.54949385 -0.36223167 -0.19928737 -0.08941215 0.08978811 0.04606527 0.009577906 9.789858e-07 0.0011709908 5.8701507e-06 0.005676017 0.0002879286 0.00076637353 6.5545773e-06 6.6112757e-06
26.69999999999999 2.1205173 -3.3027492 7.268405 10.80317 -0.46575308 0.5463338 -0.35382524 -0.1954092 -0.08770785 0.088072754 1.9072965 -3.1807702 7.2672873 10.765147 -0.4625782 0.62648517 -0.3725618 -0.22403242 -0.09160649 0.09199694 0.045463074 0.014878876 1.2492674e-06 0.0014457481 1.0079807e-05 0.0064242436 0.0003510591 0.0008192889 1.5199417e-05 1.5399217e-05
27.0 1.9772996 -3.127755 7.214673 10.772084 -0.48903105 0.6202948 -0.36259988 -0.21907161 -0.09060364 0.09096864 1.7648497 -2.9806645 7.2106867 10.729818 -0.48560846 0.7057625 -0.3830706 -0.24846868 -0.09419677 0.09460878 0.045134965 0.021635596 1.5891055e-05 0.0017864057 1.1714109e-05 0.007304727 0.0004190499 0.0008641877 1.2910543e-05 1.3250656e-05
27.299999999999983 1.8269868 -2.9302561 7.159608 10.737462 -0.5130542 0.6963642 -0.37160224 -0.24255063 -0.092324845 0.09268988 1.6150162 -2.7567928 7.152132 10.690725 -0.5094436 0.78768176 -0.39417145 -0.27257857 -0.09728286 0.09771402 0.04493152 0.030089531 5.5888377e-05 0.0021843207 1.30365115e-05 0.008338892 0.0005093692 0.00090167724 2.4581876e-05 2.5242009e-05
27.599999999999966 1.6693174 -2.7095656 7.103174 10.699335 -0.53807557 0.7749053 -0.3808512 -0.26581085 -0.09590572 0.096270904 1.4575686 -2.5081184 7.09167 10.64807 -0.53443587 0.8724295 -0.40476817 -0.29602277 -0.10100839 0.10144855 0.04483752 0.040580995 0.000132346 0.002628076 1.32474015e-05 0.009510963 0.00057202094 0.00091276044 2.6037258e-05 2.6808028e-05
27.899999999999977 1.5039338 -2.464864 7.0453334 10.657741 -0.5644819 0.85643804 -0.39035547 -0.28878638 -0.09884879 0.09921406 1.2928987 -2.233237 7.030164 10.602194 -0.5618499 0.960929 -0.41488415 -0.31920934 -0.10564497 0.1060888 0.044535827 0.05365106 0.00023011738 0.0030854426 6.9275393e-06 0.010918356 0.00060165627 0.00092555623 4.6188077e-05 4.7262052e-05
28.19999999999999 1.3303474 -2.1951578 6.9860477 10.612726 -0.59275997 0.9416045 -0.4001213 -0.31140235 -0.1037107 0.104076244 1.1192701 -1.931709 6.966875 10.552563 -0.59253275 1.0520062 -0.42544717 -0.3417765 -0.11143329 0.11187871 0.04455364 0.06940523 0.00036759122 0.0036196464 5.1625705e-08 0.012188546 0.0006413994 0.00092258834 5.963834e-05 6.0878447e-05
28.5 1.147884 -1.8992158 6.9252787 10.564356 -0.6236626 1.0313413 -0.41013592 -0.3335384 -0.10870215 0.10906797 0.9361385 -1.602133 6.9022436 10.499681 -0.62706757 1.1477665 -0.43622983 -0.36361164 -0.118929215 0.11937266 0.044836156 0.08825818 0.0005306135 0.004182775 1.1593855e-05 0.013554817 0.0006808916 0.0009043989 0.00010459279 0.00010618662
28.799999999999983 0.9555914 -1.5754751 6.862991 10.512713 -0.6582885 1.1269304 -0.42036524 -0.35503197 -0.11623666 0.1166031 0.74187386 -1.2421329 6.836363 10.443241 -0.66887796 1.2510676 -0.44830525 -0.38552237 -0.12916394 0.12960768 0.045675177 0.11111702 0.0007090513 0.0048264023 0.000112137095 0.015410065 0.0007806439 0.0009296644 0.00016711454 0.00016911907
29.099999999999966 0.7520758 -1.2218878 6.7991595 10.457914 -0.69848216 1.230318 -0.43071884 -0.37561706 -0.12565023 0.12601765 0.534818 -0.8495364 6.7692003 10.383647 -0.7176236 1.3643575 -0.45960313 -0.40603435 -0.14440227 0.14485979 0.04720095 0.13864557 0.00089755375 0.005515645 0.00036639455 0.017966593 0.0008343023 0.00092521176 0.00035163894 0.00035502645
29.399999999999977 0.5351913 -0.83571273 6.7337813 10.400129 -0.74741435 1.3441828 -0.44099346 -0.39484426 -0.14073358 0.14110354 0.31118107 -0.42220664 6.7013526 10.3213625 -0.78084004 1.4817327 -0.47186065 -0.42305738 -0.1734195 0.17384827 0.050180584 0.1709873 0.0010516233 0.0062042126 0.0011172766 0.018919969 0.0009527834 0.00079597975 0.0010683694 0.0010722177
29.69999999999999 0.3015656 -0.4137302 6.666909 10.339638 -0.8100905 1.4690341 -0.4506326 -0.41171452 -0.1675958 0.16797379 0.07322818 0.027499914 6.6297197 10.255664 -0.7959291 1.5180452 -0.47930008 -0.4375144 -0.22676313 0.22725117 0.05213797 0.19468401 0.0013830577 0.007051613 0.00020054547 0.002402089 0.0008218244 0.0006656333 0.0035007724 0.0035138084
30.0 0.06302716 0.024833914 6.598824 10.277082 -0.7801656 1.4547267 -0.45716813 -0.42235565 -0.25249845 0.2529566 -0.16075963 0.47780633 6.5584745 10.189072 -0.7785592 1.4831753 -0.48640063 -0.4505046 -0.17018533 0.1707285 0.050080527 0.20518401 0.0016280808 0.007745899 2.5805364e-06 0.0008093218 0.00085453916 0.0007923633 0.00677545 0.0067614596
30.299999999999983 -0.17060149 0.46529707 6.5297575 10.212987 -0.7773587 1.4816945 -0.46372083 -0.43225685 -0.17543414 0.17595822 -0.38577747 0.90828955 6.484315 10.120116 -0.7230555 1.3938004 -0.49856317 -0.4670728 -0.13158305 0.13214353 0.046300706 0.19624233 0.0020650283 0.008624969 0.0029488406 0.0077253697 0.0012139888 0.0012121516 0.0019229184 0.001919727
30.599999999999966 -0.39478028 0.8946566 6.4593368 10.146939 -0.7171666 1.3807024 -0.47522357 -0.4483808 -0.1315499 0.13209537 -0.59438634 1.3150569 6.408537 10.048547 -0.6657485 1.322433 -0.5137302 -0.48693186 -0.12347302 0.1240249 0.03984258 0.17673643 0.0025806243 0.009681081 0.0026438236 0.0033953208 0.0014827626 0.0014861844 6.523593e-05 6.5132466e-05
30.899999999999977 -0.6012702 1.2972713 6.386988 10.078295 -0.6594326 1.3033952 -0.48942226 -0.46687827 -0.12507173 0.12561767 -0.78483427 1.7029988 6.3307 9.97441 -0.60965973 1.2653769 -0.53073764 -0.5063985 -0.10188511 0.10241696 0.033695765 0.16461481 0.0031683662 0.01079203 0.0024773374 0.0014453855 0.0017069604 0.0015618489 0.0005376195 0.0005382727
31.19999999999999 -0.79093575 1.6789875 6.312359 10.006786 -0.60500455 1.24138 -0.5056342 -0.48656154 -0.10240649 0.10295813 -0.97075427 2.0710967 6.242571 9.893791 -0.56091046 1.2197683 -0.5496432 -0.5292393 -0.101032384 0.10155811 0.032334697 0.15374959 0.004870362 0.0127679035 0.0019442884 0.00046706517 0.0019367947 0.0018213912 1.8881594e-06 1.9600454e-06
31.5 -0.9646918 2.0438106 6.2351565 9.932263 -0.5533692 1.190774 -0.52372944 -0.50707704 -0.10180875 0.10236039 -1.1299561 2.430667 6.1590033 9.813453 -0.5094607 1.1750811 -0.5715653 -0.5494412 -0.08609909 0.08658232 0.027312292 0.14965782 0.005799322 0.0141159715 0.0019279596 0.0002462649 0.0022882663 0.0017947238 0.00024679344 0.00024894756
31.799999999999983 -1.1232224 2.3945856 6.155115 9.85463 -0.50350076 1.1477267 -0.543492 -0.5280276 -0.085746765 0.086301275 -1.2798445 2.7768288 6.0700154 9.728117 -0.4606126 1.14561 -0.5936053 -0.5729568 -0.08647626 0.086971074 0.024530504 0.14610983 0.0072419583 0.016005661 0.0018393947 4.4803346e-06 0.0025113388 0.0020186335 5.321612e-07 4.486317e-07
32.099999999999966 -1.2669913 2.7333784 6.0719824 9.77383 -0.45495874 1.1108911 -0.56494486 -0.5493091 -0.086266205 0.08682072 -1.4090831 3.1156301 5.979782 9.641064 -0.40892124 1.1102233 -0.61824584 -0.592823 -0.073999636 0.07445913 0.0201901 0.14611639 0.008500892 0.017627003 0.002119451 4.4597078e-07 0.0028409942 0.0018934641 0.00015046871 0.00015280899
32.39999999999998 -1.3963158 3.0617783 5.985514 9.689831 -0.40720528 1.0784414 -0.5879629 -0.5706817 -0.073862806 0.07441903 -1.5244956 3.4449937 5.8869634 9.550599 -0.35793704 1.0847186 -0.6441499 -0.61541593 -0.07359296 0.07403204 0.016430058 0.14685406 0.009712259 0.01938546 0.00242736 3.9403283e-05 0.003156976 0.0020011521 7.281639e-08 1.4976173e-07
32.69999999999999 -1.5113926 3.3810153 5.8954716 9.602623 -0.35997304 1.0498053 -0.61260736 -0.59209484 -0.07440777 0.074964 -1.6233959 3.7668366 5.7890625 9.457136 -0.31018052 1.0558339 -0.6727226 -0.63681954 -0.064634524 0.065036744 0.012544746 0.14885812 0.01132289 0.021166418 0.002479296 3.634465e-05 0.0036138394 0.002000299 9.5516356e-05 9.855045e-05
33.0 -1.6123332 3.6920767 5.801616 9.512213 -0.31296414 1.023937 -0.63879514 -0.6133721 -0.06440985 0.064967185 -1.7092276 4.0797653 5.687236 9.360203 -0.25971526 1.0322455 -0.7015983 -0.657881 -0.06361714 0.06398976 0.009388521 0.15030248 0.013082867 0.02310703 0.0028354435 6.903167e-05 0.0039442354 0.0019810451 6.283923e-07 9.553631e-07
33.29999999999998 -1.6991762 3.9957485 5.7037115 9.418625 -0.26598963 1.000543 -0.66660357 -0.63447315 -0.06463586 0.06519319 -1.7800097 4.38605 5.579442 9.259844 -0.211264 1.0095123 -0.7338704 -0.67871416 -0.055721175 0.056071118 0.0065340637 0.15233542 0.015442905 0.025211422 0.0029948947 8.0448466e-05 0.004524825 0.001957267 7.9471574e-05 8.3212224e-05
33.599999999999966 -1.7719048 4.292672 5.6015177 9.321895 -0.21886782 0.97894883 -0.69597983 -0.6552526 -0.056445964 0.057004046 -1.838516 4.6839705 5.4658957 9.155743 -0.16004606 0.9875335 -0.764786 -0.6983404 -0.055607975 0.055921976 0.004437048 0.15311435 0.018393334 0.027606487 0.0034600003 7.36967e-05 0.0047342894 0.001856562 7.022258e-07 1.1708759e-06
33.89999999999998 -1.8304516 4.5833597 5.4947934 9.222076 -0.17144433 0.9589679 -0.7270105 -0.67566276 -0.056064673 0.056622755 -1.8782458 4.9778547 5.349319 9.049837 -0.109713584 0.96792 -0.8006619 -0.7173021 -0.04800139 0.048295822 0.0022842877 0.15562631 0.021162812 0.029666377 0.0038106847 8.0139755e-05 0.0054245335 0.0017338337 6.501653e-05 6.933781e-05
34.19999999999999 -1.8747073 4.8682246 5.383292 9.119234 -0.12359346 0.9401308 -0.759672 -0.69557273 -0.049348168 0.04990675 -1.9081585 5.262707 5.223901 8.939183 -0.058101222 0.94804615 -0.835334 -0.73590267 -0.04801521 0.048263073 0.0011189828 0.15561654 0.02540562 0.032418307 0.0042892327 6.2653206e-05 0.0057247407 0.0016265035 1.7767752e-06 2.7016717e-06
34.5 -1.9045227 5.147587 5.2667623 9.013447 -0.0751751 0.92228514 -0.794058 -0.7149158 -0.048366196 0.048924793 -1.9165623 5.545339 5.0972195 8.827976 -0.006708801 0.93098134 -0.87427527 -0.75364256 -0.041170925 0.041410055 0.00014495345 0.15820688 0.028744757 0.034399338 0.004687634 7.5623866e-05 0.006434806 0.0014997609 5.177193e-05 5.647128e-05
34.79999999999998 -1.919712 5.421691 5.144945 8.904812 -0.026087148 0.90507394 -0.83017284 -0.73355925 -0.042417828 0.042976815 -1.9142807 5.820217 4.96125 8.7120905 0.04527825 0.9127893 -0.91297495 -0.77108335 -0.040253434 0.040448878 2.9498959e-05 0.15882313 0.03374397 0.037141524 0.0050930204 5.952654e-05 0.0068561905 0.0014080583 4.6846e-06 6.3904668e-06
35.099999999999966 -1.9200536 5.690705 5.017573 8.793439 0.023809351 0.88835335 -0.8681239 -0.75140923 -0.041170325 0.041729327 -1.887871 6.0944905 4.8257637 8.597211 0.09778929 0.89468306 -0.95503914 -0.7858199 -0.034549117 0.034726765 0.0010357181 0.1630429 0.036790762 0.03850544 0.005473031 4.0065293e-05 0.0075542615 0.0011840932 4.3840395e-05 4.903588e-05
35.39999999999998 -1.9052907 5.95473 4.884368 8.67946 0.074610196 0.8718137 -0.90793955 -0.7683116 -0.035817835 0.03637716 -1.8546586 6.3580723 4.6769495 8.476304 0.15134099 0.87610507 -0.9983601 -0.8003881 -0.033286773 0.03343279 0.0025636116 0.16268496 0.04302241 0.041272163 0.005887615 1.8415732e-05 0.008175875 0.0010289004 6.4062788e-06 8.66933e-06
35.69999999999999 -1.8751299 6.2137957 4.745042 8.563026 0.12646107 0.85529107 -0.9497432 -0.78412914 -0.034167685 0.03472704 -1.7992113 6.6195974 4.5262804 8.356056 0.20634076 0.85625637 -1.0444639 -0.8125644 -0.028015506 0.028139545 0.0057636453 0.16467507 0.04785657 0.04283667 0.0063807643 9.3179875e-07 0.008972004 0.0008085623 3.7849306e-05 4.3395103e-05
36.0 -1.8292414 6.4678617 4.599292 8.444317 0.17946272 0.8384817 -0.99358904 -0.79866415 -0.029210487 0.029770114 -1.7302487 6.873534 4.3664417 8.23173 0.25879005 0.83979535 -1.0895808 -0.8262539 -0.026437806 0.02655625 0.009799556 0.16457021 0.054219157 0.04519298 0.006292825 1.7256153e-06 0.009214412 0.0007611937 7.687762e-06 1.032892e-05
36.29999999999998 -1.7672564 6.7168093 4.4468017 8.323539 0.23377061 0.8211676 -1.0396156 -0.8117091 -0.027144 0.027703675 -1.6437399 7.1230774 4.20033 8.106981 0.31552473 0.81986976 -1.1383317 -0.8367566 -0.021165626 0.021281358 0.015256311 0.16505378 0.060748387 0.04689715 0.0066837356 1.6843667e-06 0.009744853 0.0006273763 3.574095e-05 4.1246152e-05
36.599999999999966 -1.688767 6.9604344 4.287238 8.200937 0.28949293 0.80300146 -1.087898 -0.8229864 -0.02238409 0.022944016 -1.5386462 7.3667383 4.0279183 7.9804125 0.37111172 0.80056226 -1.1860822 -0.8445966 -0.019090494 0.01922315 0.022536235 0.16508284 0.06724675 0.048631184 0.006661626 5.949701e-06 0.009640142 0.00046700076 1.0847776e-05 1.3844848e-05
36.89999999999998 -1.5933245 7.1984344 4.120252 8.0768 0.34678915 0.7836632 -1.138582 -0.83217347 -0.019875016 0.020435011 -1.419213 7.6032114 3.8454814 7.852537 0.43121794 0.7770425 -1.239862 -0.84977794 -0.014588425 0.014710892 0.030314809 0.16384447 0.07549896 0.05029398 0.00712822 4.3833737e-05 0.010257633 0.00030991738 2.7948046e-05 3.276554e-05
37.19999999999999 -1.480442 7.4303875 3.9454775 7.951473 0.4057608 0.7626934 -1.1917442 -0.8388522 -0.015155511 0.015715754 -1.2800293 7.8330784 3.6561372 7.7245636 0.49232092 0.7517394 -1.2955961 -0.8514112 -0.01063646 0.010752618 0.04016527 0.16215995 0.083717786 0.051487982 0.0074926564 0.000119990604 0.01078522 0.0001577284 2.0421821e-05 2.4632713e-05
37.5 -1.3495971 7.6557302 3.7625341 7.8253713 0.46653935 0.7395901 -1.2475032 -0.842507 -0.012166592 0.012726936 -1.1221292 8.054839 3.4583907 7.596885 0.555581 0.72245115 -1.3544506 -0.8482293 -0.006308075 0.006412234 0.051741645 0.1592879 0.09250323 0.05220588 0.007928411 0.00029374388 0.011437751 3.2744538e-05 3.4322224e-05 3.9875453e-05
37.79999999999998 -1.200242 7.8737197 3.5710309 7.6989975 0.529161 0.71367294 -1.3058742 -0.84247696 -0.0073312707 0.007891874 -0.9436928 8.267816 3.2528954 7.470993 0.62072694 0.6870118 -1.4157195 -0.83783495 -0.002046153 0.0021461323 0.06581751 0.15531157 0.1012102 0.05198603 0.0083843265 0.00071081734 0.012065985 2.1548254e-05 2.793247e-05 3.3013544e-05
38.099999999999966 -1.0318245 8.083389 3.370577 7.5729675 0.59362286 0.6841259 -1.36684 -0.8379237 -0.0038253563 0.0043860953 -0.74709594 8.468918 3.0369523 7.3465967 0.68696475 0.6472306 -1.4787557 -0.8220767 0.0025029704 -0.002401486 0.08107033 0.14863227 0.111305535 0.051243745 0.008712708 0.0013612614 0.012525125 0.00025112828 4.004772e-05 4.607126e-05
38.39999999999998 -0.8438243 8.283491 3.1608016 7.448039 0.6597112 0.6498827 -1.4301659 -0.8277859 0.0012223521 -0.00066132983 -0.53313625 8.656065 2.8095043 7.2241197 0.7537557 0.6023772 -1.5429385 -0.80016255 0.0073795468 -0.007272642 0.096527085 0.13881128 0.123409845 0.050139893 0.008844369 0.0022567722 0.012717656 0.00076304976 3.7911046e-05 4.370945e-05
38.69999999999999 -0.6358214 8.472418 2.9413857 7.3251505 0.726975 0.60963416 -1.4953815 -0.8107314 0.0052217916 -0.0046605915 -0.29853415 8.82869 2.5730953 7.1058407 0.8192502 0.54838735 -1.6061156 -0.7683761 0.012094546 -0.0119785 0.113762684 0.12692955 0.13563783 0.04809679 0.008514713 0.003751172 0.012262042 0.0017939714 4.7234756e-05 5.355178e-05
39.0 -0.40760958 8.64813 2.7121208 7.2054577 0.7944372 0.56178 -1.5614853 -0.7851668 0.010409944 -0.009848445 -0.04389131 8.983867 2.3280122 6.9933867 0.88151217 0.48377347 -1.6667305 -0.7255058 0.016409017 -0.016288348 0.13229097 0.11271884 0.14753938 0.044974085 0.007582044 0.006085015 0.011076559 0.0035594315 3.598888e-05 4.1472347e-05
39.29999999999998 -0.15938291 8.808077 2.4730022 7.0903726 0.8604073 0.50452965 -1.6267607 -0.74930257 0.014572696 -0.014011004 0.22886002 9.118337 2.074103 6.888217 0.9374747 0.40991277 -1.722282 -0.6722077 0.02030091 -0.020184427 0.15073258 0.09626116 0.15912047 0.04086688 0.0059393896 0.008952356 0.009124325 0.0059436164 3.2812437e-05 3.8111157e-05
39.599999999999966 0.1079876 8.949184 2.2243683 6.9815626 0.9220627 0.43618992 -1.6883566 -0.7015004 0.020020712 -0.01945869 0.5170667 9.22733 1.8098822 6.791631 0.9871415 0.32472348 -1.7703229 -0.6068251 0.023493648 -0.023388878 0.16734573 0.07736508 0.17179878 0.036073934 0.0042352495 0.012424767 0.006718471 0.008963413 1.206128e-05 1.5446369e-05
39.89999999999998 0.39260718 9.067978 1.9670733 6.880887 0.9754012 0.35576764 -1.7422442 -0.64084023 0.022065952 -0.021503884 0.82003057 9.31061 1.5441546 6.706805 1.0202146 0.23018025 -1.8036492 -0.5299612 0.02479022 -0.024732098 0.18269075 0.058870245 0.1788602 0.030304475 0.002008235 0.015772192 0.003770567 0.012294154 7.4216337e-06 1.0421363e-05
40.19999999999999 0.6912345 9.160943 1.7026477 6.7902055 1.0154477 0.26399758 -1.7834309 -0.5682453 0.026020847 -0.025458606 1.1250196 9.362971 1.2700446 6.632015 1.0351037 0.12981954 -1.8223855 -0.4469212 0.025479913 -0.025416143 0.18816945 0.040815424 0.18714546 0.025024155 0.00038635609 0.018003747 0.0015174621 0.014719536 2.9261014e-07 1.8030827e-09
40.5 0.9992184 9.225129 1.4333287 6.7110662 1.0377781 0.16391186 -1.8074887 -0.48694766 0.025643682 -0.025081439 1.4342794 9.387042 0.9961394 6.5708365 1.0291607 0.026572898 -1.8193953 -0.3626638 0.024230905 -0.024164222 0.18927811 0.026215794 0.19113451 0.01966437 7.42596e-05 0.018861992 0.0001417677 0.015446476 1.9959396e-06 8.412866e-07
40.79999999999998 1.3109069 9.258812 1.1618528 6.644368 1.0401448 0.060637705 -1.8121904 -0.4023578 0.02604586 -0.025483616 1.7368774 9.379113 0.7222812 6.5214987 1.0068632 -0.074664034 -1.8018023 -0.2812668 0.022253737 -0.022167325 0.18145092 0.01447239 0.19322321 0.015096912 0.0011076626 0.01830656 0.000107913365 0.014663025 1.43802035e-05 1.0997784e-05
41.099999999999966 1.6204515 9.261832 0.8910505 6.59019 1.0234859 -0.040501025 -1.7985066 -0.32001582 0.02284623 -0.02228387 2.0338066 9.343744 0.45436716 6.4856157 0.96940947 -0.16946997 -1.7688082 -0.20727001 0.018954732 -0.01888001 0.17086245 0.0067095826 0.19069235 0.010935764 0.0029242607 0.016632987 0.00088199327 0.012711617 1.5143755e-05 1.158627e-05
41.39999999999998 1.9226394 9.235434 0.62342906 6.5478797 0.9911004 -0.1354923 -1.7697797 -0.2441248 0.02068429 -0.02012188 2.3183017 9.281613 0.19260979 6.46033 0.92155087 -0.25610793 -1.7268296 -0.14136925 0.015552741 -0.015465457 0.15654866 0.0021325713 0.18560524 0.007664948 0.004837133 0.01454813 0.0018447054 0.010558702 2.6332807e-05 2.1682274e-05
41.69999999999999 2.213359 9.18175 0.36093915 6.5163174 0.94703054 -0.22239606 -1.7300854 -0.17670476 0.016279167 -0.01571654 2.5901046 9.195271 -0.060288668 6.4447947 0.8681724 -0.33225352 -1.6782249 -0.08526107 0.011820056 -0.011737518 0.14193714 0.00018279691 0.17743286 0.0051154983 0.0062186057 0.01206866 0.0026895064 0.00836195 1.9883671e-05 1.5832613e-05
42.0 2.4896538 9.103272 0.10494935 6.4941974 0.8949341 -0.300788 -1.683112 -0.118230745 0.0132758245 -0.012713098 2.8441255 9.086781 -0.30572128 6.4367943 0.81092846 -0.40057135 -1.6265613 -0.037378676 0.008330829 -0.008242551 0.12565017 0.00027198243 0.16865037 0.0032951145 0.0070569497 0.009956719 0.0031979864 0.006537057 2.4452977e-05 1.9985788e-05
42.29999999999998 2.74953 9.002479 -0.14365682 6.480216 0.83757424 -0.37117067 -1.631637 -0.06818502 0.0089407265 -0.008377791 3.0804503 8.958332 -0.5451875 6.4347897 0.7514243 -0.4637301 -1.5741165 0.0026879609 0.0049280226 -0.0048246123 0.109508194 0.0019489168 0.16122687 0.002063555 0.0074218106 0.008567248 0.003308609 0.005022979 1.6101792e-05 1.2625082e-05
42.599999999999966 2.991704 8.881646 -0.38435274 6.473173 0.7769196 -0.43438274 -1.5776421 -0.025718223 0.0059505375 -0.0053875027 3.2983418 8.812126 -0.7756729 6.438458 0.68948567 -0.5196833 -1.5208793 0.037304968 0.0017349087 -0.001616329 0.09402672 0.00483303 0.15313147 0.0012051434 0.007644693 0.0072761863 0.003222017 0.003971923 1.7771526e-05 1.4221751e-05
42.89999999999998 3.215381 8.742786 -0.6168573 6.472004 0.7142599 -0.4913451 -1.5224184 0.010130116 0.0020716654 -0.0015084634 3.501074 8.652338 -0.99517584 6.4482417 0.6264745 -0.5704024 -1.4667169 0.06780115 -0.0013123751 0.0014433004 0.08162059 0.00818091 0.14312492 0.0005646434 0.0077062803 0.0062500527 0.0031026565 0.003325948 1.145173e-05 8.712909e-06
43.19999999999999 3.4200888 8.587649 -0.8410512 6.475781 0.65045893 -0.54290533 -1.4668343 0.04022948 -0.00065904943 0.0012223342 3.6851835 8.478444 -1.2060859 6.4624634 0.5624162 -0.61613834 -1.4116905 0.09366363 -0.004230704 0.004374031 0.07027523 0.011925786 0.13325033 0.00017735807 0.0077515235 0.0053630737 0.0030408422 0.0028552087 1.2756717e-05 9.933192e-06
43.5 3.605565 8.417743 -1.0569203 6.4837 0.58604884 -0.5898021 -1.4114192 0.06535435 -0.0040607876 0.0046242005 3.8473735 8.290014 -1.4107769 6.4793863 0.4974961 -0.6577754 -1.3567152 0.11479139 -0.006995771 0.0071519986 0.05847131 0.01631456 0.12521447 1.8606013e-05 0.007841588 0.004620372 0.0029925222 0.0024440216 8.614128e-06 6.3897633e-06
43.79999999999998 3.7716794 8.234374 -1.2645162 6.4950624 0.52138114 -0.6326584 -1.3565272 0.08614456 -0.006534605 0.007098086 3.9880214 8.088408 -1.6088994 6.498556 0.43168637 -0.69622403 -1.3021692 0.13206136 -0.009633474 0.009801608 0.04680385 0.021305948 0.118599735 1.2206539e-05 0.008045152 0.004040587 0.0029547927 0.0021083527 9.602991e-06 7.3090278e-06
44.099999999999966 3.9183853 8.038677 -1.4639326 6.5092587 0.4566571 -0.6719888 -1.302358 0.103139736 -0.009534842 0.010098424 4.1077256 7.8748837 -1.7998774 6.519639 0.36579236 -0.7318253 -1.2485473 0.14606082 -0.012138449 0.012316864 0.03584977 0.026828332 0.11285889 0.00010774997 0.008256403 0.0035804075 0.0028955932 0.0018422198 6.778766e-06 4.921477e-06
44.39999999999998 4.045685 7.831645 -1.655288 6.5257525 0.39200673 -0.7082226 -1.2490467 0.11677774 -0.011801872 0.012365511 4.2077093 7.6509933 -1.9828942 6.5425963 0.30040923 -0.7649488 -1.1960301 0.15731552 -0.014542174 0.014728652 0.026251938 0.032635026 0.10732582 0.00028371345 0.008390102 0.0032178569 0.0028107539 0.0016433118 7.5092507e-06 5.5844384e-06
44.69999999999999 4.1536093 7.6141553 -1.8387158 6.5440674 0.32749102 -0.7417104 -1.1966568 0.12742293 -0.014497419 0.015061137 4.288794 7.4180117 -2.1575105 6.567232 0.23557043 -0.7956998 -1.1444168 0.16570598 -0.016850695 0.017037947 0.01827492 0.03847232 0.10163008 0.0005366056 0.008449394 0.00291485 0.0027290192 0.001465592 5.5379087e-06 3.907776e-06
45.0 4.2422047 7.3869863 -2.0143576 6.563777 0.26314446 -0.7727485 -1.145233 0.13537146 -0.0166211 0.01718487 4.351039 7.176548 -2.323943 6.5930586 0.17159635 -0.8244212 -1.0941911 0.17118317 -0.01901882 0.01919683 0.011844898 0.044284258 0.09584308 0.00085741305 0.0083810575 0.0026700739 0.0026052818 0.0012824783 5.74906e-06 4.0479845e-06
45.29999999999998 4.3115215 7.1508374 -2.182359 6.584495 0.19896874 -0.801579 -1.0947857 0.14086923 -0.019100694 0.019664532 4.3934536 6.9263735 -2.4834025 6.6193786 0.107480854 -0.85131764 -1.044852 0.17439058 -0.021068944 0.021234816 0.0067128637 0.05038406 0.09062719 0.0012168585 0.008370033 0.002473933 0.0024933715 0.0011236812 3.874007e-06 2.465793e-06
45.599999999999966 4.3616104 6.9063387 -2.3428671 6.6058693 0.13495693 -0.828412 -1.0453254 0.14411758 -0.021093875 0.021657757 4.416113 6.6681433 -2.6359937 6.6458955 0.04393035 -0.8763931 -0.9965232 0.175767 -0.023111913 0.023268051 0.002970521 0.056737058 0.085923195 0.0016020957 0.008285837 0.0023021845 0.0023816545 0.0010016861 4.072478e-06 2.5930467e-06
45.89999999999998 4.392517 6.6540637 -2.49603 6.6275744 0.07108533 -0.85341984 -0.99684525 0.14528368 -0.023531377 0.024095325 4.419302 6.4023776 -2.7817852 6.6723943 -0.01903674 -0.89980555 -0.9491324 0.17521808 -0.025182633 0.025329918 0.0007174307 0.063345894 0.08165601 0.0020088174 0.008121987 0.0021516336 0.0022765172 0.00089606777 2.7266444e-06 1.5242196e-06
46.19999999999999 4.404279 6.394537 -2.6419945 6.6493087 0.007329539 -0.8767588 -0.9493481 0.14450559 -0.02546736 0.02603135 4.404007 6.129712 -2.9204185 6.698945 -0.08133863 -0.9224103 -0.9027454 0.17227384 -0.027272642 0.02741553 7.413314e-08 0.07013221 0.07751994 0.0024637687 0.007862044 0.002084059 0.0021718086 0.00077107595 3.2590403e-06 1.9159543e-06
46.5 4.396927 6.1282396 -2.7809076 6.670789 -0.05634543 -0.89855784 -0.9028266 0.14189786 -0.02783131 0.028395362 4.371043 5.8508544 -3.0516279 6.725455 -0.14314309 -0.94449073 -0.8582946 0.16736883 -0.02941809 0.029559039 0.0006699646 0.07694257 0.07328945 0.0029883762 0.007533833 0.0021098303 0.0019830992 0.0006487704 2.5178706e-06 1.3541427e-06
46.79999999999998 4.370479 5.8556147 -2.9129162 6.6917477 -0.11997283 -0.9189406 -0.8572875 0.13755633 -0.02972983 0.030293923 4.319957 5.565814 -3.1760995 6.7513633 -0.2060013 -0.96517515 -0.8150486 0.16119242 -0.031588666 0.03171184 0.0025525056 0.08398441 0.06926548 0.0035540212 0.007400897 0.0021376335 0.001784129 0.0005586647 3.4552713e-06 2.0104865e-06
47.099999999999966 4.324944 5.577072 -3.0381675 6.7119317 -0.18359385 -0.9380105 -0.812731 0.13156033 -0.032225646 0.032789808 4.250339 5.274934 -3.293897 6.7762847 -0.26943597 -0.9840673 -0.77231663 0.15337855 -0.033854056 0.0339507 0.005565904 0.09128757 0.065397546 0.0041413074 0.007368869 0.0021212294 0.0016333231 0.00047603474 2.6517193e-06 1.3476739e-06
47.39999999999998 4.260318 5.292989 -3.1568105 6.7310967 -0.2472477 -0.95587695 -0.76917654 0.123978294 -0.034117837 0.034682035 4.1607866 4.9784517 -3.4053776 6.799836 -0.3325169 -1.0005397 -0.7300719 0.14351788 -0.03620998 0.03627663 0.009906455 0.098933555 0.061785605 0.004725107 0.0072708386 0.001994758 0.0015291729 0.00038179546 4.377057e-06 2.5427353e-06
47.69999999999999 4.1765833 5.0037127 -3.2689965 6.74901 -0.31098235 -0.9726309 -0.7266357 0.11486658 -0.036923025 0.037487313 4.0520687 4.677189 -3.510677 6.82143 -0.3951453 -1.0149232 -0.6886513 0.1317949 -0.038732212 0.038772557 0.015503881 0.10661778 0.058409523 0.0052446737 0.007083402 0.0017886384 0.0014428125 0.0002865681 3.2731584e-06 1.6518516e-06
48.0 4.073709 4.7095604 -3.37488 6.765446 -0.37484598 -0.9883837 -0.6851461 0.104277894 -0.038924094 0.039488427 3.9252002 4.371448 -3.61007 6.840863 -0.4583733 -1.0290172 -0.6486118 0.11916095 -0.041389234 0.04140702 0.02205486 0.114319965 0.055314295 0.0056877304 0.0069768145 0.0016510813 0.0013347558 0.00022150537 6.0769157e-06 3.6809936e-06
48.29999999999998 3.9516475 4.4108186 -3.4746213 6.780186 -0.43889794 -1.0032301 -0.64473647 0.09225607 -0.041818086 0.042382512 3.7803204 4.0620584 -3.703077 6.858343 -0.5211935 -1.0427663 -0.6104066 0.10572088 -0.04430304 0.044304125 0.02935298 0.12163363 0.052192044 0.0061085084 0.0067725605 0.0015631141 0.0011785415 0.00018130106 6.1750006e-06 3.6925956e-06
48.599999999999966 3.810332 4.10774 -3.5683863 6.793019 -0.5032046 -1.0172936 -0.60546213 0.07884722 -0.044283774 0.044848267 3.6169512 3.7496626 -3.7889082 6.8740005 -0.58434236 -1.0556978 -0.5731455 0.090265125 -0.04729975 0.04728858 0.037396148 0.12821935 0.04862992 0.0065580406 0.0065833386 0.0014748846 0.0010443643 0.00013036851 9.096114e-06 5.955136e-06
48.89999999999998 3.6496742 3.8005416 -3.6563492 6.8037395 -0.56784815 -1.0306952 -0.5673774 0.064094216 -0.047426365 0.04799097 3.4347343 3.4344947 -3.867789 6.8874393 -0.64798975 -1.0682201 -0.5369866 0.07305366 -0.050505016 0.05048058 0.04619913 0.13399033 0.04470681 0.0070056403 0.0064226766 0.001408121 0.0009236007 8.027161e-05 9.47809e-06 6.1981655e-06
49.19999999999999 3.4695573 3.4893987 -3.7386944 6.81215 -0.63293135 -1.0435914 -0.5305594 0.048047334 -0.05040101 0.05096571 3.2313125 3.1143446 -3.9427025 6.89758 -0.7122139 -1.0803308 -0.50164497 0.054587737 -0.054033846 0.053991847 0.056760572 0.14066559 0.041619305 0.00729831 0.006285718 0.0013497885 0.00083604554 4.277687e-05 1.31974975e-05 9.157495e-06
49.5 3.2698298 3.174437 -3.8156183 6.818061 -0.6985859 -1.056153 -0.49509117 0.030761048 -0.0540645 0.054629352 3.007652 2.790331 -4.012662 6.904638 -0.7776029 -1.0925881 -0.46755657 0.035309136 -0.057999365 0.05794211 0.06873715 0.14753754 0.0388262 0.0074955663 0.006243684 0.0013275098 0.00075815443 2.0685102e-05 1.5483154e-05 1.0974373e-05
49.79999999999998 3.0502934 2.8557236 -3.887331 6.821291 -0.7649891 -1.0686022 -0.46107894 0.012305359 -0.057791147 0.05835615 2.7639813 2.4628098 -4.077265 6.9085245 -0.84498835 -1.1048367 -0.43491212 0.0151411 -0.062498793 0.06242605 0.08197462 0.15438128 0.03607484 0.007609691 0.006399883 0.0013129389 0.0006847028 8.041423e-06 2.2161927e-05 1.6564072e-05
50.099999999999966 2.810688 2.5332534 -3.95406 6.821671 -0.83237946 -1.0811994 -0.42864066 -0.007234694 -0.062324036 0.06288927 2.5013292 2.1327426 -4.13556 6.909371 -0.913929 -1.1173357 -0.40376619 -0.0057605654 -0.06770586 0.06762072 0.09570289 0.16040888 0.032942235 0.0076912707 0.006650325 0.00130583 0.0006187397 2.173055e-06 2.8964054e-05 2.2386586e-05
50.39999999999998 2.5506668 2.2069309 -4.0160522 6.8190475 -0.90109605 -1.0942837 -0.39792052 -0.027744494 -0.06725054 0.06781604 2.218923 1.8000746 -4.1876593 6.9073505 -0.98573554 -1.1299021 -0.37453568 -0.026989102 -0.073893115 0.07379727 0.1100539 0.16553205 0.02944897 0.0077974354 0.007163843 0.0012686722 0.00054685073 5.706171e-07 4.412377e-05 3.5775105e-05
50.69999999999999 2.2697592 1.876548 -4.0735774 6.8132863 -0.9716217 -1.1082689 -0.36908287 -0.04907412 -0.07330094 0.07386685 1.9178714 1.4662204 -4.2320337 6.9033346 -1.0612098 -1.1411651 -0.34749952 -0.047669806 -0.081286 0.08119638 0.123825036 0.1683688 0.025108406 0.008108699 0.008026029 0.0010821653 0.00046584095 1.9721012e-06 6.376111e-05 5.3722026e-05
51.0 1.9673142 1.5417553 -4.126933 6.80428 -1.0446777 -1.123683 -0.342328 -0.07101405 -0.08036027 0.08092673 1.5932894 1.1285129 -4.2724075 6.896428 -1.1405805 -1.1530849 -0.32414645 -0.06687588 -0.09062119 0.09055067 0.1398946 0.17076933 0.021162812 0.00849131 0.009197347 0.0008644716 0.00033056922 1.7124403e-05 0.000105286425 9.262017e-05
51.29999999999998 1.6424093 1.2020317 -4.1764503 6.7919583 -1.1213547 -1.1411409 -0.3178977 -0.093269244 -0.089409195 0.089976564 1.2419469 0.78451717 -4.311819 6.8871336 -1.2251202 -1.1689146 -0.30621293 -0.08307661 -0.1037384 0.10367569 0.16037013 0.1743184 0.018324718 0.009058331 0.010767276 0.0007713739 0.00013653397 0.00010388976 0.00020532604 0.00018766614
51.599999999999966 1.2937045 0.85667604 -4.222501 6.7763085 -1.2033442 -1.1612303 -0.2961105 -0.115391836 -0.10114423 0.101713136 0.8638032 0.43693876 -4.348343 6.87788 -1.3243676 -1.1859732 -0.2903158 -0.0941663 -0.12351637 0.123369545 0.18481512 0.17617938 0.015836233 0.010316782 0.014646667 0.0006122082 3.3578595e-05 0.0004505233 0.0005005127 0.00046900005
51.89999999999998 0.9192556 0.504945 -4.2655163 6.7574067 -1.2929819 -1.1836437 -0.27743146 -0.13663882 -0.11823922 0.11881137 0.44765955 0.08531356 -4.381608 6.867257 -1.4336189 -1.1938026 -0.28661096 -0.10844231 -0.15092209 0.15062205 0.22240284 0.17609052 0.013477289 0.012067112 0.019778777 0.00010320318 8.426327e-05 0.00079504336 0.0010681702 0.0010119197
52.19999999999999 0.5170336 0.1471781 -4.3060284 6.7354956 -1.3884985 -1.2014688 -0.26272735 -0.15550523 -0.14710295 0.14768437 0.034093857 -0.23962021 -4.396636 6.861069 -1.4956694 -1.1353334 -0.26003617 -0.12511499 -0.1553184 0.15509862 0.23323077 0.14961295 0.008209745 0.015768738 0.011485585 0.004373892 7.2424473e-06 0.00092356623 6.749349e-05 5.4971126e-05
52.5 0.09470852 -0.21063259 -4.344688 6.7110767 -1.4270017 -1.1839358 -0.25273418 -0.17008106 -0.18378136 0.18437771 -0.4087199 -0.5591352 -4.425109 6.8442464 -1.4846479 -1.0311385 -0.2578293 -0.14606406 -0.1351085 0.13497062 0.25344014 0.12145407 0.0064675324 0.017734155 0.0033230793 0.02334699 2.5960291e-05 0.00057681656 0.002369047 0.002441061
52.79999999999998 -0.33240423 -0.55583376 -4.3819036 6.6844063 -1.4204166 -1.1174054 -0.24347657 -0.18552546 -0.14410864 0.14472248 -0.8472029 -0.8521762 -4.457449 6.818515 -1.4463612 -0.940173 -0.2541129 -0.16990471 -0.11365684 0.113557525 0.26501763 0.08781884 0.005707094 0.017985102 0.0006731218 0.03141134 0.00011313151 0.00024400793 0.00092731195 0.0009712542
53.099999999999966 -0.7517324 -0.8765592 -4.417573 6.6549454 -1.3751048 -1.0207642 -0.23211195 -0.20728411 -0.11404013 0.11466402 -1.2795172 -1.1239724 -4.496213 6.7903013 -1.4006958 -0.8590082 -0.2470486 -0.1997351 -0.09970489 0.0996474 0.27855676 0.0612133 0.0061842473 0.018321233 0.0006549001 0.026165016 0.00022310369 5.6987443e-05 0.00020549903 0.00022549873
53.39999999999998 -1.1574311 -1.1697245 -4.451513 6.6219225 -1.3295532 -0.93367094 -0.22042088 -0.23302348 -0.10332151 0.10394667 -1.6972318 -1.3716199 -4.535226 6.7570205 -1.3538623 -0.78189534 -0.23785844 -0.22921899 -0.08960598 0.08958416 0.29138473 0.040761784 0.0070078755 0.018251464 0.00059092935 0.023035832 0.00030406858 1.4474144e-05 0.00018811571 0.00020628181
53.69999999999999 -1.5499413 -1.4378339 -4.483738 6.584841 -1.2871813 -0.8537256 -0.20924702 -0.261397 -0.088859364 0.08948685 -2.1010664 -1.5963509 -4.573844 6.7191215 -1.3084973 -0.7085924 -0.22906566 -0.26116464 -0.081540495 0.0815537 0.30373883 0.02512764 0.008119093 0.018031301 0.00045437407 0.021063644 0.00039277825 5.3995215e-08 5.3565847e-05 6.2934945e-05
54.0 -1.9302047 -1.6827201 -4.5143504 6.543351 -1.2479085 -0.77884823 -0.19892193 -0.29180142 -0.08437655 0.085004255 -2.490611 -1.7991054 -4.6103373 6.6765285 -1.2661586 -0.63860154 -0.22078922 -0.29465103 -0.07511154 0.075160265 0.31405526 0.013545548 0.009213474 0.017736187 0.00033306645 0.019669134 0.00047817838 8.12027e-06 8.584047e-05 9.690414e-05
54.29999999999998 -2.299005 -1.9056765 -4.5434933 6.4971857 -1.2107606 -0.70752835 -0.18964936 -0.32373446 -0.07490542 0.07553413 -2.8671625 -1.9812353 -4.6451435 6.62877 -1.2255586 -0.5717367 -0.21356396 -0.32901275 -0.069923714 0.07000819 0.32280287 0.0057091294 0.010332771 0.017314393 0.00021898214 0.018439375 0.0005719084 2.7860338e-05 2.4817375e-05 3.0536004e-05
54.599999999999966 -2.656907 -2.1076498 -4.5713296 6.4461346 -1.1752518 -0.6389609 -0.18150279 -0.35694954 -0.07249065 0.073119424 -3.231239 -2.1432712 -4.6782217 6.575761 -1.1868804 -0.5066512 -0.20758823 -0.36433387 -0.06559087 0.0657084 0.32985723 0.0012688845 0.011425923 0.01680297 0.00013522222 0.01750585 0.00068045 5.452833e-05 4.760688e-05 5.4923297e-05
54.89999999999998 -3.0043073 -2.2893744 -4.598033 6.3900256 -1.1407495 -0.5725361 -0.17453726 -0.39116654 -0.06557324 0.066202536 -3.5836241 -2.2857525 -4.7100315 6.5173335 -1.1493682 -0.4429977 -0.2028551 -0.40062088 -0.06186013 0.06200786 0.335608 1.3117556e-05 0.012543677 0.0162073 7.42822e-05 0.016780201 0.0008019 8.938454e-05 1.3787176e-05 1.7595314e-05
55.19999999999999 -3.3414664 -2.4514387 -4.62378 6.3287187 -1.1069782 -0.5078923 -0.16875622 -0.4262615 -0.06402136 0.064650685 -3.9234664 -2.4085748 -4.74026 6.453698 -1.1126318 -0.38036412 -0.19935775 -0.43784714 -0.058566127 0.058742598 0.33872402 0.0018373093 0.013567672 0.015619874 3.1963416e-05 0.01626344 0.0009364537 0.00013422666 2.9759529e-05 3.490549e-05
55.5 -3.6685479 -2.5943332 -4.648749 6.2620945 -1.0735648 -0.44473794 -0.16416386 -0.46205953 -0.058660027 0.059289675 -4.2507524 -2.5118134 -4.7689724 6.3848314 -1.0763702 -0.31861812 -0.1972777 -0.47594756 -0.055597983 0.055799343 0.33896217 0.0068095126 0.014453695 0.015064354 7.87067e-06 0.01590621 0.0010965262 0.00019287741 9.376109e-06 1.2182421e-05
55.79999999999998 -3.9856362 -2.7184753 -4.6731167 6.190053 -1.0403572 -0.38287628 -0.16074327 -0.49849734 -0.057485934 0.0581156 -4.566577 -2.596286 -4.796857 6.3104305 -1.0403813 -0.25793472 -0.19691887 -0.5144868 -0.052926533 0.053142555 0.33749214 0.014930221 0.015311636 0.0144907525 5.798597e-10 0.015610393 0.0013086747 0.0002556626 2.0788142e-05 2.4731191e-05
56.099999999999966 -4.2927585 -2.8242288 -4.6970587 6.112506 -1.0071247 -0.32214627 -0.1584817 -0.53546274 -0.053179417 0.05380929 -4.872711 -2.6637018 -4.825596 6.2299953 -1.0039364 -0.19804277 -0.19838035 -0.55342185 -0.05052057 0.050748277 0.33634517 0.025768915 0.016521806 0.013803745 1.0164954e-05 0.015401679 0.0015919022 0.00032252993 7.0694714e-06 9.369791e-06
56.39999999999998 -4.589894 -2.911914 -4.720747 6.0293765 -0.97377676 -0.26242217 -0.15736024 -0.5729276 -0.052159306 0.05278919 -5.1710367 -2.7157633 -4.856367 6.1431375 -0.9673568 -0.13926196 -0.20101255 -0.59259844 -0.048312515 0.048557032 0.33772707 0.03847513 0.018392816 0.012941553 4.1215844e-05 0.015168438 0.0019055243 0.00038694212 1.4797798e-05 1.7911154e-05
56.69999999999999 -4.876984 -2.9818177 -4.7443514 5.9405956 -0.940161 -0.20360295 -0.15736403 -0.6108212 -0.04857927 0.049209293 -5.4584455 -2.7504504 -4.8878336 6.050472 -0.9303129 -0.08097386 -0.20481625 -0.632455 -0.04618389 0.046446234 0.3380974 0.05353085 0.020587144 0.01207277 9.698542e-05 0.015037894 0.0022517138 0.00046802146 5.737829e-06 7.634495e-06
57.0 -5.1539407 -3.0341978 -4.7680397 5.8460984 -0.90621585 -0.14559734 -0.15848005 -0.6491377 -0.04750386 0.0481339 -5.7359495 -2.7688224 -4.920908 5.951183 -0.89224684 -0.02335909 -0.20898089 -0.6727905 -0.044180866 0.044461235 0.3387343 0.07042409 0.023368709 0.011042736 0.00019513308 0.01494219 0.002550335 0.0005594574 1.1042279e-05 1.3488454e-05
57.29999999999998 -5.4206486 -3.0692875 -4.791978 5.7458253 -0.87183434 -0.088333964 -0.1606989 -0.68783724 -0.044630695 0.045260824 -6.002468 -2.7705534 -4.9550877 5.845549 -0.8535404 0.033505797 -0.21363425 -0.71353924 -0.042272527 0.042569652 0.33851397 0.089242116 0.0266048 0.009944839 0.00033466742 0.014844928 0.002802151 0.0006605928 5.560958e-06 7.2424073e-06
57.599999999999966 -5.676968 -3.0872986 -4.816332 5.639718 -0.83696365 -0.031740654 -0.16401754 -0.7269265 -0.043371014 0.044001162 -6.2552023 -2.7539604 -4.988822 5.734454 -0.8148247 0.0901019 -0.21978456 -0.7551191 -0.04039451 0.040702686 0.3343548 0.1111144 0.029752841 0.008974928 0.00049013324 0.014845607 0.00310996 0.00079482154 8.859572e-06 1.0879946e-05
57.89999999999998 -5.922741 -3.088424 -4.8412657 5.5277195 -0.80152273 0.024239587 -0.1684368 -0.76639074 -0.040994592 0.0416248 -6.494256 -2.719128 -5.022478 5.617673 -0.7757983 0.14671461 -0.22760299 -0.79769385 -0.038525872 0.038839757 0.3266295 0.13637958 0.032837942 0.008091618 0.0006617453 0.015000133 0.0035006383 0.0009798845 6.094579e-06 7.756458e-06
58.19999999999999 -6.1577883 -3.0728378 -4.866946 5.4097714 -0.7654589 0.0796673 -0.17396633 -0.80624545 -0.039577104 0.040207338 -6.721201 -2.667246 -5.0573616 5.4942904 -0.73616517 0.20322771 -0.23613647 -0.84113455 -0.036706224 0.03702177 0.31743383 0.16450465 0.03625802 0.0071434462 0.0008581218 0.015267176 0.0038651254 0.0012172494 8.241952e-06 1.01478345e-05
58.5 -6.381912 -3.040699 -4.89354 5.285816 -0.7287017 0.13459247 -0.18062112 -0.8464947 -0.03746877 0.03809905 -6.9360104 -2.598428 -5.093629 5.364254 -0.6958116 0.25957257 -0.24552315 -0.88529885 -0.034901217 0.03521592 0.30702475 0.19560364 0.040035598 0.006152489 0.0010817575 0.015620023 0.0042122747 0.0015057639 6.5923236e-06 8.312431e-06
58.79999999999998 -6.594897 -2.9921496 -4.921219 5.1557918 -0.6911941 0.18906894 -0.18842684 -0.8871629 -0.035997987 0.036628295 -7.138383 -2.5126379 -5.1313534 5.227482 -0.65471023 0.3158605 -0.2558294 -0.9302249 -0.03309274 0.033404298 0.29537717 0.2299315 0.04415651 0.005139468 0.0013310738 0.016076101 0.0045431047 0.0018543334 8.440454e-06 1.0394154e-05
59.099999999999966 -6.7965055 -2.9273179 -4.9501567 5.0196347 -0.65286434 0.24314286 -0.1974166 -0.92826754 -0.033946935 0.034577288 -7.327571 -2.4094913 -5.170473 5.0835943 -0.6129785 0.37294614 -0.26676938 -0.97662055 -0.031292498 0.03159645 0.28203052 0.26814434 0.048539322 0.00409083 0.0015908786 0.016848892 0.0048098075 0.002338014 7.0460355e-06 8.885404e-06
59.39999999999998 -6.986482 -2.8463168 -4.980536 4.8772764 -0.6136457 0.2968651 -0.207637 -0.9698425 -0.032375187 0.033005565 -7.504307 -2.2892678 -5.211462 4.932397 -0.5713978 0.42955893 -0.27800816 -1.0232787 -0.029363241 0.029659014 0.26814237 0.31030363 0.053326834 0.003038266 0.0017848844 0.017607652 0.004952101 0.0028554297 9.071817e-06 1.1199405e-05
59.69999999999999 -7.1645474 -2.749245 -5.0125446 4.7286444 -0.5734562 0.35028014 -0.21914518 -1.0119165 -0.03035588 0.030986305 -7.6687183 -2.151726 -5.254637 4.77379 -0.53122735 0.4846018 -0.28966743 -1.0691007 -0.027036602 0.027329238 0.2541883 0.35702887 0.0586086 0.0020381173 0.0017832781 0.01804231 0.0049733873 0.003270035 1.1017609e-05 1.33741405e-05


==> graphs/simple_pendulum/simple_energy.txt <==
tspan u_net k_net e_net u_real k_real e_real 
0.0 2.452500581741333 0.0 2.452500581741333 2.452500581741333 0.0 2.452500581741333
0.05 2.3958351612091064 0.05817825347185135 2.454013414680958 2.3943090438842773 0.05818967521190643 2.4524987190961838
0.1 2.227876901626587 0.22732794284820557 2.4552048444747925 2.2251696586608887 0.22740469872951508 2.4525743573904037
0.15000000000000002 1.9642550945281982 0.49208369851112366 2.456338793039322 1.9607526063919067 0.4918822646141052 2.452634871006012
0.2 1.629469871520996 0.8277314305305481 2.457201302051544 1.6257481575012207 0.8267912268638611 2.452539384365082
0.25 1.2551720142364502 1.2024415731430054 2.4576135873794556 1.2518858909606934 1.200595498085022 2.4524813890457153
0.30000000000000004 0.8772343397140503 1.5802791118621826 2.457513451576233 0.8748487234115601 1.5780221223831177 2.4528708457946777
0.35000000000000003 0.5323567986488342 1.9246937036514282 2.4570505023002625 0.5311025977134705 1.922134280204773 2.4532368779182434
0.4 0.2544766664505005 2.2020602226257324 2.456536889076233 0.2541375160217285 2.198953866958618 2.4530913829803467
0.45 0.07112552970647812 2.385106086730957 2.456231616437435 0.07120738923549652 2.381375789642334 2.4525831788778305
0.5 0.0004999369266442955 2.4557182788848877 2.456218215811532 0.0005233258125372231 2.451853036880493 2.4523763626930304
0.55 0.04947036877274513 2.4068472385406494 2.4563176073133945 0.04917508363723755 2.403736114501953 2.4529111981391907
0.6000000000000001 0.21296435594558716 2.2435975074768066 2.456561863422394 0.21234455704689026 2.2412214279174805 2.4535659849643707
0.65 0.47457462549209595 1.9820736646652222 2.456648290157318 0.4736449122428894 1.9799195528030396 2.453564465045929
0.7000000000000001 0.808333694934845 1.6479144096374512 2.456248104572296 0.8072373270988464 1.6455676555633545 2.452804982662201
0.75 1.1814970970153809 1.2737247943878174 2.4552218914031982 1.180622935295105 1.2714319229125977 2.4520548582077026
0.8 1.5579525232315063 0.8957774639129639 2.45372998714447 1.5579291582107544 0.8942521810531616 2.452181339263916
0.8500000000000001 1.901803970336914 0.5503955483436584 2.4521995186805725 1.9030786752700806 0.5495495796203613 2.452628254890442
0.9 2.180809736251831 0.27039211988449097 2.451201856136322 2.1828415393829346 0.2699214816093445 2.452763020992279
0.9500000000000001 2.3695168495178223 0.08186119794845581 2.451378047466278 2.3708324432373047 0.08154907822608948 2.452381521463394
1.0 2.450559377670288 0.002077528042718768 2.452636905713007 2.4498839378356934 0.0020173313096165657 2.45190126914531
1.05 2.415829658508301 0.03841906413435936 2.45424872264266 2.413332939147949 0.038728851824998856 2.452061790972948
1.1 2.2681026458740234 0.18764622509479523 2.4557488709688187 2.264366388320923 0.18838681280612946 2.4527532011270523
1.1500000000000001 2.0209028720855713 0.4362330138683319 2.457135885953903 2.0162222385406494 0.43694478273391724 2.4531670212745667
1.2000000000000002 1.6971250772476196 0.7609785795211792 2.458103656768799 1.6918772459030151 0.7609660625457764 2.4528433084487915
1.25 1.3273149728775024 1.1310904026031494 2.458405375480652 1.3221402168273926 1.1299331188201904 2.452073335647583
1.3 0.9469068646430969 1.5110546350479126 2.4579614996910095 0.9428021311759949 1.5089219808578491 2.451724112033844
1.35 0.5928550362586975 1.8640847206115723 2.4569397568702698 0.5902764201164246 1.8618727922439575 2.452149212360382
1.4000000000000001 0.29948854446411133 2.156447649002075 2.4559361934661865 0.29877224564552307 2.1538596153259277 2.452631860971451
1.4500000000000002 0.09669248014688492 2.35837984085083 2.455072320997715 0.09691175073385239 2.3556504249572754 2.4525621756911278
1.5 0.004511126782745123 2.4500303268432617 2.454541453626007 0.004648536443710327 2.447345018386841 2.451993554830551
1.55 0.031759150326251984 2.4228408336639404 2.4545999839901924 0.031209513545036316 2.4203908443450928 2.451600357890129
1.6 0.17552463710308075 2.279520034790039 2.45504467189312 0.17404237389564514 2.27795147895813 2.451993852853775
1.6500000000000001 0.42125973105430603 2.0342135429382324 2.4554732739925385 0.41902023553848267 2.0336923599243164 2.452712595462799
1.7000000000000002 0.7444148659706116 1.7110425233840942 2.455457389354706 0.7416666746139526 1.7112356424331665 2.452902317047119
1.75 1.1131168603897095 1.3416231870651245 2.454740047454834 1.1102371215820312 1.3420212268829346 2.452258348464966
1.8 1.4915252923965454 0.9618499875068665 2.453375279903412 1.4891278743743896 0.9622417688369751 2.4513696432113647
1.85 1.8434516191482544 0.6082943677902222 2.4517459869384766 1.8423407077789307 0.6089394092559814 2.451280117034912
1.9000000000000001 2.1358416080474854 0.3146045207977295 2.450446128845215 2.136590003967285 0.31516093015670776 2.451750934123993
1.9500000000000002 2.342292308807373 0.10812335461378098 2.450415663421154 2.343613624572754 0.10844628512859344 2.4520599097013474
2.0 2.443507432937622 0.007933254353702068 2.451440687291324 2.443802833557129 0.00802040845155716 2.451823242008686
2.0500000000000003 2.429605722427368 0.02333790995180607 2.4529436323791742 2.428067922592163 0.02319665625691414 2.4512645788490772
2.1 2.30137038230896 0.15289294719696045 2.4542633295059204 2.2985317707061768 0.15258103609085083 2.4511128067970276
2.15 2.0706071853637695 0.38483166694641113 2.4554388523101807 2.0672597885131836 0.38434627652168274 2.4516060650348663
2.2 1.7587167024612427 0.6977077722549438 2.4564244747161865 1.7553633451461792 0.6966959834098816 2.452059328556061
2.25 1.3950170278549194 1.0619996786117554 2.457016706466675 1.3919793367385864 1.0599445104599 2.4519238471984863
2.3000000000000003 1.0142141580581665 1.442895531654358 2.4571096897125244 1.011740803718567 1.4395672082901 2.451308012008667
2.35 0.6530638337135315 1.8036823272705078 2.4567461609840393 0.6515698432922363 1.799356460571289 2.4509263038635254
2.4000000000000004 0.3469737768173218 2.1092402935028076 2.4562140703201294 0.3464621305465698 2.104846239089966 2.4513083696365356
2.45 0.12620922923088074 2.3296000957489014 2.455809324979782 0.12629693746566772 2.325577974319458 2.4518749117851257
2.5 0.01268845796585083 2.443006992340088 2.4556954503059387 0.01284340862184763 2.4390790462493896 2.4519224548712373
2.5500000000000003 0.01760011911392212 2.438183307647705 2.455783426761627 0.017313605174422264 2.434046506881714 2.451360112056136
2.6 0.14025422930717468 2.3157401084899902 2.455994337797165 0.139301136136055 2.3115131855010986 2.4508143216371536
2.6500000000000004 0.36827224493026733 2.087909460067749 2.4561817049980164 0.3667490482330322 2.084230422973633 2.450979471206665
2.7 0.6789318919181824 1.7770564556121826 2.455988347530365 0.6772508025169373 1.7742122411727905 2.451463043689728
2.75 1.0416200160980225 1.413570523262024 2.4551905393600464 1.0400296449661255 1.4115698337554932 2.4515994787216187
2.8000000000000003 1.4210546016693115 1.0327799320220947 2.4538345336914062 1.4197098016738892 1.0314226150512695 2.4511324167251587
2.85 1.7808483839035034 0.6714068651199341 2.4522552490234375 1.7799947261810303 0.670567512512207 2.4505622386932373
2.9000000000000004 2.0870554447174072 0.36394399404525757 2.450999438762665 2.0871050357818604 0.36357957124710083 2.450684607028961
2.95 2.3113019466400146 0.13931803405284882 2.4506199806928635 2.3121352195739746 0.13906314969062805 2.4511983692646027
3.0 2.433453321456909 0.018104149028658867 2.451557470485568 2.4334239959716797 0.018004681915044785 2.4514286778867245
3.0500000000000003 2.441621780395508 0.011508937925100327 2.453130718320608 2.439502239227295 0.011589656583964825 2.4510918958112597
3.1 2.334462881088257 0.1201477199792862 2.454610601067543 2.33011531829834 0.12040846049785614 2.450523778796196
3.1500000000000004 2.121767520904541 0.33430352807044983 2.456071048974991 2.1160809993743896 0.334395170211792 2.4504761695861816
3.2 1.8230682611465454 0.6341592073440552 2.4572274684906006 1.817118763923645 0.633784294128418 2.450903058052063
3.25 1.4663676023483276 0.9914257526397705 2.457793354988098 1.4610028266906738 0.9901499152183533 2.451152741909027
3.3000000000000003 1.085658311843872 1.3719589710235596 2.4576172828674316 1.0814220905303955 1.3694632053375244 2.45088529586792
3.35 0.7177457213401794 1.7390294075012207 2.4567751288414 0.7149097919464111 1.7354780435562134 2.4503878355026245
3.4000000000000004 0.398265540599823 2.057457208633423 2.455722749233246 0.3972627520561218 2.0531013011932373 2.450364053249359
3.45 0.15924891829490662 2.295565128326416 2.4548140466213226 0.15947110950946808 2.2914741039276123 2.4509452134370804
3.5 0.024786347523331642 2.4292829036712646 2.4540692511945963 0.025113791227340698 2.426253318786621 2.451367110013962
3.5500000000000003 0.00775048416107893 2.44616961479187 2.453920098952949 0.007452276069670916 2.4436697959899902 2.451122072059661
3.6 0.10967914760112762 2.3445839881896973 2.454263135790825 0.10822903364896774 2.3422036170959473 2.450432650744915
3.6500000000000004 0.32018181681632996 2.1345672607421875 2.4547490775585175 0.3174482583999634 2.1326866149902344 2.4501348733901978
3.7 0.6181383728981018 1.8368018865585327 2.4549402594566345 0.6145598888397217 1.8358927965164185 2.45045268535614
3.75 0.9740145206451416 1.4804779291152954 2.454492449760437 0.9702021479606628 1.480581521987915 2.450783669948578
3.8000000000000003 1.3530281782150269 1.1003127098083496 2.4533408880233765 1.3494935035705566 1.1011419296264648 2.4506354331970215
3.85 1.7187042236328125 0.7330465316772461 2.4517507553100586 1.7159502506256104 0.7341570258140564 2.4501072764396667
3.9000000000000004 2.036459445953369 0.41379809379577637 2.4502575397491455 2.0350327491760254 0.41489315032958984 2.4499258995056152
3.95 2.2771453857421875 0.17257601022720337 2.449721395969391 2.2770724296569824 0.17330020666122437 2.450372636318207
4.0 2.418776750564575 0.03164215758442879 2.450418908149004 2.4188497066497803 0.031956154853105545 2.450805861502886
4.05 2.447746753692627 0.004072613548487425 2.4518193672411144 2.446758508682251 0.003955271560698748 2.4507137802429497
4.1000000000000005 2.360854148864746 0.092427097260952 2.453281246125698 2.3582990169525146 0.09185735136270523 2.45015636831522
4.15 2.1658642292022705 0.28861281275749207 2.4544770419597626 2.162271022796631 0.2875171899795532 2.449788212776184
4.2 1.8808737993240356 0.5746819972991943 2.45555579662323 1.877178430557251 0.5728793144226074 2.4500577449798584
4.25 1.532514214515686 0.9237979650497437 2.4563121795654297 1.5293333530426025 0.9210824966430664 2.450415849685669
4.3 1.1538426876068115 1.3027464151382446 2.456589102745056 1.151530146598816 1.2988255023956299 2.450355648994446
4.3500000000000005 0.7812640070915222 1.6751024723052979 2.45636647939682 0.7799600958824158 1.6699562072753906 2.4499163031578064
4.4 0.45110684633255005 2.0047519207000732 2.4558587670326233 0.45081740617752075 1.9988586902618408 2.4496760964393616
4.45 0.19592849910259247 2.2594478130340576 2.45537631213665 0.1962471753358841 2.2538771629333496 2.4501243382692337
4.5 0.041044529527425766 2.414104461669922 2.4551489911973476 0.041424598544836044 2.409270763397217 2.450695361942053
4.55 0.0017980188131332397 2.4533894062042236 2.455187425017357 0.0016781508456915617 2.4490208625793457 2.4506990134250373
4.6000000000000005 0.08191364258527756 2.3734054565429688 2.4553190991282463 0.0809049978852272 2.3691773414611816 2.450082339346409
4.65 0.2732257544994354 2.182332754135132 2.4555585086345673 0.2712610960006714 2.178267002105713 2.4495280981063843
4.7 0.5565935373306274 1.8989490270614624 2.45554256439209 0.5539564490318298 1.895725965499878 2.4496824145317078
4.75 0.9039736986160278 1.5510057210922241 2.454979419708252 0.9011991620063782 1.5488505363464355 2.4500496983528137
4.800000000000001 1.2814055681228638 1.1724001169204712 2.453805685043335 1.2788065671920776 1.1712714433670044 2.450078010559082
4.8500000000000005 1.6524962186813354 0.7997581362724304 2.452254354953766 1.6502829790115356 0.7993655204772949 2.4496484994888306
4.9 1.9820189476013184 0.4687954783439636 2.450814425945282 1.9804402589797974 0.4688648581504822 2.4493051171302795
4.95 2.239205837249756 0.21083949506282806 2.450045332312584 2.238624095916748 0.2110019326210022 2.4496260285377502


==> graphs/simple_pendulum/simple_log.txt <==
epoch time loss_error loss_degeneracy loss_total
10 0.18950414657592773 0.01183005174001058 0.07885964711507161 0.09068969885508218
20 0.27268362045288086 0.011720830743963068 0.06537400351630317 0.07709483426026624
30 0.3793985843658447 0.01161989780387493 0.0544601787220348 0.06608007652590973
40 0.45719146728515625 0.011527932051456335 0.0454690143315479 0.05699694638300424
50 0.5888586044311523 0.011437785745871187 0.03801232395750104 0.04945010970337223
60 0.682607889175415 0.011347302282699432 0.03188370454190957 0.043231006824609
70 0.767380952835083 0.011257119853087146 0.026890843805640635 0.03814796365872778
80 0.8681128025054932 0.011162101620375509 0.0226181877983941 0.03378028941876961
90 0.98233962059021 0.011059205941479616 0.018291499879625108 0.029350705821104724
100 1.0711019039154053 0.01094354282725941 0.012538671493530273 0.023482214320789684
110 1.1369266510009766 0.01082646365117545 0.007163546904168948 0.017990010555344396
120 1.2536377906799316 0.010707381999853886 0.0033170023951867612 0.014024384395040647
130 1.3533709049224854 0.010579847326182355 0.0012194533841778533 0.011799300710360209
140 1.473050594329834 0.010434462566568393 0.0005174108000114711 0.010951873366579865
150 1.5239150524139404 0.010277755332715584 0.000448949145849305 0.01072670447856489
160 1.6236484050750732 0.010122744724003955 0.0004508330891228685 0.010573577813126823
170 1.737344741821289 0.009969463252057933 0.0004370858271916707 0.010406549079249604
180 1.838315725326538 0.009814462276420207 0.00043243079474478054 0.010246893071164987
190 1.9580018520355225 0.009652588102552626 0.00042336829232447076 0.010075956394877097
200 2.0597245693206787 0.009441997667755744 0.00037267713835745144 0.009814674806113196
210 2.1704275608062744 0.009198895006468802 0.0003217627680060839 0.009520657774474885
220 2.240241289138794 0.008932835525936551 0.00024284840081677294 0.009175683926753324
230 2.3549346923828125 0.008649366070525815 0.00016975154479344687 0.008819117615319262
240 2.4726204872131348 0.008352351309073091 0.00010629765915148187 0.008458648968224573
250 2.576876401901245 0.008034477330217457 7.354303479495675e-05 0.008108020365012415
260 2.7025399208068848 0.00768592803165166 5.749744748828387e-05 0.007743425479139944
270 2.7903048992156982 0.007298476768262459 4.8310293656105946e-05 0.0073467870619185645
280 2.8990142345428467 0.006861427215614704 4.105693707712973e-05 0.0069024841526918335
290 2.9658360481262207 0.006365340165417604 3.7706400634664476e-05 0.006403046566052268
300 3.100475311279297 0.005803102796727961 3.1596545901412914e-05 0.005834699342629373
310 3.186246871948242 0.005170291722422898 3.299497143186704e-05 0.005203286693854765
320 3.3209307193756104 0.004469885970606949 3.658960375821952e-05 0.0045064755743651685
330 3.4226584434509277 0.0037104406140067363 4.358730288316505e-05 0.0037540279168899013
340 3.556299924850464 0.002905962142077359 4.928269320064121e-05 0.0029552448352780005
350 3.6709933280944824 0.0020944265404132883 5.829063328829679e-05 0.002152717173701585
360 3.770728349685669 0.0013479984769917497 7.056129268474049e-05 0.00141855976967649
370 3.883425235748291 0.0007428357546979731 8.103369048448524e-05 0.0008238694451824584
380 3.9652068614959717 0.0003318586810068651 8.568797975477546e-05 0.00041754666076164053
390 4.039008855819702 0.00011336083777926184 8.172779861423705e-05 0.00019508863639349888
400 4.121787786483765 3.041314534993485e-05 6.87504488259855e-05 9.916359417592034e-05
410 4.221522331237793 1.0603287426585501e-05 5.0665180415216116e-05 6.126846784180162e-05
420 4.311283111572266 7.308896682742569e-06 3.4265554124357725e-05 4.1574450807100294e-05
430 4.41700005531311 5.4427420231278495e-06 2.348673708661638e-05 2.892947910974423e-05
440 4.518726110458374 3.85616287457371e-06 1.8009938290248615e-05 2.1866101164822325e-05
450 4.629449129104614 2.963776227481889e-06 1.575619410347156e-05 1.871997033095345e-05
460 4.7072227001190186 2.538378472731571e-06 1.4983794905922629e-05 1.75221733786542e-05
470 4.838870525360107 2.291631494470016e-06 1.475988355738045e-05 1.7051515051850467e-05
480 4.921648263931274 2.110382098695169e-06 1.4696406633263887e-05 1.6806788731959056e-05
490 5.032352447509766 1.971360744033573e-06 1.4657414555925914e-05 1.6628775299959487e-05
500 5.14305853843689 1.8655672914000473e-06 1.4601376453282858e-05 1.6466943744682904e-05
510 5.236805200576782 1.7834090888782432e-06 1.451847580910632e-05 1.6301884897984564e-05
520 5.337536334991455 1.7172915066093809e-06 1.4408612670847262e-05 1.6125904177456643e-05
530 5.4342780113220215 1.662401241400853e-06 1.4275132509117777e-05 1.593753375051863e-05
540 5.554954767227173 1.6156528462571176e-06 1.4121949936103339e-05 1.5737602782360456e-05
550 5.6556854248046875 1.574894107614804e-06 1.395292194428468e-05 1.5527816051899485e-05
560 5.745446443557739 1.5385663536650062e-06 1.3771449272153955e-05 1.531001562581896e-05
570 5.851162910461426 1.505574957006658e-06 1.3580745688140995e-05 1.5086320645147653e-05
580 5.964859485626221 1.4751516059135095e-06 1.3383385264361748e-05 1.4858536870275257e-05
590 6.060604572296143 1.446725688921758e-06 1.3181574012369219e-05 1.4628299701290977e-05
600 6.187264442443848 1.4199018055065111e-06 1.2976977024039236e-05 1.4396878829545746e-05
610 6.328884840011597 1.394369514809564e-06 1.2771274678108067e-05 1.4165644192917631e-05
620 6.429614782333374 1.369921562280694e-06 1.2565484138751271e-05 1.3935405701031964e-05
630 6.534335136413574 1.3463862647180153e-06 1.2360590820511183e-05 1.3706977085229199e-05
640 6.618111848831177 1.3236508815257687e-06 1.2157283808020027e-05 1.3480934689545797e-05
650 6.713855743408203 1.3016085516699035e-06 1.195627570415687e-05 1.3257884255826774e-05
660 6.815582990646362 1.280193424059285e-06 1.17578793016046e-05 1.3038072725663885e-05
670 6.9133217334747314 1.2593596381125877e-06 1.156245678136445e-05 1.2821816419477038e-05
680 7.041977167129517 1.2381298636848277e-06 1.1369157958813388e-05 1.2607287822498216e-05
690 7.137722492218018 1.2162418723238086e-06 1.1176976252986928e-05 1.2393218125310736e-05
700 7.234971284866333 1.194592591168152e-06 1.0987208695197949e-05 1.21818012863661e-05
710 7.350661516189575 1.1733778096227483e-06 1.0800473815338178e-05 1.1973851624960926e-05
720 7.444411993026733 1.152637729190779e-06 1.061715731265569e-05 1.1769795041846468e-05
730 7.523205041885376 1.132371247454424e-06 1.0437108670370747e-05 1.1569479917825172e-05
740 7.607973098754883 1.1125650619053179e-06 1.0260427841032394e-05 1.1372992902937712e-05
750 7.702727556228638 1.093214983355743e-06 1.0087258285946316e-05 1.1180473269302059e-05
760 7.814421653747559 1.0742967586136526e-06 9.917502404388154e-06 1.0991799163001807e-05
770 7.884234428405762 1.0558076683817563e-06 9.751190182122617e-06 1.0806997850504373e-05
780 7.971003293991089 1.037727207688596e-06 9.588311035938637e-06 1.0626038243627233e-05
790 8.069739818572998 1.0200488355217708e-06 9.42883968372086e-06 1.0448888519242631e-05
800 8.154510974884033 1.0027637325387186e-06 9.272660298103636e-06 1.0275424030642354e-05
810 8.233300685882568 9.858585227365522e-07 9.119773467043132e-06 1.0105631989779685e-05
820 8.304111242294312 9.693323976755368e-07 8.970165667547421e-06 9.939498065222958e-06
830 8.385892629623413 9.531652933513426e-07 8.823770460569196e-06 9.776935753920538e-06
840 8.468671560287476 9.372216858665901e-07 8.6736440837308e-06 9.61086576959739e-06
850 8.55145001411438 9.214241854902921e-07 8.52410566306325e-06 9.445529848553541e-06
860 8.649214744567871 9.058852388401224e-07 8.377549944050385e-06 9.283435182890508e-06
870 8.731993436813354 8.906568065426792e-07 8.234267377040602e-06 9.124924183583282e-06
880 8.806796073913574 8.75737345213014e-07 8.095884248802456e-06 8.971621594015471e-06
890 8.878600597381592 8.611402308540137e-07 8.044852004997959e-06 8.905992235851973e-06
900 8.94941258430481 8.468654634656779e-07 7.839178468919162e-06 8.68604393238484e-06
910 9.03418517112732 8.329085598822043e-07 7.703799208757853e-06 8.536707768640056e-06
920 9.116964101791382 8.192716514447121e-07 7.5661874790158536e-06 8.385459130460566e-06
930 9.21769380569458 8.059398187653661e-07 7.442766659413323e-06 8.248706478178689e-06
940 9.297480583190918 7.929160016250204e-07 7.3196404058523855e-06 8.112556407477406e-06
950 9.379263162612915 7.801983626606413e-07 7.200613970670736e-06 7.980812333331378e-06
960 9.448077917098999 7.677709535610947e-07 7.083962878419294e-06 7.851733831980389e-06
970 9.548808574676514 7.556325984140388e-07 6.96994759368174e-06 7.725580192095778e-06
980 9.629102230072021 7.437802104495767e-07 6.858525783613776e-06 7.6023059940633525e-06
990 9.710883378982544 7.32208939029299e-07 6.749508126328389e-06 7.481717065357688e-06
1000 9.802149057388306 7.209144479764457e-07 6.642984579119719e-06 7.363899027096164e-06
1010 9.883930921554565 7.098830673100445e-07 6.538705260615156e-06 7.248588327925201e-06
1020 9.97069787979126 6.991117102601989e-07 6.4368559649646884e-06 7.135967675224888e-06
1030 10.052479982376099 6.885900875939187e-07 6.337911172798186e-06 7.0265012603921046e-06
1040 10.149220705032349 6.783260632249893e-07 6.294895123426962e-06 6.973221186651951e-06
1050 10.21903395652771 6.683045707765327e-07 6.1871844927093595e-06 6.8554890634858925e-06
1060 10.284858703613281 6.585188487525841e-07 6.0512531417036296e-06 6.709771990456214e-06
1070 10.365641117095947 6.489003267647191e-07 5.960095241063773e-06 6.6089955678284925e-06
1080 10.447422742843628 6.393426582405362e-07 5.859271340975256e-06 6.498613999215792e-06
1090 10.533193349838257 6.299463101907285e-07 5.764136504795816e-06 6.394082814986544e-06
1100 10.61696982383728 6.2073156710319e-07 5.670933692593768e-06 6.291665259696958e-06
1110 10.694762468338013 6.117355804584657e-07 5.580432538996742e-06 6.192168119455207e-06
1120 10.79748797416687 6.029322597014746e-07 5.49197629696191e-06 6.094908556663384e-06
1130 10.887753248214722 5.943404561769443e-07 5.405638461010624e-06 5.9999789171875685e-06
1140 10.982499599456787 5.859503216190132e-07 5.321360823481974e-06 5.907311145100987e-06
1150 11.071264505386353 5.777636198961938e-07 5.239109282918049e-06 5.816872902814243e-06
1160 11.164014339447021 5.69769767797411e-07 5.158642189332632e-06 5.728411957130043e-06
1170 11.248786687850952 5.619743509062877e-07 5.080065374836476e-06 5.6420397257427636e-06
1180 11.330568075180054 5.543610166918223e-07 5.003342386146988e-06 5.55770340283881e-06
1190 11.418333292007446 5.469401646287868e-07 4.930999964908368e-06 5.477940129537154e-06
1200 11.514080286026001 5.396937150649275e-07 4.9538370645181695e-06 5.493530779583097e-06
1210 11.595858335494995 5.323736607379308e-07 4.809457665271681e-06 5.341831326009612e-06
1220 11.682626724243164 5.241226145616648e-07 4.711451251153843e-06 5.235573865715508e-06
1230 11.765405178070068 5.158359235425414e-07 4.63897095419316e-06 5.154806877735702e-06
1240 11.870125532150269 5.076862998057458e-07 4.562419354727473e-06 5.070105654533219e-06
1250 11.954901933670044 4.997425342232666e-07 4.491518308041674e-06 4.991260842264941e-06
1260 12.03169322013855 4.920086689937784e-07 4.421160826835819e-06 4.9131694958295974e-06
1270 12.112478494644165 4.844794492590043e-07 4.352470201374305e-06 4.836949650633309e-06
1280 12.179298162460327 4.771487749736718e-07 4.285488470523345e-06 4.762637245497017e-06
1290 12.26806092262268 4.7001315514801654e-07 4.22005394633596e-06 4.690067101483976e-06
1300 12.34385871887207 4.630593240209338e-07 4.1559961215226036e-06 4.619055445543537e-06
1310 12.402700185775757 4.562890454609361e-07 4.093479035854942e-06 4.549768081315878e-06
1320 12.481490135192871 4.4968754706923107e-07 4.032446539518659e-06 4.48213408658789e-06
1330 12.570253133773804 4.432674699034918e-07 3.97287129255181e-06 4.416138762455302e-06
1340 12.668988466262817 4.370034583538507e-07 3.91841361609598e-06 4.35541707444983e-06
1350 12.749773263931274 4.3090315585052874e-07 3.976357284688739e-06 4.4072604405392675e-06
1360 12.833549499511719 4.249629611619795e-07 3.819637273372424e-06 4.244600234534404e-06
1370 12.928294658660889 4.1917409169290104e-07 3.7546493018967936e-06 4.173823393589694e-06
1380 13.0150625705719 4.135347100802594e-07 3.6968567380399415e-06 4.110391448120201e-06
1390 13.100833892822266 4.0804055364181596e-07 3.643019943300522e-06 4.051060496942338e-06
1400 13.186604022979736 4.026814433863631e-07 3.5924180834130808e-06 3.9950995267994435e-06
1410 13.268385887145996 3.9746469201877564e-07 3.542174876789854e-06 3.93963956880863e-06
1420 13.380086183547974 3.923769970306882e-07 3.4936085211658717e-06 3.88598551819656e-06
1430 13.450897455215454 3.874184686638829e-07 3.4453035120598296e-06 3.832721980723713e-06
1440 13.534673929214478 3.824964303269305e-07 3.394031970093798e-06 3.7765284004207288e-06
1450 13.616454124450684 3.776263158693157e-07 3.343443927176372e-06 3.7210702430456877e-06
1460 13.732145309448242 3.728616660498459e-07 3.2938530579246955e-06 3.666714723974541e-06
1470 13.849830865859985 3.6821188816725455e-07 3.245418110504897e-06 3.6136299986721513e-06
1480 13.983981132507324 3.636764677598922e-07 3.198160839295297e-06 3.561837307055189e-06
1490 14.114631652832031 3.584279300118185e-07 3.149426034228368e-06 3.5078539642401866e-06
1500 14.235820055007935 3.530240615928602e-07 3.1111062847717543e-06 3.4641303463646144e-06
1510 14.397388935089111 3.4770368295016163e-07 3.123831126199226e-06 3.471534809149388e-06
1520 14.53302526473999 3.4252187822747865e-07 3.0075428029051937e-06 3.3500646811326725e-06
1530 14.661680459976196 3.374850781954298e-07 2.9645734960495522e-06 3.3020585742449822e-06
1540 14.813286066055298 3.3259879494311684e-07 2.9098929842049725e-06 3.242491779148089e-06
1550 14.965876340866089 3.2784869703887537e-07 2.8647253092265492e-06 3.1925740062654246e-06
1560 15.09752345085144 3.2323415977927393e-07 2.8192730634614374e-06 3.142507223240711e-06
1570 15.219197273254395 3.187486788991726e-07 2.7764239936427336e-06 3.0951726725419063e-06
1580 15.335885763168335 3.143877712327686e-07 2.7343739562602056e-06 3.048761727492974e-06
1590 15.449583530426025 3.101510693074552e-07 2.6933540180889946e-06 3.0035050873964496e-06
1600 15.583225965499878 3.060318667481588e-07 2.6534015143459495e-06 2.959433381094108e-06
1610 15.701906204223633 3.0203021867577025e-07 2.6143571089087712e-06 2.9163873275845417e-06
1620 15.851507425308228 2.981348804285223e-07 2.576244026046209e-06 2.874378906474731e-06
1630 15.982157945632935 2.9431858553899206e-07 2.535839971963956e-06 2.8301585575029478e-06
1640 16.147715091705322 2.9053141285354894e-07 2.4950017122495356e-06 2.7855331251030844e-06
1650 16.28235387802124 2.8682714198819463e-07 2.454949108968404e-06 2.741776250956599e-06
1660 16.426486253738403 2.8322262156195e-07 2.4166045183635723e-06 2.6998271399255223e-06
1670 16.549155950546265 2.797153343874585e-07 2.429838529834994e-06 2.7095538642224527e-06
1680 16.69775915145874 2.763112518945803e-07 2.3511792544858775e-06 2.627490506380458e-06
1690 16.83339762687683 2.730030430048102e-07 2.332154315698779e-06 2.6051573587035894e-06
1700 16.963049173355103 2.6979146103699214e-07 2.2686581360176206e-06 2.538449597054613e-06
1710 17.066771745681763 2.666707366711996e-07 2.2376881326746307e-06 2.5043588693458303e-06
1720 17.211384773254395 2.636378750056875e-07 2.20026325251004e-06 2.4639011275157276e-06
1730 17.333059072494507 2.6069098355653083e-07 2.1674625006400875e-06 2.4281534841966185e-06
1740 17.48066473007202 2.5782954786208014e-07 2.135358623821627e-06 2.393188171683707e-06
1750 17.614306688308716 2.550472473934989e-07 2.10394412561348e-06 2.358991373006979e-06
1760 17.748947143554688 2.523420794250801e-07 2.073325720060654e-06 2.3256677994857342e-06
1770 17.89256525039673 2.497142644403879e-07 2.043462544209277e-06 2.293176808649665e-06
1780 18.016232013702393 2.471570041961968e-07 2.014330785834428e-06 2.2614877900306247e-06
1790 18.150872230529785 2.446704456815496e-07 1.9858551865462403e-06 2.23052563222779e-06
1800 18.26656222343445 2.42252567797109e-07 1.9580858696082775e-06 2.2003384374053865e-06
1810 18.40020513534546 2.394118208104199e-07 1.9074546119122944e-06 2.1468664327227143e-06
1820 18.530856370925903 2.3460454416856397e-07 2.003284559274713e-06 2.237889103443277e-06
1830 18.64885711669922 2.3057234074892194e-07 1.8165545300533524e-06 2.047126870802274e-06
1840 18.78118586540222 2.2828581594777378e-07 1.5373804460684158e-06 1.7656662620161897e-06
1850 18.931782484054565 2.2596383004007164e-07 2.227656865454834e-06 2.4536206954949056e-06
1860 19.06642246246338 2.237319851628119e-07 1.4248816472845096e-06 1.6486136324473216e-06
1870 19.198071241378784 2.2162373969684157e-07 1.1682256231921716e-06 1.389849362889013e-06
1880 19.33370852470398 2.1977831063923812e-07 1.018767532036461e-06 1.238545842675699e-06
1890 19.449398040771484 2.1797723552527263e-07 9.746803735110044e-07 1.192657609036277e-06
1900 19.59899926185608 2.1628796395191903e-07 9.217787965558319e-07 1.1380667605077508e-06
1910 19.765554904937744 2.1464238487151123e-07 8.912154383995015e-07 1.1058578232710127e-06
1920 19.896203994750977 2.1286780453249436e-07 8.682276750209205e-07 1.0810954795534148e-06
1930 20.03284001350403 2.1083321895055246e-07 8.44402074098888e-07 1.0552352930494406e-06
1940 20.179446697235107 2.0879718185181382e-07 8.264331780891451e-07 1.035230359940959e-06
1950 20.31707763671875 2.0679969262952605e-07 8.991790107554859e-07 1.105978703385012e-06
1960 20.476652145385742 2.0485184895641388e-07 7.952380610272439e-07 1.0000899099836578e-06
1970 20.58137083053589 2.0292403254037103e-07 8.452028704035764e-07 1.0481269029439474e-06
1980 20.73296570777893 2.0108090018655991e-07 7.845088898326562e-07 9.855897900192162e-07
1990 20.88057255744934 1.9924524590029673e-07 7.556768421158947e-07 9.549220880161915e-07
2000 21.012218713760376 1.9743671109241368e-07 7.451489724152995e-07 9.425856835077132e-07
2010 21.180768728256226 1.9645245408879197e-07 7.344724967925235e-07 9.309249508813155e-07
2020 21.317402124404907 1.9556021222590722e-07 7.280760481154001e-07 9.236362603413073e-07
2030 21.466007709503174 1.9467579752954683e-07 7.217036321467597e-07 9.163794296763065e-07
2040 21.61460828781128 1.9380023892300976e-07 7.154512327314929e-07 9.092514716545026e-07
2050 21.749247312545776 1.929310375925699e-07 7.093137052531043e-07 9.022447428456742e-07
2060 21.915802001953125 1.9206914896700493e-07 7.033001630322425e-07 8.953693119992474e-07
2070 22.03049635887146 1.912148486507699e-07 6.973844420193045e-07 8.885992906700744e-07
2080 22.178102254867554 1.9036778754488838e-07 6.915342781194157e-07 8.819020656643041e-07
2090 22.331201791763306 1.895285536055312e-07 6.857934740673035e-07 8.753220276728348e-07
2100 22.481804132461548 1.8869121215009893e-07 6.801716576452658e-07 8.688628697953647e-07
2110 22.630407571792603 1.8786291052079337e-07 6.745789450536849e-07 8.624418555744783e-07
2120 22.750086545944214 1.8704333636589874e-07 6.690835392083784e-07 8.561268755742772e-07
2130 22.896695375442505 1.8622767579426632e-07 6.636812509216293e-07 8.499089267158956e-07
2140 23.04330325126648 1.8541943816929079e-07 6.583599535974137e-07 8.437793917667045e-07
2150 23.178940296173096 1.8461388309434471e-07 6.531022290341707e-07 8.377161121285154e-07
2160 23.331531286239624 1.8381492415269029e-07 6.479150592114287e-07 8.31729983364119e-07
2170 23.496093034744263 1.8301914384908448e-07 6.428282829048582e-07 8.258474267539426e-07
2180 23.629734992980957 1.8223249523975708e-07 6.377851623439729e-07 8.2001765758373e-07
2190 23.77833652496338 1.8144799634517933e-07 6.328272954278598e-07 8.142752917730391e-07
2200 23.91098189353943 1.8067163696884168e-07 6.279397627686838e-07 8.086113997375255e-07
2210 24.032657861709595 1.7989735381273232e-07 6.231460826132785e-07 8.030434364260109e-07
2220 24.16530203819275 1.7912880322928868e-07 6.183762146827925e-07 7.975050179120811e-07
2230 24.295952081680298 1.783635231520454e-07 6.136861618024984e-07 7.920496849545438e-07
2240 24.447547435760498 1.7760392052657675e-07 6.090881240629413e-07 7.86692044589518e-07
2250 24.590179920196533 1.7684922366040863e-07 6.045333745964624e-07 7.81382598256871e-07
2260 24.730803728103638 1.7610022261964553e-07 6.000618944226792e-07 7.761621170423247e-07
2270 24.84749126434326 1.7535417973336699e-07 5.956386634021659e-07 7.709928431355329e-07
2280 24.98013687133789 1.7461425526599127e-07 5.913132535895765e-07 7.659275088555677e-07
2290 25.11378026008606 1.738749187547864e-07 5.870149265081067e-07 7.608898452628931e-07
2300 25.245427131652832 1.7314311543202047e-07 5.827780408464899e-07 7.559211562785104e-07
2310 25.378074407577515 1.7241156934007928e-07 5.786176262343434e-07 7.510291955744226e-07
2320 25.506730794906616 1.7168735432664328e-07 5.745296404729926e-07 7.462169947996359e-07
2330 25.632392644882202 1.7096582186323675e-07 5.704850164792415e-07 7.414508383424783e-07
2340 25.795955181121826 1.7024923190639137e-07 5.665037447628989e-07 7.367529766692903e-07
2350 25.898679971694946 1.6953247658687296e-07 5.625772999594872e-07 7.321097765463602e-07
2360 25.995421648025513 1.6882022280678756e-07 5.587166327526886e-07 7.275368555594763e-07
2370 26.13105845451355 1.6811373834662854e-07 5.549033327649037e-07 7.230170711115322e-07
2380 26.261708736419678 1.6741094698616764e-07 5.511748454547628e-07 7.185857924409304e-07
2390 26.39734673500061 1.6670810050481573e-07 5.474926964403366e-07 7.142007969451523e-07
2400 26.522013187408447 1.6585433302386054e-07 5.430322404447567e-07 7.088865734686172e-07
2410 26.623255729675293 1.6496240351269154e-07 5.380567715907789e-07 7.030191751034705e-07
2420 26.678109407424927 1.6406040525209685e-07 5.330300770554165e-07 6.970904823075133e-07
2430 26.74692463874817 1.6316028110179674e-07 5.27962005104531e-07 6.911222862063277e-07
2440 26.831698417663574 1.6226548530429488e-07 5.222412283094882e-07 6.84506713613783e-07
2450 26.911484241485596 1.613691093745839e-07 5.16517879206198e-07 6.778869885807819e-07
2460 27.01421070098877 1.6047819041308353e-07 5.108494305103603e-07 6.713276209234439e-07
2470 27.129900217056274 1.595923425735567e-07 5.053059225008268e-07 6.648982650743835e-07
2480 27.293462991714478 1.587152038348105e-07 4.99831425846846e-07 6.585466296816565e-07
2490 27.462011337280273 1.578456534053942e-07 4.944709559427481e-07 6.523166093481423e-07
2500 27.58967089653015 1.5698372803256857e-07 4.892074253123178e-07 6.461911533448864e-07
2510 27.7103488445282 1.5612872951838065e-07 4.840332272725951e-07 6.401619567909758e-07
2520 27.846984148025513 1.5528034551111472e-07 4.789472226584988e-07 6.342275681696135e-07
2530 27.99458885192871 1.544389618570079e-07 4.7396591099007335e-07 6.284048728470813e-07
2540 28.13022518157959 1.5360240128086503e-07 4.6908466211247326e-07 6.226870633933383e-07
2550 28.26087760925293 1.527721979808194e-07 4.6428851989060264e-07 6.170607178714221e-07
2560 28.363600730895996 1.5194776400070017e-07 4.595924037122967e-07 6.115401677129969e-07
2570 28.490262269973755 1.511293473845169e-07 4.5497529414444785e-07 6.061046415289648e-07
2580 28.594981908798218 1.5031511076923573e-07 4.504579166420782e-07 6.007730274113139e-07
2590 28.743584394454956 1.4950807661704738e-07 4.460331789838771e-07 5.955412556009245e-07
2600 28.882214784622192 1.4870599415823535e-07 4.416940991903157e-07 5.90400093348551e-07
2610 29.0108699798584 1.4790703521658092e-07 4.3743814170040716e-07 5.85345176916988e-07
2620 29.1594717502594 1.4711173262736393e-07 4.3324318466322366e-07 5.803549172905876e-07
2630 29.310069799423218 1.4632249333615876e-07 4.291645694533457e-07 5.754870627895045e-07
2640 29.475626230239868 1.4553954701334465e-07 4.2516367469980106e-07 5.707032217131457e-07
2650 29.593311071395874 1.447570875917345e-07 4.212282635647841e-07 5.659853511565186e-07
2660 29.728949069976807 1.4398436619420396e-07 4.173772976348045e-07 5.613616638290085e-07
2670 29.859617948532104 1.4321237974188696e-07 4.1360184732551754e-07 5.568142270674045e-07
2680 29.994256496429443 1.4244493157626364e-07 4.098974662183812e-07 5.523423977946449e-07
2690 30.13986825942993 1.4167955044405347e-07 4.0627304715047957e-07 5.47952597594533e-07
2700 30.246582746505737 1.4091956197234773e-07 4.027267895060394e-07 5.436463514783871e-07
2710 30.371248245239258 1.4016391886421713e-07 3.992540998774759e-07 5.394180187416931e-07
2720 30.480955123901367 1.3941194129533916e-07 3.958456812078378e-07 5.35257622503177e-07
2730 30.644516944885254 1.3866219612254732e-07 3.925181065116906e-07 5.31180302634238e-07
2740 30.76220393180847 1.3791646558798454e-07 3.892530389059561e-07 5.271695044939406e-07
2750 30.874900817871094 1.3717604503258969e-07 3.8606286221748276e-07 5.232389072500724e-07
2760 31.022507429122925 1.3643814166455124e-07 3.8292960703579916e-07 5.193677487003504e-07
2770 31.175100326538086 1.357006333295651e-07 3.7985632338354156e-07 5.155569567131067e-07
2780 31.311735153198242 1.3497089704021228e-07 3.7686087042939936e-07 5.118317674696116e-07
2790 31.42243766784668 1.342421437400826e-07 3.7392461731220885e-07 5.081667610522915e-07
2800 31.57303476333618 1.335179930343528e-07 3.710534803409393e-07 5.045714733752921e-07
2810 31.696703672409058 1.3279902369237852e-07 3.682307395119822e-07 5.010297632043607e-07
2820 31.84331178665161 1.3207978793276435e-07 3.6547583412623617e-07 4.975556220590006e-07
2830 31.948031902313232 1.3136757089993962e-07 3.6277755626919443e-07 4.94145127169134e-07
2840 32.07469201087952 1.3065795373580785e-07 3.601404993484418e-07 4.907984530842496e-07
2850 32.209333419799805 1.299513039129758e-07 3.575454812939044e-07 4.874967852068801e-07
2860 32.32602000236511 1.292498354538993e-07 3.5501605709967667e-07 4.84265892553576e-07
2870 32.460660457611084 1.2855136189656803e-07 3.525387772683506e-07 4.810901391649186e-07
2880 32.628212451934814 1.278588873295424e-07 3.5010096399499234e-07 4.779598513245347e-07
2890 32.7917754650116 1.2716862678497258e-07 3.477226445366713e-07 4.7489127132164386e-07
2900 32.94436693191528 1.2648519204407366e-07 3.453818440315022e-07 4.718670360755759e-07
2910 33.0790057182312 1.2580469708402894e-07 3.430833028761124e-07 4.6888799996014134e-07
2920 33.22661113739014 1.251299255098348e-07 3.408492899104727e-07 4.659792154203075e-07
2930 33.37820792198181 1.244592236947607e-07 3.386573525583089e-07 4.631165762530696e-07
2940 33.543763637542725 1.237912503637919e-07 3.364841195618301e-07 4.60275369925622e-07
2950 33.65247201919556 1.2313242710073187e-07 3.343714827982088e-07 4.5750390989894067e-07
2960 33.79209876060486 1.224758637942035e-07 3.322952625699191e-07 4.5477112636412257e-07
2970 33.923747062683105 1.2182665912662587e-07 3.3024377324806546e-07 4.5207043237469135e-07
2980 34.056392431259155 1.2118292061407401e-07 3.282408270575671e-07 4.4942374767164106e-07
2990 34.194024085998535 1.2054483199285136e-07 3.262640449166712e-07 4.4680887690952255e-07
3000 34.32666993141174 1.1991006899872003e-07 3.243173220350097e-07 4.442273910337297e-07
3010 34.47726655006409 1.192855860507633e-07 3.224129687449095e-07 4.4169855479567283e-07
3020 34.60543727874756 1.1866429092767037e-07 3.205236818316872e-07 4.391879727593576e-07
3030 34.722124338150024 1.1804938064112018e-07 3.186636089907037e-07 4.367129896318239e-07
3040 34.820860147476196 1.1744408895005237e-07 3.1683855628914605e-07 4.342826452391984e-07
3050 34.944528341293335 1.1684145224856852e-07 3.1501633312666055e-07 4.3185778537522905e-07
3060 35.110087394714355 1.1624745115334394e-07 3.132468790305082e-07 4.2949433018385215e-07
3070 35.25968551635742 1.1565964197154355e-07 3.114855460789657e-07 4.2714518805050923e-07
3080 35.40729117393494 1.1507991718709224e-07 3.0974442412079587e-07 4.248243413078881e-07
3090 35.526971101760864 1.1450629244791344e-07 3.080049925366172e-07 4.2251128498453063e-07
3100 35.66859269142151 1.1394024683124941e-07 3.063042006970411e-07 4.202444475282905e-07
3110 35.81021332740784 1.133819456997732e-07 3.046200553665521e-07 4.180020010663253e-07
3120 35.9608108997345 1.1282914747058348e-07 3.0293591003606303e-07 4.157650575066465e-07
3130 36.09245848655701 1.1228437851785184e-07 3.012814564922015e-07 4.135658350100534e-07
3140 36.22011852264404 1.1174728055578666e-07 2.996206089249821e-07 4.113678894807688e-07
3150 36.37669777870178 1.112157038696383e-07 2.979863112536024e-07 4.092020151232407e-07
3160 36.526299238204956 1.1069308432828014e-07 2.9636404831009453e-07 4.0705713263837466e-07
3170 36.6758975982666 1.101765556453793e-07 2.947518724896428e-07 4.0492842813502206e-07
3180 36.81053972244263 1.0966595245826274e-07 2.9316665078489805e-07 4.028326032431608e-07
3190 36.92423462867737 1.091663734493495e-07 2.91557010525433e-07 4.007233839747825e-07
3200 37.059871673583984 1.0867002819937587e-07 2.899764557227944e-07 3.9864648392217026e-07
3210 37.19451093673706 1.0818994361225214e-07 2.8819099819461695e-07 3.963809418068691e-07
3220 37.32715821266174 1.0771709823548192e-07 2.863612785909532e-07 3.940783768264351e-07
3230 37.4617965221405 1.0725311813535018e-07 2.845244483923483e-07 3.917775665276985e-07
3240 37.54956126213074 1.067951921464151e-07 2.826661945407683e-07 3.894613866871834e-07
3250 37.67721962928772 1.0630395476567569e-07 2.805566629206743e-07 3.8686061768635e-07
3260 37.79191303253174 1.057765948276901e-07 2.7772806090363914e-07 3.8350465573132926e-07
3270 37.906606674194336 1.0524816003232969e-07 2.74723072035351e-07 3.799712320676807e-07
3280 38.079145193099976 1.047264775461188e-07 2.7170542373575946e-07 3.764319012818783e-07
3290 38.20680260658264 1.0421106965466863e-07 2.6869269956909873e-07 3.7290376922376734e-07
3300 38.325488328933716 1.0370469240253001e-07 2.6570937321098015e-07 3.6941406561351015e-07
3310 38.457133293151855 1.0320810829536199e-07 2.627961238789739e-07 3.6600423217433587e-07
3320 38.60419726371765 1.0271507948566454e-07 2.59950563001136e-07 3.6266564248680055e-07
3330 38.74382281303406 1.0222728716061366e-07 2.571436786151613e-07 3.5937096577577495e-07
3340 38.90539336204529 1.017469085954045e-07 2.544108583330826e-07 3.561577669284871e-07
3350 39.02806258201599 1.0127099482236769e-07 2.517294474686919e-07 3.530004422910596e-07
3360 39.15971112251282 1.0080193441344727e-07 2.4910984549676117e-07 3.4991177991020846e-07
3370 39.2883665561676 1.003386249508229e-07 2.465298203245802e-07 3.4686844527540313e-07
3380 39.43996286392212 9.988030392883553e-08 2.440178694528048e-07 3.438981733816403e-07
3390 39.588563203811646 9.942571275380695e-08 2.415506032500134e-07 3.4097631600382033e-07
3400 39.74215269088745 9.897427265638147e-08 2.3912471446274504e-07 3.380989871191265e-07
3410 39.892757415771484 9.853100882445678e-08 2.3676072643608832e-07 3.352917352605451e-07
3420 40.0283944606781 9.809076745472284e-08 2.3443815257221535e-07 3.3252892002693816e-07
3430 40.155566930770874 9.765595549275403e-08 2.321670432469215e-07 3.2982299873967554e-07
3440 40.29220199584961 9.722430379520349e-08 2.2993450017170886e-07 3.2715880396691233e-07
3450 40.441800355911255 9.665848784891869e-08 2.2768663348879363e-07 3.2434512133771235e-07
3460 40.57344913482666 9.294240273925654e-08 2.2568938312370028e-07 3.1863178586295685e-07
3470 40.71008348464966 8.563264683206481e-08 2.253598153163124e-07 3.1099246214837724e-07
3480 40.82577323913574 7.877532319833685e-08 4.853828071682441e-07 5.641581303665809e-07
3490 40.989336252212524 7.512207131102597e-08 3.319545419689155e-07 4.070766132799415e-07
3500 41.12497401237488 7.205761159473861e-08 2.0551425507738998e-07 2.775718666721286e-07
3510 41.26061129570007 6.910047684666804e-08 2.0935625467576424e-07 2.7845673152243226e-07
3520 41.42517161369324 6.616572577375777e-08 1.900821327140103e-07 2.562478584877681e-07
3530 41.57377576828003 6.320906874007602e-08 1.8639946923793453e-07 2.4960853797801056e-07
3540 41.71040725708008 5.988910072688907e-08 1.835047221516795e-07 2.4339382287856857e-07
3550 41.84205460548401 5.613891415931802e-08 1.9986739539720043e-07 2.5600630955651847e-07
3560 41.958744525909424 5.238191556829884e-08 1.6642334598182428e-07 2.1880526155012312e-07
3570 42.092386960983276 4.855325063214299e-08 2.1828756614169576e-07 2.6684081677383873e-07
3580 42.192118406295776 4.5304416128812886e-08 1.8203988447291494e-07 2.2734430060172782e-07
3590 42.319777965545654 4.285708990834672e-08 1.5928770778253863e-07 2.0214479769088535e-07
3600 42.45840668678284 4.063264501070594e-08 1.4324098748432453e-07 1.8387363249503047e-07
3610 42.61099863052368 3.8815382728411935e-08 1.4700048029566222e-07 1.8581586302407417e-07
3620 42.722702503204346 3.73209680982094e-08 2.044167797636203e-07 2.417377478618297e-07
3630 42.85434913635254 3.6168720992399625e-08 1.323855435152331e-07 1.6855426450763274e-07
3640 42.98799276351929 3.509198721057872e-08 1.2981717641150222e-07 1.6490916362208095e-07
3650 43.104679107666016 3.4037347719240276e-08 1.305500821520885e-07 1.6458742987132877e-07
3660 43.242310523986816 3.307014833468441e-08 1.2184277280043301e-07 1.5491292113511744e-07
3670 43.35800266265869 3.218458528642783e-08 1.1787795467005874e-07 1.5006253995648655e-07
3680 43.50660467147827 3.134151125832983e-08 1.2167822775393348e-07 1.5301973901226333e-07
3690 43.65819716453552 3.05889434365772e-08 3.148829773176612e-07 3.454719207542384e-07
3700 43.78087067604065 3.0014420686215584e-08 1.8547204187295088e-07 2.1548646255916648e-07
3710 43.87661337852478 2.9355331005515634e-08 1.3485923130182793e-07 1.6421456230734357e-07
3720 43.99030900001526 2.872163138524018e-08 1.0882785768398658e-07 1.3754948906922677e-07
3730 44.158860206604004 2.8107247043858434e-08 1.0216888657658163e-07 1.3027613362044007e-07
3740 44.26856803894043 2.7533840491539902e-08 9.911052231215919e-08 1.2664436280369908e-07
3750 44.38926720619202 2.697928528394903e-08 9.654037296628542e-08 1.2351965825023446e-07
3760 44.52490162849426 2.647094435006794e-08 9.374551412136755e-08 1.2021645847143547e-07
3770 44.65954327583313 2.5987699498525924e-08 9.078158113007161e-08 1.1676928062859754e-07
3780 44.78719973564148 2.552478277225005e-08 8.83042553646697e-08 1.1382903813691975e-07
3790 44.92035913467407 2.5069539333344437e-08 8.635235111925262e-08 1.1142189045259706e-07
3800 45.05699372291565 2.4622798291878127e-08 9.342555572264687e-08 1.1804835401452499e-07
3810 45.20659518241882 2.423808203302818e-08 3.1809898733039097e-07 3.4233706936341916e-07
3820 45.324278354644775 2.3873119723496282e-08 1.597620414233663e-07 1.836351611468626e-07
3830 45.44296145439148 2.3494753850632196e-08 1.161705483235607e-07 1.396653021741929e-07
3840 45.57660412788391 2.3158674887992967e-08 8.44405105747894e-08 1.0759918546278237e-07
3850 45.697282552719116 2.2828438739801493e-08 7.53699040238515e-08 9.8198342763653e-08
3860 45.83391523361206 2.2514842210585638e-08 7.263928857741342e-08 9.515413078799905e-08
3870 45.97952675819397 2.2211622189103645e-08 7.098321815408211e-08 9.319484034318576e-08
3880 46.10319495201111 2.192369591817495e-08 6.929130077795972e-08 9.121499669613467e-08
3890 46.23783779144287 2.1645089671235635e-08 6.747514550689363e-08 8.912023517812927e-08
3900 46.374470233917236 2.1376889789179486e-08 6.594809012239413e-08 8.732497991157361e-08
3910 46.4901602268219 2.1118983733520672e-08 6.438729615918492e-08 8.550627989270559e-08
3920 46.639761447906494 2.086997740505724e-08 6.294654171638699e-08 8.381651912144423e-08
3930 46.8083131313324 2.0629466583921735e-08 6.184322818157714e-08 8.247269476549888e-08
3940 46.939958810806274 2.039726753381076e-08 7.854350310435162e-08 9.894077063816238e-08
3950 47.05863976478577 2.0308134756333224e-08 5.675055118362334e-07 5.878136465925666e-07
3960 47.22020936012268 2.0018175902548294e-08 1.0611896905542418e-07 1.2613714495797246e-07
3970 47.38576579093933 1.9828080026358788e-08 9.54433937405349e-08 1.1527147376689369e-07
3980 47.51940727233887 1.9630944753045716e-08 6.154496444687906e-08 8.117590919992478e-08
3990 47.6560423374176 1.9462814551926302e-08 5.850313644976157e-08 7.796595100168788e-08
4000 47.78669357299805 1.929501507615299e-08 5.5291485580829717e-08 7.45865006569827e-08
4010 47.92432689666748 1.920237867704021e-08 5.295898536316618e-08 7.21613640402064e-08
4020 48.06794309616089 1.9123350247897143e-08 5.241502944357703e-08 7.153837969147417e-08
4030 48.175652503967285 1.9044461917685404e-08 5.188351706513486e-08 7.092797898282027e-08
4040 48.292340993881226 1.8968589159553033e-08 5.136444822783967e-08 7.03330373873927e-08
4050 48.40703344345093 1.889299315422764e-08 5.0865939482893666e-08 6.975893263712131e-08
4060 48.533695220947266 1.881849497331499e-08 5.0389883314221724e-08 6.920837828753672e-08
4070 48.67531657218933 1.8745071649777168e-08 4.9916854201148106e-08 6.866192585092528e-08
4080 48.78502321243286 1.8673431716734107e-08 4.945069223241363e-08 6.812412394914774e-08
4090 48.90570116043091 1.860136344843377e-08 4.8994608199920015e-08 6.759597164835379e-08
4100 49.046324253082275 1.853114517503818e-08 4.854158337687782e-08 6.7072728551916e-08
4110 49.19093704223633 1.8461952379885874e-08 4.809466778592329e-08 6.655662016580916e-08
4120 49.321587562561035 1.8393911381685434e-08 4.766242353879433e-08 6.605633492047977e-08
4130 49.473182916641235 1.8326730499055232e-08 4.72273130053325e-08 6.555404350438774e-08
4140 49.60682463645935 1.8260058336315035e-08 4.679655702226099e-08 6.505661535857602e-08
4150 49.75542950630188 1.8194614910103753e-08 4.63790438332562e-08 6.457365874335995e-08
4160 49.88906979560852 1.813112712717166e-08 4.596675794208281e-08 6.409788506925447e-08
4170 50.01573085784912 1.8066029354881123e-08 4.55567320074411e-08 6.362276136232223e-08
4180 50.12344288825989 1.8004183715160564e-08 4.5153747766626754e-08 6.315793148178731e-08
4190 50.26307010650635 1.794265157550766e-08 4.4758287527436165e-08 6.270093910294382e-08
4200 50.40369486808777 1.7881770551379893e-08 4.4365431750346104e-08 6.224720230172599e-08
4210 50.5213782787323 1.78224891814435e-08 4.3981179425662216e-08 6.180366860710572e-08
4220 50.67097854614258 1.7763228481841235e-08 4.3603288970483145e-08 6.136651745232437e-08
4230 50.836535692214966 1.7704849716495238e-08 4.322977603273231e-08 6.093462574922755e-08
4240 50.985140323638916 1.7647355182109298e-08 4.2863672261415617e-08 6.051102744352491e-08
4250 51.15668058395386 1.759082411496425e-08 4.250028319398148e-08 6.009110730894573e-08
4260 51.321240186691284 1.753505096007068e-08 4.214015085252491e-08 5.967520181259559e-08
4270 51.433939933776855 1.7480784442864893e-08 4.179335776669434e-08 5.927414220955924e-08
4280 51.58852529525757 1.742611600249545e-08 4.145026237396947e-08 5.887637837646492e-08
4290 51.72914981842041 1.7372715342619382e-08 4.110696946471845e-08 5.847968480733783e-08
4300 51.837857723236084 1.732038035330297e-08 4.077066772181136e-08 5.809104807511433e-08
4310 51.95554256439209 1.7268291111292337e-08 4.044147198043782e-08 5.770976309173016e-08
4320 52.09517002105713 1.7217589078372286e-08 4.0118045558990685e-08 5.733563463736297e-08
4330 52.21285653114319 1.716805836438634e-08 3.979479828043935e-08 5.6962856644825694e-08
4340 52.35647130012512 1.7117155369884462e-08 3.9484440103570715e-08 5.660159547345517e-08
4350 52.466177225112915 1.7068609941825437e-08 3.917558397098228e-08 5.624419391280771e-08
4360 52.614779233932495 1.7020667398511903e-08 3.887144986139093e-08 5.589211725990283e-08
4370 52.75739789009094 1.6973095772860836e-08 3.857171164285815e-08 5.5544807415718986e-08
4380 52.88904643058777 1.6926549625453054e-08 3.827304828170019e-08 5.5199597907153247e-08
4390 53.023685932159424 1.688114953323766e-08 3.7986653912200995e-08 5.486780344543865e-08
4400 53.164310693740845 1.6836214523540217e-08 3.7678904790840476e-08 5.451511931438069e-08
4410 53.27202129364014 1.6791762969991065e-08 3.736805282265649e-08 5.415981579264755e-08
4420 53.3936972618103 1.6748503405710147e-08 3.705705156872599e-08 5.3805554974436135e-08
4430 53.532326221466064 1.670540575904659e-08 3.6747109095243776e-08 5.3452514854290365e-08
4440 53.65499758720398 1.6663745848957043e-08 3.644318168899374e-08 5.3106927537950784e-08
4450 53.80360126495361 1.6622068713589057e-08 3.614460560257989e-08 5.2766674316168945e-08
4460 53.92028856277466 1.658073838049372e-08 3.5844148515760096e-08 5.242488689625381e-08
4470 54.05293536186218 1.654106282248077e-08 3.555779089352158e-08 5.2098853716002355e-08
4480 54.21749472618103 1.6501366594133692e-08 3.527251961217685e-08 5.1773886206310545e-08
4490 54.34016513824463 1.6462183679084205e-08 3.499010313364602e-08 5.1452286812730225e-08
4500 54.47281050682068 1.642267003868862e-08 3.471753262427301e-08 5.1140202662961635e-08
4510 54.59747624397278 1.6385984789013318e-08 3.444329700465055e-08 5.0829281793663874e-08
4520 54.736916303634644 1.6347508110379977e-08 3.4180147574233794e-08 5.052765568461377e-08
4530 54.898486375808716 1.6311664602644576e-08 3.391650894590926e-08 5.022817354855383e-08
4540 55.069029808044434 1.627409741871301e-08 3.3662886242823195e-08 4.993698366153621e-08
4550 55.18372058868408 1.6237976009818735e-08 3.341098147417381e-08 4.964895748399255e-08
4560 55.31836247444153 1.620405943656512e-08 3.316657544340647e-08 4.937063487997159e-08
4570 55.45100736618042 1.6168423780522926e-08 3.2924721050552434e-08 4.909314483107536e-08
4580 55.60459518432617 1.6133147558624234e-08 3.2658592795316984e-08 4.8791740353941215e-08
4590 55.72228193283081 1.6093304341234444e-08 3.236710204010256e-08 4.8460406381337e-08
4600 55.86689352989197 1.6053946876696738e-08 3.2067949481036827e-08 4.8121896357733565e-08
4610 56.003527879714966 1.6014634197882984e-08 3.176605695434681e-08 4.7780691152229794e-08
4620 56.1531286239624 1.5977177255733453e-08 3.1468946164952485e-08 4.744612342068594e-08
4630 56.30173134803772 1.594111096773019e-08 3.1174217057390835e-08 4.7115328025121026e-08
4640 56.447341442108154 1.590362646513515e-08 3.088820164401738e-08 4.679182810915253e-08
4650 56.58497405052185 1.586850067733486e-08 3.060431986846702e-08 4.647282054580188e-08
4660 56.73357605934143 1.5832188642025817e-08 3.033404835959017e-08 4.6166237001615984e-08
4670 56.88517141342163 1.5798331783070803e-08 3.00596037399226e-08 4.58579355229934e-08
4680 57.0038537979126 1.5764710336254504e-08 2.978678059313244e-08 4.555149092938694e-08
4690 57.13849329948425 1.5732099439106843e-08 2.952830725163692e-08 4.526040669074376e-08
4700 57.30305194854736 1.5698571008794137e-08 2.926998778929548e-08 4.496855879808962e-08
4710 57.46562123298645 1.566697066131511e-08 2.901540506402421e-08 4.468237572533932e-08
4720 57.621201276779175 1.563556438530654e-08 2.876909047240542e-08 4.440465485771196e-08
4730 57.78527069091797 1.560521344469056e-08 2.8523667001858064e-08 4.412888044654862e-08
4740 57.93886613845825 1.557399894344865e-08 2.8286665544117276e-08 4.3860664487565926e-08
4750 58.061538219451904 1.554472286020749e-08 2.804959748196651e-08 4.3594320342174e-08
4760 58.19618034362793 1.5515594914360937e-08 2.781998681702952e-08 4.333558173139046e-08
4770 58.3358039855957 1.548643825971698e-08 2.7594062361679265e-08 4.308050062139625e-08
4780 58.45448637008667 1.545846555587798e-08 2.7374283885677355e-08 4.283274944155534e-08
4790 58.603090047836304 1.5431015352151743e-08 2.715691694865742e-08 4.258793230080916e-08
4800 58.735735177993774 1.5403436533013133e-08 2.6945656947021353e-08 4.2349093480034486e-08
4810 58.90029525756836 1.537751478566071e-08 2.673545113242598e-08 4.211296591808669e-08
4820 59.012993574142456 1.5350295400665602e-08 2.6532856594198477e-08 4.188315199486408e-08
4830 59.13267517089844 1.5324029147744325e-08 2.6328020473069634e-08 4.165204962081396e-08
4840 59.267313957214355 1.5298916988478704e-08 2.613290629909383e-08 4.143182328757253e-08
4850 59.43386936187744 1.527379793910171e-08 2.5937364938212652e-08 4.1211162877314365e-08
4860 59.56950831413269 1.5248781093043472e-08 2.5748833117305743e-08 4.0997614210349214e-08
4870 59.70217847824097 1.5225088296721528e-08 2.556209272535687e-08 4.07871810220784e-08
4880 59.8517792224884 1.5200791467302195e-08 2.5380028422329236e-08 4.058081988963143e-08
4890 60.0203275680542 1.5176887374231357e-08 2.520055709788317e-08 4.0377444472114527e-08
4900 60.17092442512512 1.515459556722275e-08 2.5028986434482808e-08 4.018358200170556e-08
4910 60.2681839466095 1.5131597523797995e-08 2.485771893598304e-08 3.9989316459781034e-08
4920 60.38586926460266 1.5109407920108148e-08 2.4684026118278542e-08 3.979343403838669e-08
4930 60.538458824157715 1.508735152523826e-08 2.451867722545167e-08 3.960602875068993e-08
4940 60.6701078414917 1.5066204625070143e-08 2.4358851905245418e-08 3.9425056530315564e-08
4950 60.783803939819336 1.5044899252340354e-08 2.4201348552573237e-08 3.924624780491359e-08
4960 60.93340277671814 1.502476405019277e-08 2.4040023484790575e-08 3.9064787534983344e-08
4970 61.0371253490448 1.5003114171894125e-08 2.389316076078838e-08 3.8896274932682505e-08
4980 61.14882755279541 1.4983480799525172e-08 2.3738705134048652e-08 3.8722185933573824e-08
4990 61.28047466278076 1.496376933922728e-08 2.3593367421364583e-08 3.855713676059186e-08
5000 61.40015482902527 1.4943768494251547e-08 2.344857862088688e-08 3.8392347115138425e-08
5010 61.54077959060669 1.4924895330837863e-08 2.3306369018768e-08 3.823126434960586e-08
5020 61.6614556312561 1.490615307954034e-08 2.3166316021510136e-08 3.807246910105048e-08
5030 61.785125732421875 1.4887452168911085e-08 2.30301306734386e-08 3.7917582842349684e-08
5040 61.93572282791138 1.4868343593358683e-08 2.2902181305166456e-08 3.777052489852514e-08
5050 62.07036209106445 1.4850841562109036e-08 2.2767093781507667e-08 3.7617935343616705e-08
5060 62.18505501747131 1.4834182421151181e-08 2.2634576269392527e-08 3.746875869054371e-08
5070 62.301743030548096 1.4815774340255449e-08 2.251497082599801e-08 3.7330745166253456e-08
5080 62.4523401260376 1.4798712127782037e-08 2.2384625995670436e-08 3.7183338123452476e-08
5090 62.58598518371582 1.4782302179185654e-08 2.2259862155558287e-08 3.704216433474394e-08
5100 62.682724952697754 1.4765831367938774e-08 2.214250977858407e-08 3.6908341146522844e-08
5110 62.85127377510071 1.4747996314639235e-08 2.2031062227060003e-08 3.6779058541699235e-08
5120 63.00985074043274 1.4732034223282362e-08 2.191802305980783e-08 3.665005728309019e-08
5130 63.132521629333496 1.471565413183528e-08 2.1804304068233122e-08 3.65199582000684e-08
5140 63.29409217834473 1.4700788716539256e-08 2.169214224182963e-08 3.639293095836889e-08
5150 63.434712171554565 1.4684661262509332e-08 2.1583707965681133e-08 3.6268369228190464e-08
5160 63.54741168022156 1.4668184709502972e-08 2.148594417535192e-08 3.6154128884854896e-08
5170 63.66709303855896 1.4653931365767611e-08 2.137562660209369e-08 3.6029557967861304e-08
5180 63.827661752700806 1.4638866137241653e-08 2.1273310744848028e-08 3.591217688208968e-08
5190 63.94335317611694 1.4624654134174554e-08 2.1171980173529287e-08 3.579663430770384e-08
5200 64.09395003318787 1.4609061812128251e-08 2.107716764757325e-08 3.56862294597015e-08
5210 64.23457384109497 1.459447200128731e-08 2.0981622473107454e-08 3.557609447439476e-08
5220 64.38517189025879 1.4580498855414617e-08 2.0887322112097115e-08 3.546782096751173e-08
5230 64.50185894966125 1.4565659852212206e-08 2.0798575180856688e-08 3.53642350330689e-08
5240 64.63401746749878 1.455344827814825e-08 2.0698402148249295e-08 3.5251850426397546e-08
5250 64.74572014808655 1.4539880500494907e-08 2.0598488643170438e-08 3.5138369143665346e-08
5260 64.90130376815796 1.4525637491926612e-08 2.0509516634958364e-08 3.503515412688498e-08
5270 65.03394746780396 1.4512635851758086e-08 2.0420707692715546e-08 3.493334354447363e-08
5280 65.16759085655212 1.4499892590766199e-08 2.0331483047086314e-08 3.483137563785251e-08
5290 65.29524827003479 1.4484519603932065e-08 2.0260746866985543e-08 3.474526647091761e-08
5300 65.42889285087585 1.4472389562852737e-08 2.017030496834636e-08 3.46426945311991e-08
5310 65.58148550987244 1.4458827526958875e-08 2.0095485248902784e-08 3.455431277586166e-08
5320 65.70315980911255 1.4444649974448663e-08 2.0020948024025667e-08 3.446559799847433e-08
5330 65.82882380485535 1.4433024059851757e-08 1.9937798159927214e-08 3.437082221977897e-08
5340 65.95149493217468 1.4417997875290269e-08 1.9850486668557012e-08 3.426848454384728e-08
5350 66.11804819107056 1.4403816877724368e-08 1.974986577871011e-08 3.415368265643448e-08
5360 66.25120759010315 1.4390762413368617e-08 1.965057468035898e-08 3.4041337093727595e-08
5370 66.38385224342346 1.4377939916095895e-08 1.9546862427207567e-08 3.3924802343303463e-08
5380 66.51649808883667 1.436511741882317e-08 1.9449704966679534e-08 3.3814822385502705e-08
5390 66.63717794418335 1.435382337792426e-08 1.9343813141629174e-08 3.369763651955343e-08
5400 66.76782536506653 1.4340649484971308e-08 1.9255876946827455e-08 3.359652643179876e-08
5410 66.92241287231445 1.4330052493673377e-08 1.9151862677127344e-08 3.348191517080072e-08
5420 67.04958534240723 1.4316992287558146e-08 1.9061663080738255e-08 3.33786553682964e-08
5430 67.18222713470459 1.4305295175143677e-08 1.898390702549615e-08 3.328920220063983e-08
5440 67.30290484428406 1.4292712683417256e-08 1.8900916782311267e-08 3.319362946572852e-08
5450 67.42657566070557 1.4281118922673443e-08 1.8827462453272247e-08 3.310858137594569e-08
5460 67.54426002502441 1.4269760574068347e-08 1.896490984007768e-08 3.3234670414146026e-08
5470 67.67590761184692 1.4259989247783769e-08 2.3754370950616313e-08 3.8014360198400085e-08
5480 67.80855321884155 1.4267030941611132e-08 9.774286276425678e-08 1.1200989370586791e-07
5490 67.96513652801514 1.4246525970152979e-08 4.457287003687169e-08 5.881939600702467e-08
5500 68.13269376754761 1.4228680581686374e-08 2.7951190614575436e-08 4.217987119626181e-08
5510 68.27730011940002 1.4216684897778899e-08 2.0903355401271548e-08 3.512004029905045e-08
5520 68.43188714981079 1.4204211499482614e-08 1.8972430396645747e-08 3.317664189612836e-08
5530 68.60043573379517 1.4193588096091073e-08 1.8528196207368795e-08 3.272178430345987e-08
5540 68.71712327003479 1.4183479154349018e-08 1.8336872743002276e-08 3.2520351897351296e-08
5550 68.8118691444397 1.4172177074986834e-08 1.8106699385636162e-08 3.2278876460622996e-08
5560 68.93354344367981 1.4161249358342806e-08 1.79974727466793e-08 3.215872210502211e-08
5570 69.08114957809448 1.4153187928031635e-08 1.793223832051312e-08 3.2085426248544755e-08
5580 69.23174667358398 1.4143475167693764e-08 1.7963907569105914e-08 3.2107382736799676e-08
5590 69.34444570541382 1.4132067439957132e-08 1.8471064552182043e-08 3.260313199213918e-08
5600 69.48008298873901 1.4127604944488585e-08 3.17246290113403e-08 4.585223395582889e-08
5610 69.62868571281433 1.4135024446089789e-08 8.189900571861389e-08 9.603403016470368e-08
5620 69.78227496147156 1.4114772112048795e-08 3.528483913131905e-08 4.939961124336785e-08
5630 69.9488296508789 1.4096225080573625e-08 2.0513526679779815e-08 3.460975176035344e-08
5640 70.10840153694153 1.4087626221575046e-08 1.7813188679436354e-08 3.19008149010114e-08
5650 70.24902510643005 1.40777549886755e-08 1.751199664740301e-08 3.158975163607851e-08
5660 70.4145827293396 1.406823629980808e-08 1.7482380652000583e-08 3.1550616951808665e-08
5670 70.56617856025696 1.4059416957245434e-08 1.7476205963854834e-08 3.1535622921100265e-08
5680 70.72774481773376 1.4050725081743263e-08 1.7315111714803304e-08 3.1365836796546566e-08
5690 70.88333058357239 1.4040141870668087e-08 1.720434169089798e-08 3.1244483561566066e-08
5700 71.02993893623352 1.402691515352791e-08 1.710544792230293e-08 3.113236307583084e-08
5710 71.1486189365387 1.4012146199791165e-08 1.69848537479258e-08 3.099699994771697e-08
5720 71.28177666664124 1.3997985872559394e-08 1.6992683211153942e-08 3.099066908371334e-08
5730 71.42938160896301 1.3986060238117587e-08 2.0814245590831933e-08 3.4800305828949524e-08
5740 71.58298921585083 1.4034150918825728e-08 1.5134825081637392e-07 1.6538240173519965e-07
5750 71.74954199790955 1.3994314591547315e-08 7.132944165737217e-08 8.532375624891948e-08
5760 71.86224102973938 1.3952272280276344e-08 1.8845403154946232e-08 3.2797675435222574e-08
5770 72.01483345031738 1.3941576530715343e-08 2.0378705573760943e-08 3.432028210447628e-08
5780 72.16642713546753 1.3929999995249973e-08 1.8265611766084955e-08 3.219561176133493e-08
5790 72.2980740070343 1.3917144195772261e-08 1.6019696133041337e-08 2.99368403288136e-08
5800 72.43072128295898 1.3906284231890106e-08 1.5887115461571903e-08 2.9793399693462008e-08
5810 72.56436324119568 1.389451132825049e-08 1.579674935415787e-08 2.9691260682408363e-08
5820 72.73191380500793 1.3883642177553166e-08 1.5658097346213347e-08 2.9541739523766512e-08
5830 72.89647483825684 1.3874066071090938e-08 1.553038224172802e-08 2.9404448312818956e-08
5840 73.04707336425781 1.3863509272109374e-08 1.542266913057032e-08 2.9286178402679694e-08
5850 73.19268202781677 1.3853518610612626e-08 1.5331354484490045e-08 2.918487309510267e-08
5860 73.34128475189209 1.3843996476689518e-08 1.5230972451837547e-08 2.9074968928527063e-08
5870 73.48091149330139 1.3833456902986397e-08 1.513892171219182e-08 2.8972378615178216e-08
5880 73.63649582862854 1.3824281571335936e-08 1.5076085044784858e-08 2.8900366616120792e-08
5890 73.76315665245056 1.3815109684741162e-08 1.5324234702733742e-08 2.91393443874749e-08
5900 73.91475367546082 1.3813121887608878e-08 2.6416939657094482e-08 4.023006154470336e-08
5910 74.06534790992737 1.3888353865383183e-08 1.4498541669595535e-07 1.5887377056133854e-07
5920 74.21295285224915 1.3802919929363233e-08 3.756686239303419e-08 5.136978232239742e-08
5930 74.32465410232544 1.378040534208677e-08 1.5007615711327143e-08 2.8788021053413914e-08
5940 74.44783592224121 1.3774940335412858e-08 1.8858168234624146e-08 3.263310857003701e-08
5950 74.59843254089355 1.3763778354982008e-08 1.6324990078047825e-08 3.0088768433029836e-08
5960 74.73310279846191 1.3754312490301814e-08 1.4743903588481257e-08 2.849821607878307e-08
5970 74.85876655578613 1.3739734162979835e-08 1.4364031077929387e-08 2.8103765240909222e-08
5980 74.98243546485901 1.3709887348846273e-08 1.4203159609145715e-08 2.7913046957991988e-08
5990 75.12705159187317 1.3657227375943243e-08 1.3949961796261233e-08 2.7607189172204476e-08
6000 75.2796401977539 1.358870981170589e-08 1.3771491834668636e-08 2.7360201646374524e-08


==> graphs/simple_pendulum/simple_results.txt <==
tspan theta_real omega_real theta_net omega_net theta_error omega_error
0.0 0.31756043 0.0 0.31756043 0.0 0.0 0.0
0.05 0.31373888 -0.15256432 0.3138396 -0.15254934 1.01469055e-08 2.242706e-10
0.1 0.30236575 -0.30159888 0.3025512 -0.30154797 3.4395356e-08 2.591051e-09
0.15000000000000002 0.2837032 -0.44356838 0.2839582 -0.4436592 6.501922e-08 8.246034e-09
0.2 0.25818375 -0.57507956 0.25848076 -0.57540643 8.8214904e-08 1.0684522e-07
0.25 0.22641537 -0.6929922 0.22671367 -0.6935248 8.8986674e-08 2.8362814e-07
0.30000000000000004 0.18915154 -0.7944865 0.18940993 -0.7950545 6.676339e-08 3.2259294e-07
0.35000000000000003 0.14729142 -0.87684304 0.14746569 -0.8774266 3.0369712e-08 3.405762e-07
0.4 0.10183962 -0.9378601 0.10190775 -0.9385223 4.6424544e-09 4.385189e-07
0.45 0.053889938 -0.97598684 0.053859543 -0.97675097 9.2383434e-10 5.83897e-07
0.5 0.004622674 -0.9903238 0.004510559 -0.99110407 1.25697595e-08 6.088438e-07
0.55 -0.044781983 -0.9805582 -0.044917 -0.9811926 1.8229239e-08 4.0242813e-07
0.6000000000000001 -0.09308346 -0.9468308 -0.09321967 -0.94733256 1.8551548e-08 2.5175495e-07
0.65 -0.13908234 -0.8899257 -0.13921905 -0.8904097 1.8687778e-08 2.3424604e-07
0.7000000000000001 -0.18167424 -0.81131196 -0.18179786 -0.81189024 1.5281913e-08 3.3441268e-07
0.75 -0.21984977 -0.7131429 -0.21993151 -0.7137856 6.682698e-09 4.13085e-07
0.8 -0.25271183 -0.598081 -0.25271365 -0.59859085 3.304912e-12 2.599553e-07
0.8500000000000001 -0.27947178 -0.46884948 -0.27937767 -0.4692102 8.857771e-09 1.3012419e-07
0.9 -0.29945424 -0.32858574 -0.29931375 -0.32887208 1.973692e-08 8.1991004e-08
0.9500000000000001 -0.31218418 -0.18060906 -0.3120968 -0.18095435 7.635336e-09 1.1922498e-07
1.0 -0.3173895 -0.028406559 -0.31743363 -0.028827265 1.948096e-09 1.7699384e-07
1.05 -0.31499317 0.12446502 -0.3151573 0.12396623 2.693583e-08 2.4878804e-07
1.1 -0.30503806 0.27450815 -0.30529144 0.27396804 6.420109e-08 2.917161e-07
1.1500000000000001 -0.28771576 0.41806448 -0.28805178 0.41772383 1.12910236e-07 1.1603598e-07
1.2000000000000002 -0.2634125 0.5517123 -0.26382303 0.5517168 1.6853241e-07 2.0520474e-11
1.25 -0.23270983 0.67228955 -0.23316677 0.67263377 2.0879791e-07 1.1848522e-07
1.3 -0.19638301 0.7768969 -0.1968115 0.77744573 1.8359759e-07 3.0122487e-07
1.35 -0.15529595 0.8629885 -0.15563521 0.86350095 1.15093776e-07 2.626365e-07
1.4000000000000001 -0.11042974 0.92819387 -0.11056201 0.92875135 1.7495395e-08 3.1078645e-07
1.4500000000000002 -0.062872134 0.97070086 -0.062800154 0.97126305 5.181129e-09 3.1605873e-07
1.5 -0.013769196 0.98941296 -0.013561431 0.9899556 4.3166306e-08 2.944589e-07
1.55 0.03567472 0.98394936 0.03598751 0.98444724 9.7837756e-08 2.478821e-07
1.6 0.084265776 0.9545578 0.08462413 0.9548864 1.2841514e-07 1.07978224e-07
1.6500000000000001 0.1308043 0.90192956 0.13115397 0.90204513 1.2226957e-07 1.3357212e-08
1.7000000000000002 0.17411989 0.8273417 0.17444296 0.827295 1.04375566e-07 2.1781297e-09
1.75 0.2131699 0.73267215 0.2134472 0.7325635 7.689291e-08 1.1806836e-08
1.8 0.2470396 0.6204004 0.24723932 0.6202741 3.9888185e-08 1.5952256e-08
1.85 0.27494726 0.49353394 0.2750307 0.49327248 6.963319e-09 6.835912e-08
1.9000000000000001 0.29624113 0.35505545 0.2961889 0.3547419 2.7293803e-09 9.831375e-08
1.9500000000000002 0.31037244 0.2082751 0.31028426 0.20796476 7.776607e-09 9.630569e-08
2.0 0.31699213 0.05664065 0.31697282 0.056332067 3.7294967e-10 9.5224344e-08
2.0500000000000003 0.3159614 -0.096325815 0.3160622 -0.09661865 1.0164926e-08 8.575387e-08
2.1 0.30734885 -0.2470474 0.30754006 -0.24729978 3.6561914e-08 6.3696156e-08
2.15 0.2913602 -0.39209503 0.29159778 -0.39234254 5.644621e-08 6.126035e-08
2.2 0.26833835 -0.5279 0.26859617 -0.5282832 6.6471095e-08 1.468409e-07
2.25 0.23880558 -0.6511358 0.23906727 -0.6517667 6.848385e-08 3.9805394e-07
2.3000000000000003 0.20346022 -0.7588326 0.20370968 -0.7597093 6.223046e-08 7.6864626e-07
2.35 0.16317663 -0.84837645 0.16336417 -0.84939563 3.5173507e-08 1.0387275e-06
2.4000000000000004 0.11892686 -0.9175721 0.119014695 -0.91852933 7.714969e-09 9.163287e-07
2.45 0.07177693 -0.96448493 0.0717524 -0.9653186 6.01589e-10 6.950393e-07
2.5 0.022884032 -0.9877407 0.022746075 -0.9885357 1.9032083e-08 6.320357e-07
2.5500000000000003 -0.026570978 -0.98672116 -0.026790071 -0.98755926 4.8002022e-08 7.0241316e-07
2.6 -0.075383574 -0.961564 -0.07564075 -0.96244276 6.614111e-08 7.722038e-07
2.6500000000000004 -0.122363254 -0.91306746 -0.12261723 -0.91387296 6.4503496e-08 6.488257e-07
2.7 -0.16636865 -0.84242797 -0.16657534 -0.84310293 4.2722412e-08 4.5557505e-07
2.75 -0.20629509 -0.7514173 -0.20645332 -0.7519496 2.5038451e-08 2.8337425e-07
2.8000000000000003 -0.24118403 -0.6423154 -0.24129868 -0.64273787 1.3144516e-08 1.7848743e-07
2.85 -0.27022585 -0.51790637 -0.2702912 -0.5182304 4.271471e-09 1.0498303e-07
2.9000000000000004 -0.29276535 -0.38135526 -0.2927618 -0.38154632 1.2577495e-11 3.650495e-08
2.95 -0.3082641 -0.23585008 -0.30820808 -0.23606612 3.1391778e-09 4.6672e-08
3.0 -0.31631264 -0.08486385 -0.31631452 -0.08509794 3.5251801e-12 5.479803e-08
3.0500000000000003 -0.3167107 0.06808717 -0.31684938 0.06784965 1.9229425e-08 5.6414354e-08
3.1 -0.3094701 0.21946158 -0.3097609 0.21922383 8.457107e-08 5.6524126e-08
3.1500000000000004 -0.2948055 0.3657295 -0.29520413 0.36567938 1.5891055e-07 2.5127669e-09
3.2 -0.27304685 0.5035015 -0.27349624 0.50365037 2.0195067e-07 2.2168948e-08
3.25 -0.24468377 0.62933296 -0.24513477 0.6297383 2.033997e-07 1.6427748e-07
3.3000000000000003 -0.21037498 0.7401252 -0.21078828 0.7407993 1.7081574e-07 4.5444926e-07
3.35 -0.17094243 0.8331814 -0.1712819 0.8340334 1.15245484e-07 7.2598647e-07
3.4000000000000004 -0.12735873 0.90622324 -0.12751952 0.907184 2.5851342e-08 9.2307374e-07
3.45 -0.08065936 0.9573869 -0.08060303 0.9582411 3.1726621e-09 7.296477e-07
3.5 -0.032001186 0.98514026 -0.03179256 0.98575515 4.3525407e-08 3.7807928e-07
3.5500000000000003 0.017430818 0.98866975 0.017778724 0.9891753 1.210391e-07 2.5559757e-07
3.6 0.06644253 0.9679264 0.06688647 0.96841806 1.9708526e-07 2.4174795e-07
3.6500000000000004 0.113832794 0.9236204 0.1143222 0.92402756 2.3951853e-07 1.6577872e-07
3.7 0.1584645 0.8569464 0.15892613 0.85715854 2.1309586e-07 4.500038e-08
3.75 0.19922553 0.7695665 0.19961801 0.7695396 1.5404187e-07 7.226255e-10
3.8000000000000003 0.23511569 0.66366917 0.23542486 0.66341925 9.558565e-08 6.246114e-08
3.85 0.26529086 0.54190665 0.26550478 0.54149663 4.5762224e-08 1.6811669e-07
3.9000000000000004 0.28906426 0.40737852 0.28916615 0.40684056 1.0382416e-08 2.894028e-07
3.95 0.30589938 0.26328707 0.30590424 0.26273638 2.3598012e-11 3.032565e-07
4.0 0.315356 0.11305955 0.3153511 0.112502724 2.3888447e-11 3.1005584e-07
4.05 0.31718534 -0.03977573 0.31724986 -0.040361434 4.163092e-09 3.430504e-07
4.1000000000000005 0.31135112 -0.19168448 0.31152126 -0.19227803 2.8948115e-08 3.5229334e-07
4.15 0.29802942 -0.33912665 0.2982787 -0.33977216 6.213385e-08 4.1669387e-07
4.2 0.2775513 -0.47869796 0.27782607 -0.47945052 7.5502626e-08 5.6635895e-07
4.25 0.2503695 -0.6069868 0.2506311 -0.6078809 6.843706e-08 7.993606e-07
4.3 0.21711339 -0.7207844 0.21733215 -0.72187155 4.7857664e-08 1.1818497e-06
4.3500000000000005 0.17857021 -0.8173019 0.17871968 -0.8185603 2.2342341e-08 1.5835033e-06
4.4 0.13568425 -0.89417195 0.13572754 -0.8954891 1.87384e-09 1.7348668e-06
4.45 0.089483194 -0.9495003 0.08941054 -0.950673 5.2781113e-09 1.3751356e-06
4.5 0.04110112 -0.9816865 0.04091238 -0.9826707 3.562348e-08 9.68751e-07
4.55 -0.008272223 -0.98975164 -0.008565728 -0.990634 8.614486e-08 7.786071e-07
4.6000000000000005 -0.057443965 -0.9734839 -0.05780103 -0.9743522 1.2749567e-07 7.538769e-07
4.65 -0.105218105 -0.9334382 -0.1055985 -0.9343089 1.4470176e-07 7.581266e-07
4.7 -0.15043285 -0.8707987 -0.1507912 -0.87153864 1.284098e-07 5.4749944e-07
4.75 -0.19198745 -0.7871088 -0.19228382 -0.7876562 8.78347e-08 2.9965668e-07
4.800000000000001 -0.22884743 -0.68447685 -0.22908087 -0.6848066 5.4494976e-08 1.0872378e-07
4.8500000000000005 -0.26013562 -0.56546104 -0.26031113 -0.5655999 3.0802312e-08 1.9287327e-08
4.9 -0.28513363 -0.43306574 -0.285248 -0.4330337 1.3083085e-08 1.0264012e-09
4.95 -0.3032857 -0.2905181 -0.30332538 -0.29040626 1.5758275e-09 1.2510001e-08


==> graphs/visco/viscolastic_error_BlackBox.txt <==
qx_mse_train vx_mse_train e_mse_train tau_mse_train qx_mse_test vx_mse_test e_mse_test tau_mse_test 
2.4083383e-06 4.044288e-05 6.6132145e-07 5.6564977e-06 3.0478595e-06 5.3392178e-05 5.7504263e-07 3.4075954e-06
3.2109758e-06 0.00011802868 6.857841e-07 4.539199e-06 3.652649e-06 0.0001237092 4.2927127e-07 1.9246377e-06
3.396043e-06 0.00021062807 7.0216845e-07 1.2619244e-05 4.4882086e-06 0.00019692129 5.383889e-07 4.646244e-06
2.798636e-06 0.00030130503 9.1184745e-07 9.655993e-06 4.881219e-06 0.00026159073 1.0808558e-06 2.9024166e-06
1.7610433e-06 0.00036995165 1.0236429e-06 1.9895144e-05 3.4622747e-06 0.00029172737 1.3355425e-06 8.335786e-06
9.4997796e-07 0.00041737375 5.957701e-07 1.8166973e-05 1.9026984e-06 0.00028972892 8.7318784e-07 5.8157566e-06
8.33015e-07 0.00045609387 3.5205213e-07 1.729398e-05 1.4443569e-06 0.00029068236 5.427661e-07 4.794188e-06
1.549467e-06 0.0004946814 6.396339e-07 3.1054584e-05 2.404844e-06 0.00031201795 1.3351166e-06 1.1623726e-05
1.9031761e-06 0.00052498386 1.419305e-06 3.2059983e-05 2.9743037e-06 0.0003499557 3.24098e-06 1.38141095e-05
1.869705e-06 0.00054777355 2.68628e-06 4.3378117e-05 2.9473836e-06 0.0003872051 6.1233754e-06 2.0322035e-05
1.883766e-06 0.0005781399 4.2675224e-06 5.8068214e-05 2.5879856e-06 0.00042613625 9.635691e-06 2.8170576e-05
1.8252907e-06 0.00064891414 6.8674963e-06 6.540522e-05 2.1613337e-06 0.0005195479 1.2752763e-05 3.079774e-05
1.7812479e-06 0.00080834114 1.2547693e-05 8.1219136e-05 1.7847108e-06 0.0007536508 1.9443742e-05 3.0339463e-05
2.2375839e-06 0.0011337509 2.5792295e-05 8.68219e-05 1.8050941e-06 0.0013004552 4.1953303e-05 2.8581024e-05
4.360701e-06 0.0010808546 2.514132e-05 0.000106493455 2.3826574e-06 0.0010994803 4.2824366e-05 3.1681237e-05
8.304418e-06 0.0010137093 2.376566e-05 9.805236e-05 4.0841505e-06 0.00088101905 4.1396775e-05 3.3938028e-05
1.1357511e-05 0.0009249997 2.1455726e-05 8.7007116e-05 6.2754298e-06 0.0007301008 3.9935916e-05 4.248907e-05
1.3230422e-05 0.0008233149 1.7844432e-05 9.1601985e-05 8.817891e-06 0.0006204131 3.231405e-05 3.9687475e-05
1.41072e-05 0.0007114714 1.4475221e-05 9.736423e-05 1.1479347e-05 0.0005313802 2.3875156e-05 3.2658118e-05
1.43676425e-05 0.0005975518 1.2529398e-05 9.453397e-05 1.3135856e-05 0.00043967352 1.8212248e-05 2.9842937e-05
1.460314e-05 0.0004904141 1.266988e-05 8.573673e-05 1.5973148e-05 0.0003524901 1.6666785e-05 3.0232539e-05
1.4489789e-05 0.00039870664 1.2649665e-05 0.000102068436 1.8343762e-05 0.0002798733 1.2451538e-05 3.355669e-05
1.3187516e-05 0.00032177794 1.3516823e-05 0.000100079305 1.7963719e-05 0.00022202583 1.2653056e-05 4.339611e-05
1.1219376e-05 0.00025482877 1.4056936e-05 9.331973e-05 1.6449976e-05 0.00017674423 1.4143498e-05 5.8495712e-05
9.473963e-06 0.00019946932 1.2863068e-05 0.00012710219 1.4878564e-05 0.000146028 1.1263532e-05 9.943089e-05
8.30651e-06 0.0001591669 1.1682563e-05 0.0001354122 1.3295658e-05 0.00012966926 1.0274924e-05 0.0001405677
7.780819e-06 0.00013632468 1.09367775e-05 0.00014038211 1.167366e-05 0.00012341523 9.956374e-06 0.00017051122
7.8636285e-06 0.00013013874 1.0716811e-05 0.00013376461 1.0955136e-05 0.0001286331 1.14063705e-05 0.00018075712
9.434051e-06 0.00013338175 1.086712e-05 0.00013170086 1.3236982e-05 0.00012801918 1.3110004e-05 0.00017932768
1.1658955e-05 0.00014416617 1.1539446e-05 0.00013875184 1.9211479e-05 0.00011989633 1.7055147e-05 0.00017504621
1.449541e-05 0.00016217367 1.1281161e-05 0.00017905221 2.8009123e-05 0.000108971624 1.648302e-05 0.00019378288
1.8399225e-05 0.00018796479 1.3009873e-05 0.0001968198 3.714618e-05 9.362192e-05 2.1988719e-05 0.00019917656
2.2763586e-05 0.0002189633 1.4675691e-05 0.00023844166 4.7597634e-05 8.018612e-05 2.5226851e-05 0.00022750674
2.770207e-05 0.00025340827 1.6560021e-05 0.0002878458 5.7820358e-05 6.868811e-05 2.753344e-05 0.00026847623
3.3066586e-05 0.00028957595 2.0537711e-05 0.00029618203 6.724524e-05 6.189533e-05 3.680532e-05 0.00026796534
3.8478556e-05 0.00032525318 2.5079551e-05 0.00032057465 7.685884e-05 6.1461855e-05 4.4684468e-05 0.0002789699
4.3845186e-05 0.00035907316 2.929517e-05 0.0003513109 8.690292e-05 6.598804e-05 5.0383096e-05 0.00029300092
4.9160066e-05 0.00039099358 3.5666668e-05 0.00037633846 9.784483e-05 7.4080664e-05 5.9199472e-05 0.00029317776
5.4763128e-05 0.00041999776 3.899615e-05 0.0004103587 0.00010922287 8.5006846e-05 6.0853206e-05 0.0003045665
6.0648097e-05 0.00044760146 4.3906726e-05 0.0004412768 0.00012098979 9.773944e-05 6.436413e-05 0.00030693092
6.6840774e-05 0.0004742947 4.883257e-05 0.00047250936 0.00013401906 0.00011092577 6.700747e-05 0.0003034923
7.331901e-05 0.00050571264 5.2711686e-05 0.0005033587 0.00014876782 0.00012608667 6.7513334e-05 0.00030202762
8.042339e-05 0.0005456457 5.8286852e-05 0.0005354887 0.00016580688 0.00014420251 6.9613365e-05 0.0002938713
8.889136e-05 0.00058860314 5.914359e-05 0.0005658546 0.00018614474 0.00016319244 6.5275206e-05 0.0002917727
9.9069286e-05 0.0006325762 6.305552e-05 0.00060073135 0.0002103125 0.00018342453 6.220992e-05 0.00027701308
0.000111380024 0.00067849935 6.436873e-05 0.0006358016 0.00023800386 0.00020453779 5.4192536e-05 0.00027326465
0.00012556123 0.0007276938 6.937652e-05 0.0006770451 0.00026867696 0.00022672617 4.833316e-05 0.0002675989
0.00014141705 0.0007802694 7.8392484e-05 0.00072006014 0.00030088308 0.00025283708 4.5453875e-05 0.00023928312
0.00015837773 0.00083561055 8.869627e-05 0.00077020226 0.00033329724 0.0002865141 4.307101e-05 0.00021621774
0.00017525352 0.00089459086 9.959893e-05 0.0008242211 0.00036398316 0.00032543577 4.072788e-05 0.00019957157
0.00018991489 0.0009573578 0.000114451526 0.00088904565 0.00039259894 0.00036698754 4.0359057e-05 0.00017853783
0.00020241758 0.0010226205 0.000125703 0.0009438529 0.00041972846 0.00040920745 3.7314774e-05 0.00017245837
0.00021287946 0.0010890898 0.00014257437 0.0010153536 0.00044571856 0.00045094913 3.772088e-05 0.0001579059
0.00022208245 0.0011552837 0.00016024997 0.001087133 0.00047081086 0.000490024 3.761683e-05 0.00014816615
0.00023081215 0.001219902 0.00018212713 0.0011692873 0.0004946029 0.00052508106 3.886209e-05 0.0001405084
0.00023964955 0.0012815873 0.00020458484 0.0012468662 0.00051630696 0.000555861 3.948888e-05 0.00013706092
0.00024911974 0.001339634 0.0002282471 0.0013234033 0.0005363709 0.00058269175 4.0520285e-05 0.00013687839
0.00025863998 0.0013924259 0.00024062282 0.0013606842 0.0005556316 0.00060670235 3.739386e-05 0.00013386155
0.00026836246 0.0014391753 0.00025809472 0.0014138328 0.0005740092 0.0006283683 3.7429847e-05 0.00013624693
0.00027850125 0.001479869 0.00028364244 0.0014919001 0.00059071125 0.00064803165 3.830518e-05 0.0001338418
0.00028920098 0.0015153213 0.00030135814 0.0015390024 0.0006051846 0.00066456356 3.8967293e-05 0.00013921638
0.0003003267 0.0015462309 0.00033226024 0.0016255269 0.00061761844 0.0006778764 4.0106162e-05 0.0001384761
0.00031191748 0.0015734041 0.0003636414 0.0017068688 0.00062814413 0.0006886603 4.2834898e-05 0.00014457945
0.0003234984 0.0015980651 0.00039093342 0.0017707866 0.0006381677 0.0006973735 4.5372926e-05 0.00015055135
0.00033469236 0.0016200462 0.00041466765 0.0018216746 0.00064789265 0.00070450176 4.682631e-05 0.00015438182
0.0003451954 0.0016385613 0.00044165 0.001877581 0.0006568175 0.0007113942 4.9655966e-05 0.00016073971
0.00035386905 0.0016529721 0.0004602857 0.001909554 0.0006623892 0.0007190947 5.1455776e-05 0.00016781746
0.0003605474 0.0016657615 0.00049323763 0.0019708131 0.0006644939 0.00072842755 5.7423098e-05 0.00017807874
0.0003656097 0.001677471 0.0005257386 0.0020249994 0.0006619288 0.00073963765 6.444206e-05 0.00018975964
0.00036871104 0.0016830027 0.00054790115 0.0020503798 0.0006564894 0.00075255276 6.904192e-05 0.00019889421
0.00036967726 0.0016675482 0.000584724 0.0020944176 0.0006486471 0.000760217 8.040834e-05 0.00021257569
0.00036916282 0.0016369993 0.00063116837 0.0021498243 0.00064261205 0.0007552646 9.772733e-05 0.0002288743
0.0003689213 0.0015966797 0.0006476711 0.0021432578 0.0006355975 0.00074709055 0.00010113628 0.0002279698
0.0003686983 0.001552994 0.00068420457 0.0021676733 0.0006295442 0.00073658925 0.00011511442 0.00023439075
0.00036979304 0.0015088511 0.00072791346 0.0022005623 0.0006235156 0.0007291997 0.00013368398 0.0002447573
0.00037329653 0.0014656198 0.00074945355 0.0021919047 0.0006204056 0.0007268715 0.00013947776 0.00024114824
0.0003800106 0.0014259517 0.00077903963 0.0021942917 0.00062074786 0.00072472385 0.00015032505 0.00024478452
0.00038905244 0.0013892192 0.0008175201 0.0022100892 0.00063190947 0.00072789466 0.00016595636 0.0002540361
0.00040079126 0.001354022 0.0008516147 0.0022198004 0.00065182935 0.00073199556 0.00018436192 0.00026956393
0.00041675573 0.0013202042 0.0008692192 0.0021955143 0.000677754 0.0007358149 0.00019901404 0.00028252267
0.00043605416 0.0012876473 0.00086791895 0.0021407441 0.00071658206 0.0007389728 0.000200451 0.00028417137
0.00045740308 0.0012601274 0.00087387935 0.002102844 0.0007638267 0.000741786 0.00020807578 0.0002957657
0.00047994932 0.0012403362 0.00085711695 0.0020301132 0.0008150744 0.0007454847 0.00019998888 0.00028753647
0.0005028428 0.0012289925 0.00087163504 0.002004862 0.0008697016 0.00075659057 0.0002149465 0.00030816105
0.00052531186 0.001225618 0.0008512116 0.0019284332 0.0009248772 0.0007717438 0.00020514235 0.00029745698
0.0005472313 0.0012289827 0.00086627016 0.0019041827 0.0009797353 0.0007906874 0.00022292745 0.0003212815
0.00056991744 0.0012377284 0.0008462755 0.0018326668 0.0010334397 0.00081335084 0.00021643587 0.00031385905
0.0005926901 0.0012511214 0.0008534967 0.0017998174 0.001085581 0.0008400494 0.00023093789 0.0003317557
0.00061479554 0.0012693839 0.00084716064 0.0017497113 0.0011359621 0.0008708242 0.00023529874 0.00033694782
0.000636574 0.001292404 0.00084507966 0.0017059405 0.0011843615 0.00090563885 0.00024410551 0.00034704834
0.0006574877 0.0013202329 0.0008334839 0.001652047 0.0012305784 0.00094414677 0.00024486062 0.0003475409
0.0006775375 0.0013526615 0.000818276 0.0015961459 0.001274416 0.0009862112 0.00024206967 0.00034459654
0.00069690344 0.0013850841 0.0007967673 0.0015358313 0.0013156948 0.0010321048 0.00023386467 0.00033831687
0.00071675173 0.0014118121 0.00080934353 0.0015116332 0.0013542508 0.0010814704 0.00025648164 0.00035918964
0.0007382771 0.0014332371 0.00080435927 0.0014738027 0.0013902179 0.0011297665 0.00026754485 0.00036778528
0.0007607859 0.0014483137 0.00079260033 0.0014288884 0.001424629 0.0011722785 0.0002692057 0.0003667744
0.0007828898 0.001457165 0.00079973025 0.0014012309 0.0014587096 0.001208808 0.00029099933 0.0003808958
0.0008039771 0.0014615061 0.0008260431 0.00139074 0.00148818 0.0012456223 0.000334103 0.0004120258
0.0008253066 0.001461171 0.0008200814 0.0013484075 0.0015141547 0.0012812762 0.00034020937 0.00040933807
0.00084687734 0.0014577094 0.0008246773 0.0013170972 0.001540031 0.0013135448 0.00036070062 0.00041850592
0.0008687436 0.0014524029 0.00082733185 0.001284759 0.0015648361 0.0013451496 0.0003811806 0.0004264967
0.0008896535 0.0014486156 0.00084172096 0.0012640699 0.0015908371 0.0013683521 0.00041574598 0.000446621
0.0009109008 0.0014470238 0.00081899407 0.0012080268 0.0016158471 0.0013869099 0.00040731282 0.00043112514
0.0009332967 0.0014464876 0.0008068015 0.0011622827 0.0016418891 0.0014013684 0.0004111398 0.00042662225
0.0009567193 0.0014457825 0.0007999196 0.0011217267 0.001670277 0.0014126233 0.00042005762 0.00042517428
0.0009801227 0.0014465575 0.000781668 0.0010710733 0.0017063873 0.0014180716 0.00041400787 0.00041454541
0.0010045815 0.0014490036 0.00076130434 0.0010195288 0.0017487729 0.0014175135 0.0004031575 0.00040311948
0.001031786 0.0014517785 0.0007460072 0.00097349973 0.0017919398 0.0014170508 0.0004011618 0.00039725722
0.0010620641 0.0014544106 0.00074092404 0.0009359786 0.0018370878 0.0014174115 0.00041654045 0.00040248345
0.0010966008 0.0014572117 0.00074305816 0.0009049832 0.0018839703 0.0014165987 0.00044356735 0.0004181557
0.00113508 0.001460855 0.0007268443 0.0008614039 0.0019394814 0.001411714 0.00043984392 0.00041608038
0.0011744038 0.0014680561 0.0007151821 0.00082514266 0.0019931525 0.0014082444 0.00044590476 0.00042029313
0.0012096714 0.0014810599 0.0006867187 0.00078949844 0.0020466738 0.001408408 0.0004289511 0.00040651872
0.0012445524 0.0014981099 0.0006650978 0.0007614677 0.0021005976 0.0014122315 0.0004247488 0.00040134764
0.0012796564 0.0015166182 0.00064686907 0.0007386084 0.0021552201 0.0014184614 0.0004266755 0.0003994427
0.0013144171 0.0015367346 0.0006199618 0.00071313663 0.0022107072 0.0014255773 0.00040821527 0.00038314733
0.0013498215 0.0015585885 0.0005979572 0.00069161516 0.0022625413 0.0014331298 0.00039365594 0.00036959254
0.0013861305 0.0015821155 0.00058146584 0.00067271054 0.002310732 0.0014418553 0.0003900197 0.00036316432
0.0014215963 0.0016073778 0.00056948164 0.00065495697 0.0023585348 0.00145199 0.0003969701 0.00036231047
0.0014533148 0.0016347554 0.0005633996 0.0006388859 0.0023951337 0.001464741 0.00041612601 0.00036954603
0.001479821 0.001664524 0.0005663744 0.0006291303 0.0024153297 0.0014823632 0.00045085605 0.0003887011
0.0014979662 0.0016964097 0.00056038436 0.0006170785 0.00242252 0.0015032818 0.00046423712 0.00039548203
0.0015134362 0.0017295915 0.0005552416 0.0006054869 0.0024258415 0.0015274725 0.0004772256 0.00040120716
0.0015276138 0.001763767 0.00054850185 0.00059285434 0.0024290197 0.0015531776 0.00048584476 0.00040375936
0.0015407073 0.0017986238 0.0005437001 0.0005812432 0.0024332567 0.0015793294 0.0004957448 0.0004070385
0.0015531782 0.0018337412 0.00054830784 0.0005756436 0.0024378619 0.0016056539 0.0005201871 0.00042032037
0.0015649131 0.0018693341 0.00054498913 0.0005647781 0.0024445276 0.0016314378 0.0005290125 0.00042209472
0.0015759997 0.0019045826 0.00050242327 0.0005294428 0.0024536443 0.0016556954 0.00046728636 0.00037441636
0.001587237 0.0019387953 0.00048357976 0.0005098871 0.0024617077 0.0016801248 0.00044464815 0.00035426544
0.0015989098 0.0019720253 0.00045958543 0.00048912724 0.0024691038 0.0017055899 0.0004101585 0.00032733355
0.0016108865 0.0020037568 0.0004539403 0.0004764208 0.002476892 0.0017305908 0.00041170037 0.00032232486
0.0016227129 0.0020345496 0.00046305326 0.00047074445 0.0024855272 0.0017552394 0.00043966615 0.0003329988
0.0016354669 0.0020641363 0.0004481311 0.0004542056 0.002495199 0.0017794203 0.00042153415 0.00031541756
0.0016491397 0.0020922013 0.0004737155 0.00045852293 0.0025054123 0.0018036073 0.00047217874 0.00033894202
0.0016639109 0.0021183728 0.00047415146 0.0004500011 0.0025178664 0.0018279294 0.00047715576 0.00033423706
0.0016819363 0.0021408538 0.00047932207 0.00044423045 0.0025340593 0.0018510757 0.00048683063 0.00033233673
0.001702434 0.0021594178 0.00046340114 0.0004264537 0.0025535307 0.0018722925 0.00046274625 0.00030947238
0.0017261261 0.0021738014 0.00046289462 0.00041759846 0.002575223 0.0018921098 0.00046119053 0.00030014134
0.0017520776 0.0021851172 0.00042427742 0.0003898304 0.0025996002 0.0019110547 0.00039746374 0.00025735336
0.0017796522 0.0021933797 0.00042778175 0.00038306334 0.0026268712 0.0019286654 0.00040084045 0.00025085916
0.0018092634 0.0021980181 0.00042660246 0.00037443562 0.0026571443 0.001945224 0.0003960649 0.00024014797
0.0018401317 0.002198544 0.00040881505 0.00035968545 0.002690522 0.001960319 0.00036012736 0.00021577261
0.0018729424 0.0021948325 0.00040796207 0.00035185085 0.0027270433 0.0019734 0.00035387953 0.0002049526
0.0019071128 0.002186994 0.00039280852 0.0003415737 0.0027667761 0.0019834503 0.0003168519 0.00018422144
0.0019430567 0.0021747856 0.0004105717 0.00033822536 0.0028137628 0.0019886675 0.00034651323 0.00018501094
0.001982383 0.0021536723 0.00040360173 0.0003284114 0.0028739895 0.0019904277 0.0003279385 0.00017069958
0.0020273137 0.002121285 0.00039496375 0.00031638454 0.0029464932 0.0019881204 0.0003115481 0.00015759938
0.0020788673 0.002079584 0.00041292803 0.00031195677 0.0030275614 0.0019798032 0.00034271774 0.00015838086
0.0021367325 0.0020282448 0.00038682227 0.0002915678 0.0031197593 0.001958923 0.00030128605 0.00013579938


==> graphs/visco/viscolastic_error_BlackBox_test.txt <==
mse_test
0.0003971599
0.00040122028
0.00077429943
0.0010245537
0.0009603442
0.0006412041
0.000536802
0.00068213366
0.0004609968
0.00050362636
0.00086287485
0.0009766717
0.00032730374
0.0004986051
0.0006904669
0.00049654697
0.00071985536
0.0004720193
0.0008071924
0.00071277085


==> graphs/visco/viscolastic_error_BlackBox_train.txt <==
mse_train
0.0004953564
0.0004657102
0.00051242363
0.0004868429
0.0027924436
0.0010133968
0.0006615168
0.00048191374
0.0004205445
0.00034601157
0.0013078047
0.00081653596
0.0003366774
0.0005302703
0.0005976112
0.00047345232
0.00043809816
0.0009290965
0.00050480536
0.00075358414
0.0007355868
0.0004843209
0.0030067046
0.00027942358
0.00102837
0.0006088136
0.0041031037
0.00043348086
0.0008644018
0.0007637776
0.00038384282
0.0025834108
0.00042077337
0.003905702
0.0004732347
0.00087441626
0.0007623195
0.0002733961
0.00068442116
0.00055761856
0.0004577936
0.0004717066
0.0005034139
0.0009451042
0.00047339872
0.00092260586
0.0009006222
0.0007810306
0.0004805495
0.0027257507
0.0009466176
0.0003749735
0.00060354406
0.0007103055
0.00028637968
0.0007121243
0.0008682793
0.00045939357
0.0007174155
0.00049261603
0.00041115968
0.0003619433
0.00044007477
0.00095187034
0.0008077369
0.0005085471
0.00068800506
0.00026996512
0.0010057373
0.00059377146
0.0002979698
0.0007784565
0.00027234622
0.00030088055
0.0006877906
0.003394147
0.00086261035
0.00040636893
0.00046014274
0.0009216529


==> graphs/visco/viscolastic_error_noDegen.txt <==
qx_mse_train vx_mse_train e_mse_train tau_mse_train qx_mse_test vx_mse_test e_mse_test tau_mse_test 
2.1536469e-08 6.866741e-07 1.0359853e-08 1.3711763e-06 3.5991672e-08 4.318345e-07 1.0684742e-08 9.911553e-07
1.936654e-08 2.240008e-06 2.7307934e-08 1.3708905e-07 4.7087152e-08 1.6344835e-06 2.545961e-08 1.378243e-07
4.874608e-08 4.8378397e-06 8.138988e-08 1.7633411e-06 9.3051e-08 4.7001195e-06 1.08586065e-07 1.342732e-06
2.7987728e-08 8.051664e-06 1.5950495e-07 1.4234776e-07 3.848293e-08 6.1155274e-06 2.3328354e-07 2.486217e-07
7.119938e-08 1.3444468e-05 3.072061e-07 1.1979062e-06 1.011356e-07 9.82901e-06 4.833545e-07 9.924076e-07
1.4266988e-07 2.2063608e-05 5.736747e-07 3.28406e-07 2.2266963e-07 1.421386e-05 9.4705075e-07 3.08763e-07
2.787507e-07 3.6717545e-05 1.0457017e-06 5.766438e-07 4.5621164e-07 2.1299415e-05 1.8392988e-06 5.097004e-07
4.982211e-07 5.7085457e-05 1.6674572e-06 1.791572e-06 7.8411904e-07 3.1920274e-05 3.156859e-06 1.2055671e-06
8.160649e-07 8.287232e-05 2.5983913e-06 1.0598641e-06 1.2153951e-06 4.655644e-05 5.036333e-06 4.614215e-07
1.3258416e-06 0.00011556597 3.870266e-06 1.4941575e-06 1.8924056e-06 6.674577e-05 7.659268e-06 6.079254e-07
2.0629248e-06 0.00015320945 5.4571656e-06 2.5580844e-06 2.8969375e-06 9.2949944e-05 1.1045525e-05 1.3178168e-06
3.0088745e-06 0.00019618499 7.5558664e-06 2.4132837e-06 4.170608e-06 0.00012467764 1.5403091e-05 1.253017e-06
4.103141e-06 0.00024492183 1.0086978e-05 4.9168334e-06 5.602201e-06 0.00016272113 2.0567502e-05 3.0465828e-06
5.455184e-06 0.00029119995 1.4315292e-05 5.3635295e-06 7.3572796e-06 0.00019852145 2.836044e-05 3.7734226e-06
6.9619477e-06 0.0003377055 1.8332994e-05 1.8454546e-05 9.270136e-06 0.00022659372 3.642367e-05 1.269943e-05
8.616146e-06 0.0003724826 2.2123317e-05 2.5448058e-05 1.1247566e-05 0.00024942894 4.3982836e-05 1.7892855e-05
1.0809219e-05 0.00040396093 2.7721917e-05 1.3572682e-05 1.3699278e-05 0.00027828597 5.336142e-05 8.634116e-06
1.2995993e-05 0.00043419196 3.2337884e-05 1.7729279e-05 1.6039157e-05 0.0003144368 6.1369545e-05 1.1227881e-05
1.5122025e-05 0.00046351575 3.6820096e-05 2.5026491e-05 1.8206467e-05 0.00035324626 6.89875e-05 1.646046e-05
1.725062e-05 0.00049176917 4.238276e-05 2.6088825e-05 2.023336e-05 0.00039236862 7.7443474e-05 1.6514128e-05
1.9426969e-05 0.0005190616 4.91041e-05 2.483716e-05 2.2339887e-05 0.00042811307 8.709436e-05 1.4298904e-05
2.168366e-05 0.0005464518 5.213665e-05 4.160737e-05 2.4694658e-05 0.00046624156 9.226303e-05 2.5675812e-05
2.4036875e-05 0.0005743986 5.8528665e-05 4.298153e-05 2.7212309e-05 0.000506538 0.00010116616 2.3701878e-05
2.6483995e-05 0.0006020695 6.651126e-05 4.158885e-05 2.9866718e-05 0.000548838 0.000111801506 1.873418e-05
2.8968581e-05 0.0006287688 6.942426e-05 6.186871e-05 3.2590444e-05 0.0005909091 0.00011635585 3.0334031e-05
3.14748e-05 0.0006563629 7.48747e-05 7.4297015e-05 3.538627e-05 0.00063520024 0.00012359867 3.4629073e-05
3.400139e-05 0.00068551215 8.0696555e-05 8.811771e-05 3.817674e-05 0.00068266364 0.00013059446 3.8585727e-05
3.6663365e-05 0.000715466 8.8652276e-05 9.692454e-05 4.115326e-05 0.0007311256 0.00013956065 3.6910307e-05
3.9716888e-05 0.000745895 9.8272285e-05 0.00010622259 4.4485165e-05 0.00077905896 0.00014935872 3.4416847e-05
4.3310472e-05 0.0007757867 0.00011104307 0.00011547143 4.819433e-05 0.0008254349 0.00016114357 3.065023e-05
4.752806e-05 0.0008060123 0.000119558346 0.00014451907 5.2290805e-05 0.0008725277 0.00016613383 4.1294872e-05
5.2404106e-05 0.0008345648 0.00013755957 0.00015703929 5.675666e-05 0.000920179 0.00017804593 3.67766e-05
5.7945774e-05 0.00086009654 0.0001537137 0.00018851762 6.1441715e-05 0.00096847303 0.00018415904 4.707845e-05
6.406449e-05 0.00088343583 0.00017167132 0.00023565553 6.607499e-05 0.0010190896 0.00018665279 6.987697e-05
7.077325e-05 0.00090328173 0.00020714113 0.00024631206 7.0395174e-05 0.0010715055 0.00019766742 5.7013665e-05
7.8239435e-05 0.00092190097 0.00024824662 0.0002724256 7.455171e-05 0.0011246952 0.00020600382 5.660255e-05
8.685864e-05 0.0009427229 0.00029748539 0.0003077801 7.9146965e-05 0.0011768623 0.0002136833 6.34269e-05
9.679038e-05 0.0009665835 0.00036642185 0.00032604422 8.421274e-05 0.001229238 0.00022734341 5.4324628e-05
0.00010776429 0.0009951103 0.00043941563 0.0003594326 8.984416e-05 0.0012835325 0.00023565476 6.519477e-05
0.00012101508 0.0010286359 0.00053808384 0.00038299797 9.604795e-05 0.0013395717 0.00024897858 6.332775e-05
0.00013691807 0.0010719101 0.0006632226 0.00040220004 0.000102930935 0.0013957202 0.00026419162 5.746549e-05
0.00015603552 0.0011285779 0.000816028 0.0004228667 0.00011055767 0.0014500644 0.0002801115 5.516178e-05
0.00017902817 0.0012033188 0.0010104378 0.00042936933 0.00011895205 0.0015019432 0.00030203525 4.37023e-05
0.00020552876 0.0013048683 0.0012245149 0.00044703568 0.00012694273 0.0015513429 0.00031364712 4.9064227e-05
0.00023342742 0.0014440694 0.001468231 0.00045370273 0.00013524378 0.0015940063 0.00032936744 4.7978796e-05
0.0002627207 0.0016209543 0.0017130261 0.00047631905 0.00014284514 0.0016308532 0.00033376378 7.035653e-05
0.0002948936 0.0018418378 0.0019916948 0.00048957166 0.00015089543 0.0016578467 0.00034244912 9.299732e-05
0.0003305687 0.0021169398 0.0023227406 0.0004654 0.0001594772 0.0016773219 0.00035750383 9.1947986e-05
0.00036937822 0.0024503057 0.0026844607 0.0004356659 0.00016938103 0.0016880727 0.00037446833 9.34185e-05
0.00041172942 0.0028535079 0.003077366 0.00040812063 0.00017959038 0.0016927691 0.00038900925 0.00010172949
0.00045729795 0.0033319728 0.0035168987 0.00036067673 0.00018993569 0.0016923522 0.00040532526 9.863426e-05
0.00050712796 0.0038976937 0.003973681 0.00034734796 0.00020044118 0.001686774 0.00041386433 0.00012130663
0.00056295533 0.0045539485 0.0045070415 0.0003010141 0.00021111747 0.0016750334 0.00042739318 0.00011959691
0.00062588346 0.0053133806 0.0050954237 0.00026518962 0.00022184073 0.0016569815 0.00043734902 0.00012485668
0.0006963384 0.0061849896 0.005758376 0.00022264628 0.00023232514 0.001632458 0.00044654953 0.00012467786
0.000774542 0.007177836 0.0064836764 0.00020282874 0.00024233968 0.0016045638 0.00044944376 0.0001328815
0.0008630343 0.008303619 0.0072950623 0.00020356651 0.00025156583 0.0015745194 0.0004469885 0.00014571825
0.0009644333 0.009576228 0.008167767 0.0002810694 0.00026009348 0.0015428346 0.00042949463 0.00018596093
0.0010793225 0.010957168 0.009148085 0.00037676172 0.0002681454 0.001509834 0.00041689508 0.00022289246
0.0012081481 0.012407209 0.010246259 0.00045909043 0.00027579168 0.0014759057 0.0004103946 0.0002340277
0.0013510382 0.013884221 0.011363042 0.0006625729 0.000283074 0.001441664 0.00039584673 0.00028247578
0.0015073183 0.015333148 0.012590644 0.00083752564 0.0002900976 0.0014082014 0.00038956135 0.00028805545
0.0016741764 0.016661327 0.013806795 0.0011108153 0.00029689833 0.0013757783 0.00038200043 0.00030632882
0.0018492084 0.017789839 0.014972846 0.0015132132 0.00030354242 0.0013445097 0.0003713314 0.0003361362
0.0020279516 0.01863168 0.016044598 0.002068453 0.00031008758 0.0013149835 0.00035782726 0.00037585164
0.0022067495 0.019134317 0.01701172 0.0027664164 0.00031672738 0.0012869035 0.0003466845 0.00041043013
0.0023893306 0.019342493 0.017919661 0.0036865245 0.00032359335 0.0012600651 0.0003336899 0.0004646165
0.0025724154 0.019256374 0.018851567 0.0047127632 0.0003309382 0.0012337549 0.00032639815 0.00048382528
0.002738788 0.018750457 0.019661397 0.005975033 0.00033856407 0.0012082739 0.00031875574 0.0005091998
0.0028569542 0.017635891 0.020153698 0.007590273 0.00034646687 0.0011830672 0.00030959232 0.0005557048
0.0029307348 0.016136225 0.020424413 0.009451354 0.00035454964 0.0011583384 0.00030362234 0.0005734154
0.002970084 0.014524708 0.020483619 0.011611239 0.00036265329 0.0011354317 0.00029846324 0.00058269606
0.0029772283 0.012870984 0.020251472 0.014264693 0.00037079796 0.0011147121 0.00028623882 0.00063989323
0.0029598628 0.011260231 0.019927641 0.017101517 0.0003788343 0.001095871 0.00027744164 0.00066775427
0.002919304 0.00973439 0.019483943 0.020168489 0.00038687812 0.0010787854 0.00026970197 0.00068709266
0.0028564897 0.008316717 0.018875703 0.023554292 0.00039500007 0.0010631969 0.00025922482 0.00073764066
0.0027739957 0.0070497445 0.018195009 0.027078738 0.0004033337 0.001048426 0.0002511591 0.0007739713
0.002680131 0.005935579 0.017485667 0.030682236 0.0004119196 0.0010343373 0.00024451077 0.0007934032
0.0025790066 0.0049816733 0.016738027 0.034370467 0.0004207765 0.0010204262 0.00024006632 0.00080625125
0.002474964 0.0041942555 0.015943075 0.03813305 0.00042990386 0.0010063408 0.00023638007 0.00082545367
0.0023743769 0.0035589542 0.015138124 0.041862488 0.00043929322 0.0009926575 0.00023065 0.0008581032
0.0022792746 0.0030535741 0.014380334 0.045407947 0.00044892743 0.0009795158 0.00022703965 0.00087832904
0.0021918735 0.0026698967 0.013620225 0.04888137 0.0004587663 0.0009670377 0.00022101581 0.0009225354
0.0021139332 0.0023912173 0.012933972 0.051998723 0.00046862342 0.0009553289 0.00021812032 0.0009313167
0.0020455744 0.0021993385 0.012213508 0.055098794 0.0004784483 0.0009445385 0.00021109366 0.0009806713
0.0019844163 0.0020877304 0.011546691 0.057854615 0.00048807138 0.00093458145 0.00020755394 0.0009885449
0.0019307826 0.0020440922 0.010826838 0.060640473 0.000497477 0.0009254467 0.00019946811 0.0010373961
0.0018844332 0.0020564045 0.010164097 0.063107915 0.00050667993 0.00091732794 0.0001938711 0.0010566101
0.0018475633 0.0021179097 0.009465814 0.065549955 0.0005154902 0.0009101064 0.00018561057 0.001095408
0.0018179001 0.002227509 0.008734027 0.06793759 0.0005238831 0.00090362394 0.00017756385 0.0011321455
0.0017947948 0.0023874345 0.007949728 0.070365585 0.0005317086 0.0008981062 0.00016651128 0.0011855216
0.0017780544 0.0026004284 0.007129035 0.07281645 0.0005390716 0.00089375285 0.00015425193 0.0012505354
0.0017734885 0.002867645 0.0063388795 0.07513226 0.0005459549 0.00089024904 0.0001439291 0.0013343173
0.0017831379 0.0031866834 0.005664935 0.07690805 0.00055260805 0.0008877472 0.00013392305 0.0013583542
0.0018108875 0.0035447106 0.005049452 0.07844673 0.0005593746 0.0008862029 0.00012501054 0.0014088725
0.0018444346 0.0038997524 0.0044501973 0.080004305 0.00056659535 0.00088575465 0.00011778972 0.0014768896
0.0018867962 0.0042468654 0.003921193 0.08129366 0.00057500013 0.000885873 0.000111449495 0.0015056913
0.0019389074 0.0045824763 0.0034611612 0.082309134 0.00058463914 0.0008865211 0.00010659549 0.0015021203
0.0019987344 0.0049091536 0.0030042916 0.08344784 0.0005955084 0.00088820735 0.00010144808 0.0015465071
0.002063342 0.005234632 0.0025916821 0.084434606 0.0006074862 0.0008906258 9.7704746e-05 0.0015678942
0.0021327373 0.0055582756 0.0022115724 0.085349716 0.0006204505 0.0008938868 9.440007e-05 0.0015857158
0.002205265 0.0058820015 0.0018703246 0.08614312 0.00063427555 0.00089825445 9.230529e-05 0.0015846426
0.0022803657 0.0062050703 0.001529978 0.087133415 0.00064885255 0.00090336055 8.829716e-05 0.0016260784
0.0023631607 0.0065189884 0.0012561434 0.08783937 0.0006642043 0.00090923125 8.5674226e-05 0.001651727
0.002469392 0.006759473 0.0011014815 0.08781121 0.0006802863 0.00091632595 8.2237595e-05 0.001668302
0.00257088 0.0069647357 0.00092277164 0.088111505 0.00069712294 0.0009243222 7.999901e-05 0.001699194
0.0026672394 0.0071338997 0.00073443534 0.08867277 0.0007147477 0.0009331059 7.898761e-05 0.0017348645
0.0027567775 0.007274223 0.00055222295 0.08940966 0.00073321373 0.0009426012 7.742868e-05 0.001757934
0.0028627343 0.007361655 0.00041854597 0.08971582 0.0007525783 0.00095283205 7.250647e-05 0.0017519332
0.0029762483 0.0074185194 0.00030964258 0.08987457 0.0007728916 0.00096369814 6.7965404e-05 0.0017315235
0.0030959067 0.0074474374 0.00021225354 0.09013504 0.00079420523 0.0009751535 6.511245e-05 0.0017436789
0.0032196878 0.007455077 0.00013691123 0.090332106 0.00081562216 0.0009869263 6.217039e-05 0.0017480392
0.003345909 0.007442405 7.752028e-05 0.09064624 0.000836562 0.0009989633 5.851125e-05 0.0017826536
0.003470371 0.007416339 4.445023e-05 0.090934895 0.00085619447 0.0010109827 5.448011e-05 0.0018106789
0.003591736 0.007375727 3.9078637e-05 0.09122868 0.0008738784 0.0010228534 4.935507e-05 0.0018417282
0.0037109852 0.0073238416 6.5595494e-05 0.0916793 0.00088892726 0.0010342707 4.5687924e-05 0.0019126635
0.0038293847 0.0072597214 0.00013094692 0.09211356 0.0009018126 0.0010453513 4.3682816e-05 0.0019916124
0.0039479444 0.0071822726 0.00023529383 0.09248491 0.00091372355 0.0010554723 4.2300377e-05 0.0020583025
0.004067017 0.0070911325 0.0003772197 0.09277759 0.0009258982 0.001064533 3.997868e-05 0.002102631
0.0041868463 0.006986201 0.000555795 0.09298514 0.0009396599 0.0010728958 3.603418e-05 0.0021210643
0.004307214 0.006867186 0.00077366724 0.093126245 0.00095518644 0.001080796 3.1554948e-05 0.0021171016
0.004431004 0.006733789 0.0010410498 0.093340956 0.00097402016 0.0010876327 3.169156e-05 0.0021182545
0.0045681978 0.006579075 0.0013362012 0.093388736 0.0009965043 0.0010939974 3.1823587e-05 0.0020968309
0.0047207503 0.0064040506 0.0016556855 0.09327387 0.0010239998 0.0010995757 3.3623197e-05 0.0020438514
0.004880392 0.00621703 0.001999699 0.093051404 0.0010536041 0.0011054082 3.5358888e-05 0.0019729051
0.005038987 0.0060271993 0.0023718826 0.09276815 0.0010799599 0.001113082 3.66908e-05 0.0019140709
0.0051949746 0.005834886 0.0027826724 0.09255407 0.0011032287 0.0011214418 3.5950583e-05 0.0018953275
0.005346444 0.005640169 0.003255948 0.09261101 0.0011199001 0.001130815 3.4714645e-05 0.0019795033
0.005494534 0.005441523 0.0037533182 0.09252851 0.0011315435 0.001139307 3.2012795e-05 0.0020619272
0.005640813 0.00523821 0.004306204 0.0925031 0.0011413513 0.001144878 3.7788595e-05 0.0021629704
0.005788248 0.005030201 0.00486937 0.092265874 0.0011528799 0.0011473616 3.7788337e-05 0.0022055353
0.005938785 0.0048181014 0.005447109 0.091867276 0.0011684706 0.0011473084 3.3611104e-05 0.0021894712
0.006092922 0.0046029114 0.006104788 0.09163366 0.0011892273 0.001145198 4.154981e-05 0.0021929573
0.0062504886 0.004385561 0.006733025 0.0910562 0.0012144201 0.0011416993 3.3362878e-05 0.002101405
0.006410367 0.0041672476 0.007436771 0.09063428 0.0012422248 0.0011382734 3.332853e-05 0.0020477755
0.006571248 0.003949553 0.008171142 0.0901643 0.0012713812 0.0011359238 3.0915795e-05 0.001992551
0.0067316005 0.0037339113 0.0089678215 0.08979457 0.0013001773 0.001135437 3.1469543e-05 0.0019753673
0.0068915845 0.003520026 0.009778427 0.08931546 0.0013276485 0.0011369622 2.8657032e-05 0.0019537546
0.00705147 0.0033077723 0.01068222 0.089051984 0.0013544771 0.0011398189 3.5721554e-05 0.0019956823
0.0072111837 0.003098157 0.011548372 0.088490754 0.0013810443 0.0011440148 3.0968902e-05 0.0019807613
0.0073705427 0.0028920453 0.012454712 0.08793952 0.0014074818 0.0011495436 2.9268645e-05 0.001980227
0.0075267917 0.0026928824 0.013439717 0.087514766 0.0014339614 0.0011567118 3.3847315e-05 0.0020171753
0.0076775886 0.0025028794 0.014441696 0.086981736 0.0014604039 0.0011653791 3.3277985e-05 0.0020304532
0.007822935 0.0023221557 0.015550871 0.08661971 0.001486853 0.0011753382 4.4625434e-05 0.002090086
0.007962855 0.0021509514 0.01659667 0.085924424 0.0015133966 0.0011867799 3.245054e-05 0.0020707732
0.008097265 0.0019895039 0.017776627 0.08546587 0.0015400341 0.0011996503 3.6411468e-05 0.0021152024
0.008226033 0.001837881 0.019010533 0.084999725 0.0015667807 0.0012136197 4.1097886e-05 0.002161555
0.008349025 0.0016966717 0.02021027 0.08430357 0.0015936844 0.0012287234 3.1509342e-05 0.002159237
0.008466082 0.0015661733 0.021600304 0.08394881 0.0016208034 0.0012446309 4.4036024e-05 0.0022446348


==> graphs/visco/viscolastic_error_noDegen_test.txt <==
mse_test
0.0003063158
0.0004335559
0.00024577646
0.0014007082
0.0037879846
0.0005116192
0.0011881519
1.7864162e-05
0.0001186235
0.00027413055
0.00017465412
0.00010254224
1.0890707e-05
0.00021466298
4.855234e-06
0.00024240334
0.00017096814
0.00014233316
0.00019266887
0.00055762683


==> graphs/visco/viscolastic_error_noDegen_train.txt <==
mse_train
0.00017488285
4.6967834e-05
2.3007922e-05
0.00013837642
8.2443485e-06
0.00050637295
0.00024729883
0.000105554085
5.167255e-05
1.25182305e-05
9.244925e-06
0.0008492011
0.00038828704
0.0004930453
0.00049359055
4.130193e-05
8.874306e-05
0.00087439455
0.00025926234
0.00024911852
0.00015452446
0.00016985029
1.1511994e-05
1.3322767e-05
0.0028146573
7.33097e-05
5.6679783e-06
0.0006176283
0.00072912575
0.00073394045
2.6840507e-05
0.81520534
0.00049039663
6.7632714e-06
1.6873453e-05
0.0009547346
0.0006058544
4.198756e-05
0.0020605891
1.1774804e-05
2.2025195e-05
0.00048161315
0.00029281364
4.656517e-06
7.173965e-05
0.0011328268
0.0007955872
1.8127206e-05
0.0008714112
0.00021836696
0.00096315925
0.00045246835
0.001615319
5.6493333e-05
0.00010379028
0.00054487394
0.003140708
1.7391905e-05
0.00011407674
0.00020720826
0.00019541437
1.8910472e-05
7.978758e-05
0.0010730262
0.00068077276
1.889628e-05
7.654412e-05
2.6855427e-05
0.00018164596
2.2464636e-05
0.00024046403
0.0025915967
1.81208e-05
1.1653082e-05
3.221208e-05
7.2081375e-06
0.00010912173
3.6911977e-05
3.1849857e-05
2.9758854e-05


==> graphs/visco/viscolastic_error_noise.txt <==
qx_mse_train vx_mse_train e_mse_train tau_mse_train qx_mse_test vx_mse_test e_mse_test tau_mse_test 
9.530768e-06 1.1315933e-06 5.1012257e-06 6.2354834e-06 1.0036052e-05 8.238691e-07 3.3903707e-06 8.200287e-06
8.3453796e-07 3.783935e-06 7.4965976e-07 3.2209387e-06 1.2965494e-06 3.843594e-06 1.2742278e-06 3.34891e-06
7.117118e-07 1.1065573e-05 8.8263775e-08 1.0322362e-06 8.31162e-07 9.216066e-06 1.9369699e-07 1.1092266e-06
1.7655333e-07 1.9122623e-05 7.4559765e-08 3.3923727e-06 3.1479905e-07 1.3014143e-05 1.3179302e-07 1.311595e-06
1.4134959e-07 2.9156163e-05 8.988919e-08 1.1881762e-06 2.0923751e-07 2.0181762e-05 1.03469105e-07 7.3022375e-07
1.4457446e-07 4.1860712e-05 7.482346e-08 3.383587e-06 1.5957262e-07 3.168578e-05 1.16905554e-07 2.113166e-06
1.2359865e-07 5.991301e-05 9.950408e-08 1.7639161e-06 1.5214358e-07 4.7678815e-05 2.3130647e-07 1.1488395e-06
1.4939535e-07 7.985447e-05 1.7849743e-07 1.3273295e-06 2.2120005e-07 5.316421e-05 5.597477e-07 1.6667107e-06
1.7540366e-07 0.00010448702 3.0839462e-07 3.191922e-06 2.743707e-07 6.4482476e-05 7.84235e-07 2.2112256e-06
1.9276622e-07 0.00013753063 3.921326e-07 2.182375e-06 2.1437288e-07 8.358308e-05 8.0247446e-07 1.4776945e-06
2.1313853e-07 0.00017785 4.3834947e-07 3.7525165e-06 1.9412514e-07 0.00010053365 1.0280627e-06 2.2862425e-06
2.791676e-07 0.0002238224 5.20993e-07 7.1493787e-06 2.713689e-07 0.00012215368 1.0684391e-06 4.061317e-06
4.3267477e-07 0.0002740995 6.422773e-07 9.960697e-06 4.2953644e-07 0.0001496837 9.0196573e-07 5.7992793e-06
7.8204073e-07 0.00033138125 7.304506e-07 1.8763149e-05 8.0822144e-07 0.00017884548 1.107878e-06 1.1080838e-05
1.4036209e-06 0.0003978767 8.645126e-07 2.4166493e-05 1.7217089e-06 0.00021206794 1.4087825e-06 1.4955507e-05
1.1714244e-06 0.0004614625 1.3654994e-06 4.323709e-05 1.1676839e-06 0.00024012655 1.2609264e-06 2.8104612e-05
1.6911408e-06 0.00050799025 1.854439e-06 4.5121706e-05 1.3114197e-06 0.000278332 1.8114595e-06 2.8217988e-05
2.612624e-06 0.000542625 2.26257e-06 3.8199963e-05 2.0655984e-06 0.00030400854 1.8786438e-06 2.0450167e-05
3.5800635e-06 0.00056267733 2.9090115e-06 4.9885497e-05 2.9711885e-06 0.0003196527 2.4120018e-06 2.4993022e-05
4.330293e-06 0.0005666722 3.6698025e-06 6.23593e-05 3.420109e-06 0.00032509412 3.1983375e-06 2.968837e-05
4.7866342e-06 0.0005531443 4.2236074e-06 6.643766e-05 3.3977135e-06 0.00032529453 3.2466073e-06 2.6147158e-05
5.2188984e-06 0.00052722887 4.4808908e-06 6.677791e-05 3.1396914e-06 0.00032222283 2.8726354e-06 2.1166761e-05
5.6291187e-06 0.00049821544 5.1910597e-06 9.368267e-05 3.295157e-06 0.0003175623 3.151384e-06 3.2833814e-05
6.0341295e-06 0.00046891216 5.3662034e-06 0.000101492 3.668285e-06 0.00031268277 3.254948e-06 3.342903e-05
6.371615e-06 0.00043915273 5.4286543e-06 0.0001070852 4.0781606e-06 0.00030620588 3.318361e-06 3.3186865e-05
6.9574585e-06 0.00040773317 6.3180005e-06 0.0001434255 4.378189e-06 0.00029878883 4.1189796e-06 4.8865146e-05
7.693629e-06 0.0003755855 6.7955625e-06 0.00016592459 4.7184517e-06 0.00028806116 4.622079e-06 5.689839e-05
8.458784e-06 0.00034155636 7.310436e-06 0.00018802274 5.2803125e-06 0.00027133277 5.066001e-06 6.542139e-05
9.284916e-06 0.0003063806 7.655022e-06 0.00020108596 6.1148758e-06 0.00024771623 4.9232926e-06 7.007306e-05
1.0232094e-05 0.0002729888 8.286563e-06 0.00021206355 7.2764387e-06 0.00022108352 4.8383017e-06 7.188596e-05
1.1116198e-05 0.00024120719 9.072917e-06 0.00022279899 8.22525e-06 0.00019706196 5.051059e-06 7.057698e-05
1.2062413e-05 0.00021209913 1.1199009e-05 0.00025627547 9.248977e-06 0.00017899086 5.9114827e-06 7.990068e-05
1.3040102e-05 0.00018574952 1.2270866e-05 0.00027001795 1.0193777e-05 0.0001660105 6.3737243e-06 7.304947e-05
1.3948513e-05 0.00016164916 1.4738532e-05 0.00030658266 1.0987069e-05 0.000156523 7.465593e-06 7.891834e-05
1.4747336e-05 0.00013966036 1.8439314e-05 0.00035718826 1.1715487e-05 0.00014980472 9.62772e-06 9.3199335e-05
1.5438156e-05 0.00011971148 1.8519091e-05 0.00036744404 1.2141577e-05 0.00014464323 9.096518e-06 7.60026e-05
1.6003669e-05 0.00010255489 2.0000549e-05 0.00039524035 1.2311351e-05 0.0001396543 9.445774e-06 6.979542e-05
1.6453374e-05 8.818637e-05 2.2461954e-05 0.00043354387 1.2218254e-05 0.0001364889 1.0214793e-05 6.9388705e-05
1.6836975e-05 7.637344e-05 2.405294e-05 0.00045893114 1.21294615e-05 0.00013507761 9.921301e-06 6.218558e-05
1.7404866e-05 6.7757e-05 2.7832653e-05 0.0005034928 1.2044993e-05 0.00013379114 9.984525e-06 6.769932e-05
1.8003306e-05 6.2486484e-05 2.961028e-05 0.0005328526 1.24627695e-05 0.00013304653 9.296551e-06 6.651398e-05
1.8663197e-05 6.0200437e-05 3.1156214e-05 0.0005548316 1.3510192e-05 0.00013313137 8.184599e-06 6.076016e-05
1.9219264e-05 5.989543e-05 3.3461045e-05 0.0005808858 1.6127397e-05 0.00013378182 7.0825226e-06 5.563412e-05
1.998425e-05 6.0460046e-05 3.4997345e-05 0.0005993205 1.9287054e-05 0.0001342032 5.885959e-06 4.4900728e-05
2.0666444e-05 6.135799e-05 3.9292543e-05 0.0006334349 2.2503742e-05 0.00013400895 5.298773e-06 4.312127e-05
2.1213971e-05 6.232114e-05 4.265996e-05 0.00065905316 2.5576994e-05 0.00013302395 4.6451078e-06 3.5489986e-05
2.1509117e-05 6.304786e-05 4.937977e-05 0.00070288277 2.842837e-05 0.00013168358 4.904801e-06 3.941302e-05
2.144211e-05 6.3478496e-05 5.6694786e-05 0.0007443738 2.9820101e-05 0.00012995604 5.50845e-06 4.267501e-05
2.1562464e-05 6.418653e-05 6.0638435e-05 0.0007615996 3.0786578e-05 0.00012821387 4.5449483e-06 3.0331936e-05
2.2003615e-05 6.5522196e-05 6.623131e-05 0.00078276324 3.2747525e-05 0.00012590378 4.35285e-06 2.3637427e-05
2.2711656e-05 6.7174544e-05 7.363541e-05 0.00080658356 3.522259e-05 0.00012298817 4.5957995e-06 2.1367076e-05
2.3682058e-05 6.805718e-05 7.927614e-05 0.0008181174 3.7384285e-05 0.000119235854 5.7349907e-06 1.8946e-05
2.5562e-05 6.8875655e-05 8.860676e-05 0.00084224634 4.1569314e-05 0.00011505144 5.784421e-06 2.0775497e-05
2.7482823e-05 7.060579e-05 9.322955e-05 0.00085042295 4.6332447e-05 0.00011188964 6.920095e-06 2.1085823e-05
2.9907731e-05 7.308713e-05 9.8107834e-05 0.0008609731 5.2219024e-05 0.00010934763 7.52021e-06 2.311899e-05
3.277868e-05 7.5960466e-05 0.00010164938 0.0008683175 5.9235066e-05 0.00010697417 8.500376e-06 2.6752256e-05
3.580849e-05 7.8935525e-05 0.00010624288 0.0008766364 6.647797e-05 0.00010476562 8.8178185e-06 2.9994106e-05
3.9043276e-05 8.168383e-05 0.00011164404 0.00088327704 7.356485e-05 0.00010284395 9.303771e-06 3.37934e-05
4.2533487e-05 8.379285e-05 0.00012151375 0.0008935567 8.031469e-05 0.00010119348 7.309996e-06 2.8832912e-05
4.6125228e-05 8.525305e-05 0.00013087917 0.00090200873 8.7028086e-05 9.981184e-05 8.046599e-06 3.070513e-05
4.909358e-05 8.622495e-05 0.00013436834 0.0008956237 9.304224e-05 9.892875e-05 8.098051e-06 3.2214648e-05
5.2486335e-05 8.679926e-05 0.00014560121 0.00090258487 9.9786164e-05 9.848624e-05 9.7997345e-06 3.4104276e-05
5.6232937e-05 8.678435e-05 0.00014663546 0.000885472 0.00010722944 9.8308476e-05 8.916392e-06 3.4972898e-05
6.002893e-05 8.611393e-05 0.00015064605 0.0008738873 0.0001152625 9.8357574e-05 9.647506e-06 3.9805687e-05
6.356055e-05 8.4719235e-05 0.00015679942 0.0008640904 0.00012294418 9.878769e-05 1.0463481e-05 4.236759e-05
6.699764e-05 8.263613e-05 0.00016404223 0.0008530143 0.0001303545 9.9431854e-05 1.0912105e-05 4.1704876e-05
7.0093454e-05 7.996122e-05 0.00017010233 0.0008384927 0.0001378056 0.00010053841 1.1844819e-05 4.312147e-05
7.310543e-05 7.7099474e-05 0.00017831413 0.0008252716 0.00014584829 0.000102128004 1.2820555e-05 4.1117473e-05
7.582757e-05 7.437292e-05 0.00018028206 0.000798453 0.00015319059 0.00010407828 1.3624769e-05 4.5017336e-05
7.823096e-05 7.1855095e-05 0.00018298023 0.0007697149 0.00016001235 0.000106058826 1.4810478e-05 4.8632628e-05
7.988639e-05 6.970467e-05 0.00018746241 0.00074446853 0.00016562614 0.00010801462 1.5144699e-05 4.7084275e-05
8.1060294e-05 6.794335e-05 0.00018768787 0.0007160235 0.00016883829 0.00010996116 1.7028706e-05 5.178921e-05
8.149158e-05 6.648987e-05 0.00018784576 0.00069079513 0.00017003335 0.00011174596 2.1501735e-05 6.2417384e-05
8.2712366e-05 6.525212e-05 0.00019054684 0.00067173317 0.00017266393 0.00011332917 1.9891146e-05 5.480937e-05
8.48942e-05 6.415429e-05 0.00019075678 0.00065025326 0.0001787198 0.00011451661 2.2061939e-05 5.739772e-05
8.6822314e-05 6.318868e-05 0.0001907645 0.0006296004 0.0001844132 0.00011523008 2.6128066e-05 6.368305e-05
8.848832e-05 6.2374354e-05 0.00019227514 0.00061264844 0.00018886772 0.00011557768 2.5590527e-05 5.9099188e-05
8.9838e-05 6.167798e-05 0.00019229988 0.0005948677 0.00019210202 0.00011560994 2.7392129e-05 5.8959355e-05
9.096277e-05 6.112984e-05 0.00019202016 0.00057384337 0.00019422724 0.000115316405 3.1519718e-05 6.2470375e-05
9.1879076e-05 6.0680344e-05 0.00019211718 0.0005524852 0.00019540766 0.00011473951 3.728735e-05 6.8481575e-05
9.303171e-05 6.0216476e-05 0.00019191808 0.0005308034 0.00019695252 0.000113900634 4.150987e-05 7.164226e-05
9.468107e-05 5.9713908e-05 0.0001905097 0.00050812995 0.00020049191 0.0001124035 4.1172567e-05 6.8470144e-05
9.6400116e-05 5.9286096e-05 0.00018897443 0.00048643764 0.00020461068 0.00011052515 4.3279164e-05 7.086624e-05
9.813464e-05 5.8999907e-05 0.000186954 0.0004641363 0.000208815 0.00010855489 3.988896e-05 6.3640575e-05
9.9952114e-05 5.8888334e-05 0.00018421245 0.00044105132 0.0002126308 0.00010672272 4.4334985e-05 7.043524e-05
0.00010150388 5.900686e-05 0.0001818672 0.0004186877 0.00021647371 0.000105043044 4.1097148e-05 6.288125e-05
0.000102739476 5.93927e-05 0.00017895618 0.00039639772 0.00022054646 0.000103659 4.6005796e-05 6.994497e-05
0.0001040635 6.0036196e-05 0.00017741299 0.0003782225 0.00022391214 0.00010258112 4.3968004e-05 6.337965e-05
0.00010506102 6.0927327e-05 0.00017418123 0.00036006648 0.00022625602 0.00010173502 4.7819853e-05 6.763353e-05
0.000105652434 6.19887e-05 0.0001720732 0.00034401932 0.00022806006 0.00010106857 4.8651993e-05 6.646439e-05
0.00010575738 6.320338e-05 0.00016994274 0.0003287216 0.00022919434 0.0001006043 5.059341e-05 6.771074e-05
0.00010530996 6.4587686e-05 0.00016886194 0.0003148526 0.00022924675 0.00010029164 5.0313673e-05 6.5374465e-05
0.00010460445 6.6122084e-05 0.00016938226 0.0003033303 0.00022873344 0.0001001419 4.9602655e-05 6.227188e-05
0.00010381681 6.77858e-05 0.00017446795 0.00029904454 0.00022789634 0.0001002231 4.9576465e-05 5.9477585e-05
0.00010260138 6.9458096e-05 0.0001664484 0.00028246528 0.0002274932 0.000100479985 5.1927644e-05 6.5013315e-05
0.00010163783 7.109872e-05 0.00016391082 0.00027357164 0.0002275188 0.00010086284 5.317147e-05 6.79008e-05
0.00010196659 7.274382e-05 0.00016456346 0.00026879966 0.00023080078 0.000101373924 5.3007207e-05 6.668224e-05
0.00010398168 7.4418436e-05 0.00015944603 0.0002580705 0.00023841404 0.000102359256 5.5064582e-05 7.113114e-05
0.00010613589 7.606216e-05 0.00015247027 0.00024666468 0.00024635933 0.00010381255 6.360291e-05 8.667356e-05
0.00010848424 7.765125e-05 0.00015127027 0.00024043288 0.00025392257 0.00010552643 6.225037e-05 8.4165185e-05
0.00011112547 7.904994e-05 0.00014927633 0.00023388265 0.00025984907 0.000107487336 6.55187e-05 8.911993e-05
0.00011344954 8.0248996e-05 0.00014754692 0.00022804097 0.00026503045 0.00010953024 6.896029e-05 9.395531e-05
0.000115390794 8.1275015e-05 0.00014615554 0.00022332228 0.0002695122 0.000111505724 7.86883e-05 0.00010756506
0.00011692054 8.211526e-05 0.00014558062 0.00021776705 0.00027180376 0.00011348459 7.193745e-05 9.642157e-05
0.00011815294 8.275489e-05 0.00014597154 0.00021375343 0.00027254457 0.00011534787 7.055244e-05 9.3448805e-05
0.00011893585 8.3278144e-05 0.00014569084 0.00020925463 0.0002721117 0.000116910924 7.130242e-05 9.3757044e-05
0.00011951771 8.367287e-05 0.00014759223 0.00020761 0.00027091743 0.000118267104 6.7418776e-05 8.7756314e-05
0.000119935445 8.398533e-05 0.00015184561 0.00020868047 0.00026892667 0.00011946197 6.339421e-05 8.1375205e-05
0.00012038641 8.423506e-05 0.00015554305 0.0002087405 0.00026687462 0.00012048568 6.192422e-05 7.861338e-05
0.000121148616 8.443629e-05 0.00015343298 0.00020181919 0.00026448813 0.00012149316 6.479838e-05 8.058406e-05
0.000122032674 8.4578394e-05 0.00014876708 0.00019259259 0.0002616097 0.00012253385 7.1701084e-05 8.703428e-05
0.0001230431 8.4603686e-05 0.00015024938 0.00019046724 0.00025934848 0.00012347798 7.030982e-05 8.361954e-05
0.00012414814 8.447429e-05 0.00014981958 0.00018660178 0.00025842548 0.00012432238 7.107834e-05 8.333293e-05
0.00012519376 8.416906e-05 0.00015529069 0.00018904693 0.0002578469 0.00012498068 6.558301e-05 7.57121e-05
0.00012601328 8.366556e-05 0.00015813272 0.00018856316 0.0002567736 0.00012544336 6.381238e-05 7.250653e-05
0.00012672428 8.2975836e-05 0.00015825692 0.00018533043 0.00025549857 0.00012564682 6.349875e-05 7.0358234e-05
0.00012693364 8.209525e-05 0.00016837486 0.00019249278 0.00025428794 0.00012561258 6.01414e-05 6.522123e-05
0.00012681507 8.104539e-05 0.00017832947 0.00019910785 0.0002528513 0.00012521996 5.8804377e-05 6.273444e-05
0.00012638398 7.98461e-05 0.0001826461 0.00019978473 0.00025090599 0.00012455639 5.8304497e-05 6.0975777e-05
0.00012556894 7.851838e-05 0.00017888298 0.00019237348 0.00024889846 0.00012364327 5.7513935e-05 5.8318074e-05
0.00012457775 7.7120705e-05 0.00016793543 0.00017802506 0.00024745584 0.0001225058 5.7452016e-05 5.612788e-05
0.0001238391 7.5718825e-05 0.00015486481 0.00016260927 0.00024712522 0.00012129573 6.153619e-05 5.8590493e-05
0.00012347824 7.432618e-05 0.00015177212 0.00015755682 0.00024792025 0.00012010693 6.268367e-05 5.9295748e-05
0.00012331964 7.297938e-05 0.00014906628 0.00015320224 0.00025008188 0.000118904725 6.357559e-05 6.0721486e-05
0.00012334336 7.1673814e-05 0.00014766706 0.00015013476 0.0002535228 0.00011776235 6.366665e-05 6.1503546e-05
0.00012343598 7.040961e-05 0.0001460572 0.00014698112 0.0002579808 0.000116607276 6.461641e-05 6.3170664e-05
0.00012319615 6.919396e-05 0.00014372249 0.00014329559 0.0002630558 0.00011543466 7.040847e-05 6.981239e-05
0.00012331117 6.799774e-05 0.00014315746 0.00014106794 0.0002687319 0.0001142462 7.198813e-05 7.218826e-05
0.00012358924 6.685185e-05 0.00014963294 0.00014341148 0.00027224154 0.00011299102 5.4655044e-05 5.478772e-05
0.00012337274 6.577386e-05 0.000153792 0.00014472025 0.00027432802 0.00011167415 5.047785e-05 5.0501916e-05
0.00012359007 6.4736196e-05 0.000163989 0.00015185743 0.0002770336 0.00011030365 4.644926e-05 4.6174628e-05
0.00012384061 6.373145e-05 0.00015998895 0.00014693852 0.00027782033 0.00010887337 4.6488174e-05 4.6324607e-05
0.00012473649 6.279182e-05 0.00014874087 0.00013688492 0.00028015536 0.000107436885 5.06945e-05 5.1051105e-05
0.00012659878 6.1894876e-05 0.00015049569 0.00013799651 0.00028277998 0.000106057196 4.7977665e-05 4.7917838e-05
0.00012916178 6.1060055e-05 0.0001395685 0.00013030866 0.00028567086 0.0001046955 6.129156e-05 6.11492e-05
0.00013190064 6.0310074e-05 0.0001376555 0.0001292874 0.0002896606 0.000103316095 6.476183e-05 6.418904e-05
0.00013479871 5.9642138e-05 0.00013640363 0.00012878918 0.00029430885 0.000101907775 7.069943e-05 6.946502e-05
0.00013784041 5.905456e-05 0.00013521139 0.00012742258 0.00029886275 0.00010048637 6.467107e-05 6.35439e-05
0.00014060279 5.8576108e-05 0.00013409766 0.00012693324 0.00030335432 9.906352e-05 6.7198984e-05 6.5466316e-05
0.00014290826 5.819836e-05 0.00013703383 0.00012828191 0.00030713592 9.774042e-05 4.9241888e-05 4.8517068e-05
0.00014436804 5.7901943e-05 0.00013521565 0.00012652994 0.00030778785 9.645255e-05 5.3377433e-05 5.1292573e-05
0.00014456263 5.7668552e-05 0.00013515542 0.00012610535 0.00030577797 9.5149924e-05 5.5450346e-05 5.2492087e-05
0.00014492383 5.744093e-05 0.00013898662 0.0001288068 0.00030295452 9.3782284e-05 4.7924113e-05 4.5350047e-05
0.00014548819 5.7209552e-05 0.00013864107 0.0001282978 0.00030048846 9.2375456e-05 4.9248232e-05 4.5749046e-05
0.00014638586 5.697877e-05 0.00014618009 0.0001345606 0.00029879546 9.093493e-05 4.2568252e-05 3.9300056e-05
0.00014787626 5.6732057e-05 0.0001359443 0.00012570778 0.0002978377 8.9425695e-05 5.4341024e-05 4.775115e-05
0.00014982445 5.6487974e-05 0.0001359024 0.000125298 0.00029802468 8.787475e-05 5.2857347e-05 4.519842e-05
0.0001522952 5.6254336e-05 0.00013497395 0.00012457064 0.0002991603 8.644081e-05 5.2859978e-05 4.3951226e-05
0.00015518985 5.6055887e-05 0.00013062239 0.00012079844 0.0003005496 8.5096086e-05 7.500496e-05 6.0263577e-05
0.00015822375 5.591685e-05 0.00012882959 0.00011988188 0.00030281075 8.38847e-05 6.563775e-05 4.8797046e-05


==> graphs/visco/viscolastic_error_noise_test.txt <==
mse_test
1.4574193e-05
4.731708e-06
0.00027379152
0.00012512095
6.533944e-05
1.3176065e-05
1.6954556e-05
2.6539967e-05
1.3794503e-05
8.904922e-05
3.3705484e-05
0.00018233969
2.6490565e-05
4.9667673e-05
4.9710125e-05
3.7717975e-05
8.8563385e-05
1.5642901e-05
0.00025458215
5.4070617e-05


==> graphs/visco/viscolastic_error_noise_train.txt <==
mse_train
4.928777e-05
0.00011458821
3.576918e-05
6.3187916e-05
0.00011994782
0.00014997354
5.431775e-05
9.6926895e-05
1.47929095e-05
6.84738e-05
0.00012273052
5.751023e-05
1.1011693e-05
2.0971704e-05
6.6453315e-05
1.8443821e-05
9.100635e-06
3.5237776e-05
0.000100599544
0.00019463619
1.5641515e-05
9.544589e-05
4.2129108e-05
9.098966e-05
0.0001027187
5.792355e-05
9.1735135e-05
7.5646503e-06
2.7611055e-05
5.5306955e-05
2.517115e-05
0.00059644686
6.97713e-06
4.319802e-05
0.00010658412
8.415433e-05
6.283808e-05
8.741726e-05
3.511203e-05
5.338447e-05
0.00014145627
2.4329678e-05
5.2900614e-05
0.00020766415
6.3205895e-05
4.1405307e-05
5.5462297e-05
0.00024157946
1.030979e-05
0.00425425
4.546085e-05
6.0680162e-05
1.9878707e-05
8.4566425e-05
8.519502e-05
1.896132e-05
6.0908867e-05
0.00015095864
8.539039e-05
9.361904e-05
1.125955e-05
8.620655e-06
4.82488e-05
4.0297946e-05
6.297292e-05
9.148377e-05
2.8658475e-05
7.62303e-05
7.448315e-05
8.394105e-05
8.690668e-06
4.3646454e-05
3.825274e-05
4.8940794e-05
1.5402606e-05
6.849482e-05
0.00023000753
1.1471584e-05
0.000106646694
0.00018752953


==> graphs/visco/viscolastic_error_noiseless.txt <==
qx_mse_train vx_mse_train e_mse_train tau_mse_train qx_mse_test vx_mse_test e_mse_test tau_mse_test 
1.8933063e-08 9.140226e-08 4.6437583e-09 1.2068483e-06 1.8873802e-08 1.7329702e-07 3.8373815e-09 8.3040266e-07
3.4299767e-08 2.5601383e-07 1.1383825e-08 2.3844655e-07 2.3433897e-08 5.2561325e-07 4.98797e-09 2.692181e-07
4.2593776e-08 5.7245853e-07 1.984699e-08 1.7015533e-06 3.0351448e-08 8.696431e-07 1.1918406e-08 1.4303939e-06
5.1130975e-08 1.357249e-06 3.2587387e-08 2.517065e-07 4.1085404e-08 2.0939437e-06 2.8553936e-08 2.860384e-07
7.38477e-08 2.6293799e-06 4.3325258e-08 1.4523646e-06 6.1860746e-08 4.25975e-06 5.0898137e-08 1.2425783e-06
1.0680954e-07 4.70983e-06 5.1685795e-08 3.216445e-07 9.245305e-08 6.99897e-06 7.525297e-08 3.4066213e-07
1.4038191e-07 7.5290145e-06 6.455811e-08 4.8025913e-07 1.1818601e-07 1.0583039e-05 1.07066604e-07 5.5814314e-07
1.6810208e-07 1.1418212e-05 7.095703e-08 6.2316514e-07 1.3220014e-07 1.5505258e-05 1.4196353e-07 5.4648115e-07
1.9976055e-07 1.6436472e-05 9.33325e-08 3.414693e-07 1.4700896e-07 2.169683e-05 1.7067374e-07 3.1832107e-07
2.3841069e-07 2.2685806e-05 1.207681e-07 3.597342e-07 1.7411688e-07 2.9704865e-05 2.3446894e-07 3.343371e-07
2.8177135e-07 3.0411902e-05 1.5698205e-07 5.983017e-07 1.9417078e-07 3.8695413e-05 3.1440487e-07 4.896598e-07
3.1878625e-07 4.017166e-05 2.2404679e-07 5.916571e-07 1.9857528e-07 4.9863163e-05 4.5200596e-07 5.506827e-07
3.2989823e-07 5.168505e-05 2.6022332e-07 1.7638224e-06 1.9039803e-07 6.280367e-05 5.6234575e-07 1.1808238e-06
3.2735062e-07 6.313413e-05 3.4387077e-07 2.8150382e-06 2.010925e-07 7.703161e-05 7.5158584e-07 2.257731e-06
3.7063438e-07 7.137964e-05 3.32971e-07 8.277253e-06 3.2352588e-07 8.734842e-05 8.486563e-07 6.2645267e-06
3.8528032e-07 8.1642815e-05 4.3949072e-07 7.3206634e-06 3.956216e-07 9.9645426e-05 1.0171491e-06 5.388026e-06
3.8983416e-07 9.066645e-05 6.1112394e-07 4.231364e-06 4.303102e-07 0.00010835058 1.3747474e-06 3.606395e-06
4.1214602e-07 9.9656405e-05 6.390794e-07 6.7656597e-06 4.4940558e-07 0.00011707066 1.267601e-06 4.8046372e-06
4.617545e-07 0.000106923086 6.572163e-07 1.1384696e-05 4.7131485e-07 0.00012689855 1.1788494e-06 7.9449965e-06
5.3101815e-07 0.0001114245 7.1911927e-07 1.16071005e-05 4.876527e-07 0.00013430242 1.3024888e-06 8.23282e-06
6.249385e-07 0.00011331794 8.721339e-07 9.902807e-06 4.900779e-07 0.00014014916 1.727885e-06 7.493666e-06
7.453665e-07 0.000113395 8.351905e-07 1.9560992e-05 4.974455e-07 0.00014354975 1.3532517e-06 1.3672495e-05
8.936462e-07 0.00011231472 9.246475e-07 1.8460478e-05 5.136591e-07 0.00014415124 1.5644115e-06 1.2526783e-05
1.0630642e-06 0.000109950386 1.0977228e-06 1.5488016e-05 5.49472e-07 0.00014205063 2.0836274e-06 1.0606431e-05
1.246812e-06 0.00010603168 1.1805557e-06 2.6584772e-05 6.014265e-07 0.00013722839 1.8331042e-06 1.743195e-05
1.423675e-06 0.00010036582 1.3654967e-06 3.1050222e-05 6.5851356e-07 0.00012912815 1.9919296e-06 1.9815281e-05
1.5939646e-06 9.461838e-05 1.6011761e-06 3.5134053e-05 7.2864594e-07 0.000120996105 2.2056897e-06 2.176472e-05
1.7509041e-06 8.9128676e-05 1.7700262e-06 3.455029e-05 7.9820927e-07 0.00011366153 2.5191698e-06 2.0268271e-05
1.8972881e-06 8.3850886e-05 1.9030034e-06 3.3055105e-05 8.654388e-07 0.00010763891 2.8611698e-06 1.8531211e-05
2.0342045e-06 7.859165e-05 2.0855882e-06 3.1165095e-05 9.2845187e-07 0.00010261706 3.4628258e-06 1.7217068e-05
2.1597368e-06 7.3171876e-05 2.2741222e-06 3.998887e-05 9.897124e-07 9.784651e-05 3.1700815e-06 2.1727541e-05
2.2372342e-06 6.7505156e-05 2.3512791e-06 3.7975948e-05 1.054492e-06 9.250868e-05 3.4911586e-06 1.970586e-05
2.235e-06 6.169973e-05 2.8151148e-06 4.862825e-05 1.0982378e-06 8.622739e-05 3.5339108e-06 2.531407e-05
2.1918536e-06 5.622959e-05 4.029159e-06 6.86326e-05 1.1174482e-06 8.025392e-05 4.148293e-06 3.8458664e-05
2.1418646e-06 5.1179908e-05 3.714209e-06 5.807456e-05 1.1324342e-06 7.4619325e-05 3.919641e-06 2.9367162e-05
2.102639e-06 4.6574063e-05 3.975841e-06 5.676898e-05 1.1443615e-06 6.914573e-05 4.1414387e-06 2.772091e-05
2.0865648e-06 4.2428463e-05 4.5076945e-06 6.0112732e-05 1.1381062e-06 6.4012085e-05 4.3909045e-06 2.938596e-05
2.089207e-06 3.896371e-05 4.474659e-06 5.2935688e-05 1.1123518e-06 5.9655817e-05 4.677747e-06 2.4737097e-05
2.1153487e-06 3.6194448e-05 5.2708897e-06 5.967174e-05 1.0761345e-06 5.6080822e-05 5.0719486e-06 2.911413e-05
2.1777107e-06 3.395277e-05 5.6601148e-06 5.89754e-05 1.0333536e-06 5.2925945e-05 5.5332644e-06 2.9301105e-05
2.2887502e-06 3.207138e-05 5.7344355e-06 5.5410645e-05 1.0009752e-06 5.0009425e-05 5.704946e-06 2.7480337e-05
2.4599472e-06 3.019225e-05 6.0486846e-06 5.5764307e-05 9.952442e-07 4.6971923e-05 5.8780447e-06 2.7923985e-05
2.7168376e-06 2.8118175e-05 5.474773e-06 4.801637e-05 1.0141365e-06 4.35007e-05 5.4047937e-06 2.210752e-05
3.0773167e-06 2.6147603e-05 6.132383e-06 5.335154e-05 1.0699047e-06 3.998938e-05 5.5775768e-06 2.514038e-05
3.485089e-06 2.4595192e-05 5.8506384e-06 4.8925904e-05 1.1613208e-06 3.699128e-05 5.16826e-06 2.118952e-05
3.801241e-06 2.3652843e-05 7.751545e-06 6.1601524e-05 1.2141239e-06 3.4662935e-05 6.572284e-06 3.0304222e-05
3.8647477e-06 2.3015007e-05 9.961129e-06 7.3097435e-05 1.1597547e-06 3.2870692e-05 8.413507e-06 3.913251e-05
3.6643555e-06 2.255201e-05 9.149406e-06 6.298781e-05 1.0067266e-06 3.148095e-05 7.448991e-06 3.058038e-05
3.2483222e-06 2.229364e-05 9.214927e-06 5.830208e-05 7.9738436e-07 3.0458392e-05 7.401205e-06 2.683067e-05
2.724013e-06 2.2204145e-05 1.0333824e-05 5.9590013e-05 5.846715e-07 2.9728126e-05 8.26121e-06 2.7964521e-05
2.2616264e-06 2.2067778e-05 9.959313e-06 5.201748e-05 4.3744868e-07 2.91282e-05 8.220927e-06 2.3198638e-05
1.9540696e-06 2.1964177e-05 1.2834789e-05 6.276112e-05 3.7872283e-07 2.8752704e-05 1.0194062e-05 3.1140076e-05
1.785952e-06 2.1928981e-05 1.2111171e-05 5.511956e-05 3.742233e-07 2.857238e-05 9.90517e-06 2.635711e-05
1.7222862e-06 2.1942393e-05 1.1965307e-05 5.1369578e-05 3.9892288e-07 2.8525723e-05 9.963645e-06 2.4484525e-05
1.7288725e-06 2.1948e-05 1.06551515e-05 4.3077536e-05 4.3648106e-07 2.8523278e-05 9.580985e-06 2.0288215e-05
1.7808694e-06 2.1940159e-05 1.0037833e-05 3.8790597e-05 4.773714e-07 2.8514216e-05 9.4809775e-06 1.8507115e-05
1.8558642e-06 2.1925789e-05 9.495198e-06 3.5277677e-05 5.1891953e-07 2.8539842e-05 9.46032e-06 1.7265731e-05
1.9486438e-06 2.1875809e-05 1.2311061e-05 4.587401e-05 5.670395e-07 2.8602755e-05 9.975839e-06 2.2134214e-05
2.0519833e-06 2.1778977e-05 1.4940878e-05 5.439342e-05 6.236799e-07 2.8680626e-05 1.1404098e-05 2.8062685e-05
2.1663582e-06 2.159654e-05 1.2107568e-05 4.317021e-05 6.945013e-07 2.8702507e-05 9.698871e-06 2.0770742e-05
2.2867146e-06 2.1358446e-05 1.6272508e-05 5.6580007e-05 7.7969923e-07 2.8676572e-05 1.2073966e-05 3.0188536e-05
2.4065641e-06 2.1071368e-05 1.1353202e-05 3.901704e-05 8.759313e-07 2.8598559e-05 9.121265e-06 1.877559e-05
2.5172571e-06 2.0761763e-05 9.186659e-06 3.0922067e-05 9.815446e-07 2.8429695e-05 8.233383e-06 1.48289455e-05
2.6150317e-06 2.0513611e-05 8.90691e-06 2.9302892e-05 1.0914412e-06 2.8255372e-05 8.0961145e-06 1.4438929e-05
2.7009676e-06 2.0331656e-05 9.671914e-06 3.120413e-05 1.2026154e-06 2.8099408e-05 8.113333e-06 1.5563739e-05
2.778048e-06 2.0203403e-05 9.722806e-06 3.0693926e-05 1.3178541e-06 2.7999247e-05 8.034035e-06 1.5583715e-05
2.8489392e-06 2.0057245e-05 1.3049564e-05 3.9669343e-05 1.4431698e-06 2.7949465e-05 9.7165075e-06 2.1856848e-05
2.9140976e-06 1.9913772e-05 1.0840696e-05 3.234727e-05 1.5755471e-06 2.7959726e-05 8.51487e-06 1.7136883e-05
2.9755665e-06 1.9756992e-05 9.747251e-06 2.8386814e-05 1.7105018e-06 2.8012382e-05 7.983616e-06 1.4801773e-05
3.0346423e-06 1.9608508e-05 1.2210941e-05 3.407839e-05 1.8554059e-06 2.8115595e-05 9.20639e-06 1.8721024e-05
3.089257e-06 1.9501704e-05 1.0454976e-05 2.84245e-05 2.0146783e-06 2.8294748e-05 8.300574e-06 1.5038413e-05
3.1332474e-06 1.9441133e-05 7.904166e-06 2.085675e-05 2.1737865e-06 2.8555809e-05 7.578915e-06 1.1043276e-05
3.1634652e-06 1.9425392e-05 1.1056594e-05 2.7978622e-05 2.3232344e-06 2.8920806e-05 8.504516e-06 1.4967163e-05
3.1867798e-06 1.9452658e-05 1.0278141e-05 2.5217607e-05 2.4616306e-06 2.9353692e-05 8.11756e-06 1.3342358e-05
3.2080782e-06 1.9519013e-05 8.437234e-06 2.0145857e-05 2.5871168e-06 2.9875859e-05 7.5423864e-06 1.0629127e-05
3.2332675e-06 1.9630457e-05 1.0481988e-05 2.4267498e-05 2.7007013e-06 3.0494935e-05 8.153413e-06 1.3058043e-05
3.2689672e-06 1.9788651e-05 1.1046897e-05 2.4897236e-05 2.8080804e-06 3.1182633e-05 8.412092e-06 1.3637438e-05
3.3197528e-06 1.9967218e-05 9.258852e-06 2.0481555e-05 2.9163973e-06 3.1873038e-05 7.683504e-06 1.1015906e-05
3.386246e-06 2.0176909e-05 7.527525e-06 1.6228627e-05 3.0274098e-06 3.2573706e-05 7.4825766e-06 9.031352e-06
3.4643658e-06 2.0417647e-05 7.0532174e-06 1.4724462e-05 3.1442019e-06 3.3280023e-05 7.801874e-06 8.705944e-06
3.5563207e-06 2.0593938e-05 7.359618e-06 1.5082913e-05 3.2727999e-06 3.3885306e-05 7.4878362e-06 8.428984e-06
3.662334e-06 2.0700529e-05 6.748248e-06 1.3531319e-05 3.4123782e-06 3.4384255e-05 7.3664755e-06 7.656593e-06
3.782408e-06 2.0757743e-05 8.67331e-06 1.6947237e-05 3.5625521e-06 3.4759076e-05 7.414613e-06 9.04527e-06
3.9154547e-06 2.0779748e-05 6.4711676e-06 1.2516274e-05 3.7238274e-06 3.506518e-05 6.8291156e-06 6.6820894e-06
4.058493e-06 2.0775968e-05 8.9855985e-06 1.6755936e-05 3.895416e-06 3.5360965e-05 7.3722613e-06 9.000719e-06
4.213313e-06 2.077522e-05 6.2039385e-06 1.1668708e-05 4.077758e-06 3.56747e-05 6.385383e-06 5.915629e-06
4.3742543e-06 2.0781243e-05 8.3924815e-06 1.5065829e-05 4.271794e-06 3.5994322e-05 7.0417736e-06 7.961467e-06
4.5368056e-06 2.0776792e-05 6.375622e-06 1.1633958e-05 4.475778e-06 3.6293506e-05 6.112212e-06 5.5935775e-06
4.6984433e-06 2.077851e-05 6.4947963e-06 1.1714555e-05 4.6877917e-06 3.656108e-05 5.950632e-06 5.4206494e-06
4.855059e-06 2.0821619e-05 6.1762266e-06 1.1173611e-05 4.900447e-06 3.6863985e-05 5.7037114e-06 4.861338e-06
5.0042836e-06 2.0946574e-05 7.24555e-06 1.2650977e-05 5.107154e-06 3.7240727e-05 5.982418e-06 5.669551e-06
5.141249e-06 2.1160571e-05 9.827052e-06 1.6306061e-05 5.306084e-06 3.7704587e-05 7.375728e-06 8.430202e-06
5.2675355e-06 2.1444928e-05 1.7112234e-05 2.6831793e-05 5.4992406e-06 3.8266364e-05 1.2513699e-05 1.7340251e-05
5.386378e-06 2.1769349e-05 1.1235262e-05 1.8247447e-05 5.687558e-06 3.887255e-05 8.25292e-06 9.744613e-06
5.5035703e-06 2.2103084e-05 1.1115373e-05 1.811126e-05 5.871525e-06 3.9470073e-05 8.197322e-06 9.536025e-06
5.6232634e-06 2.2403969e-05 1.4329043e-05 2.2765713e-05 6.0571683e-06 3.997489e-05 1.0463646e-05 1.3431143e-05
5.7522257e-06 2.2675216e-05 1.1609415e-05 1.8978531e-05 6.254286e-06 4.0409468e-05 8.673747e-06 1.0185074e-05
5.886913e-06 2.2930599e-05 6.5710437e-06 1.1912302e-05 6.460078e-06 4.080969e-05 6.5308805e-06 5.4398297e-06
6.0337106e-06 2.3158882e-05 7.542493e-06 1.3357385e-05 6.6740445e-06 4.1134255e-05 6.98181e-06 6.445188e-06
6.1974315e-06 2.3371354e-05 6.991502e-06 1.2555489e-05 6.892039e-06 4.1412313e-05 7.2164903e-06 6.3524813e-06
6.3738407e-06 2.3550083e-05 6.5289505e-06 1.1806558e-05 7.113022e-06 4.1640244e-05 7.5439443e-06 6.3689004e-06
6.557889e-06 2.3673578e-05 5.970801e-06 1.0559445e-05 7.3401147e-06 4.176319e-05 9.069842e-06 7.135541e-06
6.7476744e-06 2.376625e-05 6.3489106e-06 1.1388025e-05 7.5751886e-06 4.1835927e-05 7.803926e-06 6.5309687e-06
6.9382354e-06 2.3831275e-05 6.7895357e-06 1.2025148e-05 7.802227e-06 4.1877363e-05 7.700952e-06 6.8024287e-06
7.1309246e-06 2.3852837e-05 6.295765e-06 1.1208031e-05 8.021247e-06 4.183573e-05 7.31204e-06 6.3293214e-06
7.331802e-06 2.3839444e-05 7.4029035e-06 1.2810279e-05 8.250717e-06 4.174585e-05 7.200137e-06 7.105911e-06
7.5505764e-06 2.380093e-05 9.920122e-06 1.61972e-05 8.5070005e-06 4.1620726e-05 8.132504e-06 9.423495e-06
7.793811e-06 2.3756584e-05 1.1450442e-05 1.7941133e-05 8.797158e-06 4.1477582e-05 8.911879e-06 1.08629965e-05
8.060443e-06 2.3737663e-05 8.625834e-06 1.3738424e-05 9.122797e-06 4.138253e-05 7.3344577e-06 8.006002e-06
8.339838e-06 2.3766737e-05 5.463175e-06 9.088702e-06 9.46881e-06 4.1393643e-05 6.5575164e-06 5.517211e-06
8.6229475e-06 2.3854822e-05 5.6010676e-06 9.051776e-06 9.839609e-06 4.1528096e-05 6.441129e-06 5.526347e-06
8.916892e-06 2.4021447e-05 5.2691357e-06 8.405206e-06 1.0246751e-05 4.1833257e-05 6.6381813e-06 5.4615098e-06
9.219235e-06 2.4258028e-05 6.7818974e-06 9.9989975e-06 1.069543e-05 4.231676e-05 6.484781e-06 6.00061e-06
9.518355e-06 2.4555295e-05 7.5301787e-06 1.0627915e-05 1.1176516e-05 4.297903e-05 6.6541093e-06 6.257635e-06
9.8019245e-06 2.4882887e-05 7.3664332e-06 1.0346181e-05 1.1669627e-05 4.375187e-05 6.5273016e-06 5.9520776e-06
1.0050726e-05 2.5258178e-05 1.18534645e-05 1.5026175e-05 1.21429475e-05 4.4632594e-05 8.722726e-06 8.788135e-06
1.0247453e-05 2.5585774e-05 1.7551672e-05 2.1067182e-05 1.2585287e-05 4.5401313e-05 1.2383064e-05 1.3061819e-05
1.0373201e-05 2.5866064e-05 2.1185553e-05 2.5103602e-05 1.2964502e-05 4.6016656e-05 1.4925984e-05 1.5905516e-05
1.0434422e-05 2.6087317e-05 2.0726427e-05 2.5047077e-05 1.326807e-05 4.644061e-05 1.4576665e-05 1.5549667e-05
1.0498351e-05 2.6194064e-05 1.5931557e-05 2.0510415e-05 1.3586231e-05 4.6594458e-05 1.11244735e-05 1.1810028e-05
1.06046045e-05 2.6194772e-05 9.809354e-06 1.4489958e-05 1.3949748e-05 4.645894e-05 7.0903925e-06 7.328554e-06
1.0728786e-05 2.6208756e-05 9.155694e-06 1.39958165e-05 1.4330761e-05 4.6329762e-05 6.532987e-06 6.926116e-06
1.0866041e-05 2.6264257e-05 8.438159e-06 1.3385407e-05 1.4701381e-05 4.6263856e-05 6.0124357e-06 6.5160357e-06
1.1018014e-05 2.6349258e-05 8.283054e-06 1.3373213e-05 1.5054628e-05 4.6268295e-05 5.902134e-06 6.576719e-06
1.1192821e-05 2.642426e-05 7.744983e-06 1.2865274e-05 1.5415506e-05 4.628555e-05 5.6416434e-06 6.3163816e-06
1.1377831e-05 2.6477457e-05 6.2593936e-06 1.10598985e-05 1.576954e-05 4.627653e-05 5.177685e-06 5.2961213e-06
1.1556438e-05 2.6504495e-05 6.108222e-06 1.0833418e-05 1.6099075e-05 4.6252095e-05 5.4371476e-06 5.4277925e-06
1.1719818e-05 2.6496651e-05 1.2699718e-05 1.850133e-05 1.6403617e-05 4.617102e-05 9.184263e-06 1.0899033e-05
1.1884975e-05 2.6473383e-05 1.7578983e-05 2.3555858e-05 1.6726031e-05 4.604771e-05 1.2960294e-05 1.4982133e-05
1.2056344e-05 2.6431904e-05 2.9127728e-05 3.517936e-05 1.7072889e-05 4.5892775e-05 2.2421149e-05 2.4723795e-05
1.2240036e-05 2.6359412e-05 2.6264339e-05 3.1907715e-05 1.744946e-05 4.5664427e-05 1.9951442e-05 2.1791395e-05
1.244357e-05 2.6259377e-05 1.5519301e-05 2.0757034e-05 1.7862978e-05 4.5384186e-05 1.1243338e-05 1.2530128e-05
1.2669203e-05 2.6128717e-05 1.9284478e-05 2.4235396e-05 1.8309276e-05 4.5065604e-05 1.4035371e-05 1.5198209e-05
1.2915654e-05 2.597235e-05 7.960122e-06 1.25723045e-05 1.8788018e-05 4.4712913e-05 6.3566804e-06 7.0475303e-06
1.3176691e-05 2.5804295e-05 6.916408e-06 1.1293241e-05 1.9296276e-05 4.4343793e-05 6.0728644e-06 6.6293665e-06
1.34458e-05 2.5623242e-05 6.0553016e-06 1.0148343e-05 1.9811112e-05 4.3980886e-05 6.353815e-06 6.702516e-06
1.372141e-05 2.5427391e-05 6.6425227e-06 1.0700572e-05 2.0327485e-05 4.362947e-05 6.0282932e-06 6.573636e-06
1.40053e-05 2.5212405e-05 6.150595e-06 1.0030515e-05 2.0842286e-05 4.3276097e-05 6.0658394e-06 6.5354193e-06
1.4294068e-05 2.5009644e-05 1.2759889e-05 1.6119056e-05 2.1347072e-05 4.2982567e-05 8.881065e-06 9.300507e-06
1.45806e-05 2.4830999e-05 1.0201066e-05 1.3556525e-05 2.183268e-05 4.2752803e-05 7.2781354e-06 7.7174445e-06
1.4872401e-05 2.4640412e-05 9.562569e-06 1.2785496e-05 2.2305861e-05 4.2497697e-05 6.9345106e-06 7.2981916e-06
1.5169947e-05 2.4429886e-05 1.5145854e-05 1.74383e-05 2.2764823e-05 4.217901e-05 1.02810745e-05 1.0083813e-05
1.5472975e-05 2.4213594e-05 1.4612575e-05 1.6719641e-05 2.320642e-05 4.1833922e-05 9.843174e-06 9.547388e-06
1.5783327e-05 2.3991359e-05 2.5480778e-05 2.5622334e-05 2.363055e-05 4.1465897e-05 1.772357e-05 1.6001977e-05
1.6103239e-05 2.3746912e-05 1.2023954e-05 1.4056064e-05 2.403649e-05 4.103705e-05 8.060285e-06 7.753248e-06
1.6436392e-05 2.3484796e-05 1.3666021e-05 1.51786835e-05 2.4424691e-05 4.0558258e-05 9.022215e-06 8.408876e-06
1.6786622e-05 2.321733e-05 1.4575276e-05 1.570498e-05 2.480002e-05 4.005804e-05 9.57305e-06 8.720534e-06
1.7157994e-05 2.294921e-05 6.2922227e-06 8.837933e-06 2.51699e-05 3.952052e-05 5.640972e-06 5.315487e-06
1.7557983e-05 2.2695818e-05 9.227536e-06 1.1058707e-05 2.5542558e-05 3.8967955e-05 6.2839767e-06 5.7782668e-06


==> graphs/visco/viscolastic_error_noiseless_test.txt <==
mse_test
2.175957e-06
3.4489399e-06
3.4226664e-06
2.3706118e-05
1.9100733e-05
2.810187e-05
8.5063675e-06
1.9570896e-06
2.864711e-05
3.591097e-05
6.026578e-06
1.0336151e-05
1.6483005e-05
2.7555814e-05
2.9852795e-06
3.593074e-05
2.7440683e-06
3.0292707e-05
3.6402253e-06
1.6054408e-06


==> graphs/visco/viscolastic_error_noiseless_train.txt <==
mse_train
2.1940206e-05
1.8578462e-06
1.6313745e-06
1.6880118e-05
3.3663237e-05
1.8021658e-05
1.3508048e-06
1.0037194e-05
2.6534957e-05
1.9553945e-05
4.5367946e-05
2.0403838e-06
7.345871e-06
1.8380348e-05
2.336383e-05
1.4284193e-06
1.2272303e-06
7.961262e-07
3.1315867e-05
2.9794214e-06
3.757945e-06
3.2700915e-05
6.034555e-06
1.4907402e-05
1.98814e-05
1.3131626e-06
2.5264142e-05
3.9105844e-06
1.7001086e-06
1.8729174e-06
2.4651468e-05
2.056459e-05
9.955013e-06
1.4261781e-05
3.8650847e-05
2.3211762e-06
9.3122935e-06
1.0979225e-05
1.14738095e-05
1.5409502e-06
1.5818881e-05
1.3789056e-05
3.467347e-05
4.132196e-06
3.0167002e-06
2.3913872e-06
8.317769e-07
5.993814e-05
5.3883355e-06
3.2631633e-06
1.4305989e-06
7.692765e-06
1.2593936e-05
2.0249756e-06
8.497265e-06
2.1756825e-05
1.545042e-05
2.791008e-05
2.1623864e-06
3.5374745e-05
1.3128296e-06
2.3127794e-05
2.6972384e-05
2.176059e-06
3.427151e-06
4.943628e-05
2.2622846e-06
1.3516696e-05
7.3982987e-06
6.145733e-05
7.763634e-06
1.2077997e-05
1.4859772e-05
1.5314878e-05
1.6896482e-06
1.1506241e-05
2.4408994e-06
2.5712472e-05
5.088843e-06
1.4819195e-06


==> graphs/visco/viscolastic_log.txt <==
epoch time loss_error loss_degeneracy loss_total
1 0.5917696952819824 0.00014200705609865636 0.005286548601700956 0.005428555657799612
2 1.159254550933838 0.00011071102731179871 0.00325448881059685 0.0033651998379086484
3 1.725736141204834 5.975965685492394e-05 0.005891397335385316 0.0059511569922402405
4 2.299227476119995 2.506439067773371e-05 0.003794691546651341 0.003819755937329075
5 2.818838357925415 1.613402476646756e-05 0.0017626994408217053 0.001778833465588173
6 3.3893110752105713 1.2773092861143535e-05 0.001417368850451988 0.0014301419433131314
7 3.852074146270752 1.0994267993725386e-05 0.000892238488933384 0.0009032327569271093
8 4.447482347488403 9.972006457564015e-06 0.000976859323130358 0.0009868313295879221
9 4.971081018447876 9.280275053425924e-06 0.0008546926031176676 0.0008639728781710935
10 5.515847682952881 8.680256421133975e-06 0.0008376362339762233 0.0008463164903973572
11 6.140037536621094 8.270877019670986e-06 0.000721555108191983 0.0007298259852116539
12 6.7549216747283936 7.826218619042595e-06 0.0006966553278417396 0.0007044815464607822
13 7.2511396408081055 7.4113706664351005e-06 0.00038584666764176134 0.0003932580383081964
14 7.72489595413208 7.110879125211063e-06 0.0006904723660257838 0.0006975832451509949
15 8.185205221176147 6.942822279146054e-06 0.0012479819707422448 0.0012549247930213909
16 8.721906900405884 6.748650898069343e-06 0.0010914812952080028 0.0010982299461060722
17 9.306278705596924 6.496279981712367e-06 0.00044837714041639495 0.00045487342039810734
18 9.870291948318481 6.387788402354157e-06 0.0004728069241414934 0.00047919471254384755
19 10.439307928085327 6.17212034611894e-06 0.00044164733598696306 0.000447819456333082
20 11.0711669921875 6.080545710037218e-06 0.0004413725545742368 0.000447453100284274
21 11.71199631690979 5.896512619000953e-06 0.00032999891562749876 0.0003358954282464997
22 12.42413330078125 5.697612744449769e-06 0.0005132183932618007 0.0005189160060062504
23 13.369181632995605 5.614735036088316e-06 0.0004799254788648362 0.00048554021390092455
24 14.32325530052185 5.464063294781934e-06 0.00048083987012005494 0.0004863039334148369
25 15.240838766098022 5.369942835313362e-06 0.0004784633249244434 0.0004838332677597568
26 16.265193939208984 5.235724251142284e-06 0.000566138277117838 0.0005713740013689803
27 17.289032220840454 5.133511286053881e-06 0.0003699230667728706 0.0003750565780589245
28 18.299805641174316 5.0398839900157594e-06 0.00042043228277424037 0.00042547216676425614
29 19.25285792350769 4.897150054774029e-06 0.0002706437702947015 0.0002755409203494755
30 20.194921731948853 4.934410458343141e-06 0.0006734226374018113 0.0006783570478601544
31 21.11003088951111 4.72104164377955e-06 0.000399734909902483 0.00040445595154626254
32 22.17022395133972 4.870074507374091e-06 0.0009006636254739441 0.0009055336999813182
33 23.155613899230957 4.6215848309681715e-06 0.000604606034771708 0.0006092276196026762
34 24.16391658782959 4.602055809141806e-06 0.0007166840886109627 0.0007212861444201046
35 25.146313428878784 4.391546592416379e-06 0.00034438347656454816 0.0003487750231569645
36 26.10978651046753 4.281258623071965e-06 0.0003388261235000303 0.0003431073821231023
37 27.07722783088684 4.264943601701084e-06 0.00028702748701876443 0.0002912924306204655
38 28.08054494857788 4.159517886254612e-06 0.0003883661439754819 0.0003925256618617365
39 29.053941011428833 4.123661342083208e-06 0.00023790453904427137 0.00024202820038635457
40 29.981459856033325 4.059285387996859e-06 0.00035482585030114093 0.0003588851356891378
41 30.945392608642578 4.030952555121192e-06 0.0003784659324876414 0.00038249688504276257
42 31.937739372253418 4.035027872696019e-06 0.0004228089079760865 0.0004268439358487825
43 32.85229301452637 3.8947785060677755e-06 0.0005729374469526662 0.000576832225458734
44 33.74874234199524 3.957684033069034e-06 0.0002965510291541183 0.0003005087131871873
45 34.70219159126282 3.9997376226538776e-06 0.0009464650346128733 0.0009504647722355272
46 35.68210244178772 3.903120093597662e-06 0.00044710284111483783 0.0004510059612084355
47 36.6240918636322 3.8149013440280956e-06 0.0004784079206069844 0.0004822228219510125
48 37.59250092506409 3.762708839354099e-06 0.000424327226293167 0.0004280899351325211
49 38.553929805755615 3.651168272399262e-06 0.0003148020513905775 0.00031845321966297673
50 39.51735305786133 3.628914038206907e-06 0.0002843662396373365 0.0002879951536755434
51 40.44438433647156 3.6361792918619695e-06 0.0003130456745224511 0.00031668185381431306
52 41.347501277923584 3.6823260129098123e-06 0.0003748282490160641 0.00037851057502897396
53 42.278213024139404 3.5733306442931195e-06 0.00038310117369530185 0.000386674504339595
54 43.26708245277405 3.520417770983389e-06 0.0003793841240390035 0.0003829045418099869
55 44.214056730270386 3.49120049418619e-06 0.0003081415923649833 0.0003116327928591695
56 45.12661600112915 3.4862054174378413e-06 0.00046927952926430926 0.0004727657346817471
57 46.14241075515747 3.3744723354810035e-06 0.00037035810067349633 0.00037373257300897734
58 47.08488988876343 3.5203440152358687e-06 0.0004239064335022997 0.00042742677751753555
59 48.051305055618286 3.3851003511840066e-06 0.00039532220603635647 0.0003987073063875405
60 48.98181629180908 3.3604481176241934e-06 0.0005826290021806755 0.0005859894502982997
61 49.92529225349426 3.679057320692395e-06 0.0012346700533924487 0.001238349110713141
62 50.86580514907837 3.2537463652407562e-06 0.0008129767123484772 0.0008162304587137179
63 51.81027936935425 3.4010494065364734e-06 0.0004923506471134672 0.0004957516965200037
64 52.702890396118164 3.1743801805196993e-06 0.0003173465496741685 0.00032052092985468823
65 53.653347969055176 3.519317060208961e-06 0.0005276987216616636 0.0005312180387218726
66 54.615774393081665 3.1551974356774514e-06 0.00037753766015071995 0.0003806928575863974
67 55.61455011367798 3.4334759959238488e-06 0.0005627870559692383 0.0005662205319651621
68 56.6627459526062 3.1476659112728683e-06 0.0003460886894456492 0.00034923635535692206
69 57.68353581428528 3.283250539394833e-06 0.00045482408280340616 0.000458107333342801
70 58.645010471343994 3.1661004728118845e-06 0.0003647079003737277 0.0003678740008465396
71 59.56697678565979 3.2528925487059074e-06 0.0004406131353954341 0.00044386602794414
72 60.56454396247864 3.184527846290761e-06 0.0003709186243530888 0.00037410315219937954
73 61.563010692596436 3.2302732860681994e-06 0.0004204657253803023 0.0004236959986663705
74 62.46298336982727 3.1799018608043656e-06 0.0003827798686571569 0.0003859597705179613
75 63.48299527168274 3.1775229254224955e-06 0.0003872327756561689 0.0003904102985815914
76 64.48130130767822 3.1612147795874002e-06 0.0004271120433039313 0.0004302732580835187
77 65.50697875022888 3.1297770172557574e-06 0.00036942290779728217 0.00037255268481453793
78 66.4859848022461 3.0883697280347748e-06 0.00035611699091508086 0.0003592053606431156
79 67.4819962978363 3.1084084770823484e-06 0.00040621253468046254 0.00040932094315754487
80 68.50699162483215 3.0442512900437284e-06 0.000337563705124311 0.00034060795641435476
81 69.51126217842102 3.076389419452456e-06 0.00037950213323503535 0.0003825785226544878
82 70.51677417755127 3.0495488903666504e-06 0.000367347786090518 0.0003703973349808847
83 71.45098233222961 3.013862046919413e-06 0.0003767885217730631 0.0003798023838199825
84 72.39297080039978 2.989297945227399e-06 0.00031526382737511756 0.000318253125320345
85 73.3280131816864 3.026377397195605e-06 0.00034219866631015033 0.00034522504370734596
86 74.40398812294006 3.001078550747577e-06 0.0003130045913209851 0.0003160056698717327
87 75.36998844146729 2.997769230364153e-06 0.00033645493872213683 0.000339452707952501
88 76.29398083686829 2.9751612186031853e-06 0.00029621856324624695 0.00029919372446485015
89 77.23819541931152 2.980057850180056e-06 0.0003174239357045833 0.0003204039935547634
90 78.22000765800476 2.983901899732999e-06 0.0003111292251804531 0.0003141131270801861
91 79.1989951133728 2.9195947010045085e-06 0.0002721596884247441 0.0002750792831257486
92 80.25999069213867 3.0867780415003734e-06 0.00039856377864043983 0.0004016505566819402
93 81.22998523712158 2.94217896091458e-06 0.0003265896899588156 0.0003295318689197302
94 82.21098756790161 3.993005848070919e-06 0.0011884052481427288 0.0011923982539907996
95 83.20802736282349 3.620833095988171e-06 0.0013150731189138936 0.0013186939520098819
96 84.19747996330261 3.0635731082234605e-06 0.0007662755530952607 0.0007693391262034843
97 85.19899010658264 2.893400472282563e-06 0.00020455204000409017 0.00020744544047637275
98 86.17196750640869 3.0149190042842956e-06 0.0002887265794229187 0.00029174149842720303
99 87.136971950531 3.098901798761131e-06 0.00035030685815235114 0.0003534057599511123
100 88.11698031425476 2.987114962615423e-06 0.00031247160978765297 0.0003154587247502684
101 89.1739854812622 2.981468585113551e-06 0.0002629888937777321 0.00026597036236284565
102 90.23901128768921 2.975295916599715e-06 0.00034679874477770505 0.00034977404069430477
103 91.25096654891968 3.0067139898970623e-06 0.0002888395482261709 0.00029184626221606793
104 92.26395106315613 2.982531792965511e-06 0.0003703445796198493 0.0003733271114128148
105 93.28596138954163 2.907450629660747e-06 0.0002514637156620922 0.0002543711662917529
106 94.33237838745117 2.9864830383718413e-06 0.0003212791161249148 0.00032426559916328665
107 95.39493680000305 2.958601178138848e-06 0.0003368477293308949 0.0003398063305090338
108 96.39196157455444 2.8873896913840465e-06 0.0002624106887202935 0.00026529807841167756
109 97.44746327400208 2.940141302127166e-06 0.00030031004208046317 0.00030325018338259033
110 98.45811128616333 3.0420623694690282e-06 0.00030468572306152956 0.0003077277854309986
111 99.46395993232727 3.0278912651658857e-06 0.0004461641279643014 0.0004491920192294673
112 100.51024985313416 2.8704749357780355e-06 0.0006131429800251187 0.0006160134549608968
113 101.57799005508423 2.7463808905758312e-06 0.0001975512144549581 0.00020029759534553394
114 102.59097647666931 2.7143502695448448e-06 0.00018095226095826833 0.00018366661122781318
115 103.63494110107422 2.7420980568300158e-06 0.0002121929354315636 0.00021493503348839362
116 104.70706486701965 2.9674643688153902e-06 0.0003721370793028966 0.000375104543671712
117 105.7109625339508 2.8485469770111495e-06 0.0003719806671142578 0.000374829214091269
118 106.7379674911499 2.9022746013114915e-06 0.0003339513636275426 0.0003368536382288541
119 107.7623131275177 2.7228615577988978e-06 0.00022686491876640577 0.00022958778032420468
120 108.78095078468323 2.6518210218656783e-06 0.00016680523853173992 0.0001694570595536056
121 109.8179943561554 2.743670054330122e-06 0.00023806645166153876 0.00024081012171586888
122 110.95595693588257 2.701360507299436e-06 0.00025186334680390836 0.0002545647073112078
123 112.0119240283966 2.781999291189565e-06 0.0003123600610950649 0.00031514206038625445
124 113.04695129394531 2.803068745556294e-06 0.0003827659875754542 0.0003855690563210105
125 114.10392951965332 2.7256639636802994e-06 0.0002589480588900163 0.0002616737228536966
126 115.20238661766052 2.6749687631858277e-06 0.00018411532744465258 0.00018679029620783841
127 116.24495458602905 2.6892814410212857e-06 0.00022320313341665587 0.00022589241485767715
128 117.25592112541199 2.7075184871686385e-06 0.00024898882280260123 0.00025169634128976987
129 118.2459363937378 2.6999653985836362e-06 0.000272200431599713 0.00027490039699829666
130 119.23895931243896 2.7353884714761836e-06 0.0003313268191062364 0.0003340622075777126
131 120.35319352149963 2.598769387742817e-06 0.00030157734083649296 0.0003041761102242358
132 121.42982387542725 2.9063883593818484e-06 0.00024031214666046552 0.00024321853501984737
133 122.47702217102051 3.224035925013107e-06 0.0007441323075518512 0.0007473563434768643
134 123.48201847076416 2.87923811866133e-06 0.0005913461614775177 0.000594225399596179
135 124.52897477149963 2.7520353937109046e-06 0.0005115508633171952 0.0005143028987109062
136 125.59096765518188 2.5740413670271835e-06 0.0004312748076931742 0.0004338488490602014
137 126.62592625617981 2.7116903747688203e-06 0.000514298277413285 0.0005170099677880538
138 127.62392544746399 2.8973876579895916e-06 0.0004503322527712624 0.000453229640429252
139 128.63196110725403 2.9529207354824014e-06 0.0005389428778782787 0.0005418957986137611
140 129.7079565525055 2.981086367828734e-06 0.0005277464453806013 0.00053072753174843
141 130.77797603607178 2.6746112353249684e-06 0.00021342911176233483 0.0002161037229976598
142 131.8157558441162 2.602262472446333e-06 0.0001478800337586627 0.00015048229623110902
143 132.84492087364197 2.6154785023239634e-06 0.0001358952198252582 0.00013851069832758218
144 133.8779513835907 2.560752050188564e-06 0.00013430252571233967 0.00013686327776252824
145 134.93394446372986 2.6128631422683696e-06 0.00018772272855643459 0.00019033559169870295
146 136.00496339797974 2.675263473651553e-06 0.00047976430630523886 0.0004824395697788904
147 137.01992559432983 2.7801544599285062e-06 0.0003676987334385814 0.0003704788878985099
148 138.10491943359375 2.7051723668439276e-06 0.0004885109478995304 0.0004912161202663744
149 139.1282262802124 2.674821251690788e-06 0.0002645339141756096 0.0002672087354273004
150 140.25296258926392 2.531746821165485e-06 0.00018090073694318733 0.00018343248376435282
151 141.3319230079651 2.5650275396120627e-06 0.00017418581367339064 0.0001767508412130027
152 142.40794682502747 2.6348800142139394e-06 0.0003035230124556778 0.00030615789246989176
153 143.37795233726501 2.6064692065119745e-06 0.0002826933492750129 0.0002852998184815249
154 144.41294264793396 2.639692264215258e-06 0.0003088311060963061 0.00031147079836052135
155 145.4549162387848 2.7300858707635995e-06 0.0003967957208620622 0.0003995258067328258
156 146.47990036010742 2.5221266965038023e-06 0.0002028065039807518 0.0002053286306772556
157 147.51292490959167 2.5784610864400066e-06 0.0002032552989537284 0.0002058337600401684
158 148.56291604042053 2.683741946848447e-06 0.00034354213100151726 0.0003462258729483657
159 149.5942623615265 2.5274852390757344e-06 0.0002113526299495825 0.00021388011518865823
160 150.70694255828857 2.4588194194456074e-06 0.00019488042633005435 0.00019733924574949995
161 151.77893686294556 2.577205519848222e-06 0.00023657915576192357 0.00023915636128177178
162 152.82589292526245 2.6334774049136462e-06 0.0002831743667589738 0.00028580784416388746
163 153.87389612197876 3.1795887114017603e-06 0.00036571017847765214 0.0003688897671890539
164 154.98074960708618 3.0256545283650393e-06 0.000579954033730014 0.0005829796882583791
165 156.07390427589417 2.8406094834708526e-06 0.0006772987794556074 0.0006801393889390783
166 157.1254916191101 2.475128190329411e-06 0.000239765264043872 0.0002422403922342014
167 158.16785287857056 2.4413629028721144e-06 0.00016231424856505937 0.00016475561146793148
168 159.19740295410156 2.405047104162658e-06 0.00021697568813426382 0.0002193807352384265
169 160.26183319091797 2.3806506717865097e-06 0.00030549070579093574 0.0003078713564627222
170 161.39092350006104 2.3993568169890633e-06 0.00037371184201848585 0.00037611119883547493
171 162.43834924697876 2.380446437121238e-06 0.0003139610658556023 0.00031634151229272353
172 163.54391765594482 2.356988202855491e-06 0.0001999423007837078 0.0002022992889865633
173 164.57794499397278 2.3644059683952555e-06 0.00022262510837324514 0.0002249895143416404
174 165.71925687789917 2.374986636658643e-06 0.00020492942941268818 0.0002073044160493468
175 166.80101609230042 2.3591085243345107e-06 0.0002816001640870267 0.0002839592726113612
176 167.87853693962097 2.367765761461834e-06 0.00024246841469067055 0.00024483618045213236
177 168.9299292564392 2.484981145634747e-06 0.0003212257919695553 0.0003237107731151901
178 170.03488969802856 2.3453407327100734e-06 0.00021463896604192336 0.00021698430677463343
179 171.1434371471405 2.526914725867694e-06 0.00022894670099220019 0.0002314736157180679
180 172.19124341011047 2.3786520785433333e-06 0.00028738299472219993 0.00028976164680074326
181 173.2395088672638 2.4176716817005367e-06 0.000161211142603983 0.00016362881428568356
182 174.2829110622406 2.4223911119687477e-06 0.00029863855182724514 0.0003010609429392139
183 175.3379147052765 2.4008736539407065e-06 0.0003054513827266309 0.0003078522563805716
184 176.38489747047424 2.3766316085953843e-06 0.0002594586586792197 0.0002618352902878151
185 177.44790649414062 2.431772780548406e-06 0.00021745434543430405 0.00021988611821485246
186 178.4478976726532 2.4185751896076556e-06 0.0002798818501850103 0.00028230042537461794
187 179.43791389465332 2.437601672272954e-06 0.00022137273077996785 0.0002238103324522408
188 180.556307554245 2.4683793831691646e-06 0.00025542496434794175 0.00025789334373111094
189 181.57677698135376 2.4883439076826875e-06 0.0002597205590881757 0.0002622089029958584
190 182.60788869857788 2.5380026211574573e-06 0.0002760416509321072 0.00027857965355326467
191 183.66487646102905 2.4269006821333164e-06 0.00029959650647720236 0.00030202340715933566
192 184.694885969162 2.401857168082423e-06 0.00023421257134251946 0.00023661442851060187
193 185.77189230918884 2.403358378816371e-06 0.000295643918466248 0.00029804727684506436
194 186.81685853004456 2.209451080818704e-06 0.00024009414967274506 0.00024230360075356376
195 187.90789699554443 2.3222862799095627e-06 0.0002491250334170041 0.00025144731969691366
196 188.94687795639038 2.290653033594557e-06 0.0004536411106186425 0.00045593176365223706
197 190.06889510154724 2.406682700368782e-06 0.0006071445925923802 0.000609551275292749
198 191.15512323379517 2.3713688547379217e-06 0.00021933715215465365 0.00022170852100939157
199 192.20888924598694 2.2582184748361576e-06 0.00023268759250640869 0.00023494581098124485
200 193.3008885383606 2.2468135235893645e-06 0.0001979677469138331 0.00020021456043742245
201 194.40588784217834 2.1590521534117277e-06 0.0001954192683200708 0.00019757832047348253
202 195.47789406776428 2.3059746963065744e-06 0.0002515372213901289 0.00025384319608643546
203 196.55624341964722 2.222748367028348e-06 0.00021756827431237136 0.00021979102267939972
204 197.59187054634094 2.198105977985683e-06 0.00020940041782071926 0.00021159852379870495
205 198.6698763370514 2.410545345120782e-06 0.0003160911918486525 0.00031850173719377326
206 199.76587557792664 2.2684798994720383e-06 0.0010840067127406998 0.0010862751926401719
207 200.8508608341217 2.3065253642181423e-06 0.00022727291055973743 0.0002295794359239556
208 201.91411328315735 2.233138395435858e-06 0.0001018901499325797 0.00010412328832801556
209 203.0439202785492 2.3171127517551383e-06 0.00021634977935944627 0.0002186668921112014
210 204.1866958141327 2.1606518093171536e-06 0.00019119911945906262 0.00019335977126837977
211 205.28485560417175 2.0852042112074444e-06 0.0001470097359394867 0.00014909494015069414
212 206.38584542274475 2.14494996072862e-06 0.00021394229175260404 0.00021608724171333265
213 207.51789927482605 2.1377114279058157e-06 0.0002581272149246011 0.0002602649263525069
214 208.65583491325378 2.1385732138116887e-06 0.00015142203977444027 0.00015356061298825197
215 209.77585339546204 2.3725045682399867e-06 0.00022726917026827 0.00022964167483651
216 210.88082575798035 2.401074138313732e-06 0.0002679828229366533 0.000270383897074967
217 212.01088047027588 2.1561739603745056e-06 0.00018876348965920058 0.0001909196636195751
218 213.15389585494995 2.183710481196442e-06 0.0002864097988845518 0.0002885935093657482
219 214.20986986160278 2.106087088534896e-06 0.0005845471116520415 0.0005866531987405764
220 215.25686311721802 2.152163647865289e-06 0.00032114260548713223 0.0003232947691349975
221 216.3448305130005 2.0802800774874305e-06 0.00020518188908596167 0.0002072621691634491
222 217.3828547000885 2.2369027512785574e-06 0.00028015459143875427 0.0002823914941900328
223 218.44787645339966 2.087125923459562e-06 0.0001674381178497468 0.0001695252437732064
224 219.4990382194519 2.4289736561727203e-06 0.0001864832919716035 0.00018891226562777624
225 220.5443594455719 2.201669224406649e-06 0.0002077949727141617 0.00020999664193856836
226 221.66712474822998 2.0930638861836202e-06 0.00013358151952692327 0.00013567458341310688
227 222.72485160827637 2.0530554559706843e-06 0.000148841778703984 0.0001508948341599547
228 223.81104159355164 2.1597928361304654e-06 0.00020100354348253084 0.0002031633363186613
229 224.90788412094116 2.0424816632430824e-06 0.0002571256368752294 0.0002591681185384725
230 226.0098443031311 2.191878148923384e-06 0.0003176268715186407 0.0003198187496675641
231 227.09987926483154 2.102952313003124e-06 0.0003019101467708613 0.00030401309908386444
232 228.29784226417542 2.071972398849942e-06 0.0002254861713255812 0.00022755814372443114
233 229.44913029670715 2.127060441662801e-06 0.0002186547789797687 0.0002207818394214315
234 230.58584880828857 2.21700604454983e-06 0.00024243593215942383 0.00024465293820397365
235 231.6838517189026 2.0757866023270877e-06 0.00026445446798465397 0.00026653025458698107
236 232.75985860824585 2.0157670814718975e-06 0.0002063206978292273 0.0002083364649106992
237 233.76983737945557 1.977034531933749e-06 0.0002580310474306145 0.00026000808196254823
238 234.7228581905365 2.0836162749652895e-06 0.0002500696870304594 0.0002521533033054247
239 235.7083818912506 2.033960217947528e-06 0.000321019255874941 0.00032305321609288855
240 236.72667336463928 2.1909447949404684e-06 0.00030608975247248705 0.0003082806972674275
241 237.6708505153656 2.053600029657351e-06 0.00029371374805501645 0.00029576734808467377
242 238.64985299110413 2.1790330854538304e-06 0.00021822314534411335 0.00022040217842956718
243 239.63582825660706 2.1187351053993175e-06 0.0002518506658157246 0.00025396940092112393
244 240.6007068157196 1.947498324033398e-06 0.00022125966196892246 0.00022320716029295586
245 241.61888670921326 2.0412678186525434e-06 0.00022504277677343995 0.0002270840445920925
246 242.62168288230896 1.998040075070106e-06 0.00022742368230883707 0.00022942172238390717
247 243.58249592781067 1.9859816353993126e-06 0.00024749888669724435 0.00024948486833264365
248 244.59284138679504 2.372741149175887e-06 0.0002794194141490347 0.0002817921552982106
249 245.63083338737488 2.095649087639063e-06 0.0002735609576206079 0.000275656606708247
250 246.7858543395996 2.1833667044071544e-06 0.00027452105243734067 0.0002767044191417478
251 247.91587018966675 2.6761894833121524e-06 0.00029358485801107934 0.0002962610474943915
252 249.0058193206787 2.524329211887897e-06 0.00014645563276022072 0.00014897996197210862
253 250.03984570503235 2.1286736923776216e-06 0.00012625198836294598 0.0001283806620553236
254 250.99581933021545 1.962137277294325e-06 0.00015885435894831716 0.00016081649622561148
255 251.96682906150818 1.8781086979996439e-06 0.00016107650211193418 0.00016295461080993384
256 252.9207992553711 2.0180838245073422e-06 0.00017260123019250447 0.00017461931401701182
257 253.91819190979004 2.0386932430251334e-06 0.00023906240927292995 0.00024110110251595508
258 254.89683413505554 2.056001310530525e-06 0.00016499443742252836 0.00016705043873305888
259 255.91689825057983 2.1294543782136586e-06 0.00035259079613141563 0.0003547202505096293
260 256.9448232650757 2.2338950168966446e-06 0.00027918737606714235 0.00028142127108403897
261 257.9398329257965 2.36702539126745e-06 0.00039842776804162354 0.000400794793432891
262 258.9518036842346 2.1224586768138327e-06 0.0003017855170589165 0.00030390797573573035
263 259.9708254337311 2.3041998705007884e-06 0.00022324727685659522 0.000225551476727096
264 260.9648070335388 2.4924895432371423e-06 0.0003060624903480479 0.00030855497989128503
265 261.97282910346985 2.0065087037498517e-06 0.00018636540278492357 0.00018837191148867341
266 262.9298298358917 2.0570302969657333e-06 0.00016027245945578455 0.00016232948975275027
267 263.9168119430542 1.9708188913212528e-06 0.0001305567538178207 0.00013252757270914195
268 264.88787055015564 2.052777309295715e-06 0.0002820082758897103 0.000284061053199006
269 265.87581181526184 1.945283776461678e-06 0.00011791399861342155 0.00011985928238988322
270 266.8838014602661 1.9851964179601446e-06 0.00021360898577926942 0.00021559418219722955
271 267.85884189605713 1.9686424717207082e-06 0.0001878840411269425 0.0001898526835986632
272 268.8618061542511 2.087544706093785e-06 0.00014086875739513627 0.00014295630210123006
273 269.88480377197266 2.156533675905842e-06 0.00014698448397169178 0.00014914101764759762
274 270.8808159828186 2.2906831921947083e-06 0.00023226397949577179 0.0002345546626879665
275 271.89783477783203 2.1197337769721977e-06 0.0006774151085207126 0.0006795348422976848
276 272.87083101272583 2.3847999013710343e-06 0.0002842291689559117 0.0002866139688572827
277 273.90382742881775 2.1605035165112292e-06 0.0002657144061671007 0.00026787490968361194
278 274.87081503868103 1.8995688078087448e-06 0.00018615080606217352 0.00018805037486998227
279 275.91184282302856 1.819614608515829e-06 0.00012297942334373526 0.00012479903795225108
280 276.90883231163025 2.0088157585303256e-06 0.00016178409725227613 0.00016379291301080645
281 277.9088177680969 2.188753061646583e-06 0.00013926197218414922 0.0001414507252457958
282 278.882821559906 2.213621093272763e-06 0.00031137956468850974 0.0003135931857817825
283 279.88032245635986 1.7866050049462575e-06 0.00011957651816758533 0.00012136312317253159
284 280.9573485851288 1.8045790618498053e-06 0.0001020462020931628 0.0001038507811550126
285 281.9327919483185 1.9372631514432446e-06 0.00016399627963968572 0.00016593354279112896
286 282.9723777770996 2.046761996794067e-06 0.00014861385094239407 0.00015066061293918814
287 283.9157907962799 2.270019081914985e-06 0.00020568936863201576 0.00020795938771393075
288 284.8878216743469 2.3477926425285786e-06 0.00046616084623656815 0.00046850863887909673
289 285.85616159439087 2.1037581570496495e-06 0.00014664545755258343 0.0001487492157096331
290 286.9067687988281 2.1155232926143095e-06 0.0002163345381717554 0.0002184500614643697
291 287.9278190135956 2.211253408767633e-06 0.00027532669521818223 0.00027753794862694984
292 288.92180848121643 1.926425588160953e-06 0.000188811793423339 0.00019073821901149996
293 289.9758081436157 2.0334078311520136e-06 0.00023780493128219707 0.00023983833911334909
294 290.96278738975525 2.0063494725915408e-06 0.0003271189912053563 0.0003291253406779478
295 291.89677810668945 2.1216397067444437e-06 0.00020731835557310374 0.0002094399952798482
296 292.93081641197205 2.0008679516863505e-06 0.00021306500338868006 0.0002150658713403664
297 293.9427902698517 1.9342144763709717e-06 0.00017513852791498172 0.0001770727423913527
298 295.11588072776794 1.9415628615041706e-06 0.00017900654933596617 0.00018094811219747034
299 296.3078365325928 2.2447977415067237e-06 0.0002490860903823136 0.00025133088812382033
300 297.3683466911316 2.1157153388297796e-06 0.0002158563409075641 0.00021797205624639386
301 298.42872071266174 2.0826255727634335e-06 0.000249579228810816 0.00025166185438357943
302 299.4047944545746 1.810883303116632e-06 0.0001411202969967119 0.00014293118029982854
303 300.408784866333 2.0676683134480612e-06 0.0002715290392805266 0.00027359670759397465
304 301.4317841529846 2.042479944359136e-06 0.00029832378729877855 0.0003003662672431377
305 302.396767616272 1.9521977527429593e-06 0.0001583942530939243 0.00016034645084666728
306 303.36076855659485 1.8207542285723175e-06 6.624634233897164e-05 6.806709656754396e-05
307 304.3278045654297 2.2817793733521594e-06 0.00024743362161137113 0.0002497154009847233
308 305.27079153060913 2.1200402071011945e-06 0.0002482353040836001 0.0002503553442907013
309 306.22887110710144 2.155029808714886e-06 0.0002801301095309674 0.0002822851393396823
310 307.1678285598755 1.8226046852717465e-06 0.0001617589752946124 0.00016358157997988415
311 308.08577060699463 2.0279786580761006e-06 0.00021803731086270122 0.00022006528952077734
312 309.118807554245 2.074510096603592e-06 0.0001913106881532093 0.0001933851982498129
313 310.10977840423584 1.9021976064115563e-06 0.00018383708576227994 0.0001857392833686915
314 311.07575726509094 1.7563859313326395e-06 8.771160504961974e-05 8.946799098095238e-05
315 312.0227813720703 2.2177393829462513e-06 0.00021528105607768834 0.0002174987954606346
316 312.9627938270569 2.1703900681846095e-06 0.0002417182762350812 0.0002438886663032658
317 313.8987843990326 1.938512623810128e-06 0.0002811381080806655 0.00028307662070447566
318 314.88267278671265 1.693340549683011e-06 0.00017944742369171757 0.00018114076424140057
319 315.84276962280273 1.7594247618877648e-06 0.00022290589025356625 0.00022466531501545402
320 316.7927794456482 1.977844595059052e-06 0.00013732993162718395 0.000139307776222243
321 317.78980255126953 2.019306576041967e-06 0.00025626682995149756 0.00025828613652753953
322 318.73675513267517 2.0691231143154554e-06 0.00017332000620413147 0.00017538912931844693
323 319.6867833137512 1.9141124411417333e-06 0.00011823812387133604 0.00012015223631247778
324 320.64525532722473 2.0286793376775396e-06 0.00023634035715320767 0.0002383690364908852
325 321.6327624320984 2.012952799665048e-06 0.00027291860756458055 0.0002749315603642456
326 322.6318233013153 2.011520344288957e-06 0.00016194266960924903 0.000163954189953538
327 323.6317722797394 2.0689846660266787e-06 0.00017552277785819648 0.00017759176252422315
328 324.67893242836 1.720812690488044e-06 0.0001515413890749016 0.00015326220176538964
329 325.75940895080566 1.822260127171574e-06 0.00013588411896020775 0.00013770637908737933
330 326.75079369544983 1.8491565981167274e-06 0.0001595003692895774 0.00016134952588769413
331 327.77878737449646 2.5171942808884103e-06 0.00045894676406911555 0.00046146395835000397
332 328.759761095047 2.320790069565277e-06 0.00025749632576167985 0.0002598171158312451
333 329.82780957221985 2.2702131595387556e-06 0.00015362482142928464 0.0001558950345888234
334 330.8712179660797 2.0014461217410614e-06 0.0002180711534999361 0.00022007259962167716
335 331.877277135849 2.2696159254984568e-06 0.0001452154161146023 0.00014748503204010076
336 332.89302110671997 2.070994041360065e-06 0.00018761003977500352 0.00018968103381636358
337 333.9128141403198 2.0758330121936415e-06 0.00014238320541061812 0.00014445903842281175
338 334.9787790775299 2.071644560802703e-06 0.00010812865607690491 0.00011020030063770762
339 336.0197823047638 2.1148605847218695e-06 0.00023401619603969907 0.00023613105662442094
340 337.0588130950928 1.854806882173023e-06 0.0001839755365512515 0.00018583034343342452
341 338.0527901649475 1.7706454800279348e-06 0.0002008385306236728 0.00020260917610370074
342 339.0772204399109 2.0118533389880352e-06 0.00035908670233400074 0.00036109855567298876
343 340.1346957683563 2.029785517628161e-06 0.00025449279170708367 0.00025652257722471184
344 341.2272574901581 1.7969354974643496e-06 6.613039830387039e-05 6.792733380133473e-05
345 342.3237521648407 1.795848850285847e-06 7.837796771286318e-05 8.017381656314903e-05
346 343.36572098731995 1.981749274336652e-06 0.0003217982765812202 0.00032378002585555687
347 344.4057457447052 1.7718429170898944e-06 0.00015609549395990052 0.00015786733687699043
348 345.40820240974426 1.8766579599488502e-06 0.00023666030208536443 0.0002385369600453133
349 346.4218096733093 1.6612802388384038e-06 0.0002160781581929866 0.000217739438431825
350 347.4837591648102 1.6897488635458403e-06 8.912259500298725e-05 9.081234386653309e-05
351 348.4972381591797 1.6815871337816218e-06 0.0001506695511357096 0.00015235113826949124
352 349.50674772262573 2.0285543279359803e-06 0.0003126431231530721 0.00031467167748100807
353 350.5957362651825 1.999022495376584e-06 0.00023824146529972153 0.00024024048779509811
354 351.70375180244446 2.5667236092806664e-06 0.0001729407766521377 0.00017550750026141838
355 352.75975728034973 2.677285506221272e-06 0.0002525863031412931 0.0002552635886475144
356 353.81275606155396 3.108517235557505e-06 0.00022242027241111602 0.00022552878964667353
357 354.8587472438812 2.107096073411455e-06 0.00016472692657637115 0.0001668340226497826
358 355.8407506942749 1.7080513835453348e-06 0.00019115653614069792 0.00019286458752424326
359 356.8787546157837 1.760216386076188e-06 0.00016354123417963118 0.00016530145056570738
360 357.9027292728424 1.7177772977008116e-06 0.000250193356667589 0.0002519111339652898
361 358.9397487640381 1.6826459662926277e-06 0.0001386503545229867 0.00014033300048927933
362 359.9417107105255 1.727831674952235e-06 0.0001074389923338922 0.00010916682400884444
363 360.99404072761536 1.8318810331441412e-06 0.00014695123138043704 0.00014878311241358117
364 362.0588994026184 1.8273783385153584e-06 0.00013039370111171032 0.0001322210794502257
365 363.08973264694214 2.4079535806539076e-06 0.00042928029226776737 0.00043168824584842127
366 364.1117482185364 2.4405372135291165e-06 0.00018186191184408712 0.00018430244905761624
367 365.10975337028503 2.1989994851134768e-06 0.00024840555735082434 0.0002506045568359378
368 366.1267488002777 2.124761512515529e-06 0.00016490307030261764 0.00016702783181513317
369 367.1557376384735 1.8279866671702205e-06 0.00011313502620530608 0.0001149630128724763
370 368.14469933509827 1.934693263681143e-06 0.00020123846178886874 0.0002031731550525499
371 369.17072653770447 1.8598575882563656e-06 0.00018380324312504507 0.00018566310071330144
372 370.1267445087433 2.389657311141491e-06 0.0003069278777845754 0.0003093175350957169
373 371.1237277984619 2.123479381353663e-06 0.0002923277000452848 0.00029445117942663847
374 372.058748960495 1.6937604261524725e-06 7.431800133429918e-05 7.601176176045166e-05
375 373.06472539901733 1.817963229829833e-06 9.475417385165323e-05 9.657213708148306e-05
376 374.0877470970154 1.8150773799459406e-06 0.00011282636215222762 0.00011464143953217356
377 375.0248785018921 1.790915184573039e-06 9.097831961292549e-05 9.276923479749853e-05
378 376.0272696018219 1.7990226913618562e-06 0.00019364899036868307 0.00019544801306004494
379 377.0507514476776 1.7250616153414618e-06 0.00011617364299377339 0.00011789870460911486
380 378.06370401382446 1.672607527783253e-06 9.011431228394477e-05 9.178691981172802e-05
381 379.0252425670624 2.30522104382715e-06 0.0003888438612022656 0.0003911490822460927
382 379.9727213382721 1.9383974585857168e-06 0.00028382477744313695 0.0002857631749017227
383 381.0072431564331 1.965343933427494e-06 0.0002132022740856913 0.00021516761801911879
384 382.0197365283966 2.19058570445784e-06 0.00017143471929050933 0.00017362530499496717
385 383.0197331905365 2.0997486258513177e-06 0.00011422851141667206 0.00011632826004252338
386 383.99773836135864 1.8388354813292522e-06 0.0002655163507333538 0.00026735518621468304
387 385.0297360420227 1.854094014121782e-06 0.0001798144722944938 0.0001816685663086156
388 386.0314631462097 1.6278848239539455e-06 0.00013360838162018948 0.00013523626644414342
389 387.0717303752899 1.5992377478404334e-06 0.0001384607297462105 0.00014005996749405093
390 388.0687403678894 1.5863468995530333e-06 0.0001885217908244805 0.00019010813772403354
391 389.07721519470215 1.6775463501479002e-06 0.0002500237434502416 0.00025170128980038953
392 389.9747006893158 1.7635157056802871e-06 0.00016092905062157036 0.00016269256632725065
393 391.1111264228821 1.8359396306660352e-06 0.00014127875934511223 0.00014311469897577826
394 392.33876872062683 1.718846443515496e-06 0.0001056534031893583 0.0001073722496328738
395 393.44473004341125 1.6879938830365272e-06 0.0001734502363524981 0.00017513823023553463
396 394.5617160797119 1.6311575789879634e-06 0.00012877033460860284 0.0001304014921875908
397 395.55771040916443 1.6290902303869292e-06 0.0001662606260920531 0.00016788971632244
398 396.55772972106934 1.6443131354031146e-06 0.0001373521933619608 0.00013899650649736392
399 397.5527141094208 1.8234953796803551e-06 0.00019854621199153413 0.0002003697073712145
400 398.6037154197693 2.8467655881939317e-06 0.000390666883263812 0.00039351364885200594
401 399.6235864162445 3.535743027725476e-06 0.00031111552411277823 0.0003146512671405037
402 400.6497075557709 4.2086723416843674e-06 0.000486026554299681 0.0004902352266413654
403 401.6887195110321 2.2777451527298698e-06 0.0001918660114275529 0.00019414375658028277
404 402.71069073677063 1.7763056086013782e-06 0.00011772547392237106 0.00011950177953097244
405 403.64585542678833 1.8879635284511035e-06 0.00014748270279609117 0.00014937066632454227
406 404.6656882762909 2.0529815439609874e-06 0.00021711387890297295 0.00021916686044693394
407 405.6887204647064 2.005813649586783e-06 0.0003254622220993042 0.000327468035748891
408 406.6607024669647 1.8974414545317625e-06 0.00018342905396583097 0.00018532649542036273
409 407.75353169441223 1.9045568527591307e-06 0.00013387935273599305 0.0001357839095887522
410 408.79370856285095 1.914279329146715e-06 8.642385469987088e-05 8.833813402901759e-05
411 409.870876789093 1.8020213625375056e-06 3.2339055066140704e-05 3.414107642867821e-05
412 410.97769951820374 1.8791865944962374e-06 6.653511484197322e-05 6.841430143646947e-05
413 412.07770109176636 1.630020146601952e-06 4.308188721637598e-05 4.471190736297793e-05
414 413.15368938446045 1.5973624454548696e-06 5.1338680638562915e-05 5.293604308401778e-05
415 414.2287187576294 1.6546255015086808e-06 5.8935237610900164e-05 6.058986311240885e-05
416 415.31568121910095 1.5939306155247175e-06 5.242383020036173e-05 5.401776081588644e-05
417 416.34367990493774 1.5962770483737823e-06 7.300347389790836e-05 7.459975094628215e-05
418 417.403683423996 1.5638943686581299e-06 8.563156295942781e-05 8.719545732808593e-05
419 418.5136754512787 1.5782717390348447e-06 0.00015220093047058823 0.0001537792022096231
420 419.6051895618439 1.7026840902914936e-06 0.00041682804190872497 0.00041853072599901646
421 420.6878242492676 1.6761837439649058e-06 0.00011263812748377755 0.00011431431122774246
422 421.73508048057556 2.2565099041933982e-06 0.0002569275214368065 0.00025918403134099987
423 422.82715916633606 2.529766666859188e-06 0.00025718000111163864 0.00025970976777849785
424 423.8938443660736 1.9510993859011855e-06 0.00015028033080517045 0.00015223143019107164
425 424.9470281600952 2.0753812582400822e-06 9.940120597813753e-05 0.00010147658723637761
426 426.018670797348 1.7281613881455973e-06 9.93193395985853e-05 0.0001010475009867309
427 427.0389416217804 1.5880367187345587e-06 4.148053242856224e-05 4.30685691472968e-05
428 428.1459803581238 1.5519337491101067e-06 8.383478794321917e-05 8.538672169232928e-05
429 429.2141227722168 1.6831089711229274e-06 0.00018557440114501337 0.0001872575101161363
430 430.29423546791077 1.8109006482182733e-06 9.897802300101159e-05 0.00010078892364922987
431 431.34493613243103 1.972008046487834e-06 0.0004715397853979328 0.00047351179344442065
432 432.4150733947754 2.4100453061545454e-06 0.00012902647456866783 0.00013143651987482238
433 433.40841603279114 2.1946808673291397e-06 0.00020510190285292248 0.00020729658372025162
434 434.4516260623932 1.6254222883074076e-06 0.0003075564467666933 0.0003091818690550007
435 435.5387179851532 1.5713074463325858e-06 0.00012804845835538519 0.00012961976580171778
436 436.68766498565674 1.554669431041951e-06 0.00010371082181098478 0.00010526549124202673
437 437.80869245529175 1.5498706195878502e-06 0.00014010596795370115 0.00014165583857328899
438 438.83494806289673 1.571845613269998e-06 0.00015239149532062096 0.00015396334093389094
439 439.8971064090729 1.5449030449826445e-06 0.00012451164274407712 0.00012605654578905977
440 441.046080827713 1.5891255535835388e-06 0.00010988570299724605 0.00011147482855082959
441 442.172070980072 1.866168236272447e-06 0.00021939795689294802 0.00022126412512922048
442 443.25468468666077 1.8358333723857098e-06 0.00021164239252973723 0.00021347822590212295
443 444.2430422306061 1.990553397910307e-06 9.366343885460156e-05 9.565399225251186e-05
444 445.27827191352844 1.7939201062357665e-06 0.0001397814126622757 0.00014157533276851146
445 446.2561695575714 1.6513418081222764e-06 7.969139506352828e-05 8.134273687165057e-05
446 447.27843499183655 1.6335596411720217e-06 0.00010140439207921892 0.00010303795172039094
447 448.33760237693787 3.4129959624885713e-06 0.00029984306569067425 0.00030325606165316284
448 449.35838294029236 3.988127655430928e-06 0.00041312339321878934 0.0004171115208742203
449 450.39959812164307 1.9470511016829702e-06 8.597469969883861e-05 8.792175080052158e-05
450 451.40193796157837 1.8211300391078796e-06 8.11030200663829e-05 8.292415010549078e-05
451 452.35040163993835 1.811537572851517e-06 0.0001423562733118966 0.00014416781088474813
452 453.36668276786804 1.8093617782996805e-06 0.00028479537307816066 0.00028660473485646033
453 454.2323682308197 1.674365946060459e-06 0.00034578006539568806 0.00034745443134174853
454 455.10603165626526 1.5937255995485607e-06 0.00017720212872396378 0.00017879585432351234
455 456.1986446380615 1.5439425013809396e-06 6.373205140933094e-05 6.527599391071189e-05
456 457.1979970932007 1.532720376881177e-06 3.0908523589972685e-05 3.2441243966853863e-05
457 458.18586564064026 1.5315416912804513e-06 2.8547427098223026e-05 3.0078968789503476e-05
458 459.2730131149292 1.5260676709597543e-06 2.9192994904998166e-05 3.071906257595792e-05
459 460.25390124320984 1.5275135648830624e-06 2.1253786231047354e-05 2.2781299795930415e-05
460 461.2333023548126 1.5267953839178053e-06 3.6166833351122456e-05 3.769362873504026e-05
461 462.31893515586853 1.5337898352202153e-06 4.129569302469292e-05 4.282948285991314e-05
462 463.35815596580505 1.5500067239439728e-06 0.00010682008410460197 0.00010837009082854595
463 464.50511145591736 2.214992918924197e-06 0.0004570492962062759 0.0004592642891252001
464 465.55581307411194 3.7911485555588e-06 0.00046470489277935666 0.00046849604133491547
465 466.4399540424347 2.1468862053631937e-06 0.00023833133230273355 0.00024047821850809676
466 467.52904176712036 1.6882674981083646e-06 9.637938049815645e-05 9.806764799626482e-05
467 468.6909945011139 1.5657909226997587e-06 5.8585485355966046e-05 6.0151276278665805e-05
468 469.8364872932434 1.563481367724454e-06 8.554690636244396e-05 8.711038773016842e-05
469 470.9736952781677 1.5440454781555489e-06 9.365844846571852e-05 9.520249394387407e-05
470 472.0134115219116 1.5322842491453126e-06 9.915710695637953e-05 0.00010068939120552484
471 473.0887415409088 1.5268946104001679e-06 0.00011491282474274603 0.0001164397193531462
472 474.1433789730072 1.5284567633831262e-06 0.00010914374517914432 0.00011067220194252745
473 475.24741101264954 1.5388577301430221e-06 0.00011056933627032593 0.00011210819400046896
474 476.35733675956726 1.562597548851631e-06 0.0001644069716434351 0.00016596956919228672
475 477.5256681442261 1.5345853659630621e-06 0.00012373480220769076 0.00012526938757365382
476 478.5684645175934 1.525410901030038e-06 0.00013760459303055833 0.00013913000393158838
477 479.58092045783997 1.5159895418574346e-06 8.29193416057817e-05 8.443533114763914e-05
478 480.7174005508423 1.54017970816001e-06 7.648295504134774e-05 7.802313474950774e-05
479 481.82626938819885 1.5881948560576311e-06 0.00013015414244376574 0.00013174233729982337
480 482.9333324432373 1.6059712413073386e-06 9.706087360446085e-05 9.866684484576818e-05
481 483.9555993080139 1.7814047559595748e-06 0.00010796737350873499 0.00010974877826469456
482 485.00379514694214 2.5912170804686993e-06 0.00031477004889673835 0.00031736126597720706
483 486.0420672893524 2.510818315282364e-06 0.00041345581912354337 0.0004159666374388257
484 487.1057643890381 1.8936547531977596e-06 5.5208802223205566e-05 5.710245697640333e-05
485 488.0826623439789 1.6000470296548517e-06 3.176357022067844e-05 3.3363617250333296e-05
486 489.1378402709961 1.5669174167333834e-06 2.478478888937291e-05 2.6351706306106293e-05
487 490.15811228752136 1.676806448740047e-06 4.8620258801735486e-05 5.029706525047553e-05
488 491.09511709213257 1.6219134211240198e-06 0.0002004977840705206 0.0002021196974916446
489 492.10940504074097 1.6114336982269415e-06 0.0002608410064006012 0.00026245244009882814
490 493.146164894104 1.5606041122602937e-06 0.00026013149111062887 0.00026169209522288915
491 494.2287526130676 1.5707031804943246e-06 0.00014127958940979618 0.0001428502925902905
492 495.31747603416443 1.6237112174698171e-06 0.00014673026416125713 0.00014835397537872694
493 496.3956096172333 1.5686697407856883e-06 7.943031471847688e-05 8.099898445926258e-05
494 497.4756383895874 1.5717815457774488e-06 7.616948561380374e-05 7.774126715958119e-05
495 498.5383667945862 1.7369642616218369e-06 0.00022429503850488855 0.0002260320027665104
496 499.6085443496704 1.6802146830814797e-06 0.00013901493293326972 0.0001406951476163512
497 500.6482996940613 1.9072176851082167e-06 0.00010610180813194121 0.00010800902581704943
498 501.6265971660614 1.997716924888176e-06 0.00020866244031278878 0.00021066015723767695
499 502.68641233444214 2.0155103427151707e-06 0.00015090317934151465 0.00015291868968422983
500 503.71420907974243 1.9024477821568515e-06 9.537087190871271e-05 9.727331969086956e-05
501 504.64899230003357 1.6283154825136166e-06 2.0850033518051943e-05 2.247834900056556e-05
502 505.6852328777313 1.522218152230618e-06 3.839463570573986e-06 5.3616817228046045e-06
503 506.8073387145996 1.5101233034725958e-06 3.403788682498388e-06 4.913911985970984e-06
504 507.93032121658325 1.50612830465672e-06 3.2492566403726604e-06 4.75538494502938e-06
505 509.10224652290344 1.5038303130825093e-06 3.1521250087542824e-06 4.6559553218367915e-06
506 510.11360263824463 1.5024020767851965e-06 3.0876846746510306e-06 4.590086751436227e-06
507 511.21375012397766 1.5013751217582882e-06 3.0414285700793233e-06 4.542803691837611e-06
508 512.2475693225861 1.500528649545756e-06 3.006151446060046e-06 4.506680095605802e-06
509 513.298220872879 1.499938603565597e-06 2.977688603053157e-06 4.477627206618754e-06
510 514.2694818973541 1.4993410570009442e-06 2.9588686989857845e-06 4.458209755986729e-06
511 515.158120393753 1.498858050611995e-06 2.9384330440087606e-06 4.437291094620756e-06
512 516.2071752548218 1.4983972334521728e-06 2.919653455583041e-06 4.418050689035214e-06
513 517.164130449295 1.49806908288058e-06 2.9079991099018377e-06 4.406068192782418e-06
514 518.145411491394 1.4980225167518494e-06 2.8977861265408114e-06 4.3958086432926605e-06
515 519.1941776275635 1.4973666843951948e-06 2.884058806820204e-06 4.381425491215399e-06
516 520.3386085033417 1.4970308769769316e-06 2.8758150394130875e-06 4.372845916390019e-06
517 521.4692432880402 1.496718352623034e-06 2.8663377383811363e-06 4.36305609100417e-06
518 522.4915878772736 1.4965569337942456e-06 2.8667430824681418e-06 4.363300016262387e-06
519 523.5792655944824 1.496565059427447e-06 2.8595890874830667e-06 4.356154146910514e-06
520 524.6614482402802 1.495953293004692e-06 2.8567616796533533e-06 4.352714972658045e-06
521 525.710202217102 1.4956426437969175e-06 2.8516756583180204e-06 4.347318302114938e-06
522 526.7681317329407 1.4955762323717144e-06 2.8564613437492575e-06 4.3520375761209715e-06
523 527.8454723358154 1.4956237360735068e-06 2.8627027676209507e-06 4.358326503694457e-06
524 528.8731291294098 1.4950005625118345e-06 2.860790743623804e-06 4.355791306135638e-06
525 529.8831441402435 1.4949660285707288e-06 2.8742002260764974e-06 4.369166254647226e-06
526 530.9351613521576 1.4950105632911593e-06 2.8847119827198503e-06 4.37972254601101e-06
527 531.9513964653015 1.4943062896596505e-06 2.868158192742591e-06 4.362464482402241e-06
528 532.9491126537323 1.4940403314344835e-06 2.8725363464163454e-06 4.366576677850829e-06
529 533.9921011924744 1.4941679976330507e-06 2.8858573844768857e-06 4.380025382109936e-06
530 534.9801399707794 1.494369263316961e-06 2.9088991800410635e-06 4.4032684433580246e-06
531 536.0621018409729 1.4935652944165588e-06 2.882344923263428e-06 4.375910217679987e-06
532 537.2195773124695 1.4933901245161992e-06 2.8834025056770185e-06 4.3767926301932174e-06
533 538.2411427497864 1.4935762327689454e-06 2.8952193640222484e-06 4.388795596791194e-06
534 539.3911144733429 1.4936152983131824e-06 2.9381727112219636e-06 4.431788009535146e-06
535 540.4571285247803 1.4930888510390417e-06 2.9165297746658324e-06 4.409618625704874e-06
536 541.5981199741364 1.4931804206747336e-06 2.9332035739949887e-06 4.4263839946697225e-06
537 542.6650543212891 1.4932380814180278e-06 2.992455066250475e-06 4.485693147668503e-06
538 543.6501405239105 1.4924995863697672e-06 2.9525663328650813e-06 4.445065919234849e-06
539 544.7051103115082 1.4920817413086059e-06 2.946098328836812e-06 4.438180070145418e-06
540 545.7190873622894 1.4921106498113414e-06 2.992782279249006e-06 4.484892929060347e-06
541 546.7714276313782 1.4918537547924375e-06 2.9906152353790783e-06 4.482468990171516e-06
542 548.0151972770691 1.4921194004932505e-06 3.0428133654914447e-06 4.534932765984695e-06
543 549.1025614738464 1.491818439540447e-06 3.0710702549491152e-06 4.562888694489562e-06
544 550.1931238174438 1.4914488794919629e-06 3.1032518252430346e-06 4.594700704734997e-06
545 551.3101041316986 1.4909686858221988e-06 3.09580999532802e-06 4.586778681150219e-06
546 552.408117055893 1.4906542863221776e-06 3.1791705538162448e-06 4.669824840138422e-06
547 553.4690811634064 1.4900639278176647e-06 3.2138323173826974e-06 4.703896245200362e-06
548 554.4661438465118 1.489378093123036e-06 3.27443297727396e-06 4.7638110703969965e-06
549 555.4500741958618 1.48935074724207e-06 3.355004880952355e-06 4.8443556281944255e-06
550 556.5256388187408 1.4895685767167367e-06 3.4752036226075767e-06 4.964772199324314e-06
551 557.6110990047455 1.4891390119923042e-06 3.5403674505901015e-06 5.029506462582405e-06
552 558.6461086273193 1.4893882501645377e-06 3.6220188133868596e-06 5.111407063551397e-06
553 559.7200934886932 1.4888158618103739e-06 3.6685340006479482e-06 5.157349862458322e-06
554 560.8031139373779 1.4884897426470814e-06 3.6764568055436115e-06 5.164946548190693e-06
555 561.8750882148743 1.4880514272407398e-06 3.638045687303447e-06 5.126097114544187e-06
556 562.9042012691498 1.4883153540576065e-06 3.727949255664877e-06 5.216264609722484e-06
557 563.9990928173065 1.488505837651307e-06 3.77334873098255e-06 5.261854568633857e-06
558 565.0841484069824 1.4878715694750716e-06 3.847042911204716e-06 5.3349144806797875e-06
559 566.1445887088776 1.4869852504074173e-06 3.8190541676426895e-06 5.306039418050107e-06
560 567.2130682468414 1.486802736184741e-06 3.7862475486409744e-06 5.273050284825715e-06
561 568.2471179962158 1.4875206046256443e-06 3.913604035573518e-06 5.401124640199162e-06
562 569.3391079902649 1.486760076610434e-06 4.07497254794076e-06 5.561732624551194e-06
563 570.4110760688782 1.4867503883554632e-06 4.045164287590341e-06 5.531914675945804e-06
564 571.4772412776947 1.4864042676335213e-06 4.130176224764562e-06 5.616580492398083e-06
565 572.5279700756073 1.486179093836538e-06 4.120396400158037e-06 5.606575493994575e-06
566 573.609073638916 1.4854877899657159e-06 4.01279176491619e-06 5.498279554881906e-06
567 574.6610724925995 1.4855679524624908e-06 3.927032269487445e-06 5.412600221949936e-06
568 575.6980874538422 1.4856356139851096e-06 3.977219617906833e-06 5.462855231891942e-06
569 576.7781903743744 1.4847835163342073e-06 4.058705967844732e-06 5.54348948417894e-06
570 577.8674573898315 1.4848310200359998e-06 4.012288913230768e-06 5.4971199332667676e-06
571 578.9260897636414 1.484634442217398e-06 4.0445523649054085e-06 5.529186807122807e-06
572 580.0130865573883 1.4838567253627234e-06 4.0216208904381565e-06 5.50547761580088e-06
573 581.0900981426239 1.4837953143271824e-06 4.055226009164081e-06 5.539021323491263e-06
574 582.1902921199799 1.4838896966820595e-06 4.1290895775860585e-06 5.6129792742681176e-06
575 583.286173582077 1.483019628880808e-06 4.20924988669037e-06 5.692269515571178e-06
576 584.2990686893463 1.482870242239645e-06 4.105679003284282e-06 5.588549245523927e-06
577 585.3880822658539 1.4830185350455693e-06 4.2134361504108315e-06 5.696454685456401e-06
578 586.4681718349457 1.4826064716849552e-06 4.198981586518703e-06 5.6815880582036585e-06
579 587.5691039562225 1.4822941035932342e-06 4.169539292186699e-06 5.6518333957799335e-06
580 588.6430549621582 1.4818721957154722e-06 4.1499502656843835e-06 5.6318224613998555e-06
581 589.7240488529205 1.4811215122174096e-06 4.197461780585699e-06 5.6785832928031085e-06
582 590.8853840827942 1.480612722569264e-06 4.189457406833668e-06 5.6700701294029316e-06
583 592.0000882148743 1.4810474439455358e-06 4.042205307007636e-06 5.523252750953172e-06
584 593.0350961685181 1.4803123866651683e-06 4.162385922250332e-06 5.6426983089155e-06
585 594.1144485473633 1.4806411622854688e-06 4.07870252610453e-06 5.559343688389999e-06
586 595.233067035675 1.4804899004981823e-06 4.089665880439265e-06 5.5701557809374475e-06
587 596.2920794487 1.4801700318219678e-06 4.08217185895715e-06 5.562341890779117e-06
588 597.3786842823029 1.4801956588189874e-06 4.115219746760074e-06 5.595415405579062e-06
589 598.4824261665344 1.4797851580801426e-06 4.143217553528363e-06 5.6230027116085055e-06
590 599.5490775108337 1.4793410609732538e-06 4.1123992144661465e-06 5.591740275439401e-06
591 600.578063249588 1.479058851481684e-06 4.1250598885669e-06 5.604118740048584e-06
592 601.7000851631165 1.4789813454419173e-06 4.076457038621775e-06 5.555438384063692e-06
593 602.7971322536469 1.4787063240104873e-06 4.120398900352868e-06 5.599105224363356e-06
594 603.8987357616425 1.4784766186103726e-06 4.034415324962379e-06 5.512891943572752e-06
595 605.0165891647339 1.4780798689430993e-06 4.1210558265447615e-06 5.599135695487861e-06
596 606.151044845581 1.4777909401779208e-06 3.977981864805989e-06 5.4557728049839105e-06
597 607.278058052063 1.477719528363055e-06 4.1451505166572215e-06 5.622870045020277e-06
598 608.3704555034637 1.4774449757181558e-06 4.00469050861445e-06 5.482135484332606e-06
599 609.4980654716492 1.4772651179524877e-06 3.978178130100237e-06 5.455443248052725e-06
600 610.6045696735382 1.4769954094350738e-06 3.984210475179173e-06 5.461205884614246e-06
601 611.7324452400208 1.4767272635394294e-06 3.990627225213403e-06 5.467354488752832e-06
602 612.8295311927795 1.476343171108489e-06 3.970876623620123e-06 5.4472197947286115e-06
603 613.9320492744446 1.4762405068582336e-06 4.019647611667646e-06 5.49588811852588e-06
604 615.0420322418213 1.4761530000391422e-06 3.921235255246994e-06 5.397388255286137e-06
605 616.1545660495758 1.4757778145522878e-06 4.000439552352733e-06 5.476217366905021e-06
606 617.2350904941559 1.4754012227058411e-06 3.956473313722035e-06 5.431874536427876e-06
607 618.3320364952087 1.475389346780393e-06 3.948821154916847e-06 5.42421050169724e-06
608 619.4370458126068 1.4750908860224206e-06 3.959102268587023e-06 5.4341931546094435e-06
609 620.5441842079163 1.4748702438285687e-06 3.930621299167607e-06 5.405491542996176e-06
610 621.6020257472992 1.474471462752995e-06 3.9440748475542e-06 5.418546310307195e-06
611 622.7000131607056 1.4743639543752541e-06 3.937441830667073e-06 5.411805785042328e-06
612 623.8313679695129 1.4741647200996445e-06 4.025889973112401e-06 5.500054693212045e-06
613 624.9620668888092 1.473783752912243e-06 3.8194876389215454e-06 5.293271391833789e-06
614 626.0901718139648 1.4737123410973772e-06 3.928926167072066e-06 5.402638508169443e-06
615 627.2410316467285 1.473502012207204e-06 4.039591040787281e-06 5.513093052994485e-06
616 628.3700332641602 1.473186987658475e-06 3.89261646258751e-06 5.365803450245985e-06
617 629.5200488567352 1.4733591885774727e-06 4.014482521670777e-06 5.48784171024825e-06
618 630.6680417060852 1.472902903020782e-06 3.994887557205738e-06 5.46779046022652e-06
619 631.7870409488678 1.4728025827031807e-06 3.940509257200581e-06 5.413311839903761e-06
620 632.9712157249451 1.472679604369922e-06 3.9577759152290805e-06 5.430455519599002e-06
621 634.0676779747009 1.472291292860204e-06 3.975157269695461e-06 5.447448562555665e-06
622 635.1980347633362 1.4720023640950254e-06 4.037812777213602e-06 5.509815141308627e-06
623 636.3160774707794 1.4719712679218125e-06 4.0452796090769285e-06 5.5172508769987406e-06
624 637.477020740509 1.4719497037413936e-06 4.1194457010734805e-06 5.591395404814874e-06
625 638.5745453834534 1.4715192014438994e-06 4.2526379552663574e-06 5.724157156710257e-06
626 639.7512011528015 1.4713465317383708e-06 4.207710391723069e-06 5.67905692346144e-06
627 640.9040079116821 1.4712249597647045e-06 4.197468031072777e-06 5.668692990837482e-06
628 642.082377910614 1.4710513524861144e-06 4.362256809969076e-06 5.833308162455191e-06
629 643.250034570694 1.4708871209381411e-06 4.341733648172961e-06 5.812620769111102e-06
630 644.4520149230957 1.4706921057413088e-06 4.534059885464258e-06 6.004751991205567e-06
631 645.6630115509033 1.4704567749028239e-06 4.555468741279321e-06 6.025925516182145e-06
632 646.8160130977631 1.4701265929229307e-06 4.331798186438195e-06 5.801924779361126e-06
633 647.9616892337799 1.4699831442444916e-06 4.3122579137350885e-06 5.7822410579795805e-06
634 649.136025428772 1.4698454772665996e-06 4.234653741321308e-06 5.7044992185879075e-06
635 650.3123457431793 1.469899700242001e-06 4.219743516921197e-06 5.689643217163198e-06
636 651.5190098285675 1.4694449773070796e-06 4.122954724519045e-06 5.5923997018261245e-06
637 652.7120237350464 1.4693387190267544e-06 4.008535495740455e-06 5.47787421476721e-06
638 653.926043510437 1.4693757531626912e-06 3.995670743236606e-06 5.465046496399297e-06
639 655.1530170440674 1.4689124358080378e-06 3.993484322856737e-06 5.462396758664775e-06
640 656.326034784317 1.4687047633748727e-06 4.087454458111084e-06 5.556159221485957e-06
641 657.5160100460052 1.4685377191077144e-06 3.912226115697182e-06 5.3807638348048966e-06
642 658.6950187683105 1.4683466104653058e-06 4.055605726254066e-06 5.523952336719372e-06
643 659.9181673526764 1.4680844025323855e-06 3.868062986723528e-06 5.3361473892559135e-06
644 661.0890076160431 1.4678981380174624e-06 3.84869491493942e-06 5.316593052956882e-06
645 662.2670137882233 1.4675068575263824e-06 3.8001514446215342e-06 5.267658302147917e-06
646 663.4220070838928 1.4675695186593388e-06 3.868808982356282e-06 5.336378501015621e-06
647 664.5990018844604 1.4674207570668836e-06 4.076455788524359e-06 5.543876545591243e-06
648 665.8000104427338 1.4671332346612974e-06 3.893791554158166e-06 5.360924788819463e-06
649 666.9690086841583 1.466893059695327e-06 3.843558889707463e-06 5.31045194940279e-06
650 668.1760079860687 1.4667502360655957e-06 3.8155948355693946e-06 5.28234507163499e-06
651 669.4209923744202 1.4666258513727444e-06 3.955848890062947e-06 5.422474741435691e-06
652 670.6419823169708 1.4662097251955296e-06 3.8806945960593705e-06 5.3469043212549e-06
653 671.7900054454803 1.4665272499390897e-06 3.7773624812596594e-06 5.2438897311987495e-06
654 672.9855525493622 1.4661678469321071e-06 3.949429639833886e-06 5.415597486765993e-06
655 674.1950204372406 1.4659864265446694e-06 3.856156121364376e-06 5.322142547909045e-06
656 675.3729796409607 1.4657023419069763e-06 3.7968449369572952e-06 5.2625472788642715e-06
657 676.6079874038696 1.4656949975846598e-06 3.746771972451434e-06 5.212466970036094e-06
658 677.8290104866028 1.4654871688893177e-06 3.865432156712417e-06 5.3309193256017345e-06
659 678.9950213432312 1.4652383995036151e-06 3.9380281263549856e-06 5.403266525858601e-06
660 680.203999042511 1.4648568072675058e-06 3.752577112325086e-06 5.217433919592592e-06
661 681.3869967460632 1.4647214842222682e-06 3.698270067872617e-06 5.162991552094885e-06
662 682.5899932384491 1.4645572526742948e-06 3.719660484750799e-06 5.184217737425093e-06
663 683.772999048233 1.4641770667977781e-06 3.6104701009372737e-06 5.074647167735052e-06
664 685.015346288681 1.4640811218211314e-06 3.696083647492748e-06 5.16016476931388e-06
665 686.2239680290222 1.4639714257729134e-06 3.7675542169369308e-06 5.231525642709844e-06
666 687.4350044727325 1.4638848565268837e-06 3.7033423381363785e-06 5.167227194663262e-06
667 688.6260006427765 1.4637468770246378e-06 3.671870823174515e-06 5.1356177001991525e-06
668 689.8599953651428 1.4635021704555359e-06 3.6064275984196056e-06 5.069929768875142e-06
669 691.1299810409546 1.4635306101717405e-06 3.6064119722019108e-06 5.069942582373651e-06
670 692.3709955215454 1.4630391656252362e-06 3.6308848167825867e-06 5.093923982407823e-06
671 693.6110019683838 1.4625464709813162e-06 3.589568784672942e-06 5.052115255654259e-06
672 694.8380119800568 1.4624178672096873e-06 3.5136563065868096e-06 4.976074173796497e-06
673 696.0460116863251 1.4625177187407577e-06 3.5967905974428124e-06 5.05930831618357e-06
674 697.2929744720459 1.4620526825021578e-06 3.5997555159882413e-06 5.061808198490399e-06
675 698.5429668426514 1.4621295634932166e-06 3.49592304969794e-06 4.958052613191157e-06
676 699.8019597530365 1.4618589174027412e-06 3.5826101174090534e-06 5.0444690348117945e-06
677 701.0909748077393 1.4614038819434658e-06 3.6612140552309537e-06 5.122617937174419e-06
678 702.3679738044739 1.4611146406539334e-06 3.5955395624541594e-06 5.056654203108093e-06
679 703.6479890346527 1.4609282198768333e-06 3.6517058142879665e-06 5.1126340341648e-06
680 704.919020652771 1.4610588550567627e-06 3.81270242267407e-06 5.273761277730833e-06
681 706.165390253067 1.4607597692500826e-06 3.827129796947409e-06 5.287889566197492e-06
682 707.4429705142975 1.4605786613869988e-06 3.806929785333224e-06 5.267508446720223e-06
683 708.691971540451 1.4601705045808081e-06 3.8085880395550054e-06 5.268758544135813e-06
684 709.9709889888763 1.4601781614274786e-06 3.7451409078484413e-06 5.20531906927592e-06
685 711.2049760818481 1.4597237510169113e-06 3.7469691753187435e-06 5.206692926335655e-06
686 712.5108180046082 1.4599082966478879e-06 3.6876048617715003e-06 5.147513158419388e-06
687 713.8149952888489 1.459926266798237e-06 3.7669647960054793e-06 5.226891062803716e-06
688 715.1179656982422 1.4594609180352832e-06 3.7168011994369876e-06 5.176262117472271e-06
689 716.4010224342346 1.4593443464512793e-06 3.586787630447605e-06 5.046131976898885e-06
690 717.6860013008118 1.4599070465504722e-06 3.7760295648902854e-06 5.235936611440758e-06
691 718.9059615135193 1.4592594960891961e-06 3.96851831484561e-06 5.4277778109348064e-06
692 720.1919600963593 1.458700077495719e-06 3.5691400052317038e-06 5.0278400827274225e-06
693 721.484622001648 1.4584758412717972e-06 3.5797811469575703e-06 5.038256988229367e-06
694 722.7919437885284 1.4587739895054158e-06 3.689303431634935e-06 5.148077421140351e-06
695 724.0973093509674 1.4583016089444993e-06 3.7945935115118153e-06 5.252895120456315e-06
696 725.4033744335175 1.4581789431355943e-06 3.695429221495686e-06 5.153608164631281e-06
697 726.66392993927 1.4578256343535129e-06 3.760277712405128e-06 5.218103346758641e-06
698 727.9277391433716 1.4574984213549819e-06 3.69805942645809e-06 5.155557847813072e-06
699 729.180947303772 1.4571515193221552e-06 3.7650530845326866e-06 5.222204603854841e-06
700 730.4889550209045 1.4573968509399652e-06 3.802317863442754e-06 5.259714714382719e-06
701 731.7689576148987 1.457069637941434e-06 3.8409705630084815e-06 5.298040200949915e-06
702 733.0683798789978 1.457185740738907e-06 3.6955986096954985e-06 5.152784350434405e-06
703 734.3579699993134 1.4567322679014015e-06 3.832518029332961e-06 5.289250297234363e-06
704 735.6699657440186 1.4562883270566896e-06 3.6862625696715093e-06 5.142550896728199e-06
705 736.9799497127533 1.456412399225187e-06 3.7201020816628566e-06 5.176514480888043e-06
706 738.3190009593964 1.4564963120142085e-06 3.82319792805102e-06 5.279694240065229e-06
707 739.6739137172699 1.4558070395516869e-06 3.862086270979587e-06 5.3178933105312735e-06
708 741.0249326229095 1.4560134618874363e-06 3.7346007114888836e-06 5.19061417337632e-06
709 742.3009231090546 1.4555573325929225e-06 3.7773631063083672e-06 5.23292043890129e-06
710 743.6350767612457 1.4556192124149944e-06 3.717246859165646e-06 5.1728660715806406e-06
711 744.89892578125 1.455130580587675e-06 3.81952326669789e-06 5.274653847285565e-06
712 746.1899492740631 1.4550296352213662e-06 3.7131374764362436e-06 5.16816711165761e-06
713 747.430920124054 1.4546364795841627e-06 3.7074979744701576e-06 5.16213445405432e-06
714 748.7729105949402 1.4546533558992732e-06 3.741887841848719e-06 5.196541197747992e-06
715 750.0699226856232 1.4542767640528263e-06 3.790063471002067e-06 5.244340235054893e-06
716 751.3499336242676 1.4542797330341882e-06 3.713646891133097e-06 5.167926624167286e-06
717 752.6559457778931 1.453901109779441e-06 3.764956827031686e-06 5.218857936811127e-06
718 753.9462611675262 1.4538667321005123e-06 3.722880110644654e-06 5.1767468427451664e-06
719 755.2638838291168 1.4534679510249388e-06 3.666665730060347e-06 5.120133681085285e-06
720 756.5619277954102 1.453550301192191e-06 3.6405127545531163e-06 5.094063055745307e-06
721 757.9260461330414 1.4535263930791176e-06 3.7337240806762004e-06 5.187250473755318e-06
722 759.1829283237457 1.4531413630751154e-06 3.6836479909268e-06 5.136789354001916e-06
723 760.4929378032684 1.4532976252520644e-06 3.6825982216220575e-06 5.135895846874122e-06
724 761.7879137992859 1.4527719592888083e-06 3.7796289078741267e-06 5.232400867162935e-06
725 763.1609301567078 1.4528930624759437e-06 3.7977221928186863e-06 5.25061525529463e-06
726 764.4739294052124 1.4527053916014282e-06 3.817824696834455e-06 5.270530088435884e-06
727 765.7709157466888 1.4522719203225718e-06 3.8031363647256123e-06 5.255408285048184e-06
728 767.0779123306274 1.4524175566714881e-06 3.655337347280259e-06 5.1077549039517474e-06
729 768.3943493366241 1.4520178380228529e-06 3.7488652605738415e-06 5.200883098596695e-06
730 769.7029132843018 1.452097531733097e-06 3.7290999703359283e-06 5.181197502069026e-06
731 770.9989221096039 1.4516762489040425e-06 3.7837864193540293e-06 5.235462668258072e-06
732 772.2209160327911 1.4518593881754268e-06 3.794056907196173e-06 5.2459162953716e-06
733 773.5959358215332 1.4515718657698408e-06 3.888025479828751e-06 5.339597345598592e-06
734 774.9089159965515 1.45120418086748e-06 3.8109491610487037e-06 5.262153341916184e-06
735 776.2349216938019 1.4507402384641186e-06 3.6932165490700893e-06 5.143956787534208e-06
736 777.5639095306396 1.450931815893058e-06 3.7821144140606757e-06 5.233046229953734e-06
737 778.9459273815155 1.4506916409270876e-06 3.8086721086062042e-06 5.259363749533292e-06
738 780.2919104099274 1.4509797883813814e-06 3.7226772823389745e-06 5.173657070720356e-06
739 781.60875415802 1.4503164554402333e-06 3.7596035973737704e-06 5.209920052814004e-06
740 782.9349122047424 1.4503763038540047e-06 3.643716441704923e-06 5.094092745558928e-06
741 784.2619290351868 1.4500578415373829e-06 3.7875560881107444e-06 5.237613929648127e-06
742 785.5569140911102 1.4501692564695474e-06 3.801305597060479e-06 5.251474853530026e-06
743 786.8538866043091 1.4497103144558484e-06 3.696449926035516e-06 5.146160240491364e-06
744 788.1933438777924 1.449488890951112e-06 3.829687808784063e-06 5.279176699735174e-06
745 789.5384473800659 1.4494312302078177e-06 3.919104464202119e-06 5.368535694409937e-06
746 790.87526679039 1.449185586065654e-06 3.781182153912999e-06 5.230367739978653e-06
747 792.2588942050934 1.4488897817646898e-06 3.772703368191751e-06 5.221593149956441e-06
748 793.6031067371368 1.4487932117393353e-06 3.772615236323952e-06 5.221408448063288e-06
749 794.9549100399017 1.448730238082025e-06 3.7552576337084675e-06 5.203987871790493e-06
750 796.335911989212 1.4485438173049249e-06 3.8374059102279225e-06 5.285949727532847e-06
751 797.6939160823822 1.4483983372181855e-06 3.7718067358204183e-06 5.220205073038604e-06
752 799.0558829307556 1.448368647404565e-06 3.849681241800321e-06 5.298049889204886e-06
753 800.4538769721985 1.4479293944251617e-06 3.893079936204341e-06 5.341009330629502e-06
754 801.8128807544708 1.447720471894581e-06 3.815071669800969e-06 5.2627921416955504e-06
755 803.1699120998383 1.4477567247196331e-06 3.7573984255326676e-06 5.2051551502523005e-06
756 804.5698728561401 1.447717346651042e-06 3.820777114405728e-06 5.26849446105677e-06
757 805.9049084186554 1.4472309024942e-06 3.846390360353777e-06 5.293621262847976e-06
758 807.254921913147 1.447072452646774e-06 3.745691888284363e-06 5.192764340931137e-06
759 808.607878446579 1.4469982281127231e-06 3.7901419146148952e-06 5.237140142727619e-06
760 809.9688730239868 1.4468475913741444e-06 3.821792818555896e-06 5.268640409930041e-06
761 811.4101703166962 1.4465322543010615e-06 3.8406639766173076e-06 5.287196230918369e-06
762 812.7518653869629 1.4463792736298286e-06 3.7771612155757495e-06 5.223540489205578e-06
763 814.1149024963379 1.446084563164103e-06 3.736820259450266e-06 5.182904822614369e-06
764 815.4188845157623 1.4463009862791772e-06 3.786656330495873e-06 5.23295731677505e-06
765 816.7618999481201 1.445953459197643e-06 3.814774146616059e-06 5.260727605813703e-06
766 818.1143805980682 1.4456149953223715e-06 3.8711760418127045e-06 5.316791037135076e-06
767 819.4239776134491 1.4456892198564223e-06 3.850796016170674e-06 5.296485236027096e-06
768 820.8128626346588 1.4454860790263886e-06 3.905643102706679e-06 5.351129181733067e-06
769 822.2038631439209 1.4451218318919206e-06 3.847665147193326e-06 5.292786979085247e-06
770 823.495875120163 1.4448463416739597e-06 3.7679117447977896e-06 5.212758086471749e-06
771 824.8562233448029 1.444839466138174e-06 3.837219958237354e-06 5.282059424375528e-06
772 826.2398903369904 1.444579758400085e-06 3.822471933976916e-06 5.267051692377001e-06
773 827.5991847515106 1.4444220898635436e-06 3.7735218694746095e-06 5.217943959338153e-06
774 828.9400317668915 1.4441597256684464e-06 3.818742580861853e-06 5.262902306530299e-06
775 830.306898355484 1.4442134798573167e-06 3.7930493286792062e-06 5.237262808536523e-06
776 831.6988847255707 1.4441434744020436e-06 3.9417699804442045e-06 5.385913454846248e-06
777 833.0490453243256 1.4437484436187168e-06 3.923472304572195e-06 5.367220748190911e-06
778 834.3908619880676 1.4434229495041321e-06 3.92788421087617e-06 5.371307160380303e-06
779 835.7618627548218 1.443564991822979e-06 3.973061481378223e-06 5.416626473201201e-06
780 837.0791606903076 1.4434140425600463e-06 4.0231431965659926e-06 5.466557239126039e-06
781 838.4798467159271 1.4430035418212014e-06 3.9966123791149e-06 5.4396159209361016e-06
782 839.8658657073975 1.4427582102033917e-06 3.961289939064307e-06 5.404048149267699e-06
783 841.1566350460052 1.4427700861288397e-06 3.990024365734734e-06 5.432794451863574e-06
784 842.4921278953552 1.4427625855443462e-06 4.0881091966325005e-06 5.530871782176846e-06
785 843.7731349468231 1.4425678828718679e-06 4.066459384540583e-06 5.509027267412451e-06
786 845.107905626297 1.4425991353072577e-06 3.956316113972024e-06 5.398915249279282e-06
787 846.4998383522034 1.4423953694285163e-06 3.98308288731031e-06 5.425478256738826e-06
788 847.8384954929352 1.4422194182172719e-06 4.024567995095413e-06 5.466787413312685e-06
789 849.2538363933563 1.4420042451996132e-06 3.944211733221207e-06 5.386215978420821e-06
790 850.6213581562042 1.4417025029359247e-06 3.902486606732311e-06 5.344189109668236e-06
791 851.9633288383484 1.4420236217095548e-06 3.929694976982654e-06 5.3717185986922085e-06
792 853.3523349761963 1.441655936807194e-06 3.945044610624346e-06 5.3867005474315396e-06
793 854.740284204483 1.4413570072626908e-06 3.9154701184906416e-06 5.356827125753333e-06
794 856.0458836555481 1.441004479791494e-06 3.826804771619355e-06 5.267809251410849e-06
795 857.4508099555969 1.4413049719577668e-06 3.84269913520989e-06 5.284004107167657e-06
796 858.8302872180939 1.4411169885588972e-06 3.822925719338775e-06 5.264042707897673e-06
797 860.1688299179077 1.4407555541436144e-06 3.933017735913296e-06 5.373773290056911e-06
798 861.5662753582001 1.440438966973116e-06 3.889912189353232e-06 5.330351156326348e-06
799 862.9152719974518 1.4407147697154308e-06 3.836637412841688e-06 5.277352182557118e-06
800 864.2633028030396 1.4403252081082971e-06 3.8863616001686e-06 5.3266868082768965e-06
801 865.6528396606445 1.4401564449571923e-06 3.800395526141928e-06 5.2405519710991204e-06
802 867.0024108886719 1.4402808296500436e-06 3.889014306884484e-06 5.329295136534528e-06
803 868.3871450424194 1.4397637581065197e-06 3.958787556562648e-06 5.3985513146691675e-06
804 869.7517735958099 1.439619371855019e-06 3.970996320447665e-06 5.410615692302684e-06
805 871.0388576984406 1.439319504737454e-06 3.946329085718865e-06 5.3856485904563195e-06
806 872.3818399906158 1.4398297007451922e-06 3.87102009216011e-06 5.310849792905302e-06
807 873.7698340415955 1.439579837524251e-06 3.838998221811032e-06 5.278578059335283e-06
808 875.1238071918488 1.438832904318435e-06 3.782713835771452e-06 5.221546740089887e-06
809 876.5263600349426 1.438790713530659e-06 3.71464696906557e-06 5.153437682596229e-06
810 877.8943514823914 1.4386761733549552e-06 3.755873306685646e-06 5.194549480040602e-06
811 879.2712936401367 1.4384694384948519e-06 3.772577108352776e-06 5.211046546847628e-06
812 880.6363651752472 1.4382891119426529e-06 3.862896021580536e-06 5.301185133523189e-06
813 882.0078313350677 1.4379204894672305e-06 3.924289243233284e-06 5.362209732700514e-06
814 883.3742446899414 1.4377648523389894e-06 3.949086800617659e-06 5.386851652956649e-06
815 884.6968531608582 1.4374237320067099e-06 3.958558476211241e-06 5.39598220821795e-06
816 886.104234457016 1.437640623908315e-06 3.879528255170623e-06 5.317168879078938e-06
817 887.4692022800446 1.4374531092959762e-06 3.768354591807263e-06 5.205807701103239e-06
818 888.8072788715363 1.437211996756944e-06 3.7531168418842674e-06 5.1903288386412114e-06
819 890.1989448070526 1.4367246150270404e-06 3.6441842906627077e-06 5.080908905689748e-06
820 891.5697748661041 1.4368993161408692e-06 3.6591654580911533e-06 5.096064774232022e-06
821 892.9186856746674 1.4368658760350022e-06 3.751867369517384e-06 5.188733245552386e-06
822 894.2891871929169 1.4362433275220379e-06 3.892933362282363e-06 5.3291766898044e-06
823 895.634838104248 1.436148320118453e-06 3.925038676633931e-06 5.361186996752384e-06
824 896.9748072624207 1.4358320454723083e-06 4.029483690657872e-06 5.46531573613018e-06
825 898.3744766712189 1.4359656496335996e-06 3.931132589010584e-06 5.367098238644184e-06
826 899.8043191432953 1.435875955144031e-06 3.868493957807554e-06 5.304369912951585e-06
827 901.1788096427917 1.4353823229270493e-06 3.8042780161904007e-06 5.23966033911745e-06
828 902.5080952644348 1.434980104083583e-06 3.67063166411131e-06 5.105611768194893e-06
829 903.879812002182 1.4352159037085988e-06 3.6714351642251814e-06 5.10665106793378e-06
830 905.236807346344 1.4350176070060506e-06 3.6947019773241657e-06 5.129719584330217e-06
831 906.6050930023193 1.4343797447997452e-06 3.678421958680921e-06 5.112801703480666e-06
832 908.0343155860901 1.4344577196260427e-06 3.644192728820263e-06 5.078650448446306e-06
833 909.4317927360535 1.4338753304925541e-06 3.673647524126424e-06 5.1075228546189786e-06
834 910.8187954425812 1.4341951991687686e-06 3.7379087817748922e-06 5.172103980943661e-06
835 912.1868090629578 1.4340545632095144e-06 3.982209069216811e-06 5.416263632426326e-06
836 913.5727872848511 1.4333470080722898e-06 4.1674485042591225e-06 5.600795512331412e-06
837 914.9414598941803 1.4332646579050377e-06 4.0739005894068905e-06 5.507165247311928e-06
838 916.2937953472137 1.432970259963666e-06 3.9945725326570085e-06 5.427542792620675e-06
839 917.7162988185883 1.432539132617464e-06 3.799982993994783e-06 5.232522126612247e-06
840 919.0487811565399 1.4324367808915624e-06 3.7636214104674807e-06 5.1960581913590435e-06
841 920.4317815303802 1.4328404060946215e-06 3.749127468506762e-06 5.181967874601383e-06
842 921.752763748169 1.4325549150973358e-06 3.85628800664172e-06 5.288842921739056e-06
843 923.1490454673767 1.431741101679786e-06 3.8002848925206484e-06 5.232025994200434e-06
844 924.4978332519531 1.4319803390726946e-06 3.7806830525198237e-06 5.212663391592518e-06
845 925.8768038749695 1.4316485944710321e-06 3.7795135863875383e-06 5.21116218085857e-06
846 927.2617738246918 1.431132147976216e-06 3.820501155401236e-06 5.251633303377452e-06
847 928.6561555862427 1.4311102712714432e-06 3.8082486381066726e-06 5.239358909378116e-06
848 930.0157768726349 1.4309811987132834e-06 3.827827976354016e-06 5.2588091750673e-06
849 931.3907866477966 1.4307525871484071e-06 3.750521327125146e-06 5.181273914273553e-06
850 932.7008113861084 1.4304191236627981e-06 3.7249643355607987e-06 5.155383459223596e-06
851 934.0618073940277 1.4304495947873032e-06 3.7758948668937556e-06 5.206344461681059e-06
852 935.4697856903076 1.430251298084755e-06 3.8069732262184157e-06 5.237224524303171e-06
853 936.8673658370972 1.4299464305775277e-06 3.816681482747897e-06 5.246627913325425e-06
854 938.2487802505493 1.4298654867698683e-06 3.845349341730943e-06 5.2752148285008115e-06
855 939.582762002945 1.4295362423630368e-06 3.8874066816080335e-06 5.316942923971071e-06
856 940.9348258972168 1.4293182566261932e-06 3.875718583296609e-06 5.305036839922802e-06
857 942.317759513855 1.4293685730471707e-06 3.834229725219259e-06 5.26359829826643e-06
858 943.704270362854 1.4293512279455294e-06 3.880055483755649e-06 5.309406711701179e-06
859 945.0557978153229 1.429168557460676e-06 3.9355469955093905e-06 5.364715552970066e-06
860 946.4727549552917 1.4286872699556735e-06 3.918671305447617e-06 5.34735857540329e-06
861 947.8697655200958 1.4284831915525781e-06 3.870126585032316e-06 5.2986097765848935e-06
862 949.1748287677765 1.4286375785834038e-06 3.83210737233194e-06 5.260744950915344e-06
863 950.5347878932953 1.4285369457414486e-06 3.793399043431218e-06 5.221935989172667e-06
864 951.9317603111267 1.4280297187150726e-06 3.742233806308484e-06 5.170263525023556e-06
865 953.3347835540771 1.427640000845762e-06 3.7323249091438e-06 5.159964909989562e-06
866 954.7057762145996 1.427909084314468e-06 3.795342007339401e-06 5.223251091653869e-06
867 956.0278487205505 1.4276293750177293e-06 3.801357476103226e-06 5.2289868511209555e-06
868 957.3867802619934 1.4273184132856012e-06 3.7393076407829385e-06 5.16662605406854e-06
869 958.7683238983154 1.4270296407825996e-06 3.6941719360199552e-06 5.121201576802554e-06
870 960.1777744293213 1.4273892000517589e-06 3.7228154181033973e-06 5.150204618155156e-06
871 961.534262418747 1.4269496345480016e-06 3.7032573315121183e-06 5.1302069660601195e-06
872 962.9257791042328 1.4264038107639192e-06 3.710714475120474e-06 5.1371182858843935e-06
873 964.2847890853882 1.4263141162743503e-06 3.7307713505805737e-06 5.157085466854924e-06
874 965.6577446460724 1.4263817777969694e-06 3.834080026053742e-06 5.260461803850711e-06
875 967.016774892807 1.426156135213455e-06 4.085535871102506e-06 5.51169200631596e-06
876 968.3647847175598 1.4259723708933632e-06 4.421628624100813e-06 5.847600994994176e-06
877 969.7127342224121 1.4256667220752512e-06 4.520042543143234e-06 5.945709265218485e-06
878 971.1177847385406 1.4255629639897571e-06 3.908003599151669e-06 5.333566563141426e-06
879 972.4837374687195 1.4259172103449003e-06 3.8386735090073325e-06 5.264590719352233e-06
880 973.8938715457916 1.4254232656035647e-06 3.901952815135854e-06 5.327376080739418e-06
881 975.2627317905426 1.425055424439027e-06 4.005236801185064e-06 5.430292225624091e-06
882 976.5847778320312 1.425018702827444e-06 3.966687547180477e-06 5.391706250007921e-06
883 977.9667446613312 1.4249232266373282e-06 3.9189407014406765e-06 5.343863928078005e-06
884 979.3097424507141 1.4245777309640942e-06 3.834668509412132e-06 5.259246240376226e-06
885 980.6442668437958 1.4249283832891676e-06 3.8339090752321605e-06 5.258837458521328e-06
886 982.0337781906128 1.4245671051360617e-06 3.8240823719725514e-06 5.248649477108613e-06
887 983.4057734012604 1.4240261254794645e-06 3.7950622980426622e-06 5.219088423522127e-06
888 984.7349791526794 1.4244466269976342e-06 3.845370280862655e-06 5.269816907860289e-06
889 986.0767278671265 1.4239870599352273e-06 3.821179645773548e-06 5.245166705708775e-06
890 987.4867453575134 1.4236110931374882e-06 3.7595226535661107e-06 5.183133746703599e-06
891 988.8558120727539 1.4235003032540315e-06 3.7331002820658202e-06 5.156600585319852e-06
892 990.240716457367 1.423401076771669e-06 3.717256859944971e-06 5.14065793671664e-06
893 991.6187386512756 1.4229840130213923e-06 3.657946300586598e-06 5.08093031360799e-06
894 993.0067205429077 1.4232260631334862e-06 3.712148649380511e-06 5.135374712513997e-06
895 994.4047238826752 1.42308605222294e-06 3.758552890495966e-06 5.181638942718906e-06
896 995.7542281150818 1.4226194533625704e-06 3.790064721099482e-06 5.212684174462053e-06
897 997.1157417297363 1.4223930294681716e-06 3.92748324213012e-06 5.349876271598291e-06
898 998.5042245388031 1.4226430489512898e-06 4.229178939689725e-06 5.6518219886410154e-06
899 999.8887066841125 1.4223722465986374e-06 4.492828859978875e-06 5.915201106577512e-06
900 1001.2542321681976 1.4219253367725634e-06 3.996435490330594e-06 5.4183608271031576e-06
901 1002.6709024906158 1.4218975221050666e-06 3.854317853114749e-06 5.276215375219816e-06
902 1004.0197188854218 1.4217478229395496e-06 3.898090951694738e-06 5.319838774634288e-06
903 1005.4477338790894 1.4213310717136267e-06 3.871649828733214e-06 5.292980900446841e-06
904 1006.8497128486633 1.4214134218808788e-06 3.970020619414797e-06 5.391434041295675e-06
905 1008.2217037677765 1.4210679262076448e-06 3.985917795724517e-06 5.406985721932162e-06
906 1009.5507252216339 1.4209944829844788e-06 3.911491370941168e-06 5.332485853925647e-06
907 1010.931715965271 1.4206857089228278e-06 3.82914557903005e-06 5.249831287952878e-06
908 1012.29421043396 1.4212520030520907e-06 3.813993773304376e-06 5.235245776356467e-06
909 1013.689722776413 1.4207846228808365e-06 3.901797490531966e-06 5.322582113412803e-06
910 1015.0691494941711 1.4200489405517611e-06 3.860696162653449e-06 5.28074510320521e-06
911 1016.4227211475372 1.4201980146685703e-06 3.8143775532109625e-06 5.2345755678795326e-06
912 1017.8016355037689 1.4201576990269174e-06 3.8135921795096173e-06 5.233749878536535e-06
913 1019.1858637332916 1.4197901703867337e-06 3.7173896827953773e-06 5.1371798531821114e-06
914 1020.54270362854 1.4196556286523807e-06 3.702086927806771e-06 5.121742556459152e-06
915 1021.9047479629517 1.4194906157935226e-06 3.7445414861376655e-06 5.1640321019311885e-06
916 1023.2476916313171 1.4196989132753955e-06 3.735016368879568e-06 5.154715282154963e-06
917 1024.623706817627 1.4193777945017654e-06 3.741434994059921e-06 5.160812788561686e-06
918 1025.9646916389465 1.4190188602813137e-06 3.706263815796615e-06 5.125282676077929e-06
919 1027.348953485489 1.4189243216642597e-06 3.7460187887585402e-06 5.1649431104228e-06
920 1028.7275507450104 1.4195096797791104e-06 3.7378515898181287e-06 5.157361269597239e-06
921 1030.092664718628 1.4189029137460177e-06 3.6888246443247636e-06 5.107727558070781e-06
922 1031.4877045154572 1.4183678720521446e-06 3.7938847062771754e-06 5.21225257832932e-06
923 1032.8317029476166 1.4185297596674638e-06 3.9685867576791135e-06 5.387116517346577e-06
924 1034.183688402176 1.4182888033906086e-06 4.319277523247988e-06 5.737566326638596e-06
925 1035.5947329998016 1.4180651922153947e-06 4.429409230415453e-06 5.847474422630847e-06
926 1036.9126839637756 1.4179006481430675e-06 4.102016217856599e-06 5.5199168659996665e-06
927 1038.2666759490967 1.4180359711883051e-06 3.830993223010294e-06 5.2490291941985994e-06
928 1039.6106760501862 1.4176446906972251e-06 3.824748048846353e-06 5.242392739543578e-06
929 1041.020686864853 1.417611250591358e-06 3.932002031763128e-06 5.349613282354486e-06
930 1042.345705986023 1.4171930930058428e-06 4.073230224667779e-06 5.490423317673622e-06
931 1043.687688589096 1.4170301115552852e-06 4.067821990723578e-06 5.484852102278863e-06
932 1045.1186890602112 1.4170744900135385e-06 3.949904989376164e-06 5.366979479389703e-06
933 1046.5110635757446 1.416694147874845e-06 3.9277823279368e-06 5.3444764758116445e-06
934 1047.8836498260498 1.4165466363798052e-06 3.936445190502493e-06 5.352991826882298e-06
935 1049.2796919345856 1.4164850690820873e-06 3.891041652368219e-06 5.307526721450307e-06
936 1050.6377108097076 1.4162389561533927e-06 3.859743588422769e-06 5.275982544576162e-06
937 1052.0276958942413 1.4161666067654655e-06 3.815192929250282e-06 5.231359536015747e-06
938 1053.3806819915771 1.4158940855288665e-06 3.735483280264291e-06 5.151377365793158e-06
939 1054.7756977081299 1.4159595593810081e-06 3.7103928875603134e-06 5.1263524469413215e-06
940 1056.1326570510864 1.4156900071257714e-06 3.7022478778490284e-06 5.1179378849748e-06
941 1057.4896802902222 1.4153985781657616e-06 3.6825279036424304e-06 5.097926481808192e-06
942 1058.820689201355 1.4153984219035846e-06 3.7100097327024345e-06 5.125408154606019e-06
943 1060.2006630897522 1.4151574656267294e-06 3.766150357539222e-06 5.1813078231659515e-06
944 1061.5886561870575 1.4149210409530057e-06 3.737398116980623e-06 5.152319157933629e-06
945 1062.9617075920105 1.4149949529627026e-06 3.869724053664495e-06 5.2847190066271975e-06
946 1064.3140952587128 1.4148597861796417e-06 3.741735329964017e-06 5.156595116143659e-06
947 1065.693717956543 1.4143763110041618e-06 3.865778746220889e-06 5.280155057225051e-06
948 1067.056723833084 1.414348340074488e-06 3.9049567992255195e-06 5.319305139300007e-06
949 1068.4366416931152 1.4142859914658853e-06 4.10929178481534e-06 5.523577776281225e-06
950 1069.8556988239288 1.4139469025419063e-06 3.948670205653914e-06 5.36261710819582e-06
951 1071.2628026008606 1.4136953204370185e-06 4.025549321566652e-06 5.4392446420036705e-06
952 1072.6446845531464 1.4137270416589392e-06 3.890336597425826e-06 5.304063639084765e-06
953 1074.0326478481293 1.4133976409899308e-06 3.883420433474067e-06 5.296818074463998e-06
954 1075.4036574363708 1.4133215413097568e-06 3.89396344255281e-06 5.307284983862567e-06
955 1076.7663054466248 1.4132173144377318e-06 4.1916182002165175e-06 5.604835514654249e-06
956 1078.155085325241 1.4129954221464643e-06 4.475658459451375e-06 5.888653881597839e-06
957 1079.5477256774902 1.412723838482927e-06 4.225615849530937e-06 5.638339688013864e-06
958 1080.998693704605 1.4126153925321247e-06 3.939504178878445e-06 5.3521195714105695e-06
959 1082.4146838188171 1.4128941642558015e-06 3.7701266048938638e-06 5.183020769149665e-06
960 1083.8076150417328 1.4126072668989232e-06 3.7469610496855422e-06 5.159568316584466e-06
961 1085.1741406917572 1.412011908004748e-06 3.7231598199413927e-06 5.135171727946141e-06
962 1086.560632944107 1.4120589429200096e-06 3.7470266797998606e-06 5.1590856227198704e-06
963 1087.9349327087402 1.4117867342077646e-06 3.8660200150220984e-06 5.277806749229863e-06
964 1089.3317413330078 1.4116682874776372e-06 3.850492867547394e-06 5.262161155025031e-06
965 1090.6846988201141 1.411451864362563e-06 3.7851365245628677e-06 5.196588388925431e-06
966 1092.104691028595 1.4114159240618649e-06 3.825786254750002e-06 5.237202178811867e-06
967 1093.505645275116 1.4109908909405637e-06 3.8119154863509558e-06 5.222906377291519e-06
968 1094.8879973888397 1.410959638505174e-06 3.7964374051998124e-06 5.207397043704986e-06
969 1096.252635717392 1.4108199401189817e-06 3.819308249942409e-06 5.2301281900613905e-06
970 1097.6596448421478 1.4106802417327893e-06 3.81464194881436e-06 5.225322190547149e-06
971 1098.9936172962189 1.4104239717625932e-06 3.820520219386824e-06 5.230944191149417e-06
972 1100.3876283168793 1.4105844530183198e-06 3.8749547737756835e-06 5.285539226794003e-06
973 1101.8106274604797 1.4101814528639684e-06 3.97281677480912e-06 5.382998227673088e-06
974 1103.222623348236 1.4099803434422353e-06 4.016354542550625e-06 5.42633488599286e-06
975 1104.6116228103638 1.409943934355006e-06 3.9459649948465746e-06 5.355908929201581e-06
976 1105.9666495323181 1.40978548450758e-06 3.907149157568112e-06 5.3169346420756925e-06
977 1107.3667483329773 1.4094298317928441e-06 3.7927889958924097e-06 5.202218827685254e-06
978 1108.8066442012787 1.4095053064243106e-06 3.710343821236751e-06 5.1198491276610615e-06
979 1110.1856341362 1.4091790309988413e-06 3.775416392107938e-06 5.184595423106779e-06
980 1111.611637353897 1.4090068300798436e-06 3.774966357038325e-06 5.183973187118169e-06
981 1113.0296561717987 1.4091235579260243e-06 3.9913319676314426e-06 5.400455525557467e-06
982 1114.540645122528 1.4088152526509042e-06 3.837938451726964e-06 5.246753704377868e-06
983 1115.964671611786 1.4084994467912904e-06 3.92406047540623e-06 5.332559922197521e-06
984 1117.3996140956879 1.4083469349065884e-06 3.882991025011812e-06 5.2913379599184e-06
985 1118.8806433677673 1.4083863129751793e-06 3.966542535880268e-06 5.374928848855447e-06
986 1120.2975816726685 1.4081270740236213e-06 3.981223367404617e-06 5.389350441428238e-06
987 1121.6696302890778 1.40796581145701e-06 4.104411717029226e-06 5.5123775284862365e-06
988 1123.0126082897186 1.4077872037887572e-06 4.4068802873160215e-06 5.814667491104778e-06
989 1124.3960599899292 1.4079453411118297e-06 4.382645273768662e-06 5.790590614880491e-06
990 1125.6941101551056 1.4076448489455568e-06 4.156075743020781e-06 5.563720591966338e-06
991 1126.9985961914062 1.4072082524231617e-06 3.8689564938513225e-06 5.276164746274484e-06
992 1128.3616075515747 1.4074021737847553e-06 3.816306140998866e-06 5.2237083147836215e-06
993 1129.7546274662018 1.4070469898565503e-06 3.791992683838678e-06 5.1990396736952285e-06
994 1131.0666282176971 1.406980734693524e-06 3.7705081971299727e-06 5.177488931823496e-06
995 1132.4798250198364 1.406683992819498e-06 3.886678187339098e-06 5.2933621801585955e-06
996 1133.772586107254 1.4066610222794866e-06 3.897595288069456e-06 5.304256310348943e-06
997 1135.097591638565 1.406320214471561e-06 3.8501547161964765e-06 5.256474930668038e-06
998 1136.3756232261658 1.4062736483428301e-06 3.8826391225893225e-06 5.288912770932153e-06
999 1137.768929719925 1.4060039398254164e-06 3.924207674376916e-06 5.330211614202333e-06
1000 1139.1035544872284 1.4062456774131564e-06 3.856193311762489e-06 5.2624389891756455e-06
1001 1140.398609638214 1.404075352037513e-06 2.387550428209689e-06 3.7916257802472017e-06
1002 1141.7415668964386 1.4017317319076334e-06 2.122351324698269e-06 3.5240830566059024e-06
1003 1143.0676000118256 1.4015454673927102e-06 2.116797923191682e-06 3.518343390584392e-06
1004 1144.4267227649689 1.4014682738772975e-06 2.1164096116819636e-06 3.517877885559261e-06
1005 1145.7485876083374 1.4014032688116867e-06 2.116429613240613e-06 3.5178328820523e-06
1006 1147.0466287136078 1.4013404514165534e-06 2.1173131195890825e-06 3.518653571005636e-06
1007 1148.3946087360382 1.401286228441152e-06 2.118693852184603e-06 3.519980080625755e-06
1008 1149.7475912570953 1.401234036874051e-06 2.120791046861434e-06 3.5220250837354854e-06
1009 1151.0957753658295 1.4011865331722585e-06 2.122235065638619e-06 3.5234215988108776e-06
1010 1152.4485869407654 1.4011277785937258e-06 2.124788702134318e-06 3.525916480728044e-06
1011 1153.7837297916412 1.4010808999406412e-06 2.1266354085415003e-06 3.5277163084821417e-06
1012 1155.1165945529938 1.4010327711901409e-06 2.128256628627345e-06 3.529289399817486e-06
1013 1156.4285724163055 1.4009840173909328e-06 2.1302947562012895e-06 3.531278773592222e-06
1014 1157.8024487495422 1.4009447955845186e-06 2.132737759075709e-06 3.533682554660227e-06
1015 1159.1725723743439 1.4009083864972896e-06 2.1347851061180936e-06 3.5356934926153834e-06
1016 1160.5675954818726 1.4008701022639371e-06 2.137177167522827e-06 3.538047269786764e-06
1017 1161.9886338710785 1.4008443190047406e-06 2.139528600761554e-06 3.5403729197662948e-06
1018 1163.3180582523346 1.4007955652055324e-06 2.1419569149913404e-06 3.542752480196873e-06
1019 1164.647579908371 1.400750874222925e-06 2.144499613134653e-06 3.5452504873575777e-06
1020 1165.9483075141907 1.4007066520268486e-06 2.1459636334704874e-06 3.546670285497336e-06
1021 1167.2665622234344 1.4006752433292818e-06 2.1486474363595847e-06 3.5493226796888663e-06
1022 1168.6676375865936 1.4006452409913076e-06 2.1505904002677676e-06 3.551235641259075e-06
1023 1170.0055816173553 1.4006186764212263e-06 2.153044654018927e-06 3.553663330440153e-06
1024 1171.3592019081116 1.4005719540303186e-06 2.1560200421302113e-06 3.55659199616053e-06
1025 1172.660574913025 1.4005297632425424e-06 2.1582095877536193e-06 3.5587393509961617e-06
1026 1173.9249956607819 1.400493979204021e-06 2.160677905100704e-06 3.561171884304725e-06
1027 1175.2296178340912 1.400457257592438e-06 2.1625089852901913e-06 3.5629662428826293e-06
1028 1176.5365772247314 1.4004194421456164e-06 2.1651013748057735e-06 3.56552081695139e-06
1029 1177.9125509262085 1.4003844394179798e-06 2.1672357598807186e-06 3.567620199298698e-06
1030 1179.1989328861237 1.4003317790643482e-06 2.1699340951522727e-06 3.570265874216621e-06
1031 1180.5225825309753 1.400323184644616e-06 2.171232165056187e-06 3.571555349700803e-06
1032 1181.8865480422974 1.4002728682236383e-06 2.1742123972949566e-06 3.5744852655185947e-06
1033 1183.162544965744 1.400221614229599e-06 2.175318577245578e-06 3.5755401914751767e-06
1034 1184.5038855075836 1.4001852051423701e-06 2.17732045199447e-06 3.5775056571368404e-06
1035 1185.844226360321 1.400151452512149e-06 2.178349125905325e-06 3.578500578417474e-06
1036 1187.219568490982 1.400108324151311e-06 2.1793967075395903e-06 3.5795050316909014e-06
1037 1188.4845869541168 1.4000739464723823e-06 2.1801361401609125e-06 3.5802100866332948e-06
1038 1189.7855551242828 1.4000336308307296e-06 2.1820376945922037e-06 3.5820713254229333e-06
1039 1191.172563791275 1.4000183171373885e-06 2.1832463825309038e-06 3.583264699668292e-06
1040 1192.470520734787 1.3999612814428021e-06 2.183522810321926e-06 3.583484091764728e-06
1041 1193.803623199463 1.399927997599112e-06 2.1845183566512676e-06 3.5844463542503797e-06
1042 1195.0725457668304 1.3998773686537807e-06 2.1845857056495327e-06 3.5844630743033134e-06
1043 1196.4705398082733 1.3998590859790776e-06 2.184524607138346e-06 3.5843836931174233e-06
1044 1197.8285610675812 1.399818614075248e-06 2.186218957923003e-06 3.586037571998251e-06
1045 1199.1545395851135 1.3997820487258418e-06 2.1869530776303085e-06 3.5867351263561503e-06
1046 1200.5035820007324 1.3997362639079959e-06 2.1877645471152044e-06 3.5875008110232003e-06
1047 1201.8775877952576 1.399684072340895e-06 2.1872068474056737e-06 3.5868909197465686e-06
1048 1203.1675786972046 1.3996456318453655e-06 2.18722137978813e-06 3.5868670116334953e-06
1049 1204.4670536518097 1.3996207861592305e-06 2.1872415376089563e-06 3.586862323768187e-06
1050 1205.792584657669 1.3995759389144463e-06 2.187817988779721e-06 3.5873939276941675e-06
1051 1207.1165578365326 1.3995389047785092e-06 2.1873937369693044e-06 3.5869326417478137e-06
1052 1208.459567785263 1.3994845255409311e-06 2.1877728290105825e-06 3.5872573545515138e-06
1053 1209.8005275726318 1.3994462413075787e-06 2.1863266225629207e-06 3.585772863870499e-06
1054 1211.1745641231537 1.399411707366473e-06 2.186643522257773e-06 3.586055229624246e-06
1055 1212.5655527114868 1.3993743607061822e-06 2.1859895650472416e-06 3.585363925753424e-06
1056 1213.897526025772 1.3993523277392324e-06 2.1870291773104827e-06 3.586381505049715e-06
1057 1215.22953414917 1.3992876351979756e-06 2.1866564920184597e-06 3.585944127216435e-06
1058 1216.5955183506012 1.3992821660217823e-06 2.185710637061388e-06 3.58499280308317e-06
1059 1217.964073896408 1.3992196611510026e-06 2.1863100587721637e-06 3.5855297199231665e-06
1060 1219.2838563919067 1.3991751264305723e-06 2.1867825955952575e-06 3.58595772202583e-06
1061 1220.6365365982056 1.3991351233132733e-06 2.1854546796155457e-06 3.584589802928819e-06
1062 1222.039540052414 1.3991021519939372e-06 2.1864697587170057e-06 3.5855719107109427e-06
1063 1223.3925125598907 1.3990588673709223e-06 2.18567110273062e-06 3.584729970101542e-06
1064 1224.6795227527618 1.3990215207106314e-06 2.185942217607626e-06 3.5849637383182573e-06
1065 1225.9405405521393 1.3989858929342872e-06 2.1862217706421877e-06 3.585207663576475e-06
1066 1227.2686142921448 1.398946983652227e-06 2.1868199422555482e-06 3.585766925907775e-06
1067 1228.5355262756348 1.3989152624303062e-06 2.186831818180996e-06 3.5857470806113023e-06
1068 1229.839844942093 1.3988755718373612e-06 2.1867125901399844e-06 3.5855881619773453e-06
1069 1231.196823835373 1.3988297870195152e-06 2.1863994407373786e-06 3.5852292277568936e-06
1070 1232.58753323555 1.3987911902618089e-06 2.1862989641576004e-06 3.5850901544194095e-06
1071 1233.8755285739899 1.398766188313497e-06 2.1867116525669226e-06 3.5854778408804195e-06
1072 1235.200534105301 1.3987166532034042e-06 2.1864517885666568e-06 3.5851684417700607e-06
1073 1236.494014263153 1.3986733685803893e-06 2.186869477365641e-06 3.5855428459460305e-06
1074 1237.817536830902 1.398634459298329e-06 2.186249116523154e-06 3.584883575821483e-06
1075 1239.1797995567322 1.3986114887583177e-06 2.187515465205148e-06 3.5861269539634654e-06
1076 1240.5125105381012 1.3985692979705413e-06 2.1870505852287247e-06 3.585619883199266e-06
1077 1241.8582298755646 1.3985208566956873e-06 2.1870877756268387e-06 3.585608632322526e-06
1078 1243.2005233764648 1.3984767907617877e-06 2.1861434832915365e-06 3.584620274053324e-06
1079 1244.5838096141815 1.3984499136673524e-06 2.1869882366201222e-06 3.5854381502874746e-06
1080 1245.900298833847 1.3984431943937437e-06 2.1859930028151347e-06 3.584436197208878e-06
1081 1247.254520893097 1.39838397102868e-06 2.1858611175377897e-06 3.58424508856647e-06
1082 1248.5455150604248 1.3983481869901588e-06 2.185483744380458e-06 3.583831931370617e-06
1083 1249.9424920082092 1.3982974017826502e-06 2.1853721731861165e-06 3.583669574968767e-06
1084 1251.3040215969086 1.3982591175492977e-06 2.184211926522271e-06 3.5824710440715688e-06
1085 1252.6855068206787 1.3982263024921386e-06 2.184948390162231e-06 3.5831746926543693e-06
1086 1254.0515258312225 1.3981853618017778e-06 2.184263805565018e-06 3.5824491673667957e-06
1087 1255.4365134239197 1.3981497340254336e-06 2.1842983395061238e-06 3.5824480735315572e-06
1088 1256.7475004196167 1.3981244195527677e-06 2.1845060119392887e-06 3.5826304314920564e-06
1089 1258.1224825382233 1.3980848852219998e-06 2.183388268587573e-06 3.5814731538095728e-06
1090 1259.4255084991455 1.3980403505015693e-06 2.183692354783916e-06 3.581732705285485e-06
1091 1260.7684588432312 1.3980036288899862e-06 2.1835764082486195e-06 3.581580037138606e-06
1092 1262.1294865608215 1.3979656571809877e-06 2.183691885997385e-06 3.581657543178373e-06
1093 1263.4424631595612 1.3979237789175654e-06 2.183043554225224e-06 3.5809673331427895e-06
1094 1264.7446448802948 1.3979014334262617e-06 2.182683057383003e-06 3.580584490809265e-06
1095 1266.1385128498077 1.3978543985110001e-06 2.1826680562140156e-06 3.5805224547250155e-06
1096 1267.5485172271729 1.3978134578206396e-06 2.1824364756677774e-06 3.580249933488417e-06
1097 1268.849491596222 1.3977750173251102e-06 2.1815892221443603e-06 3.5793642394694705e-06
1098 1270.1684787273407 1.3977487652793828e-06 2.181811426959982e-06 3.5795601922393647e-06
1099 1271.6105110645294 1.3977034492480675e-06 2.181949562724405e-06 3.5796530119724723e-06
1100 1272.9245083332062 1.3976706341909083e-06 2.1817026684848253e-06 3.5793733026757336e-06
1101 1274.2365155220032 1.397662039771176e-06 2.181170908296668e-06 3.578832948067844e-06
1102 1275.621535539627 1.3976065666983593e-06 2.181379518302895e-06 3.5789860850012546e-06
1103 1276.8974614143372 1.3975626570266366e-06 2.1810282409291137e-06 3.5785908979557503e-06
1104 1278.2295026779175 1.397515778373552e-06 2.1809444844022692e-06 3.578460262775821e-06
1105 1279.6054995059967 1.3974909326874169e-06 2.1803356869608765e-06 3.5778266196482936e-06
1106 1280.935598373413 1.397451398356649e-06 2.1804366323271853e-06 3.5778880306838343e-06
1107 1282.2894904613495 1.3974229586404442e-06 2.180122701613695e-06 3.577545660254139e-06
1108 1283.6174855232239 1.3973709233355202e-06 2.1797729868616836e-06 3.577143910197204e-06
1109 1284.9245116710663 1.3973267011394436e-06 2.1787604079550545e-06 3.576087109094498e-06
1110 1286.3084862232208 1.397298105161062e-06 2.179065431724459e-06 3.576363536885521e-06
1111 1287.6524579524994 1.3972734157371041e-06 2.179520310921557e-06 3.576793726658661e-06
1112 1288.9874830245972 1.3972296623275584e-06 2.1789466724699774e-06 3.576176334797536e-06
1113 1290.358482837677 1.3971968472703992e-06 2.178416006117059e-06 3.5756128533874583e-06
1114 1291.715475320816 1.3971624695914705e-06 2.178633523067372e-06 3.5757959926588426e-06
1115 1292.9574687480927 1.397120591328048e-06 2.1777987705181107e-06 3.5749193618461585e-06
1116 1294.2774546146393 1.3970802756863953e-06 2.1773143577695694e-06 3.574394633455965e-06
1117 1295.6564729213715 1.397046835580528e-06 2.177374049921164e-06 3.574420885501692e-06
1118 1297.0714540481567 1.397016208193846e-06 2.1766221163256857e-06 3.5736383245195315e-06
1119 1298.4204716682434 1.3969702671138232e-06 2.1768171315225177e-06 3.573787398636341e-06
1120 1299.804476737976 1.396943077495034e-06 2.1763894419442085e-06 3.5733325194392426e-06
1121 1301.1384835243225 1.3969043244751507e-06 2.1767010287250447e-06 3.5736053532001956e-06
1122 1302.4464974403381 1.3968555706759428e-06 2.176294278278447e-06 3.5731498489543894e-06
1123 1303.8174827098846 1.396830256203277e-06 2.176098325508553e-06 3.57292858171183e-06
1124 1305.186449766159 1.3967857214828466e-06 2.176406474521496e-06 3.5731921960043427e-06
1125 1306.4972655773163 1.3967671262837896e-06 2.17607644880378e-06 3.5728435750875698e-06
1126 1307.8684606552124 1.3967218102524745e-06 2.176523514892031e-06 3.5732453251445054e-06
1127 1309.1974697113037 1.3966899327683768e-06 2.175349048370083e-06 3.57203898113846e-06
1128 1310.556084394455 1.396637272414745e-06 2.1750719955303526e-06 3.5717092679450976e-06
1129 1311.9438138008118 1.3966050824062937e-06 2.1754553066504083e-06 3.572060389056702e-06
1130 1313.275455713272 1.396619458526573e-06 2.1759930048012894e-06 3.572612463327862e-06
1131 1314.565419435501 1.3965524220526618e-06 2.177394676528521e-06 3.5739470985811825e-06
1132 1315.9614896774292 1.3965253886960496e-06 2.1762372425838605e-06 3.57276263127991e-06
1133 1317.5274345874786 1.3964774162077263e-06 2.1757945518365643e-06 3.5722719680442905e-06
1134 1318.9674592018127 1.3964269435245718e-06 2.1764447587548486e-06 3.5728717022794203e-06
1135 1320.3594508171082 1.3963945972539435e-06 2.1762964659489242e-06 3.5726910632028678e-06
1136 1321.7371912002563 1.3963633448185537e-06 2.1759134673532225e-06 3.5722768121717764e-06
1137 1323.0524230003357 1.396319591409008e-06 2.1767330624713193e-06 3.573052653880327e-06
1138 1324.3524470329285 1.3962933393632805e-06 2.17626646361095e-06 3.57255980297423e-06
1139 1325.6554424762726 1.3962536487703355e-06 2.176437414432532e-06 3.5726910632028673e-06
1140 1327.0104525089264 1.3962048949711275e-06 2.1762550564720327e-06 3.57245995144316e-06
1141 1328.317423582077 1.3961711423409064e-06 2.175612037613888e-06 3.5717831799547945e-06
1142 1329.5864510536194 1.3961283265044224e-06 2.1750591820318426e-06 3.571187508536265e-06
1143 1330.9412405490875 1.3961044183913493e-06 2.1747475952510064e-06 3.5708520136423558e-06
1144 1332.308453798294 1.3960581647869725e-06 2.1756442276223392e-06 3.571702392409312e-06
1145 1333.6474494934082 1.3960211306510355e-06 2.1750015212885484e-06 3.571022651939584e-06
1146 1334.996433019638 1.3959956599161929e-06 2.174532734757702e-06 3.5705283946738946e-06
1147 1336.3284516334534 1.3959519065066471e-06 2.173851119141851e-06 3.569803025648498e-06
1148 1337.7364301681519 1.395915809943772e-06 2.17373439129567e-06 3.569650201239442e-06
1149 1339.08340883255 1.3958776819725966e-06 2.1744514784256883e-06 3.570329160398285e-06
1150 1340.4074325561523 1.395845648226322e-06 2.1733798324161726e-06 3.5692254806424946e-06
1151 1341.8284380435944 1.3958065826820847e-06 2.1738056468483588e-06 3.5696122295304433e-06
1152 1343.133412361145 1.3957715799544481e-06 2.173716264883144e-06 3.5694878448375917e-06
1153 1344.4074230194092 1.3957373585376963e-06 2.1727254064191106e-06 3.568462764956807e-06
1154 1345.7764399051666 1.3956878234276036e-06 2.172590395898227e-06 3.5682782193258308e-06
1155 1347.1344537734985 1.3956934488659736e-06 2.1722091161864715e-06 3.567902565052445e-06
1156 1348.4674293994904 1.3956193805940998e-06 2.1722794341660986e-06 3.5678988147601984e-06
1157 1349.7454509735107 1.3956096923391292e-06 2.172406319053781e-06 3.56801601139291e-06
1158 1351.1527581214905 1.3955659389295834e-06 2.172376316715807e-06 3.5679422556453907e-06
1159 1352.5174520015717 1.3955171851303753e-06 2.1715367200390606e-06 3.567053905169436e-06
1160 1353.865430355072 1.3954860889571624e-06 2.1724052252185425e-06 3.567891314175705e-06
1161 1355.20041847229 1.3954349912253002e-06 2.1717239221270453e-06 3.5671589133523452e-06
1162 1356.565679550171 1.3954298345734608e-06 2.1718215859876383e-06 3.5672514205610993e-06
1163 1357.9264001846313 1.3953801432011912e-06 2.17029271684837e-06 3.5656728600495614e-06
1164 1359.350445985794 1.39532592022579e-06 2.170556174878706e-06 3.565882095104496e-06
1165 1360.7333900928497 1.3953063874536713e-06 2.1697695510799452e-06 3.5650759385336165e-06
1166 1362.076405763626 1.3952637278793642e-06 2.1702500572740632e-06 3.5655137851534277e-06
1167 1363.4334070682526 1.3952418511745914e-06 2.1694299933694353e-06 3.5646718445440267e-06
1168 1364.860015630722 1.3951985665515765e-06 2.1691266884839776e-06 3.564325255035554e-06
1169 1366.2392070293427 1.3951579383855697e-06 2.1690105856865046e-06 3.5641685240720743e-06
1170 1367.5844423770905 1.3951310612911347e-06 2.1683138126394893e-06 3.563444873930624e-06
1171 1368.8967370986938 1.3950854327354655e-06 2.1688438539436998e-06 3.563929286679165e-06
1172 1370.2794036865234 1.3950601182627998e-06 2.167699077235372e-06 3.5627591954981717e-06
1173 1371.6123933792114 1.395022771602509e-06 2.168425071309477e-06 3.563447842911986e-06
1174 1372.9144060611725 1.394980112028202e-06 2.1681695826501654e-06 3.5631496946783674e-06
1175 1374.257405757904 1.394961360566968e-06 2.1683519406106646e-06 3.5633133011776327e-06
1176 1375.580403804779 1.394921357449669e-06 2.1680322281966275e-06 3.5629535856462964e-06
1177 1376.886215686798 1.3948772915157697e-06 2.1671562224326517e-06 3.5620335139484214e-06
1178 1378.2199697494507 1.3948710410286916e-06 2.1665911784008047e-06 3.5614622194294965e-06
1179 1379.59841132164 1.39481478664499e-06 2.166903702754702e-06 3.561718489399692e-06
1180 1380.9984307289124 1.3947707207110904e-06 2.1672143519624766e-06 3.561985072673567e-06
1181 1382.4144186973572 1.394753375609449e-06 2.1664511674902584e-06 3.5612045430997076e-06
1182 1383.7724237442017 1.3947038404993563e-06 2.1669954286525712e-06 3.5616992691519276e-06
1183 1385.0674192905426 1.3946907144764926e-06 2.1666524331741687e-06 3.561343147650661e-06
1184 1386.4600911140442 1.3946405543176919e-06 2.167063871486075e-06 3.561704425803767e-06
1185 1387.775398492813 1.3946119583393103e-06 2.166446010838419e-06 3.5610579691777295e-06
1186 1389.1374380588531 1.394567111094526e-06 2.1663125629393044e-06 3.5608796740338303e-06
1187 1390.4963836669922 1.3945575791017322e-06 2.167134970776587e-06 3.561692549878319e-06
1188 1391.8973903656006 1.3945071064185775e-06 2.166445385789711e-06 3.5609524922082887e-06
1189 1393.2884013652802 1.3944806981106733e-06 2.1658903425371885e-06 3.560371040647862e-06
1190 1394.5707523822784 1.3944414763042592e-06 2.1662481829224017e-06 3.560689659226661e-06
1191 1395.9537060260773 1.3943867845423269e-06 2.164525236159363e-06 3.55891202070169e-06
1192 1397.359305381775 1.394359126137007e-06 2.1639836314540583e-06 3.5583427575910654e-06
1193 1398.6517660617828 1.3943211544280085e-06 2.1627801001671976e-06 3.557101254595206e-06
1194 1399.9769914150238 1.394291464614388e-06 2.163378584304912e-06 3.5576700489193e-06
1195 1401.3920335769653 1.3942628686360065e-06 2.1631026253004203e-06 3.557365493936427e-06
1196 1402.735675573349 1.3942298973166703e-06 2.163545784834247e-06 3.5577756821509173e-06
1197 1404.0993163585663 1.3941919256076718e-06 2.1627860381299215e-06 3.5569779637375935e-06
1198 1405.4709215164185 1.3941520787525498e-06 2.162874951308606e-06 3.5570270300611558e-06
1199 1406.8813693523407 1.3941281706394765e-06 2.162048480654723e-06 3.556176651294199e-06
1200 1408.2536237239838 1.394098949612387e-06 2.162862919120981e-06 3.556961868733368e-06
1201 1409.6242570877075 1.3940600403303268e-06 2.1629908978439017e-06 3.5570509381742287e-06
1202 1410.9886002540588 1.3940522272214794e-06 2.16253773753075e-06 3.556589964752229e-06
1203 1412.379689693451 1.3939906599237614e-06 2.162008008750893e-06 3.5559986686746543e-06
1204 1413.7373764514923 1.3939442500572077e-06 2.162064575658949e-06 3.5560088257161567e-06
1205 1415.0344030857086 1.3939154978166491e-06 2.1615836006782997e-06 3.555499098494949e-06
1206 1416.4043967723846 1.3938889332465678e-06 2.161579381599522e-06 3.55546831484609e-06
1207 1417.8534507751465 1.39386064979254e-06 2.161411087234948e-06 3.555271737027488e-06
1208 1419.1738653182983 1.3938133023529244e-06 2.1615971954876943e-06 3.5554104978406185e-06
1209 1420.488965511322 1.3937893942398513e-06 2.160834011015476e-06 3.5546234052553274e-06
1210 1421.8387150764465 1.3937515787930297e-06 2.160339441225433e-06 3.5540910200184624e-06
1211 1423.147352695465 1.3937159510166853e-06 2.161045121216534e-06 3.554761072233219e-06
1212 1424.4563903808594 1.3936995434881057e-06 2.1605083606387147e-06 3.5542079041268204e-06
1213 1425.8603591918945 1.393674541539794e-06 2.160445386981404e-06 3.554119928521198e-06
1214 1427.2323606014252 1.393636882355149e-06 2.1602933438832326e-06 3.5539302262383815e-06
1215 1428.519356250763 1.3936042235601669e-06 2.1596987662999422e-06 3.553302989860109e-06
1216 1429.8793478012085 1.3935690645703533e-06 2.1595971958849255e-06 3.5531662604552787e-06
1217 1431.249342918396 1.3935320304344165e-06 2.15923998054842e-06 3.552772010982837e-06
1218 1432.6297669410706 1.39349702770678e-06 2.1592393554997123e-06 3.5527363832064925e-06
1219 1433.9253554344177 1.3934749947398301e-06 2.1597317376192786e-06 3.5532067323591085e-06
1220 1435.2593562602997 1.3934182715695976e-06 2.1580867656825373e-06 3.5515050372521348e-06
1221 1436.6543686389923 1.3933821750067224e-06 2.1578750304327715e-06 3.551257205439494e-06
1222 1437.9983460903168 1.3933454533951395e-06 2.156197243438871e-06 3.5495426968340106e-06
1223 1439.2863566875458 1.393313107124511e-06 2.157383898410621e-06 3.550697005535132e-06
1224 1440.6175889968872 1.3932931055658616e-06 2.1558297147986875e-06 3.5491228203645492e-06
1225 1441.970320224762 1.3932635720144183e-06 2.1565978996605683e-06 3.5498614716749864e-06
1226 1443.309356212616 1.3932193498183417e-06 2.155585945802647e-06 3.5488052956209887e-06
1227 1444.6453890800476 1.3931841908285281e-06 2.156316784004237e-06 3.5495009748327655e-06
1228 1446.0808420181274 1.3931532509174922e-06 2.1549666787953984e-06 3.5481199297128906e-06
1229 1447.4444110393524 1.3931221547442795e-06 2.1565697724687174e-06 3.5496919272129967e-06
1230 1448.7823405265808 1.3930955901741982e-06 2.1549385516035475e-06 3.5480341417777455e-06
1231 1450.2137076854706 1.3930627751170388e-06 2.155222323716887e-06 3.548285098833926e-06
1232 1451.5003399848938 1.393022615737563e-06 2.155919253026079e-06 3.5489418687636424e-06
1233 1452.7723188400269 1.392989019369519e-06 2.153904564778677e-06 3.546893584148196e-06
1234 1454.1114435195923 1.3929662050916845e-06 2.153458280001311e-06 3.546424485092995e-06
1235 1455.4958617687225 1.3929326087236405e-06 2.1530551235847824e-06 3.545987732308423e-06
1236 1456.9323258399963 1.3929076067753285e-06 2.1535357860410775e-06 3.5464433928164063e-06
1237 1458.288326740265 1.3928649472010215e-06 2.153041997561919e-06 3.5459069447629404e-06
1238 1459.6393060684204 1.392824162772838e-06 2.151656889625444e-06 3.5444810523982817e-06
1239 1461.0538284778595 1.3927697835352596e-06 2.151210136061547e-06 3.5439799195968067e-06
1240 1462.412395477295 1.3927646268834205e-06 2.149636575939671e-06 3.5424012028230916e-06
1241 1463.7463290691376 1.3927166543950971e-06 2.150961210413667e-06 3.5436778648087642e-06
1242 1465.141319513321 1.3926989967691019e-06 2.1502570930443355e-06 3.542956089813437e-06
1243 1466.4993271827698 1.3926516493294864e-06 2.1500175431270727e-06 3.5426691924565593e-06
1244 1467.7983283996582 1.3926274286920591e-06 2.1482839705360015e-06 3.540911399228061e-06
1245 1469.0893349647522 1.3925783623684973e-06 2.1491435687713975e-06 3.5417219311398946e-06
1246 1470.4925949573517 1.3925566419259014e-06 2.14755782019972e-06 3.5401144621256213e-06
1247 1471.8573293685913 1.3925444534760994e-06 2.1477512727747826e-06 3.540295726250882e-06
1248 1473.1964287757874 1.392490543025052e-06 2.1475173482958902e-06 3.5400078913209424e-06
1249 1474.4983122348785 1.3924591343274852e-06 2.1476084491450515e-06 3.540067583472537e-06
1250 1475.815320968628 1.392413974558347e-06 2.1470999720212597e-06 3.539513946579607e-06
1251 1477.2486765384674 1.392395848145821e-06 2.146231466841778e-06 3.538627314987599e-06
1252 1478.6294655799866 1.39238053445248e-06 2.1483238173911235e-06 3.5407043518436034e-06
1253 1480.0092957019806 1.3923334995372184e-06 2.1460387955776e-06 3.5383722951148186e-06
1254 1481.4418177604675 1.392286152097603e-06 2.1458134655184395e-06 3.5380996176160427e-06
1255 1482.7912812232971 1.3922492742238429e-06 2.145141381895382e-06 3.537390656119225e-06
1256 1484.1884520053864 1.3922294289273704e-06 2.1435542269641123e-06 3.5357836558914825e-06
1257 1485.5413053035736 1.3921836441095243e-06 2.144514926827994e-06 3.536698570937518e-06
1258 1486.8973035812378 1.3921589546855664e-06 2.142465235852955e-06 3.5346241905385214e-06
1259 1488.2843317985535 1.3921380155538553e-06 2.1441098952653423e-06 3.5362479108191974e-06
1260 1489.6553003787994 1.3920812923836228e-06 2.143814716013086e-06 3.535896008396709e-06
1261 1490.9863617420197 1.392068166360759e-06 2.1430168413375846e-06 3.5350850076983437e-06
1262 1492.3523120880127 1.3920323823222377e-06 2.1421838076722704e-06 3.5342161899945083e-06
1263 1493.7463204860687 1.3919928479914698e-06 2.141912849057441e-06 3.5339056970489106e-06
1264 1495.0722951889038 1.391949094581924e-06 2.141448125343195e-06 3.533397219925119e-06
1265 1496.4472999572754 1.391933468364229e-06 2.1409357416649794e-06 3.5328692100292087e-06
1266 1497.8322999477386 1.3918934652469303e-06 2.140471955523795e-06 3.532365420770725e-06
1267 1499.1192860603333 1.391848149215615e-06 2.139579229706886e-06 3.531427378922501e-06
1268 1500.4822854995728 1.3918286164434965e-06 2.1393378046434997e-06 3.5311664210869964e-06
1269 1501.9152901172638 1.3917953325998062e-06 2.1389338669160867e-06 3.5307291995158927e-06
1270 1503.2782971858978 1.3917611111830544e-06 2.139055751414107e-06 3.5308168625971613e-06
1271 1504.615303993225 1.3917326714668498e-06 2.139009341547553e-06 3.5307420130144027e-06
1272 1506.0452055931091 1.3916948560200282e-06 2.139994418311039e-06 3.5316892743310673e-06
1273 1507.3512856960297 1.3916540715918445e-06 2.1380867696548468e-06 3.5297408412466912e-06
1274 1508.7352921962738 1.3916528214944288e-06 2.1373884339860623e-06 3.529041255480491e-06
1275 1510.1202907562256 1.3916025050734513e-06 2.1385132091357403e-06 3.5301157142091916e-06
1276 1511.5037932395935 1.3915710963758845e-06 2.137967385351658e-06 3.5295384817275424e-06
1277 1512.8634293079376 1.3915429691840338e-06 2.1382314684307014e-06 3.529774437614735e-06
1278 1514.227309703827 1.39149296528741e-06 2.137049657586437e-06 3.528542622873847e-06
1279 1515.6302955150604 1.3914737450396455e-06 2.136129273364208e-06 3.5276030184038535e-06
1280 1516.9792766571045 1.3914315542518693e-06 2.1362688154882233e-06 3.5277003697400926e-06
1281 1518.3063101768494 1.3914126465284584e-06 2.135685957568204e-06 3.5270986040966626e-06
1282 1519.6812636852264 1.3913853006474923e-06 2.135532195586086e-06 3.5269174962335782e-06
1283 1521.1112685203552 1.3913412347135929e-06 2.1348943333797805e-06 3.526235568093373e-06
1284 1522.4937698841095 1.391309982278203e-06 2.134311944246292e-06 3.525621926524495e-06
1285 1523.8182921409607 1.3912720105692045e-06 2.1337384620568897e-06 3.525010472626094e-06
1286 1525.1866445541382 1.3912506026509625e-06 2.1333007716992557e-06 3.524551374350218e-06
1287 1526.6482920646667 1.3912235692943503e-06 2.134278504140425e-06 3.525502073434775e-06
1288 1528.0753014087677 1.3911912230237217e-06 2.133088098876428e-06 3.5242793219001497e-06
1289 1529.4707815647125 1.3911560640339084e-06 2.132363042375385e-06 3.523519106409294e-06
1290 1530.9304900169373 1.3911344998534895e-06 2.131964261299812e-06 3.5230987611533014e-06
1291 1532.3037815093994 1.3910944967361905e-06 2.1340939585094483e-06 3.5251884552456386e-06
1292 1533.6857378482819 1.3910513683753526e-06 2.13190238147774e-06 3.5229537498530924e-06
1293 1535.0922696590424 1.3910293354084028e-06 2.132217562288646e-06 3.5232468976970486e-06
1294 1536.5102756023407 1.3909908949128734e-06 2.1317679960055638e-06 3.522758890918437e-06
1295 1537.9954855442047 1.3909702683055161e-06 2.130565714816119e-06 3.5215359831216355e-06
1296 1539.3992743492126 1.3909304214503941e-06 2.131381715904146e-06 3.5223121373545405e-06
1297 1540.8293554782867 1.3908927622657495e-06 2.129945197711455e-06 3.5208379599772045e-06
1298 1542.2846398353577 1.3908730732314538e-06 2.130323352179671e-06 3.5211964254111247e-06
1299 1543.6672825813293 1.3908471337100803e-06 2.12964173656382e-06 3.5204888702739e-06
1300 1545.094200849533 1.3908036928248885e-06 2.1294957876905497e-06 3.520299480515438e-06
1301 1546.608493089676 1.3907891604424324e-06 2.1302128748205685e-06 3.521002035263001e-06
1302 1548.1212635040283 1.3907549390256806e-06 2.1290812241351045e-06 3.5198361631607852e-06
1303 1549.4922425746918 1.3907094667321883e-06 2.1301991237489968e-06 3.520908590481185e-06
1304 1550.910250902176 1.390667588468766e-06 2.1289366816214266e-06 3.5196042700901927e-06
1305 1552.2602181434631 1.3906378986551458e-06 2.1284566442138397e-06 3.5190945428689853e-06
1306 1553.6032378673553 1.3906113340850645e-06 2.1275036011966283e-06 3.5181149352816926e-06
1307 1554.917230606079 1.3905736749004198e-06 2.127755183301516e-06 3.518328858201936e-06
1308 1556.3310716152191 1.3905435163002687e-06 2.127036846074082e-06 3.517580362374351e-06
1309 1557.7637712955475 1.390508513572632e-06 2.128672442280206e-06 3.5191809558528383e-06
1310 1559.1690130233765 1.3904802301186042e-06 2.1279506672848793e-06 3.5184308974034835e-06
1311 1560.5987210273743 1.390444914866614e-06 2.1269162116734775e-06 3.5173611265400913e-06
1312 1562.0477547645569 1.39041694393694e-06 2.1277603399533555e-06 3.5181772838902955e-06
1313 1563.4659609794617 1.3903788159657645e-06 2.12734780780621e-06 3.5177266237719747e-06
1314 1564.920071363449 1.3903417818298275e-06 2.126823235678193e-06 3.5171650175080203e-06
1315 1566.3233182430267 1.3903106856566148e-06 2.1276340801143805e-06 3.517944765770995e-06
1316 1567.7225756645203 1.3902997473042283e-06 2.1279547301014797e-06 3.5182544774057082e-06
1317 1569.1248254776 1.390255212583798e-06 2.1271365413429753e-06 3.517391753926773e-06
1318 1570.5829513072968 1.390233804665556e-06 2.127767215489141e-06 3.518001020154697e-06
1319 1571.9602682590485 1.3901927077130183e-06 2.12750250736139e-06 3.517695215074408e-06
1320 1573.301702260971 1.3901620803263363e-06 2.128773543908692e-06 3.5189356242350283e-06
1321 1574.702465057373 1.3901117639053588e-06 2.1274517221538813e-06 3.51756348605924e-06
1322 1576.0563554763794 1.390077698750784e-06 2.1265252437067512e-06 3.5166029424575352e-06
1323 1577.4960169792175 1.3900648852522742e-06 2.1255800137983873e-06 3.5156448990506612e-06
1324 1578.986543416977 1.3900442586449168e-06 2.126376325852119e-06 3.5164205844970356e-06
1325 1580.3788182735443 1.3899819100363143e-06 2.1260866157760555e-06 3.51606852581237e-06
1326 1581.8364322185516 1.389952376484871e-06 2.1260316114897698e-06 3.5159839879746405e-06
1327 1583.2292485237122 1.3899450321625544e-06 2.126311945835216e-06 3.5162569779977703e-06
1328 1584.6055669784546 1.3898864338461985e-06 2.1263346038508735e-06 3.516221037697072e-06
1329 1585.9493250846863 1.3898578378678169e-06 2.1250746619181347e-06 3.5149324997859516e-06
1330 1587.2538363933563 1.3898311170355586e-06 2.1265943115889627e-06 3.516425428624521e-06
1331 1588.734875202179 1.389777831633219e-06 2.1246375966092085e-06 3.5144154282424274e-06
1332 1590.1166896820068 1.3897575175502156e-06 2.124164590999584e-06 3.5139221085497994e-06
1333 1591.575297832489 1.3897122015189005e-06 2.1236465818829986e-06 3.513358783401899e-06
1334 1592.9002933502197 1.3897018882152218e-06 2.1243531994471615e-06 3.5140550876623833e-06
1335 1594.301546573639 1.3896540719890755e-06 2.1230359092954823e-06 3.5126899812845576e-06
1336 1595.6803681850433 1.3896168815909617e-06 2.123213266866319e-06 3.5128301484572806e-06
1337 1597.0571954250336 1.3895890669234647e-06 2.122944964708498e-06 3.5125340316319625e-06
1338 1598.5172896385193 1.3895800037172016e-06 2.123244363039532e-06 3.5128243667567335e-06
1339 1599.9504563808441 1.3895195302547224e-06 2.1221134936649527e-06 3.511633023919675e-06
1340 1601.4156465530396 1.3895065604940356e-06 2.1210149705610018e-06 3.5105215310550376e-06
1341 1602.849828004837 1.3894843712649089e-06 2.1228063601575443e-06 3.512290731422453e-06
1342 1604.437148809433 1.3894215538697755e-06 2.121956293914942e-06 3.5113778477847173e-06
1343 1605.9990401268005 1.3893996771650026e-06 2.120702602469281e-06 3.5101022796342837e-06
1344 1607.5006046295166 1.389353111036272e-06 2.1202486608452444e-06 3.5096017718815165e-06
1345 1608.959238767624 1.3893281090879601e-06 2.119993953496818e-06 3.509322062584778e-06
1346 1610.4823224544525 1.3892846682027683e-06 2.1197567475122092e-06 3.5090414157149777e-06
1347 1612.0052466392517 1.389272636015143e-06 2.119313744240559e-06 3.508586380255702e-06
1348 1613.4672708511353 1.38922466352682e-06 2.1189032435017143e-06 3.508127907028534e-06
1349 1614.9792742729187 1.3891899733235373e-06 2.1204441448286075e-06 3.5096341181521446e-06
1350 1616.4394536018372 1.3891452823409298e-06 2.1187104159753596e-06 3.5078556983162897e-06
1351 1617.9042377471924 1.3891462199139916e-06 2.1198991023554097e-06 3.509045322269401e-06
1352 1619.4052691459656 1.3890871528111047e-06 2.1180253625916154e-06 3.50711251540272e-06
1353 1620.920248746872 1.3890791834400804e-06 2.118305540674885e-06 3.507384724114965e-06
1354 1622.4572479724884 1.3890207413859016e-06 2.117868631628136e-06 3.5068893730140376e-06
1355 1623.9702353477478 1.3890123032283463e-06 2.1185974384214253e-06 3.5076097416497714e-06
1356 1625.4991428852081 1.3889571426798834e-06 2.1168658972386548e-06 3.5058230399185384e-06
1357 1627.056256532669 1.3889258902444936e-06 2.11671963584103e-06 3.5056455260855238e-06
1358 1628.5912265777588 1.3888890123707335e-06 2.1162169404177857e-06 3.505105952788519e-06
1359 1630.0662670135498 1.3888533845943893e-06 2.1162395984334433e-06 3.505092983027833e-06
1360 1631.559249162674 1.3888543221674509e-06 2.1172712413256602e-06 3.506125563493111e-06
1361 1632.9992604255676 1.3887979115215725e-06 2.1171595138691416e-06 3.5059574253907143e-06
1362 1634.4442694187164 1.3887579084042735e-06 2.1164785233019983e-06 3.5052364317062718e-06
1363 1635.971694469452 1.388719936695275e-06 2.114950591735792e-06 3.5036705284310668e-06
1364 1637.4357781410217 1.388704466739757e-06 2.1149090259967235e-06 3.5036134927364804e-06
1365 1638.85697722435 1.3886577443488492e-06 2.114718229878669e-06 3.5033759742275182e-06
1366 1640.3605251312256 1.3886530564835407e-06 2.1150551311321704e-06 3.503708187615711e-06
1367 1641.77476644516 1.3885980521972548e-06 2.113184360349738e-06 3.501782412546993e-06
1368 1643.2952098846436 1.3885869575826913e-06 2.1139848914822476e-06 3.5025718490649386e-06
1369 1644.6989977359772 1.388551954855055e-06 2.113775656427313e-06 3.502327611282368e-06
1370 1646.0738303661346 1.3885094515429246e-06 2.113033098562452e-06 3.5015425501053767e-06
1371 1647.5923063755035 1.3884678858038563e-06 2.112883243134758e-06 3.501351128938614e-06
1372 1648.9561672210693 1.3884397586120056e-06 2.1129669996616024e-06 3.501406758273608e-06
1373 1650.3793606758118 1.3884219447238334e-06 2.1127351065910102e-06 3.5011570513148436e-06
1374 1651.8838624954224 1.38838881714232e-06 2.111493759857328e-06 3.4998825769996484e-06
1375 1653.3419618606567 1.3883588148043459e-06 2.1124318017055525e-06 3.5007906165098984e-06
1376 1654.7212717533112 1.3883147488704465e-06 2.1119053544314115e-06 3.5002201033018577e-06
1377 1656.1205298900604 1.388291622068258e-06 2.111962390125998e-06 3.500254012194256e-06
1378 1657.4499745368958 1.3882714642474316e-06 2.1095722038673873e-06 3.497843668114819e-06
1379 1658.8482339382172 1.3882384929280952e-06 2.111970515759199e-06 3.5002090086872944e-06
1380 1660.291374206543 1.3881933331589571e-06 2.110423988993936e-06 3.498617322152893e-06
1381 1661.7146289348602 1.3881675498997606e-06 2.1103792980113285e-06 3.498546847911089e-06
1382 1663.1039140224457 1.3881267654715768e-06 2.110221316950433e-06 3.49834808242201e-06
1383 1664.547102689743 1.3880880124516935e-06 2.110259757445963e-06 3.4983477698976563e-06
1384 1665.9877562522888 1.3880706673500521e-06 2.1116176757636486e-06 3.499688343113701e-06
1385 1667.4438621997833 1.3880326956410536e-06 2.1107741725324785e-06 3.498806868173532e-06
1386 1668.8550865650177 1.3879903485911005e-06 2.110589626901502e-06 3.4985799754926023e-06
1387 1670.217443704605 1.3879470639680856e-06 2.108444928522878e-06 3.496391992490964e-06
1388 1671.6271839141846 1.3879415947918924e-06 2.108910746072363e-06 3.4968523408642555e-06
1389 1673.077306509018 1.3878898720113223e-06 2.1088255831859256e-06 3.496715455197248e-06
1390 1674.5114691257477 1.3878708080257346e-06 2.1091812359006614e-06 3.4970520439263963e-06
1391 1675.9954993724823 1.3878301798597278e-06 2.1089793451680433e-06 3.496809525027771e-06
1392 1677.421685218811 1.387786426450182e-06 2.10847196187949e-06 3.496258388329672e-06
1393 1678.8583538532257 1.3877573616852697e-06 2.107246241363503e-06 3.495003603048773e-06
1394 1680.3194448947906 1.3877203275493326e-06 2.1066883853917953e-06 3.494408712941128e-06
1395 1681.759150981903 1.3877100142456541e-06 2.107695807646585e-06 3.4954058218922394e-06
1396 1683.2068238258362 1.3876753240423715e-06 2.107703777017609e-06 3.495379101059981e-06
1397 1684.665920972824 1.3876418839365045e-06 2.107683150410252e-06 3.495325034346757e-06
1398 1686.139492034912 1.387600005673082e-06 2.1058539453668882e-06 3.4934539510399702e-06
1399 1687.5437359809875 1.3875681281889846e-06 2.1060481792528357e-06 3.4936163074418203e-06
1400 1688.938006401062 1.3875435950272034e-06 2.106399612888794e-06 3.4939432079159974e-06
1401 1690.3671834468842 1.3875015605016042e-06 2.1048280841752185e-06 3.4923296446768225e-06
1402 1691.7499976158142 1.3874776523885311e-06 2.1056875261484377e-06 3.493165178536969e-06
1403 1693.2001194953918 1.3874442122826641e-06 2.104987002809176e-06 3.49243121509184e-06
1404 1694.572449207306 1.3874154600421054e-06 2.104246788876969e-06 3.491662248919074e-06
1405 1695.997148513794 1.387389364258555e-06 2.10572940441186e-06 3.4931187686704147e-06
1406 1697.441838502884 1.3873520175982642e-06 2.1052993709008966e-06 3.4926513884991606e-06
1407 1698.826642036438 1.3873354538075076e-06 2.104588377995779e-06 3.4919238318032864e-06
1408 1700.2578148841858 1.387291075349254e-06 2.1041211540867016e-06 3.4914122294359555e-06
1409 1701.621197938919 1.3872527911159016e-06 2.105276712885239e-06 3.4925295040011404e-06
1410 1703.1042323112488 1.387233258343783e-06 2.1045686889614837e-06 3.4918019473052666e-06
1411 1704.4825446605682 1.3871987244026772e-06 2.104424146447806e-06 3.491622870850483e-06
1412 1705.918720960617 1.387156846139255e-06 2.103444226336159e-06 3.490601072475414e-06
1413 1707.3518860340118 1.3871215308872645e-06 2.103068572062774e-06 3.490190102950039e-06
1414 1708.7621145248413 1.3871090299131086e-06 2.104188659347144e-06 3.4912976892602525e-06
1415 1710.2022626399994 1.3870791838373113e-06 2.1038231621152605e-06 3.490902345952572e-06
1416 1711.5706243515015 1.3870415246526667e-06 2.1032842138669637e-06 3.4903257385196304e-06
1417 1713.0666236877441 1.3869866766285577e-06 2.1023719552779356e-06 3.4893586319064934e-06
1418 1714.5103039741516 1.3869602683206533e-06 2.1008162090442326e-06 3.4877764773648857e-06
1419 1715.9564518928528 1.3869391729267652e-06 2.1017614389525966e-06 3.4887006118793616e-06
1420 1717.4295117855072 1.3868904191275571e-06 2.0990881056293547e-06 3.485978524756912e-06
1421 1718.7649393081665 1.3868682298984303e-06 2.099915826380653e-06 3.486784056279083e-06
1422 1720.1769964694977 1.3868354148412711e-06 2.100879495225897e-06 3.4877149100671678e-06
1423 1721.5768082141876 1.3868058812898278e-06 2.1009565324791324e-06 3.48776241376896e-06
1424 1722.9710793495178 1.3867686908917139e-06 2.100226788112781e-06 3.4869954790044952e-06
1425 1724.3583693504333 1.3867324380666618e-06 2.100459775018612e-06 3.487192213085274e-06
1426 1725.7461833953857 1.386707123593996e-06 2.0994423519844977e-06 3.4861494755784934e-06
1427 1727.1544153690338 1.386673527225952e-06 2.100296637305877e-06 3.486970164531829e-06
1428 1728.657395362854 1.3866339928951839e-06 2.0986965126139206e-06 3.4853305055091044e-06
1429 1730.0895822048187 1.3865966462348931e-06 2.098833867067459e-06 3.485430513302352e-06
1430 1731.5107996463776 1.3865752383166511e-06 2.0989645022473877e-06 3.485539740564039e-06
1431 1732.9399778842926 1.3865339851019367e-06 2.0984855586750393e-06 3.485019543776976e-06
1432 1734.2963502407074 1.386504920337024e-06 2.0970882622887626e-06 3.4835931826257867e-06
1433 1735.7659401893616 1.386481324748305e-06 2.09873854713952e-06 3.485219871887825e-06
1434 1737.1632015705109 1.3864235077428337e-06 2.0968468372253764e-06 3.48327034496821e-06
1435 1738.5804116725922 1.3864064751655463e-06 2.098689637078135e-06 3.4850961122436814e-06
1436 1740.0285387039185 1.3863719412244406e-06 2.0974132876168162e-06 3.483785228841257e-06
1437 1741.4562335014343 1.3863331882045573e-06 2.098438680021955e-06 3.484771868226512e-06
1438 1742.9272994995117 1.3863075612075377e-06 2.0972993724898206e-06 3.4836069336973585e-06
1439 1744.3465015888214 1.3862717771690163e-06 2.097059041261673e-06 3.483330818430689e-06
1440 1745.8434975147247 1.386239430898388e-06 2.0968505875176233e-06 3.4830900184160115e-06
1441 1747.33105802536 1.386215210260961e-06 2.0964421181870787e-06 3.4826573284480397e-06
1442 1748.798133611679 1.3861698942296457e-06 2.0948768399605815e-06 3.481046734190227e-06
1443 1750.2362875938416 1.3861412982512641e-06 2.096103966836161e-06 3.4822452650874253e-06
1444 1751.6230895519257 1.386116452565129e-06 2.0963155458237502e-06 3.4824319983888793e-06
1445 1753.0841817855835 1.3860798872157231e-06 2.097109045158297e-06 3.48318893237402e-06
1446 1754.5003950595856 1.3860372276414161e-06 2.0951738943589614e-06 3.4812111220003775e-06
1447 1755.9924309253693 1.3860156634609972e-06 2.095834570843101e-06 3.4818502343040986e-06
1448 1757.5353038311005 1.3859836297147225e-06 2.0956656514298194e-06 3.481649281144542e-06
1449 1759.018336057663 1.38594534548137e-06 2.0943150774344504e-06 3.4802604229158207e-06
1450 1760.395652770996 1.385912374162034e-06 2.0946543226206064e-06 3.4805666967826403e-06
1451 1761.7595191001892 1.3858809654644672e-06 2.0946072877053448e-06 3.480488253169812e-06
1452 1763.21812915802 1.3858656517711263e-06 2.0955954897123695e-06 3.4814611414834957e-06
1453 1764.6074376106262 1.3858223671481114e-06 2.094899654238416e-06 3.480722021386527e-06
1454 1766.010217666626 1.385774394659788e-06 2.0937942555986793e-06 3.479568650258467e-06
1455 1767.4433839321136 1.3857601748016856e-06 2.094899341714062e-06 3.480659516515748e-06
1456 1768.8366568088531 1.3857197028978558e-06 2.093144204942572e-06 3.478863907840428e-06
1457 1770.2269384860992 1.3856875128894044e-06 2.0934461034684374e-06 3.479133616357842e-06
1458 1771.6136071681976 1.385658291862315e-06 2.0936504943958864e-06 3.4793087862582012e-06
1459 1773.1575067043304 1.3856232891346785e-06 2.094043181246559e-06 3.4796664703812373e-06
1460 1774.6554996967316 1.3856071941304528e-06 2.0926654176324004e-06 3.478272611762853e-06
1461 1776.0956726074219 1.3855606280017218e-06 2.093939110636711e-06 3.479499738638433e-06
1462 1777.4999175071716 1.3855325008098711e-06 2.094523218654146e-06 3.4800557194640173e-06
1463 1778.9410622119904 1.385499529490535e-06 2.0934721992519876e-06 3.4789717287425226e-06
1464 1780.3522896766663 1.385459682635413e-06 2.09334609567519e-06 3.478805778310603e-06
1465 1781.8353691101074 1.3854299928217927e-06 2.092466027094614e-06 3.477896019916407e-06
1466 1783.2830073833466 1.3853996779594646e-06 2.092740423477336e-06 3.478140101436801e-06
1467 1784.7829945087433 1.3853681129997209e-06 2.092597443585428e-06 3.4779655565851486e-06
1468 1786.1817891597748 1.385324984638883e-06 2.091476574990173e-06 3.4768015596290564e-06
1469 1787.5950090885162 1.3852990451175094e-06 2.092413835527513e-06 3.4777128806450223e-06
1470 1788.984293460846 1.3852688865173583e-06 2.0917159686452592e-06 3.4769848551626173e-06
1471 1790.4603457450867 1.38523654024673e-06 2.0913101557717227e-06 3.4765466960184527e-06
1472 1791.8960165977478 1.3852046627626323e-06 2.091486263245144e-06 3.476690926007776e-06
1473 1793.3645958900452 1.3851713789189423e-06 2.0914059444861922e-06 3.4765773234051345e-06
1474 1794.7588663101196 1.3851437205136222e-06 2.0913414082071123e-06 3.4764851287207343e-06
1475 1796.2514083385468 1.3851099678834013e-06 2.089746127642641e-06 3.4748560955260422e-06
1476 1797.69007229805 1.3850779341371267e-06 2.0909618473793036e-06 3.4760397815164305e-06
1477 1799.0971539020538 1.3850344932519349e-06 2.0892118672596527e-06 3.4742463605115877e-06
1478 1800.4924218654633 1.3850155855285242e-06 2.089134517482063e-06 3.4741501030105876e-06
1479 1801.8677730560303 1.38499120862892e-06 2.090676356382018e-06 3.475667565010938e-06
1480 1803.3338510990143 1.384945580073251e-06 2.0893479716157753e-06 3.4742935516890265e-06
1481 1804.77699136734 1.3849112023943223e-06 2.0897911311496025e-06 3.4747023335439246e-06
1482 1806.2525572776794 1.3848821376294098e-06 2.087730814346531e-06 3.472612951975941e-06
1483 1807.6308703422546 1.384847759950481e-06 2.088459308615467e-06 3.473307068565948e-06
1484 1809.1258733272552 1.3848168200394451e-06 2.0881405337744913e-06 3.4729573538139362e-06
1485 1810.5450763702393 1.3848071317844743e-06 2.0875189228345885e-06 3.472326054619063e-06
1486 1811.9727683067322 1.3847511899251266e-06 2.0880288063179726e-06 3.472779996243099e-06
1487 1813.3735330104828 1.3847385326887937e-06 2.089722688316099e-06 3.4744612210048927e-06
1488 1814.8451075553894 1.3847022798637415e-06 2.089045448041202e-06 3.4737477279049436e-06
1489 1816.2324242591858 1.3846524322292949e-06 2.0874264156258344e-06 3.472078847855129e-06
1490 1817.698504447937 1.3846169607151274e-06 2.085976302623749e-06 3.4705932633388764e-06
1491 1819.0628542900085 1.3845980529917167e-06 2.086166004906565e-06 3.4707640578982817e-06
1492 1820.5538663864136 1.384559768758364e-06 2.086816993135734e-06 3.4713767618940977e-06
1493 1821.9810717105865 1.384526641176851e-06 2.0862277284664596e-06 3.4707543696433103e-06
1494 1823.3773367404938 1.3845010141798314e-06 2.0852034298965594e-06 3.469704444076391e-06
1495 1824.8075125217438 1.3844656989278409e-06 2.0855331430899217e-06 3.4699988420177628e-06
1496 1826.204285144806 1.3844294461027888e-06 2.0843927417225485e-06 3.4688221878253373e-06
1497 1827.6519258022308 1.3844119447389706e-06 2.085930049019372e-06 3.4703419937583425e-06
1498 1829.0875928401947 1.3843802235170498e-06 2.0861356900442366e-06 3.4705159135612865e-06
1499 1830.5137782096863 1.3843395953510433e-06 2.0849924759576786e-06 3.469332071308722e-06
1500 1831.971391916275 1.3843047488855836e-06 2.0840930308671606e-06 3.468397779752744e-06


==> graphs/visco/viscolastic_noise_log.txt <==
epoch time loss_error loss_degeneracy loss_total
1 0.6324760913848877 0.00018695848900199738 0.005275697196089981 0.005462655685091978
2 1.166944980621338 0.0001551625012551378 0.002502667343856504 0.0026578298451116417
3 1.6791996955871582 0.00010278381957303758 0.006044457582819382 0.006147241402392419
4 2.2507896423339844 6.896331406279698e-05 0.0024236351051586586 0.0024925984192214557
5 2.7856290340423584 5.976768248033203e-05 0.0017940036402452713 0.0018537713227256033
6 3.354477882385254 5.681668751991835e-05 0.0007910441232207637 0.0008478608107406821
7 3.9929821491241455 5.5584111469704034e-05 0.0013149974330159643 0.0013705815444856684
8 4.584202766418457 5.471760394589213e-05 0.0009780010921043038 0.001032718696050196
9 5.099971532821655 5.401865947966608e-05 0.0006995894764893807 0.0007536081359690468
10 5.631134033203125 5.336040318412269e-05 0.000427623883189771 0.00048098428637389373
11 6.2558722496032715 5.282182121436868e-05 0.0006729295589779847 0.0007257513801923534
12 6.816429376602173 5.2402078505330435e-05 0.0005408245445097853 0.0005932266230151157
13 7.350630760192871 5.212809215456047e-05 0.0009045486482197806 0.0009566767403743411
14 7.8415210247039795 5.1857216046160496e-05 0.0004005354122827517 0.0004523926283289122
15 8.337184190750122 5.163001334107162e-05 0.0006838540902873813 0.0007354841036284529
16 8.957966327667236 5.148542707398434e-05 0.00048801670938530226 0.0005395021364592866
17 9.420102596282959 5.125207889000041e-05 0.0007311451355082876 0.0007823972143982881
18 10.00629210472107 5.111407813609847e-05 0.0013543461793221084 0.0014054602574582067
19 10.582133531570435 5.088247008771704e-05 0.0007833461633464634 0.0008342286334341804
20 11.160621404647827 5.065369225988452e-05 0.0007708443891282049 0.0008214980813880895
21 11.866190433502197 5.063664093113586e-05 0.0007675086091828826 0.0008181452501140184
22 12.550867319107056 5.034901351736696e-05 0.0004934411320910358 0.0005437901456084028
23 13.258076190948486 5.019438146744798e-05 0.0011532257867339474 0.0012034201682013955
24 14.009701251983643 5.0080822618215674e-05 0.0008120045565918788 0.0008620853792100945
25 14.799417734146118 4.992322033683726e-05 0.0004472380116481909 0.0004971612319850282
26 15.549218654632568 4.98192472345877e-05 0.0003511970875247213 0.000401016334759309
27 16.315991640090942 4.971716427963052e-05 0.0006910585717066822 0.0007407757359863127
28 17.116448879241943 4.974422638848324e-05 0.001543627649345654 0.0015933718757341372
29 17.837039947509766 4.975672236224949e-05 0.0007974768645011339 0.0008472335868633834
30 18.874229192733765 4.973355055655409e-05 0.0007895479266275496 0.0008392814771841036
31 19.845282793045044 4.946993001355421e-05 0.0012264454124757908 0.001275915342489345
32 20.84902811050415 4.9404289898456345e-05 0.0006332735887309849 0.0006826778786294413
33 21.813432931900024 4.9275164836205095e-05 0.0006861309077115667 0.0007354060725477718
34 22.766923904418945 4.920164410699934e-05 0.0005593613090131106 0.00060856295312011
35 23.735039234161377 4.928610068839668e-05 0.0007668035942436065 0.0008160896949320032
36 24.735469818115234 4.9398239426964884e-05 0.0010255867202809993 0.0010749849597079643
37 25.690943002700806 4.9642883491196085e-05 0.0011926862217435902 0.0012423291052347863
38 26.64765238761902 4.901090924371809e-05 0.0005430233558552378 0.0005920342650989559
39 27.593446731567383 4.889939555385769e-05 0.00032776754174456503 0.0003766669372984227
40 28.592504739761353 4.876717525040543e-05 0.0004191643839714511 0.00046793155922185653
41 29.560401678085327 4.8769970468226695e-05 0.00040895990877343506 0.00045772987924166177
42 30.52864670753479 4.872109665966674e-05 0.000531569943332032 0.0005802910399916988
43 31.545490980148315 4.878776185464539e-05 0.0007204194996981013 0.0007692072615527466
44 32.45490384101868 4.871925651627099e-05 0.0006635717897607176 0.0007122910462769886
45 33.47053384780884 4.86174935862522e-05 0.0004745963435845087 0.0005232138371707609
46 34.35976314544678 4.856768970521504e-05 0.00048610552045322904 0.0005346732101584441
47 35.26892399787903 4.852641648894188e-05 0.0005138840451336547 0.0005624104616225965
48 36.20990514755249 4.845830618135081e-05 0.00048143555653975314 0.000529893862721104
49 37.18754768371582 4.844211491962407e-05 0.00041878839467195854 0.0004672305095915826
50 38.10573077201843 4.837410962021591e-05 0.00046206160679759594 0.0005104357164178118
51 39.088677406311035 4.8347012508635556e-05 0.0005241824076479714 0.0005725294201566069
52 40.05677008628845 4.8350182755681495e-05 0.0004752661957836791 0.0005236163785393606
53 41.01155734062195 4.827603197737828e-05 0.0005009695987573406 0.0005492456307347189
54 41.96625828742981 4.8377254865313534e-05 0.000716920187009261 0.0007652974418745745
55 42.855793714523315 4.830692438471237e-05 0.0008777335186132649 0.0009260404429979772
56 43.81228590011597 4.8604822598847767e-05 0.0006847493600525312 0.000733354182651379
57 44.753206729888916 4.869629472694141e-05 0.000988759770489379 0.0010374560652163204
58 45.75557279586792 4.866775750313829e-05 0.0010810832849284947 0.0011297510424316329
59 46.69615125656128 4.8594461791467346e-05 0.0008344466254215112 0.0008830410872129786
60 47.664268493652344 4.826639122610924e-05 0.0009745180206810868 0.001022784411907196
61 48.622965812683105 4.842967895053377e-05 0.0007514853605488003 0.0007999150394993341
62 49.586294174194336 4.815230733596239e-05 0.0004324009754513734 0.0004805532827873358
63 50.55428743362427 4.802967277949289e-05 0.00028072651600677693 0.0003287561887862698
64 51.52415752410889 4.79383656642581e-05 0.00023688633969966196 0.0002848247053639201
65 52.48818635940552 4.791128355384673e-05 0.00036013586409139954 0.00040804714764524627
66 53.52174615859985 4.789792251266889e-05 0.0003690378377901628 0.00041693576030283166
67 54.52216196060181 4.7908733355118923e-05 0.00047564266512057924 0.0005235513984756982
68 55.52042031288147 4.7868790242495955e-05 0.000498489325478573 0.000546358115721069
69 56.55212378501892 4.783503761227499e-05 0.0004157058744622557 0.00046354091207453067
70 57.553091526031494 4.786400486958907e-05 0.0005631664855368186 0.0006110304904064077
71 58.58248591423035 4.783110230561071e-05 0.0005575695693892921 0.0006054006716949028
72 59.598224401474 4.783968297427133e-05 0.0005994154302865867 0.0006472551132608581
73 60.60131287574768 4.78197964245841e-05 0.0006304308072032544 0.0006782506036278385
74 61.65062761306763 4.775314123038478e-05 0.000518389996266205 0.0005661431374965898
75 62.65286040306091 4.777258274539205e-05 0.000587900052934685 0.000635672635680077
76 63.58074712753296 4.7704217417928194e-05 0.0005180303282385705 0.0005657345456564986
77 64.64348196983337 4.772974940754423e-05 0.0005804547127461273 0.0006281844621536715
78 65.66413879394531 4.770633758314504e-05 0.0005825354748924306 0.0006302418124755757
79 66.56393575668335 4.782728200790866e-05 0.00043788152253067735 0.000485708804538586
80 67.58125281333923 4.846688184962177e-05 0.0012811284737298952 0.001329595355579517
81 68.64184284210205 4.855240851440686e-05 0.0010178576379814403 0.0010664100464958472
82 69.66129398345947 4.7601329400235374e-05 0.0002627941986058382 0.0003103955280060736
83 70.66442346572876 4.7539164555952855e-05 0.0002440438974623712 0.00029158306201832406
84 71.62673258781433 4.7681740666395864e-05 0.00040451272222019683 0.0004521944628865927
85 72.59493136405945 4.768445587798253e-05 0.0005201089302165397 0.0005677933860945222
86 73.57737278938293 4.768065058144947e-05 0.00044309512880824555 0.000490775779389695
87 74.5302631855011 4.749120581870111e-05 0.00036658632675273307 0.00041407753257143416
88 75.56266498565674 4.7471019245634146e-05 0.0003566896355392149 0.00040416065478484904
89 76.60861420631409 4.752104314381644e-05 0.00041290769641031354 0.00046042873955413
90 77.59349131584167 4.739532334692526e-05 0.00036105429566146545 0.00040844961900839073
91 78.61241221427917 4.734347930690586e-05 0.00032815753213511216 0.000375501011442018
92 79.65921401977539 4.732292770539354e-05 0.0003426234594127476 0.00038994638711814116
93 80.60759711265564 4.7285179763832345e-05 0.00031095163134120453 0.00035823681110503687
94 81.57623100280762 4.7305446343133916e-05 0.0003497068513959846 0.00039701229773911854
95 82.58076691627502 4.734972979398382e-05 0.00042135335455004803 0.00046870308434403187
96 83.55828714370728 4.716039503980803e-05 0.0004521688358895731 0.0004993292309293812
97 84.55917716026306 4.70392656006269e-05 0.0002635301359547865 0.0003105694015554134
98 85.50444221496582 4.710098541022947e-05 0.000440561331358532 0.00048766231676876143
99 86.47652912139893 4.714758404149305e-05 0.0006399194666203236 0.0006870670506618167
100 87.52651953697205 4.709328481014943e-05 0.0008002561210785936 0.000847349405888743
101 88.50993418693542 4.721689944299275e-05 0.001014574182113545 0.0010617910815565379
102 89.48834443092346 4.7152679438559e-05 0.0006603428581417007 0.0007074955375802596
103 90.53013300895691 4.7026839632315925e-05 0.00036092668571728186 0.00040795352534959777
104 91.49447226524353 4.718606704033461e-05 0.0005069408240734331 0.0005541268911137677
105 92.48313021659851 4.723884615322087e-05 0.000563616600612666 0.0006108554467658869
106 93.47471213340759 4.701836397183821e-05 0.0003531005958582731 0.0004001189598301113
107 94.4884877204895 4.683012930338815e-05 0.00017258852920276206 0.00021941865850615022
108 95.44683957099915 4.679777178188298e-05 0.00020317865298098367 0.00024997642476286665
109 96.4507303237915 4.67852408053891e-05 0.0002756862232349063 0.0003224714640402954
110 97.50653076171875 4.67810154761244e-05 0.00036498700212312226 0.0004117680175992467
111 98.50236463546753 4.67467228038199e-05 0.0003748119277442062 0.0004215586505480261
112 99.4138822555542 4.675096313425358e-05 0.0004754450897242399 0.0005221960528584935
113 100.36936354637146 4.6704639524421435e-05 0.0005223180623662552 0.0005690227018906766
114 101.36226773262024 4.6733606781735515e-05 0.0004154576551194159 0.0004621912619011514
115 102.31923365592957 4.6714575298680554e-05 0.0006937551018375678 0.0007404696771362483
116 103.30274105072021 4.6690688437263436e-05 0.0004245121207013226 0.00047120280913858604
117 104.33895897865295 4.6648025112664137e-05 0.0005046836081767242 0.0005513316332893883
118 105.3384485244751 4.666826168962773e-05 0.0003724946671684316 0.00041916292885805937
119 106.33041071891785 4.6617407726761476e-05 0.00044167265796021327 0.0004882900656869748
120 107.23476839065552 4.669608885809879e-05 0.0004078426217072762 0.000454538710565375
121 108.26637101173401 4.6578284678043136e-05 0.000531711914395326 0.0005782901990733691
122 109.32323122024536 4.6745082676010644e-05 0.0006077292381517039 0.0006544743208277145
123 110.33214664459229 4.669712893914857e-05 0.0005470826321800283 0.0005937797611191769
124 111.41963386535645 4.672032574679227e-05 0.0004946230641947497 0.000541343389941542
125 112.51882529258728 4.7153949537533244e-05 0.0008143198570149056 0.0008614738065524388
126 113.49812340736389 4.7968763033015616e-05 0.0009512318060702125 0.000999200569103228
127 114.54934811592102 4.6461590584492526e-05 0.0006933548306458749 0.0007398164212303673
128 115.53454756736755 4.652283535707717e-05 0.000367899949118595 0.00041442278447567215
129 116.55988502502441 4.6442464094033975e-05 0.00047222451875673845 0.0005186669828507724
130 117.51776266098022 4.6628833617139986e-05 0.0003834856036525445 0.0004301144372696845
131 118.31439018249512 4.635063693827431e-05 0.00019222441935699258 0.00023857505629526688
132 119.28846287727356 4.647653674919333e-05 0.0003371292312673274 0.00038360576801652074
133 120.34366726875305 4.655349274609713e-05 0.0003936355145985648 0.00044018900734466194
134 121.40682435035706 4.626808550533832e-05 0.00022487392361532121 0.00027114200912065956
135 122.39755821228027 4.6422262519798025e-05 0.00046463928766698646 0.0005110615501867845
136 123.51534485816956 4.6358262532509416e-05 0.0005738102349658941 0.0006201684974984035
137 124.57701396942139 4.6203410465445295e-05 0.00041941748369460135 0.00046562089416004665
138 125.60958504676819 4.6414446910755744e-05 0.0006922703461359011 0.0007386847930466569
139 126.67161178588867 4.621924169911634e-05 0.0006880748191935905 0.0007342940608927068
140 127.70500993728638 4.6185479068116055e-05 0.00045172624139977783 0.0004979117204678939
141 128.74845266342163 4.637335370851043e-05 0.000526880017863024 0.0005732533715715344
142 129.81801915168762 4.619215958870497e-05 0.000482853147007475 0.00052904530659618
143 130.8271062374115 4.617769846180141e-05 0.0004976468598282578 0.0005438245582900592
144 131.82861280441284 4.625299432933731e-05 0.0005920188939011337 0.000638271888230471
145 132.87950110435486 4.62369580796901e-05 0.0006719479624857039 0.000718184920565394
146 133.94611048698425 4.604838838513265e-05 0.00045062871587356465 0.0004966771042586973
147 135.00247955322266 4.608503124057847e-05 0.0002903402651716399 0.00033642529641221834
148 136.11966943740845 4.607079513120971e-05 0.00038239711883084087 0.0004284679139620506
149 137.1821150779724 4.6141805664804955e-05 0.0005224705542493987 0.0005686123599142036
150 138.15143179893494 4.586693924545442e-05 0.0005164570056352039 0.0005623239448806583
151 139.19695520401 4.615418162921931e-05 0.0005403852302756086 0.0005865394119048279
152 140.18610763549805 4.578570291499963e-05 0.0005384098363402706 0.0005841955392552702
153 141.24181985855103 4.597468764189906e-05 0.00039959445895764654 0.0004455691465995456
154 142.22344589233398 4.583020138260502e-05 0.00040907911806298584 0.00045490931944559083
155 143.25848579406738 4.5938814846461254e-05 0.0004284099444446948 0.0004743487592911561
156 144.30503487586975 4.584514254691617e-05 0.000429982026951425 0.0004758271694983412
157 145.373868227005 4.588030028663226e-05 0.0004229973626616817 0.00046887766294831395
158 146.35282468795776 4.577466205462513e-05 0.0004275229953279431 0.00047329765738256827
159 147.41455626487732 4.590664733976326e-05 0.0004750071355960513 0.0005209137829358146
160 148.40354251861572 4.5724028108904023e-05 0.0006143258322005304 0.0006600498603094344
161 149.51093101501465 4.5759730891093315e-05 0.0006171368512531255 0.0006628965821442188
162 150.55432057380676 4.577980745558771e-05 0.0005761117343134528 0.0006218915417690405
163 151.56925702095032 4.5638251424635817e-05 0.0004922953628053601 0.000537933614229996
164 152.64670658111572 4.566799874273722e-05 0.0004393821594699117 0.00048505015821264893
165 153.6312894821167 4.573309881575156e-05 0.0005433406205785354 0.0005890737193942869
166 154.66333174705505 4.5534813364080137e-05 0.00034487531489173836 0.0003904101282558185
167 155.66189622879028 4.5597273231352735e-05 0.0003923099713037478 0.0004379072445351005
168 156.75491309165955 4.567456425436391e-05 0.0005812451343408367 0.0006269196985952007
169 157.8514084815979 4.556380562334253e-05 0.00040010833900246844 0.000445672144625811
170 158.9013249874115 4.558845754437799e-05 0.0006708986007127186 0.0007164870582570965
171 159.98557448387146 4.5564600685298844e-05 0.0004944050872085879 0.0005399696878938867
172 161.0670108795166 4.545251195062727e-05 0.0005256927653447094 0.0005711452772953367
173 162.14350414276123 4.5622135168754016e-05 0.0004986381370749249 0.000544260272243679
174 163.19653868675232 4.541017865174569e-05 0.000348516518637638 0.0003939266972893837
175 164.25359845161438 4.541496402465257e-05 0.00035879299944679207 0.0004042079634714446
176 165.2531988620758 4.54444163197639e-05 0.0004930276198675168 0.0005384720361872807
177 166.3791732788086 4.5419324364438155e-05 0.0004687910511989722 0.0005142103755634103
178 167.47696161270142 4.531906155131807e-05 0.0005456185180868878 0.0005909375796382059
179 168.54868865013123 4.5319461582491065e-05 0.0005216194479257468 0.0005669389095082378
180 169.68740034103394 4.522788444621451e-05 0.000662657278496147 0.0007078851629423615
181 170.76702976226807 4.5425719862816315e-05 0.0006365986478408711 0.0006820243677036874
182 171.89704537391663 4.5209968050054255e-05 0.0005940662134413751 0.0006392761814914293
183 172.97737574577332 4.5068177000788236e-05 0.0002830013132735387 0.00032806949027432695
184 174.0765826702118 4.5253251422971684e-05 0.0005359300831020279 0.0005811833345249996
185 175.11131954193115 4.516631964869147e-05 0.0004585855359199063 0.0005037518555685977
186 176.22238063812256 4.506567180556739e-05 0.00048259732707234835 0.0005276629988779157
187 177.304505109787 4.5032479218988614e-05 0.0004881777619355477 0.0005332102411545363
188 178.44848728179932 4.5172370120182936e-05 0.0006082444382993966 0.0006534168084195795
189 179.5209105014801 4.509104878310389e-05 0.0006534929243510202 0.0006985839731341241
190 180.6472556591034 4.489561855392968e-05 0.0004970275715693532 0.0005419231901232828
191 181.71580982208252 4.485598546546578e-05 0.0005192650244540016 0.0005641210099194674
192 182.7626941204071 4.5196201977313766e-05 0.0006811305980554363 0.00072632680003275
193 183.84557700157166 4.518990648672885e-05 0.001034643186018771 0.0010798330925054999
194 184.96781253814697 4.479304556078559e-05 0.0003983512420782307 0.00044314428763901625
195 185.97165369987488 4.486966653158201e-05 0.0005046547659291517 0.0005495244324607337
196 187.02695322036743 4.480323635491749e-05 0.0004048029448362005 0.00044960618119111795
197 188.13544940948486 4.479187546960459e-05 0.000595566650365023 0.0006403585258346275
198 189.24345517158508 4.514619808069011e-05 0.0007106717000871696 0.0007558178981678597
199 190.3907425403595 4.478310478613681e-05 0.0005623085386801086 0.0006070916434662455
200 191.47380304336548 4.50314041352112e-05 0.0006682762763644224 0.0007133076804996337
201 192.540137052536 4.5085558355254616e-05 0.0005850121878937587 0.0006300977462490134
202 193.6540551185608 4.525638666728999e-05 0.0005812619356501022 0.0006265183223173922
203 194.7756462097168 4.527318797655554e-05 0.0005092176414976184 0.000554490829474174
204 195.8806962966919 4.480383140128731e-05 0.0004365077754795151 0.00048131160688080245
205 197.0053505897522 4.455290184725051e-05 0.0005433285796402284 0.000587881481487479
206 198.10211420059204 4.4508328373800185e-05 0.0006069691389199071 0.0006514774672937073
207 199.16273999214172 4.453210522664473e-05 0.0008031291449630021 0.0008476612501896468
208 200.27212834358215 4.442922720973124e-05 0.00048168565602910596 0.0005261148832388372
209 201.3633029460907 4.4528404938294584e-05 0.0010391584978807693 0.0010836869028190638
210 202.50310015678406 4.444050308841987e-05 0.0004218688747226792 0.00046630937781109907
211 203.5530242919922 4.445195898113635e-05 0.0008043690015805648 0.0008488209605617011
212 204.68330240249634 4.436003681797309e-05 0.00040671449379632937 0.0004510745306143025
213 205.79492235183716 4.421645062881828e-05 0.00047063659501555785 0.0005148530456443761
214 206.89985537528992 4.409590123483799e-05 0.00042532946439397413 0.0004694253656288121
215 208.05781197547913 4.4414791084775986e-05 0.0006410596754726947 0.0006854744665574708
216 209.09820175170898 4.412706366321385e-05 0.0011364490393824225 0.0011805761030456365
217 210.30106782913208 4.400699430664114e-05 0.000384698938203338 0.0004287059325099791
218 211.4173448085785 4.401109962655394e-05 0.00038378494697929226 0.00042779604660584617
219 212.53503322601318 4.482322791278762e-05 0.0011010052373745297 0.0011458284652873173
220 213.6830976009369 4.401080460356386e-05 0.0008376849577730934 0.0008816957623766572
221 214.81617856025696 4.405383295660851e-05 0.0005267078844492868 0.0005707617174058952
222 215.8969919681549 4.4280790642603935e-05 0.0007653911641780162 0.0008096719548206201
223 217.04876136779785 4.4236162164867324e-05 0.0003756707146663794 0.0004199068768312467
224 218.11118292808533 4.482876334414386e-05 0.0004931678707967668 0.0005379966341409107
225 219.27650380134583 4.4440033051791604e-05 0.0008056606222319123 0.0008501006552837039
226 220.38070797920227 4.374563393976864e-05 0.0008446019767914842 0.0008883476107312528
227 221.4809296131134 4.370609085831866e-05 0.0005604795161509674 0.0006041856070092861
228 222.5779514312744 4.371125126045022e-05 0.0005322464760517914 0.0005759577273122417
229 223.76253366470337 4.409073583231676e-05 0.0005754005588941126 0.0006194912947264294
230 224.94250392913818 4.455107670502375e-05 0.0010165338548237845 0.0010610849315288082
231 226.03066968917847 4.401640003959605e-05 0.0006345311267263937 0.0006785475267659898
232 227.1691472530365 4.372502233358038e-05 0.0005397359796818471 0.0005834610020154275
233 228.34491157531738 4.356101955343413e-05 0.0006478335633373901 0.0006913945828908242
234 229.51049041748047 4.379683792991126e-05 0.0008942946491625485 0.0009380914870924597
235 230.576185464859 4.394392439182973e-05 0.001129871326804961 0.0011738152511967907
236 231.63791942596436 4.411874301481567e-05 0.000816442102393848 0.0008605608454086637
237 232.80254006385803 4.3628884841931743e-05 0.00068466007309472 0.0007282889579366517
238 233.8639199733734 4.3614273703338314e-05 0.0005740678550412991 0.0006176821287446374
239 234.9813711643219 4.3433519617823144e-05 0.0006360881280579023 0.0006795216476757254
240 236.08927202224731 4.3066886047388886e-05 0.0005054866707565 0.0005485535568038889
241 237.18621563911438 4.3240469574128224e-05 0.0008123935469044935 0.0008556340164786217
242 238.28113460540771 4.376643556076408e-05 0.0011562889054317603 0.0012000553409925244
243 239.44268488883972 4.355363397790282e-05 0.0007032340805002507 0.0007467877144781536
244 240.57178807258606 4.292509999851252e-05 0.0006260272240478721 0.0006689523240463846
245 241.61605310440063 4.358539645303816e-05 0.0005275984738497126 0.0005711838703027507
246 242.68370056152344 4.333493693562962e-05 0.0006986269214809341 0.0007419618584165637
247 243.82146787643433 4.267457047564871e-05 0.0004958468795622755 0.0005385214500379243
248 244.7430226802826 4.363066498065155e-05 0.0014978679234549503 0.0015414985884356018
249 245.82040810585022 4.3419408518195955e-05 0.0006713039923034258 0.0007147234008216218
250 246.900737285614 4.333902225398377e-05 0.0005519964550965584 0.0005953354773505422
251 247.87956023216248 4.275765194988891e-05 0.00043577411830825294 0.00047853177025814186
252 248.9673924446106 4.315184766814213e-05 0.0006000510398173492 0.0006432028874854913
253 250.0160665512085 4.374623398652813e-05 0.0006672879993515527 0.0007110342333380809
254 251.02219438552856 4.256863222026185e-05 0.0005885385026867758 0.0006311071349070376
255 252.06997179985046 4.239663881743514e-05 0.0007204327807330445 0.0007628294195504797
256 253.18099904060364 4.3278347525820636e-05 0.00152848902964752 0.0015717673771733407
257 254.25535035133362 4.2333653909247994e-05 0.0006544296373456916 0.0006967632912549396
258 255.2056941986084 4.358117112377346e-05 0.0005094523397868112 0.0005530335109105846
259 256.19961953163147 4.315075758319573e-05 0.00063487803375961 0.0006780287913428057
260 257.21902108192444 4.300890652925376e-05 0.0005824565087388826 0.0006254654152681364
261 258.17559838294983 4.258696864915374e-05 0.0009998876776471234 0.0010424746462962772
262 259.24430108070374 4.2453543251792856e-05 0.00044961811712124206 0.0004920716603730349
263 260.2881853580475 4.290033306851483e-05 0.0006015181141411698 0.0006444184472096847
264 261.2852072715759 4.2894082581436873e-05 0.0007052182351182771 0.000748112317699714
265 262.26807951927185 4.2300836351893894e-05 0.0007030710277941402 0.0007453718641460341
266 263.3622636795044 4.2980514316750855e-05 0.0007824242515051925 0.0008254047658219434
267 264.4429602622986 4.307749187386276e-05 0.0006333868775591754 0.0006764643694330382
268 265.51477336883545 4.2298821194859956e-05 0.0006258917734926979 0.0006681905946875578
269 266.5633351802826 4.2864695291391154e-05 0.0005912901971164166 0.0006341548924078078
270 267.63290095329285 4.268349617119603e-05 0.0008605910627633933 0.0009032745589345893
271 268.7033586502075 4.223079589389314e-05 0.0006861029855356921 0.0007283337814295852
272 269.73566794395447 4.204835667706176e-05 0.0006179719163267404 0.0006600202730038022
273 270.73221254348755 4.250182201398299e-05 0.0007331550521338546 0.0007756568741478376
274 271.7546000480652 4.2323423111998794e-05 0.0008890428799110771 0.0009313663030230759
275 272.7411127090454 4.1948548899400954e-05 0.0005977591412179422 0.0006397076901173431
276 273.7718873023987 4.241520026386184e-05 0.0006278171635314122 0.0006702323637952741
277 274.78948950767517 4.2526378927614864e-05 0.0007725924453479331 0.000815118824275548
278 275.8247539997101 4.210782631131627e-05 0.0008961055902826706 0.0009382134165939869
279 276.87518548965454 4.1807355396699586e-05 0.0004817815435012715 0.0005235888988979711
280 277.8796353340149 4.327197202900112e-05 0.0011252890497246044 0.0011685610217536055
281 278.90309596061707 4.190550804538215e-05 0.0007952055675071358 0.000837111075552518
282 279.8883247375488 4.1614032831768064e-05 0.0003122328511820544 0.00035384688401382243
283 280.9722707271576 4.14739544159614e-05 0.00044056217142399525 0.00048203612583995665
284 282.01134395599365 4.256125664550986e-05 0.000462402193338279 0.0005049634499837888
285 283.04361748695374 4.109891769069953e-05 0.0006169641977988633 0.0006580631154895629
286 284.10590958595276 4.2077913980355995e-05 0.0005356122983382052 0.0005776902123185612
287 285.18270540237427 4.210861137249326e-05 0.0007691942605396246 0.0008113028719121178
288 286.2444751262665 4.208210930728272e-05 0.0005808203412382395 0.0006229024505455223
289 287.2600064277649 4.2178291802438314e-05 0.000589591744762139 0.0006317700365645774
290 288.3069076538086 4.093498991639822e-05 0.0009897052041636218 0.00103064019408002
291 289.3518614768982 4.069010333326839e-05 0.000680928342294373 0.0007216184456276414
292 290.3840811252594 4.295432227569938e-05 0.0008115733229873965 0.0008545276452630959
293 291.4762454032898 4.2648923477070444e-05 0.00041513314983188706 0.0004577820733089575
294 292.53967666625977 4.203745082720814e-05 0.0009059408367080177 0.0009479782875352258
295 293.6339144706726 4.1637107129865046e-05 0.0007179653884580472 0.0007596024955879122
296 294.69721484184265 4.12735137963455e-05 0.0003900840378447667 0.00043135755164111224
297 295.67923855781555 4.256751713336714e-05 0.0008647541871806919 0.000907321704314059
298 296.72771072387695 4.124726925120258e-05 0.0007809079733470943 0.0008221552425982969
299 297.76192474365234 4.082391376063328e-05 0.0006068052061452161 0.0006476291199058494
300 298.883909702301 4.190514551713163e-05 0.00032394626396614433 0.00036585140948327595
301 299.9257447719574 4.100533289797354e-05 0.0006163641510393796 0.0006573694839373531
302 301.06840920448303 4.1806090298115006e-05 0.0005954866841335425 0.0006372927744316575
303 302.1459743976593 4.138669261596347e-05 0.0012904602409209182 0.0013318469335368817
304 303.23940443992615 4.058065230414371e-05 0.0005047620942928647 0.0005453427465970084
305 304.27874088287354 4.2999840822795896e-05 0.0009036851409297661 0.000946684981752562
306 305.3538119792938 4.30296681471319e-05 0.000596520564700133 0.0006395502328472649
307 306.3914668560028 4.0926069221240564e-05 0.000729534850024537 0.0007704609192457775
308 307.3477909564972 4.2430436451163065e-05 0.0007440463008496585 0.0007864767373008216
309 308.46091079711914 4.216952111897053e-05 0.0006589134667543757 0.0007010829878733463
310 309.55025482177734 4.049025776002231e-05 0.0003855701660949912 0.0004260604238550135
311 310.61257910728455 4.2805170652850366e-05 0.0004894558615332481 0.0005322610321860985
312 311.70897793769836 4.1901270215143295e-05 0.0006923086691222735 0.0007342099393374169
313 312.7823131084442 4.100463784381047e-05 0.0005099279768514953 0.0005509326146953058
314 313.8575255870819 4.2112496675260916e-05 0.0009729450181026587 0.0010150575147779197
315 314.9312379360199 4.154574000995431e-05 0.000670449125686748 0.0007119948656967022
316 316.03303718566895 4.1962414979934695e-05 0.0005527321524268028 0.0005946945674067376
317 317.082505941391 4.250047190877415e-05 0.0007346363675674336 0.0007771368394762077
318 318.1652762889862 4.1482145054228354e-05 0.0012812046396652324 0.0013226867847194609
319 319.27817153930664 4.018845174136578e-05 0.0004058184239688336 0.0004460068757101993
320 320.41181087493896 4.1000395013181955e-05 0.0005333207997699712 0.0005743211947831531
321 321.45635175704956 4.177914819861418e-05 0.0009622199423361145 0.0010039990905347286
322 322.60844373703003 4.14069966981875e-05 0.0007078789224560629 0.0007492859191542505
323 323.73628520965576 4.036996088571996e-05 0.0005369788048251364 0.0005773487657108564
324 324.84213852882385 4.152924122426334e-05 0.0005150415353326989 0.0005565707765569622
325 325.9084258079529 4.148591534803378e-05 0.0006710453321469711 0.0007125312474950048
326 327.02870893478394 4.1112178724084125e-05 0.0005898895679704295 0.0006310017466945136
327 328.1385314464569 4.021420124793213e-05 0.0007474947295732946 0.0007877089308212268
328 329.20080971717834 4.126163787089738e-05 0.00040392967678556506 0.00044519131465646245
329 330.32819533348083 4.077081962319828e-05 0.000650053056294486 0.0006908238759176843
330 331.49759244918823 4.010373263951116e-05 0.000545592036023236 0.0005856957686627471
331 332.6523425579071 4.221926499533173e-05 0.00047857253343466945 0.0005207917984300012
332 333.7596411705017 4.128693484219929e-05 0.0008582136775023185 0.0008995006123445178
333 334.8588128089905 3.989762407821297e-05 0.0004286505231921305 0.0004685481472703435
334 335.95448207855225 4.0320212008969096e-05 0.0006507698321502481 0.0006910900441592172
335 337.0233516693115 4.0698046452247053e-05 0.0007280764963802875 0.0007687745428325345
336 338.11944007873535 4.0396877983272474e-05 0.000986225653014727 0.0010266225309979995
337 339.2153515815735 4.226888386195138e-05 0.002157032729795315 0.0021993016136572664
338 340.33836483955383 4.0904512541406106e-05 0.0004810748084279515 0.0005219793209693576
339 341.4868097305298 4.046440074507822e-05 0.00039755682017179146 0.0004380212209168697
340 342.5060541629791 4.139656838554664e-05 0.00039548237851802135 0.000436878946903568
341 343.5805780887604 4.130879904599798e-05 0.0005433272995404749 0.0005846360985864729
342 344.6559159755707 3.997154983898137e-05 0.00034132523824704575 0.00038129678808602714
343 345.75302720069885 4.0798194256404905e-05 0.00043634496279210854 0.00047714315704851343
344 346.8670139312744 4.0051306054096095e-05 0.000718511110984239 0.000758562417038335
345 347.94875502586365 4.3144067061827485e-05 0.0006948889501942884 0.0007380330172561159
346 349.00046730041504 4.147201176457757e-05 0.0005494355755364335 0.0005909075873010111
347 350.0839161872864 3.995595112342962e-05 0.0005066395205939376 0.0005465954717173672
348 351.0838077068329 3.9556107465052765e-05 0.000515220069245204 0.0005547761767102568
349 352.0922882556915 4.0242470950888305e-05 0.0005483680523481945 0.0005886105232990828
350 353.15168857574463 3.9523669937313e-05 0.0010698915327955413 0.0011094152027328543
351 354.2026183605194 3.949105239554539e-05 0.0007667468698232766 0.0008062379222188219
352 355.23776960372925 4.056194584641681e-05 0.0006509129633039436 0.0006914749091503603
353 356.2242341041565 4.007542293343768e-05 0.0008238651608460702 0.0008639405837795079
354 357.28070282936096 4.037404620407412e-05 0.00047175004178245597 0.00051212408798653
355 358.25418853759766 3.952068220448974e-05 0.0004709639405244149 0.0005104846227289046
356 359.2597348690033 4.037230856866645e-05 0.0006474998173297651 0.0006878721258984316
357 360.2729856967926 3.894938268517488e-05 0.0006852005152094285 0.0007241498978946034
358 361.3095805644989 4.195831466041155e-05 0.0007561759660708024 0.000798134280731214
359 362.3684582710266 4.132554035058758e-05 0.0007118625128829239 0.0007531880532335115
360 363.43463468551636 3.921467085812716e-05 0.0006803331759151996 0.0007195478467733268
361 364.594589471817 4.389835584083659e-05 0.0006914591629233136 0.0007353575187641502
362 365.67274165153503 4.09764731490372e-05 0.0005738555584977938 0.0006148320316468309
363 366.65669298171997 3.9490589859501626e-05 0.0004200202106629442 0.0004595108005224458
364 367.6681160926819 3.949399762505653e-05 0.0004459408705666561 0.00048543486819171267
365 368.8160650730133 3.9895853940272494e-05 0.0008417141517536752 0.0008816100056939477
366 369.8620779514313 3.955578744011437e-05 0.0009023080736198681 0.0009418638610599825
367 370.88064789772034 4.112897753315484e-05 0.0005934200430876456 0.0006345490206208005
368 371.90414452552795 3.9389159455395385e-05 0.00043881839553781805 0.0004782075549932134
369 372.9877300262451 3.9575841502855285e-05 0.0006137017835706673 0.0006532776250735225
370 374.06043338775635 4.1006087956812556e-05 0.0006807889714337035 0.0007217950593905161
371 375.1847565174103 3.9773144377958055e-05 0.0003379609760822066 0.00037773412046016464
372 376.279422044754 3.97889831122136e-05 0.0003652223804653091 0.00040501136357752273
373 377.40429162979126 3.912905168613332e-05 0.0005341913876117475 0.0005733204392978808
374 378.57859802246094 3.969387070044575e-05 0.001703267609513046 0.0017429614802134917
375 379.737331867218 3.888576772789027e-05 0.00039276092644505855 0.0004316466941729488
376 380.91324949264526 4.396401595749311e-05 0.0005994435524780479 0.000643407568435541
377 382.06247425079346 4.035833497975497e-05 0.0003572495991751652 0.00039760793415492016
378 383.23465967178345 3.888803290440732e-05 0.00046693162630068375 0.000505819659205091
379 384.33851528167725 3.904646025008003e-05 0.0010382111440568962 0.0010772576043069763
380 385.44419598579407 4.01255368386339e-05 0.000693846788982417 0.0007339723258210509
381 386.51653003692627 4.1478954805623764e-05 0.00043242121702872664 0.00047390017183435043
382 387.58710384368896 4.018578903387057e-05 0.000843381721701398 0.0008835675107352686
383 388.6890571117401 3.905561846374665e-05 0.0003587037124889809 0.00039775933095272754
384 389.76620531082153 3.861758932971314e-05 0.0008021652298485672 0.0008407828191782804
385 390.8829736709595 4.4102911781144624e-05 0.0009335258663100684 0.0009776287780912131
386 391.9650237560272 4.007767060859091e-05 0.0004483791805753772 0.0004884568511839681
387 393.0226216316223 3.905389332931314e-05 0.0003883446222983751 0.00042739851562768823
388 394.11595392227173 3.942116444942935e-05 0.000785110060800642 0.0008245312252500713
389 395.14768958091736 3.9466943016788306e-05 0.0005593032244867927 0.000598770167503581
390 396.1992678642273 3.9711752093878366e-05 0.0008204558551711524 0.0008601676072650308
391 397.2945923805237 3.974437463603564e-05 0.0004972683903354926 0.0005370127649715282
392 398.34349966049194 3.9854420711530136e-05 0.0005178068308222213 0.0005576612515337515
393 399.48330330848694 4.0004159880164485e-05 0.0005390276844869524 0.000579031844367117
394 400.52025985717773 3.885039247122387e-05 0.000761360050047804 0.0008002104425190279
395 401.7051103115082 3.876950116765579e-05 0.0009390888598141254 0.0009778583609817812
396 402.8177363872528 3.9008482290594366e-05 0.0008721003596414656 0.00091110884193206
397 403.9264805316925 4.016798264628289e-05 0.0008229422889299841 0.000863110271576267
398 405.001993894577 4.05712940748906e-05 0.0006259603388357483 0.0006665316329106389
399 406.1349210739136 3.926411721130346e-05 0.00041923622957012 0.00045850034678142343
400 407.2482762336731 3.8268269608484816e-05 0.0003715727153240434 0.00040984098493252824
401 408.32982444763184 4.014982373122401e-05 0.000781947094322051 0.000822096918053275
402 409.4316053390503 3.9801479085979845e-05 0.0008746520784877291 0.000914453557573709
403 410.4642128944397 4.147956235296774e-05 0.0014426383396123079 0.0014841179019652755
404 411.53456568717957 3.893927939786207e-05 0.0004678224157166961 0.0005067616951145581
405 412.5489311218262 3.8527034773122545e-05 0.0003708042554407312 0.00040933129021385374
406 413.7070882320404 3.931815142199497e-05 0.0007113498329316209 0.0007506679843536159
407 414.66181325912476 4.306502090204482e-05 0.0006722770281286048 0.0007153420490306497
408 415.7544620037079 4.093210219136821e-05 0.0003300921028892466 0.0003710242050806148
409 416.8885803222656 3.8778856896714074e-05 0.00030302739383390287 0.00034180625073061693
410 417.9851062297821 3.9068726985246544e-05 0.000649410966258721 0.0006884796932439676
411 419.0465750694275 4.013895288409803e-05 0.0006059149367697287 0.0006460538896538267
412 420.1399621963501 3.897163191897757e-05 0.0005503349656226651 0.0005893065975416427
413 421.25063848495483 3.926412221169312e-05 0.0004171391061488414 0.00045640322836053456
414 422.2861518859863 3.8930078680883316e-05 0.0005109895395752568 0.00054991961825614
415 423.3767774105072 3.937179310209799e-05 0.0006104633312097331 0.0006498351243118311
416 424.5438275337219 3.894133205781847e-05 0.0006309963712756265 0.000669937703333445
417 425.6080093383789 3.8937161732840055e-05 0.001101745615069498 0.001140682776802338
418 426.6524600982666 3.863528820892308e-05 0.0005662614467160014 0.0006048967349249245
419 427.75008821487427 3.916229677680355e-05 0.0006223634985469331 0.0006615257953237367
420 428.8080732822418 3.871471439832009e-05 0.0005614779539556312 0.0006001926683539512
421 429.90419244766235 4.007660052520317e-05 0.0008178440516427059 0.0008579206521679091
422 431.0047538280487 3.943765573453583e-05 0.00046087587439773864 0.0005003135301322745
423 432.0646495819092 3.940115289000057e-05 0.00041218492008695667 0.00045158607297695724
424 433.05661249160767 3.8564082660131004e-05 0.00037844217063596585 0.00041700625329609686
425 434.19740557670593 3.9732701226368846e-05 0.0011189849584694676 0.0011587176596958364
426 435.32316756248474 4.2278009573085194e-05 0.0007081434230676434 0.0007504214326407286
427 436.37373900413513 4.0008002679620015e-05 0.0005904170890782504 0.0006304250917578704
428 437.49713110923767 3.812030807837544e-05 0.000338385129134927 0.0003765054372133024
429 438.61864709854126 3.809624370312531e-05 0.000658825859927491 0.0006969221036306163
430 439.72708082199097 3.970914439066945e-05 0.0006113686417573251 0.0006510777861479945
431 440.73533487319946 3.821775817231044e-05 0.0004999013955161076 0.000538119153688418
432 441.85922408103943 3.900798225162813e-05 0.0010702827632827247 0.0011092907455343528
433 442.97689723968506 3.824286512880517e-05 0.0006345941316361395 0.0006728369967649447
434 444.1167402267456 3.9989673751312614e-05 0.0009805131278582068 0.0010205028016095194
435 445.27437686920166 4.06969113637937e-05 0.0004577742326979669 0.0004984711440617606
436 446.42185068130493 3.839041912715707e-05 0.0003245606718447384 0.0003629510909718955
437 447.51259899139404 3.8636068269710415e-05 0.0008386860757866162 0.0008773221440563266
438 448.6461946964264 3.849030691105247e-05 0.0008107873417387073 0.0008492776486497598
439 449.7769343852997 3.995209582299994e-05 0.000663681718327055 0.0007036338141500549
440 450.8774673938751 3.848188125447139e-05 0.000574425162885013 0.0006129070441394844
441 452.02054500579834 3.9308198146372035e-05 0.0004111348782609773 0.00045044307640734933
442 453.0980734825134 3.879136037106482e-05 0.00033279315337238696 0.00037158451374345175
443 454.16036009788513 3.918890885058665e-05 0.0005171081763785957 0.0005562970852291824
444 455.25578141212463 3.845234895312546e-05 0.00043681523943907464 0.0004752675883922001
445 456.3629174232483 3.9596075579624046e-05 0.0005377869077976918 0.0005773829833773159
446 457.4427139759064 3.792534288543983e-05 0.0004893199709437837 0.0005272453138292235
447 458.494437456131 3.8626937558186935e-05 0.0009891247589316145 0.0010277516964898013
448 459.5688383579254 3.913402707384737e-05 0.0006239583028242892 0.0006630923298981366
449 460.74885869026184 3.813208899641997e-05 0.00107846716106338 0.0011165992500598
450 461.90842866897583 4.064234211140831e-05 0.00033500230552366116 0.00037564464763506944
451 463.0580985546112 3.88474922452197e-05 0.0004762773145765266 0.0005151248068217463
452 464.2036736011505 3.930828315299629e-05 0.000560295181786454 0.0005996034649394503
453 465.27144718170166 3.8096578729232684e-05 0.0005497828826008227 0.0005878794613300553
454 466.33501148223877 3.856221501459211e-05 0.00046595026982710664 0.0005045124848416987
455 467.5021300315857 3.863497068417952e-05 0.0009041402163921586 0.0009427751870763381
456 468.60856533050537 3.941873676024828e-05 0.00038116862309859104 0.00042058735985883933
457 469.6844997406006 3.876305816557583e-05 0.0006782351724253405 0.0007169982305909163
458 470.8131754398346 3.792514286985333e-05 0.0004588231144335446 0.000496748257303398
459 471.99590516090393 3.869953571549998e-05 0.0008110251202679321 0.000849724655983432
460 473.0920572280884 3.9098409298282344e-05 0.000481622091075718 0.0005207205003740004
461 474.1540939807892 3.928297368072023e-05 0.0005081908414827898 0.00054747381516351
462 475.3262574672699 3.947421108316255e-05 0.000823611941113568 0.0008630861521967305
463 476.45177602767944 3.874934709712163e-05 0.0005495747463815164 0.000588324093478638
464 477.59684920310974 3.839552202480752e-05 0.0009664805943533878 0.0010048761163781953
465 478.744610786438 3.9009079837159025e-05 0.00048417905033034764 0.0005231881301675067
466 479.79378938674927 3.9234662415997296e-05 0.000494708750872004 0.0005339434132880013
467 480.8762729167938 3.857301585626282e-05 0.00048351243838367844 0.0005220854542399413
468 482.01901602745056 3.868658970666412e-05 0.0006865869432487744 0.0007252735329554386
469 483.1362307071686 3.8439695467084843e-05 0.0006384491120408845 0.0006768888075079694
470 484.2931401729584 3.9047735349443935e-05 0.0009415526518085659 0.0009806003871580097
471 485.3899416923523 3.986034617328004e-05 0.0008872394593770072 0.0009270998055502872
472 486.5409860610962 3.822222352027893e-05 0.001341247158562577 0.001379469382082856
473 487.61864733695984 3.8930258694911164e-05 0.001214915714007896 0.0012538459727028071
474 488.76337122917175 3.9349226343551736e-05 0.00048710587840752314 0.0005264551047510749
475 489.94201922416687 3.808159256141458e-05 0.00041641464969455796 0.00045449624225597253
476 491.11715817451477 3.8999744109659385e-05 0.0005191780976801111 0.0005581778417897705
477 492.2564880847931 3.776555293358412e-05 0.0005738323966928777 0.0006115979496264618
478 493.33855986595154 3.920353499034907e-05 0.0005089408599290272 0.0005481443949193763
479 494.45019364356995 3.779103491930354e-05 0.000437936886845019 0.00047572792176432254
480 495.5537848472595 4.1143826190257236e-05 0.000830426872176612 0.0008715706983668692
481 496.7092478275299 3.834141530846589e-05 0.0006456069898285321 0.000683948405136998
482 497.85232424736023 3.78995233734182e-05 0.000715788818845813 0.0007536883422192311
483 499.0209903717041 3.8732678298182136e-05 0.0006709350835556952 0.0007096677618538774
484 500.1969690322876 3.768876444973401e-05 0.0005173578358336583 0.0005550466002833923
485 501.2743227481842 3.906277652154833e-05 0.0005830271132040344 0.0006220898897255827
486 502.3980450630188 3.759080181585862e-05 0.0006802595701793697 0.0007178503719952283
487 503.51975655555725 3.907960033256736e-05 0.0009376045841498663 0.0009766841844824337
488 504.61288118362427 4.0300825498248104e-05 0.0004045320437258522 0.0004448328692241003
489 505.7850465774536 3.82265663587007e-05 0.0005854070986677336 0.0006236336650264343
490 506.9767289161682 3.901911811940622e-05 0.0007869157215092806 0.0008259348396286868
491 508.1593692302704 3.8812031981929034e-05 0.0008005647051254375 0.0008393767371073664
492 509.28459668159485 3.8001823845325704e-05 0.0005282962482247576 0.0005662980720700833
493 510.4572455883026 3.843714026796738e-05 0.0008341271605267621 0.0008725643007947294
494 511.59700322151184 3.806594384196621e-05 0.0004655712402906994 0.0005036371841326656
495 512.7592101097107 3.7707498409604065e-05 0.0007672098659028943 0.0008049173643124984
496 513.9750072956085 3.956154288861576e-05 0.0009281888904187504 0.0009677504333073662
497 515.046793460846 3.8476815859743414e-05 0.0002964256393829448 0.00033490245524268826
498 516.1868751049042 3.840626786219194e-05 0.00042726693537411273 0.0004656732032363047
499 517.3481140136719 3.826793708257227e-05 0.0009100797192362331 0.0009483476563188054
500 518.4418025016785 3.890834448721585e-05 0.0006650939483770588 0.0007040022928642746
501 519.5634489059448 3.722438076198501e-05 0.00013928654409895008 0.0001765109248609351
502 520.7974603176117 3.681947670926984e-05 6.455617563036465e-05 0.00010137565233963448
503 521.8669176101685 3.6722511653132086e-05 4.990798914992569e-05 8.663050080305777e-05
504 523.0292482376099 3.665632149517136e-05 4.4276255289180164e-05 8.093257678435153e-05
505 524.2243900299072 3.660453745982791e-05 4.1997687728613015e-05 7.860222518844092e-05
506 525.4295403957367 3.6563016724266464e-05 4.126808337317217e-05 7.783110009743863e-05
507 526.4915673732758 3.652652388051052e-05 4.09834161900834e-05 7.750994007059393e-05
508 527.6526200771332 3.649533394999152e-05 4.109945023219858e-05 7.75947841821901e-05
509 528.7965681552887 3.6467054246256014e-05 4.125419729107978e-05 7.77212515373358e-05
510 529.8760342597961 3.6440327163510676e-05 4.141310717435491e-05 7.785343433786559e-05
511 530.9806859493256 3.6415630238968255e-05 4.148670790979526e-05 7.790233814876352e-05
512 532.1512072086334 3.6392520938143635e-05 4.166031143809325e-05 7.805283237623688e-05
513 533.2601897716522 3.637020169888567e-05 4.182329913913804e-05 7.81935008380237e-05
514 534.4255468845367 3.6350065129715324e-05 4.20588474945734e-05 7.840891262428872e-05
515 535.4927296638489 3.633127616555899e-05 4.230814692158027e-05 7.863942308713926e-05
516 536.5874314308167 3.631356228518006e-05 4.280406556673498e-05 7.911762785191504e-05
517 537.7158620357513 3.629723601293244e-05 4.3373884970709784e-05 7.967112098364223e-05
518 538.9012632369995 3.627944212631891e-05 4.38992459101965e-05 8.01786880365154e-05
519 539.9833040237427 3.6264888492206596e-05 4.461773689961273e-05 8.088262539181933e-05
520 541.0699517726898 3.6249989831207583e-05 4.526727251558496e-05 8.151726234679254e-05
521 542.1952619552612 3.6233288529735284e-05 4.57759021512614e-05 8.200919068099667e-05
522 543.3758313655853 3.62181998539291e-05 4.633727089670681e-05 8.25554707506359e-05
523 544.5531826019287 3.620357371416668e-05 4.697434054125075e-05 8.317791425541743e-05
524 545.6809830665588 3.618970763363294e-05 4.76627091833409e-05 8.385241681697385e-05
525 546.7914106845856 3.617838175104768e-05 4.837796492064559e-05 8.455634667169327e-05
526 547.9202213287354 3.616543324201699e-05 4.904113659922709e-05 8.520656984124408e-05
527 549.1452786922455 3.61553074529507e-05 4.981869719172484e-05 8.597400464467554e-05
528 550.2818973064423 3.6143774054194455e-05 5.067442887581435e-05 8.68182029300088e-05
529 551.4284896850586 3.6133383244476066e-05 5.167273667034687e-05 8.780611991482294e-05
530 552.5423583984375 3.612048223914716e-05 5.270613719952987e-05 8.882661943867702e-05
531 553.6907687187195 3.6111321525285705e-05 5.3611877780632684e-05 8.972319930591839e-05
532 554.8481795787811 3.609910807353538e-05 5.4683826313722854e-05 9.078293438725824e-05
533 555.9989533424377 3.6090384893769385e-05 5.543901016248153e-05 9.152939505625092e-05
534 557.0689380168915 3.608175922160181e-05 5.6087895727797646e-05 9.216965494939945e-05
535 558.1614618301392 3.6071545925716424e-05 5.6484506634257784e-05 9.255605255997421e-05
536 559.300614118576 3.606100510430816e-05 5.6719129917605615e-05 9.278013502191378e-05
537 560.5313255786896 3.60483716198262e-05 5.677895957991581e-05 9.2827331199742e-05
538 561.7054569721222 3.603753577542785e-05 5.704176005901106e-05 9.30792958344389e-05
539 562.9401016235352 3.602590736926802e-05 5.687541209611317e-05 9.290131946538119e-05
540 564.0983667373657 3.601456398531895e-05 5.6858995816851624e-05 9.287355980217056e-05
541 565.2682559490204 3.6004693216125436e-05 5.670316367341368e-05 9.270785688953912e-05
542 566.4476020336151 3.599754765929792e-05 5.7212878393646855e-05 9.321042605294478e-05
543 567.6083970069885 3.59858642488518e-05 5.699416635020467e-05 9.298003059905647e-05
544 568.7493476867676 3.5976123489789516e-05 5.6640843817051626e-05 9.261696730684114e-05
545 569.9810235500336 3.596569017675899e-05 5.64255920432558e-05 9.239128222001479e-05
546 571.1706931591034 3.595632694711621e-05 5.597362682323328e-05 9.192995377034949e-05
547 572.3149077892303 3.594485105284108e-05 5.547350285037252e-05 9.14183539032136e-05
548 573.462728023529 3.593661291087234e-05 5.521854798265751e-05 9.115516089352985e-05
549 574.6544599533081 3.592670463875636e-05 5.500071600779591e-05 9.092742064655226e-05
550 575.8379175662994 3.591620632066023e-05 5.450942772346855e-05 9.042563404412878e-05
551 577.0115270614624 3.590638305516851e-05 5.4519138480192866e-05 9.042552153536138e-05
552 578.151166677475 3.5897982400535736e-05 5.4180432086022906e-05 9.007841448655864e-05
553 579.3496766090393 3.588859916933431e-05 5.393992334404248e-05 8.98285225133768e-05
554 580.5071511268616 3.588037852872938e-05 5.3950084135836404e-05 8.983046266456578e-05
555 581.6398923397064 3.58713678265578e-05 5.368640358816057e-05 8.955777141471838e-05
556 582.8440725803375 3.586272715322123e-05 5.358472066437638e-05 8.94474478175976e-05
557 584.0073776245117 3.58518763076539e-05 5.3317709857185414e-05 8.916958616483932e-05
558 585.1031548976898 3.584178552131525e-05 5.3355332789005046e-05 8.919711831032029e-05
559 586.340886592865 3.5832479796153584e-05 5.328692245803423e-05 8.911940225418782e-05
560 587.5559225082397 3.5824359163341905e-05 5.34590008674852e-05 8.92833600308271e-05
561 588.6959652900696 3.581733361586628e-05 5.369145898210922e-05 8.95087925979755e-05
562 589.8679091930389 3.580876044779016e-05 5.3869822881365785e-05 8.967858332915594e-05
563 591.0389800071716 3.579798460806776e-05 5.393812320376403e-05 8.973610781183179e-05
564 592.2349691390991 3.5790143997077176e-05 5.409308027901105e-05 8.988322427608823e-05
565 593.4414305686951 3.5778608098126096e-05 5.453143943876228e-05 9.031004753688837e-05
566 594.6315412521362 3.5770927499604705e-05 5.423800657259538e-05 9.000893407220008e-05
567 595.8489882946014 3.576486202694426e-05 5.446332913117121e-05 9.022819115811546e-05
568 597.0373227596283 3.575564880899135e-05 5.446223904622481e-05 9.021788785521615e-05
569 598.1923971176147 3.574915080262511e-05 5.469087186275713e-05 9.044002266538223e-05
570 599.3103368282318 3.574177772806795e-05 5.479884527673657e-05 9.054062300480452e-05
571 600.774156332016 3.5733022045769146e-05 5.476283247038822e-05 9.049585451615736e-05
572 601.9337022304535 3.572268874053187e-05 5.481025616594609e-05 9.053294490647797e-05
573 603.0785772800446 3.571606322422924e-05 5.484284870576538e-05 9.055891192999462e-05
574 604.2029991149902 3.570771507368792e-05 5.522780370392255e-05 9.093551877761047e-05
575 605.3434290885925 3.5700184486856395e-05 5.503829893649825e-05 9.073848342335463e-05
576 606.5622773170471 3.569249888794534e-05 5.543436480048519e-05 9.112686368843053e-05
577 607.7664291858673 3.568493079819135e-05 5.5497114690358204e-05 9.118204548854955e-05
578 608.98575258255 3.567594259777325e-05 5.55847265176325e-05 9.126066911540576e-05
579 610.1243672370911 3.56661243326712e-05 5.575546982304362e-05 9.142159415571481e-05
580 611.2462301254272 3.566167148567686e-05 5.56386307181928e-05 9.130030220386966e-05
581 612.4265050888062 3.565254827473788e-05 5.577405627141863e-05 9.14266045461565e-05
582 613.6057877540588 3.563993729200939e-05 5.540720268383922e-05 9.104713997584862e-05
583 614.7318339347839 3.563348428915011e-05 5.57712560532077e-05 9.140474034235782e-05
584 615.9184010028839 3.5629586485408294e-05 5.5557494395531266e-05 9.118708088093957e-05
585 617.1096224784851 3.562011574738778e-05 5.616859201616889e-05 9.178870776355667e-05
586 618.314512014389 3.561216512782462e-05 5.5823570129855365e-05 9.143573525767998e-05
587 619.4439747333527 3.5606832212249706e-05 5.616660186108327e-05 9.177343407333297e-05
588 620.5890786647797 3.559899410145395e-05 5.585132229248149e-05 9.145031639393544e-05
589 621.8425364494324 3.5590570945067696e-05 5.646822036512746e-05 9.205879131019516e-05
590 623.0564842224121 3.5585175524622e-05 5.591246205688323e-05 9.149763758150523e-05
591 624.259336233139 3.558120521523009e-05 5.670219359781918e-05 9.228339881304926e-05
592 625.4309597015381 3.557262954695913e-05 5.6268974838640865e-05 9.18416043856e-05
593 626.5958783626556 3.5565811515654496e-05 5.662722775600101e-05 9.21930392716555e-05
594 627.8618729114532 3.555280550214268e-05 5.685327037068821e-05 9.24060758728309e-05
595 629.1330413818359 3.5546677524611455e-05 5.6252863583148727e-05 9.179954110776018e-05
596 630.385589838028 3.554239219067081e-05 5.719860728155046e-05 9.274099947222128e-05
597 631.5969278812408 3.553185886984704e-05 5.6424741977013196e-05 9.195660084686023e-05
598 632.8051805496216 3.552633093907529e-05 5.709290904486739e-05 9.261923998394269e-05
599 634.0390820503235 3.5521603070649524e-05 5.680922693854211e-05 9.233083000919163e-05
600 635.2273621559143 3.551270737744018e-05 5.728902932781501e-05 9.28017367052552e-05
601 636.4849519729614 3.5503586666696026e-05 5.679079050185696e-05 9.229437716855299e-05
602 637.7302176952362 3.549938883957447e-05 5.7116640894204975e-05 9.261602973377944e-05
603 638.9881694316864 3.5490900678122607e-05 5.747911414044015e-05 9.297001481856276e-05
604 640.19131731987 3.5480284850869406e-05 5.709602928801671e-05 9.257631413888612e-05
605 641.3183152675629 3.547749963382747e-05 5.730472055057551e-05 9.278222018440298e-05
606 642.5348374843597 3.5471616675389694e-05 5.7595413203207436e-05 9.306702987859714e-05
607 643.8080248832703 3.546471113726597e-05 5.742792515146652e-05 9.28926362887325e-05
608 644.9816160202026 3.5462018427432784e-05 5.781435526457409e-05 9.327637369200688e-05
609 646.1275012493134 3.545328774708229e-05 5.775818088710708e-05 9.321146863418937e-05
610 647.3764126300812 3.544646971577766e-05 5.756211060805609e-05 9.300858032383375e-05
611 648.5640213489532 3.5438551598747305e-05 5.8006440233064175e-05 9.344499183181149e-05
612 649.7818541526794 3.5432021089848254e-05 5.765939818932706e-05 9.309141927917532e-05
613 650.9864158630371 3.542371544261907e-05 5.8292012486681845e-05 9.371572792930092e-05
614 652.0655207633972 3.5416337367672245e-05 5.795762142879051e-05 9.337395879646275e-05
615 653.2685182094574 3.541221454639563e-05 5.8626443547690476e-05 9.40386580940861e-05
616 654.4459867477417 3.540548902229975e-05 5.815658193306635e-05 9.356207095536609e-05
617 655.640748500824 3.539382811360711e-05 5.857498453767508e-05 9.39688126512822e-05
618 656.9092910289764 3.538792265341586e-05 5.827671129431501e-05 9.366463394773087e-05
619 658.1712443828583 3.5381297137113226e-05 5.861220243793206e-05 9.399349957504529e-05
620 659.3115403652191 3.5375949220369325e-05 5.8548042438174254e-05 9.392399165854357e-05
621 660.4917759895325 3.536947371575656e-05 5.8247294001931314e-05 9.361676771768788e-05
622 661.657084941864 3.536098805449953e-05 5.876784456656283e-05 9.412883262106236e-05
623 662.8819615840912 3.5352997431819074e-05 5.8607887101653437e-05 9.396088453347251e-05
624 664.1538236141205 3.534948965847092e-05 5.879750687803998e-05 9.414699653651089e-05
625 665.389641046524 3.533881132634694e-05 5.898025611903043e-05 9.431906744537737e-05
626 666.6510565280914 3.533253333712584e-05 5.856430870574593e-05 9.389684204287176e-05
627 667.8292942047119 3.532483023685097e-05 5.9354770303572584e-05 9.467960054042356e-05
628 669.0243988037109 3.531872726126805e-05 5.8909620614659864e-05 9.422834787592791e-05
629 670.263946056366 3.531176671885804e-05 5.940588428670128e-05 9.471765100555932e-05
630 671.5001592636108 3.530551123139042e-05 5.898852676353198e-05 9.42940379949224e-05
631 672.7400760650635 3.5292910249441265e-05 5.984096319083399e-05 9.513387344027525e-05
632 673.9478960037231 3.528847240361591e-05 5.920061329067153e-05 9.448908569428745e-05
633 675.0868608951569 3.5283712032657344e-05 5.975578655332527e-05 9.503949858598261e-05
634 676.2731890678406 3.527323121592503e-05 5.950705717073991e-05 9.478028838666493e-05
635 677.5016937255859 3.5266785713650234e-05 5.9717693584877375e-05 9.498447929852761e-05
636 678.78005027771 3.526159030879104e-05 5.991178871001173e-05 9.517337901880277e-05
637 679.9845545291901 3.5255727351911916e-05 6.0129030638893176e-05 9.538475799080509e-05
638 681.2467770576477 3.5246789155390436e-05 6.045821129075633e-05 9.570500044614677e-05
639 682.3659965991974 3.524110621253916e-05 6.003415824582913e-05 9.527526445836829e-05
640 683.5534901618958 3.524009613382736e-05 6.049363405112452e-05 9.573373018495189e-05
641 684.849855184555 3.522994284261793e-05 6.047534762612925e-05 9.570529046874718e-05
642 686.070779800415 3.522261727176257e-05 6.012359021494053e-05 9.534620748670309e-05
643 687.318600654602 3.521130138995664e-05 6.056666974253302e-05 9.577797113248965e-05
644 688.551326751709 3.520724607394046e-05 6.0479512950718e-05 9.568675902465847e-05
645 689.7802014350891 3.520368829669568e-05 6.064156557889593e-05 9.584525387559161e-05
646 690.9786376953125 3.519911544034945e-05 6.078669688845641e-05 9.598581232880586e-05
647 692.2132606506348 3.519316497665124e-05 6.039110106109773e-05 9.558426603774897e-05
648 693.5176963806152 3.518449930136636e-05 6.077974134643606e-05 9.596424064780242e-05
649 694.7179334163666 3.517176580909115e-05 6.048209815217344e-05 9.565386396126459e-05
650 695.9853377342224 3.516461525187396e-05 6.085292204914477e-05 9.601753730101873e-05
651 697.210268497467 3.515943734837858e-05 6.0774475936121586e-05 9.593391328450017e-05
652 698.4582686424255 3.515036914172589e-05 6.10162897798039e-05 9.61666589215298e-05
653 699.6579866409302 3.5145483761025755e-05 6.0853257075252146e-05 9.59987408362779e-05
654 700.8780658245087 3.513912826576489e-05 6.132865412123251e-05 9.64677823869974e-05
655 702.0952916145325 3.512862244708426e-05 6.112645836484513e-05 9.625508081192939e-05
656 703.4374945163727 3.5125524705688424e-05 6.125954373570897e-05 9.63850684413974e-05
657 704.5786736011505 3.512280699390693e-05 6.14290219425355e-05 9.655182893644243e-05
658 705.8351938724518 3.511143110742505e-05 6.160347053668642e-05 9.671490164411147e-05
659 707.0926151275635 3.509913014885563e-05 6.160129036679363e-05 9.670042051564926e-05
660 708.3706068992615 3.5093654722175344e-05 6.174852684040197e-05 9.684218156257732e-05
661 709.5909192562103 3.5090904507861044e-05 6.18108116940364e-05 9.690171620189744e-05
662 710.8253798484802 3.507641337861951e-05 6.18331734366065e-05 9.6909586815226e-05
663 712.1067261695862 3.5072878103128214e-05 6.194613223907931e-05 9.701901034220753e-05
664 713.3396472930908 3.5070682932066436e-05 6.216285912782554e-05 9.723354205989198e-05
665 714.5108458995819 3.50597270783162e-05 6.212214595519456e-05 9.718187303351075e-05
666 715.7382147312164 3.5052889045452914e-05 6.198654538833055e-05 9.703943443378347e-05
667 716.9240894317627 3.5048103672546026e-05 6.228818389393339e-05 9.733628756647942e-05
668 718.2145037651062 3.503967801596494e-05 6.230473018332616e-05 9.73444081992911e-05
669 719.490739107132 3.503165489075168e-05 6.224070019369957e-05 9.727235508445125e-05
670 720.7452096939087 3.502745956382495e-05 6.215372341591239e-05 9.718118297973735e-05
671 722.0876748561859 3.5020974058432864e-05 6.244588618310506e-05 9.746686024153793e-05
672 723.3560478687286 3.501101328222544e-05 6.213916728160526e-05 9.71501805638307e-05
673 724.6888439655304 3.500235760771988e-05 6.215412844747504e-05 9.715648605519492e-05
674 726.0335772037506 3.4996459648113125e-05 6.235176384849036e-05 9.734822349660348e-05
675 727.3397850990295 3.499279436249061e-05 6.207908259942227e-05 9.707187696191287e-05
676 728.6112456321716 3.498080092788543e-05 6.276259586315026e-05 9.77433967910357e-05
677 729.8042874336243 3.497041011816703e-05 6.243056998956924e-05 9.740098010773627e-05
678 731.1005706787109 3.497050262537579e-05 6.27009960628996e-05 9.767149868827537e-05
679 732.3713665008545 3.496116439768132e-05 6.257788146902251e-05 9.753904586670383e-05
680 733.7182567119598 3.495615400723963e-05 6.249269483073446e-05 9.744884883797409e-05
681 735.0056989192963 3.494715080565254e-05 6.307173995363632e-05 9.801889075928886e-05
682 736.254876613617 3.493477734143302e-05 6.238317629634933e-05 9.731795363778235e-05
683 737.5983533859253 3.492545411490754e-05 6.25824668263429e-05 9.750792094125044e-05
684 738.9285974502563 3.492087125778198e-05 6.26363560257342e-05 9.755722728351619e-05
685 740.195969581604 3.491788102476389e-05 6.253923345732208e-05 9.745711448208597e-05
686 741.5186846256256 3.490681266224624e-05 6.315337631526409e-05 9.806018897751034e-05
687 742.8762066364288 3.490156475329559e-05 6.267162877441252e-05 9.757319352770812e-05
688 744.1272923946381 3.4894974239720596e-05 6.315625153931995e-05 9.805122577904055e-05
689 745.3962957859039 3.488387337467014e-05 6.281685509137659e-05 9.770072846604672e-05
690 746.7692639827728 3.4880730629767345e-05 6.30246012802892e-05 9.790533191005655e-05
691 748.1464924812317 3.487644279563187e-05 6.343585832807042e-05 9.831230112370228e-05
692 749.4226126670837 3.4864234344271205e-05 6.326170975729923e-05 9.812594410157043e-05
693 750.7260994911194 3.485314848038974e-05 6.326061967235283e-05 9.811376815274257e-05
694 752.0390601158142 3.484388025815055e-05 6.320648545386807e-05 9.805036571201861e-05
695 753.3287670612335 3.4836857210869754e-05 6.327368069015093e-05 9.811053790102069e-05
696 754.688572883606 3.483464453844416e-05 6.353862633641134e-05 9.837327087485549e-05
697 755.9277453422546 3.482128099707149e-05 6.347355126534532e-05 9.829483226241681e-05
698 757.2293636798859 3.481507801369533e-05 6.364295446632692e-05 9.845803248002225e-05
699 758.5464758872986 3.481096019280837e-05 6.363922917602846e-05 9.845018936883684e-05
700 759.8795228004456 3.480508223476026e-05 6.383299927583476e-05 9.863808151059503e-05
701 761.187600851059 3.4792871283204765e-05 6.366872147425709e-05 9.846159275746185e-05
702 762.5112428665161 3.478680331034948e-05 6.393803746108241e-05 9.87248407714319e-05
703 763.8296160697937 3.4783190528818426e-05 6.391334553692965e-05 9.869653606574807e-05
704 765.1369860172272 3.477127710044784e-05 6.373098632633287e-05 9.85022634267807e-05
705 766.5233459472656 3.476533413733412e-05 6.361606737111239e-05 9.83814015084465e-05
706 767.8772654533386 3.475682847451844e-05 6.41968726311754e-05 9.895370110569383e-05
707 769.2542324066162 3.475140805212443e-05 6.397168508312046e-05 9.872309313524489e-05
708 770.6193237304688 3.474480253738045e-05 6.406175210171898e-05 9.880655463909943e-05
709 772.0086328983307 3.473343665167789e-05 6.422617991498653e-05 9.895961656666442e-05
710 773.38538813591 3.4723993415800514e-05 6.429921060600536e-05 9.902320402180588e-05
711 774.7462294101715 3.471945306198709e-05 6.437622660758511e-05 9.90956796695722e-05
712 776.1204707622528 3.471442517018158e-05 6.40389503248586e-05 9.875337549504018e-05
713 777.4739756584167 3.470585950268995e-05 6.410239526889469e-05 9.880825477158464e-05
714 778.7542245388031 3.470198920109128e-05 6.423709576561948e-05 9.893908496671076e-05
715 780.1003506183624 3.4694748636860176e-05 6.404617088753104e-05 9.874091952439122e-05
716 781.3879091739655 3.4683672773758036e-05 6.391515567798743e-05 9.859882845174547e-05
717 782.7261490821838 3.467512460763023e-05 6.401392837498812e-05 9.868905298261835e-05
718 784.1786253452301 3.4668511592301746e-05 6.381498787227093e-05 9.848349946457269e-05
719 785.5600678920746 3.4662688638539924e-05 6.365462037540922e-05 9.831730901394914e-05
720 786.9362432956696 3.465517805326705e-05 6.38549709880112e-05 9.851014904127825e-05
721 788.2853689193726 3.464771247150114e-05 6.411827650646235e-05 9.87659889779635e-05
722 789.6915545463562 3.463617907274489e-05 6.38412049152707e-05 9.847738398801559e-05
723 791.0340266227722 3.4627960932334794e-05 6.372770607071436e-05 9.835566700304915e-05
724 792.4132578372955 3.4621290412525204e-05 6.446130823769026e-05 9.908259865021546e-05
725 793.7562131881714 3.461705758267601e-05 6.317438795262535e-05 9.779144553530136e-05
726 795.1337926387787 3.461081709637738e-05 6.426419787758948e-05 9.887501497396687e-05
727 796.3576877117157 3.459801859903655e-05 6.379624641181639e-05 9.839426501085294e-05
728 797.751805305481 3.459054051629649e-05 6.381688301995296e-05 9.840742353624946e-05
729 799.0939815044403 3.458624018118685e-05 6.35843248975357e-05 9.817056507872255e-05
730 800.4486570358276 3.457660693050231e-05 6.42873146789986e-05 9.88639216095009e-05
731 801.8124399185181 3.457033894206054e-05 6.407968849943788e-05 9.865002744149841e-05
732 803.1921939849854 3.455990312883518e-05 6.4001667419536e-05 9.856157054837118e-05
733 804.529622554779 3.4555852813208666e-05 6.386604685111334e-05 9.8421899664322e-05
734 805.8790748119354 3.455048239471128e-05 6.436191049198177e-05 9.891239288669305e-05
735 807.1855263710022 3.4543629360679014e-05 6.34644805584978e-05 9.80081099191768e-05
736 808.606409072876 3.4534343637076e-05 6.448823033563243e-05 9.902257397270843e-05
737 809.8426215648651 3.452755060771968e-05 6.364121433072442e-05 9.816876493844409e-05
738 811.1712138652802 3.451734231222396e-05 6.490848308441623e-05 9.942582539664019e-05
739 812.5098578929901 3.451135184540845e-05 6.358069461464081e-05 9.809204646004926e-05
740 813.944901227951 3.4504926344692306e-05 6.472795401643587e-05 9.923288036112817e-05
741 815.2592635154724 3.449744326156258e-05 6.430526107749684e-05 9.880270433905941e-05
742 816.6667132377625 3.449182532377691e-05 6.464761775612031e-05 9.913944307989722e-05
743 817.9963412284851 3.44827721182932e-05 6.39625793735453e-05 9.84453514918385e-05
744 819.3748290538788 3.44735839022886e-05 6.471981338206553e-05 9.919339728435413e-05
745 820.7484321594238 3.4468506006586474e-05 6.417240572455745e-05 9.864091173114391e-05
746 822.1068255901337 3.4460055348057076e-05 6.426215771860725e-05 9.872221306666432e-05
747 823.479097366333 3.445422239351593e-05 6.428582956326888e-05 9.874005195678481e-05
748 824.856249332428 3.4445384204787695e-05 6.415607445192017e-05 9.860145865670787e-05
749 826.2943444252014 3.443609848118469e-05 6.426624303696139e-05 9.870234151814608e-05
750 827.63210272789 3.443040553755408e-05 6.42158191076061e-05 9.864622464516018e-05
751 828.8983271121979 3.442467759119584e-05 6.414895889743063e-05 9.857363648862647e-05
752 830.3256359100342 3.441757203748562e-05 6.40480110309268e-05 9.846558306841243e-05
753 831.8001911640167 3.441042898085293e-05 6.392609153017902e-05 9.833652051103196e-05
754 833.1930122375488 3.4402878392462764e-05 6.439023769941907e-05 9.879311609188184e-05
755 834.5977375507355 3.439433272652978e-05 6.451685756644947e-05 9.891119029297925e-05
756 835.9784853458405 3.4390769948895345e-05 6.395414871657454e-05 9.834491866546989e-05
757 837.3957221508026 3.438104669119688e-05 6.495543174295617e-05 9.933647843415305e-05
758 838.7121546268463 3.437445617762188e-05 6.42705333712917e-05 9.86449895489136e-05
759 840.0985062122345 3.437028585264347e-05 6.445846801636203e-05 9.882875386900549e-05
760 841.5186603069305 3.436263775665488e-05 6.43199722238835e-05 9.868260998053838e-05
761 842.8950521945953 3.435563721112757e-05 6.447292914326558e-05 9.882856635439315e-05
762 844.2122514247894 3.4344888873548315e-05 6.439555811401981e-05 9.874044698756813e-05
763 845.6801216602325 3.4338983413357063e-05 6.40275094333111e-05 9.836649284666817e-05
764 847.0451407432556 3.433187785964684e-05 6.4308546333505e-05 9.864042419315184e-05
765 848.4467351436615 3.432634242829061e-05 6.417989130788202e-05 9.850623373617262e-05
766 849.8787884712219 3.431933688237363e-05 6.470617731945626e-05 9.902551420182989e-05
767 851.3095276355743 3.431071371040088e-05 6.430688120374744e-05 9.861759491414832e-05
768 852.7016975879669 3.4304150698969026e-05 6.506387019317422e-05 9.936802089214324e-05
769 854.07746052742 3.429547752309966e-05 6.40620671262677e-05 9.835754464936736e-05
770 855.4983348846436 3.428893701342128e-05 6.474761554858828e-05 9.903655256200957e-05
771 856.8170251846313 3.4281858961854206e-05 6.463843204031055e-05 9.892029100216476e-05
772 858.175244808197 3.4273903341901385e-05 6.501488137565203e-05 9.928878471755342e-05
773 859.6370947360992 3.426850792145569e-05 6.412579209212488e-05 9.839430001358057e-05
774 861.01123213768 3.425841213472738e-05 6.525276991344938e-05 9.951118204817676e-05
775 862.3562808036804 3.4251119066404815e-05 6.500580566841484e-05 9.925692473481966e-05
776 863.7152466773987 3.424525610952569e-05 6.440818409791729e-05 9.865344020744299e-05
777 865.1731948852539 3.423693796132235e-05 6.551878564309754e-05 9.975572360441988e-05
778 866.499169588089 3.423345769011734e-05 6.431074150456679e-05 9.854419919468413e-05
779 867.953405380249 3.4229282364749265e-05 6.473123427205438e-05 9.896051663680364e-05
780 869.3361916542053 3.421660637695517e-05 6.488464122650607e-05 9.910124760346124e-05
781 870.7440779209137 3.421167349255325e-05 6.482807181825574e-05 9.903974531080899e-05
782 872.1279168128967 3.420398789364219e-05 6.54052317942549e-05 9.96092196878971e-05
783 873.4177260398865 3.4196079777391164e-05 6.495116641057417e-05 9.914724618796534e-05
784 874.8631861209869 3.418920174141058e-05 6.538245501934282e-05 9.95716567607534e-05
785 876.2521905899048 3.4179736003779724e-05 6.493294499064451e-05 9.911268099442423e-05
786 877.6324639320374 3.417585820159656e-05 6.525072475407747e-05 9.942658295567403e-05
787 879.0695068836212 3.41714353569402e-05 6.509295245945054e-05 9.926438781639074e-05
788 880.5391199588776 3.416261216938096e-05 6.572711187721099e-05 9.988972404659195e-05
789 881.9126031398773 3.4156496692823884e-05 6.509999800848481e-05 9.925649470130869e-05
790 883.3239781856537 3.4147626001562846e-05 6.563746989173377e-05 9.978509589329661e-05
791 884.724095582962 3.414179804741136e-05 6.510933373598445e-05 9.925113178339582e-05
792 886.113932132721 3.413301986335908e-05 6.562337379327557e-05 9.975639365663465e-05
793 887.4477310180664 3.4124969236002676e-05 6.538881051460368e-05 9.951377975060636e-05
794 888.899552822113 3.411818120703601e-05 6.557116972520047e-05 9.968935093223648e-05
795 890.3466801643372 3.4113233321465105e-05 6.470970259416824e-05 9.882293591563333e-05
796 891.7259511947632 3.410563272917831e-05 6.57025699647481e-05 9.980820269392641e-05
797 893.1619191169739 3.4098877202744455e-05 6.562500892069515e-05 9.97238861234396e-05
798 894.5392980575562 3.409159913559088e-05 6.582805974371481e-05 9.991965887930569e-05
799 895.8970122337341 3.408227840926023e-05 6.580841821312104e-05 9.989069662238127e-05
800 897.313628911972 3.407705300206306e-05 6.570107984862871e-05 9.977813285069177e-05
801 898.7497801780701 3.4068124806320904e-05 6.627998496062003e-05 0.00010034810976694093
802 900.2381534576416 3.406240186035233e-05 6.597204096365295e-05 0.00010003444282400527
803 901.7284715175629 3.405377118779509e-05 6.660689543557647e-05 0.00010066066662337155
804 903.0775020122528 3.4049113324824594e-05 6.533189107907698e-05 9.938100440390158e-05
805 904.5358200073242 3.404237279955973e-05 6.613182841531383e-05 0.00010017420121487356
806 905.9792625904083 3.4033359597193315e-05 6.621808013659996e-05 0.00010025143973379328
807 907.3573756217957 3.4024648918401474e-05 6.632173321391113e-05 0.0001003463821323126
808 908.7917799949646 3.402110614232569e-05 6.636025121548032e-05 0.00010038135735780601
809 910.1893172264099 3.401371056601505e-05 6.648203570570722e-05 0.00010049574627172227
810 911.6530752182007 3.4000969573155344e-05 6.63558158698498e-05 0.00010035678544300514
811 913.0947754383087 3.399214388540127e-05 6.676787798036665e-05 0.00010076002186576792
812 914.4982283115387 3.3988578607572005e-05 6.604285648205137e-05 0.00010003143508962337
813 915.9451944828033 3.398424326973473e-05 6.685800000325146e-05 0.0001008422432729862
814 917.3921945095062 3.3975200065030344e-05 6.617963214048604e-05 0.00010015483220551639
815 918.7826149463654 3.3966591894226584e-05 6.684444394687678e-05 0.00010081103584110335
816 920.1992537975311 3.3961218975534376e-05 6.647792038501509e-05 0.00010043913936054946
817 921.6183280944824 3.3957096154257754e-05 6.58906546215083e-05 9.984775077576604e-05
818 923.0393941402435 3.394764291760105e-05 6.73098552147014e-05 0.00010125749813230245
819 924.5257887840271 3.393870472107958e-05 6.70509400383738e-05 0.00010098964475945338
820 925.9453022480011 3.393201669990616e-05 6.69262603225324e-05 0.00010085827702243856
821 927.4035494327545 3.392580121555585e-05 6.717223949080345e-05 0.0001010980407063593
822 928.7994997501373 3.392004576705446e-05 6.660535531556047e-05 0.00010052540108261492
823 930.2145063877106 3.391198513891873e-05 6.73025346442357e-05 0.00010121451978315444
824 931.661777973175 3.390646970912114e-05 6.705231514553096e-05 0.00010095878485465211
825 933.099100112915 3.389872410553414e-05 6.724218494140062e-05 0.00010114090904693476
826 934.4694812297821 3.389138103331495e-05 6.709292330997902e-05 0.00010098430434329398
827 935.9143455028534 3.388531056026484e-05 6.74942995877874e-05 0.00010137961014805225
828 937.326966047287 3.387927508994237e-05 6.705871564429878e-05 0.00010093799073424115
829 938.6908495426178 3.38711719584945e-05 6.755675945506e-05 0.00010142793141355451
830 940.0923674106598 3.386388639075644e-05 6.790480657711926e-05 0.0001017686929678757
831 941.5347805023193 3.385864098200062e-05 6.715741333545455e-05 0.00010101605431745517
832 943.0420823097229 3.385095288289474e-05 6.787994964010763e-05 0.00010173090252300237
833 944.4275658130646 3.384544495368164e-05 6.762966513633728e-05 0.00010147511009001893
834 945.9005286693573 3.383975951063553e-05 6.792102784118396e-05 0.00010176078735181949
835 947.2687964439392 3.382928869468254e-05 6.83205889775449e-05 0.00010214987767222743
836 948.6715152263641 3.382292819903201e-05 6.8418896638307e-05 0.00010224182483733901
837 950.1097922325134 3.381884288067786e-05 6.84192016620764e-05 0.00010223804454275426
838 951.5615842342377 3.381082475585425e-05 6.880043637032477e-05 0.00010261126112617901
839 952.9445559978485 3.380459927072461e-05 6.867784181697257e-05 0.00010248244108769717
840 954.3344359397888 3.379908134073219e-05 6.86233225684838e-05 0.00010242240390921599
841 955.7459945678711 3.37908556997376e-05 6.903704980875822e-05 0.00010282790550849582
842 957.1997632980347 3.3783465123816624e-05 6.899894183914134e-05 0.00010278240696295795
843 958.6837112903595 3.3780644904047054e-05 6.818331828053365e-05 0.0001019639631845807
844 960.0243978500366 3.377396688365296e-05 6.924643612548008e-05 0.00010302040300913304
845 961.4205706119537 3.376642879623695e-05 6.891333016773198e-05 0.00010267975896396893
846 962.8462460041046 3.375917573103169e-05 6.905626630623069e-05 0.00010281544203726237
847 964.2271740436554 3.375293024434339e-05 6.861252672720276e-05 0.00010236545697154615
848 965.6664781570435 3.374823737864526e-05 6.860771135195789e-05 0.00010235594873060316
849 967.0670113563538 3.3745379655953224e-05 6.842567716668916e-05 0.00010217105682264238
850 968.5110068321228 3.3734686322660256e-05 6.91413379355565e-05 0.00010287602425821676
851 969.9852340221405 3.373110354346717e-05 6.870497893167022e-05 0.00010243608247513739
852 971.4043555259705 3.3725378097303764e-05 6.90668671323149e-05 0.00010279224522961866
853 972.7692785263062 3.3717142455529844e-05 6.878375007002146e-05 0.0001025008925255513
854 974.1639623641968 3.371128699923522e-05 6.83948997683173e-05 0.00010210618676755252
855 975.5702512264252 3.3702613823365844e-05 6.869615324391614e-05 0.00010239876706728198
856 976.9789710044861 3.3696348335118905e-05 6.81903538287886e-05 0.00010188670216390751
857 978.4271347522736 3.369054788311056e-05 6.812916406049025e-05 0.00010181971194360082
858 979.7760236263275 3.368107464489521e-05 6.874611213703284e-05 0.00010242718678192805
859 981.1578676700592 3.3676266770234843e-05 6.817686777786921e-05 0.00010185313454810405
860 982.5771908760071 3.367183892518882e-05 6.866313567097556e-05 0.00010233497459616438
861 984.0037724971771 3.366648600805526e-05 6.853294052533655e-05 0.0001021994265333918
862 985.4127259254456 3.366119809598731e-05 6.865564508726133e-05 0.00010231684318324865
863 986.8123295307159 3.3655272634237406e-05 6.851953948104142e-05 0.00010217481211527882
864 988.1164634227753 3.3646824475902836e-05 6.864892956394478e-05 0.00010229575403984762
865 989.5350689888 3.3641786583318e-05 6.842612220136911e-05 0.00010206790878468711
866 990.9247334003448 3.363654867514668e-05 6.89052495380376e-05 0.00010254179821318429
867 992.3800628185272 3.362796550629123e-05 6.883524408276449e-05 0.00010246320958905572
868 993.7826697826385 3.3619837372895055e-05 6.882111798196831e-05 0.00010244095535486336
869 995.1422002315521 3.361345187529621e-05 6.853949603618392e-05 0.00010215294791148012
870 996.5563414096832 3.3609476565514634e-05 6.906370188565863e-05 0.00010267317845117326
871 998.0155580043793 3.3605246235860275e-05 6.861240171746119e-05 0.00010221764795332146
872 999.3720905780792 3.3599553292229674e-05 6.897459994226494e-05 0.00010257415323449462
873 1000.7726144790649 3.359344531625709e-05 6.84086258379405e-05 0.0001020020711541976
874 1002.1441011428833 3.3588964967119615e-05 6.862496769668271e-05 0.00010221393266380233
875 1003.576690196991 3.358189441613703e-05 6.898600083069514e-05 0.00010256789524683217
876 1004.9571747779846 3.357491387216837e-05 6.861164665862218e-05 0.00010218656053079055
877 1006.4155540466309 3.3567080761762274e-05 6.838325386079366e-05 0.00010195033462255594
878 1007.8936283588409 3.3563580488998616e-05 6.82275567278766e-05 0.00010179113721687522
879 1009.3238985538483 3.3553232182592355e-05 6.918144606103833e-05 0.00010273467824363069
880 1010.6989905834198 3.355141954133974e-05 6.841750152959119e-05 0.00010196892107093093
881 1012.1401093006134 3.354306639040876e-05 6.864081893191242e-05 0.00010218388532232117
882 1013.5581474304199 3.353824101438458e-05 6.848260660299518e-05 0.00010202084761737977
883 1015.0177586078644 3.353477324415373e-05 6.884370974246287e-05 0.0001023784829866166
884 1016.4561290740967 3.3525014983727626e-05 6.835911697989342e-05 0.00010188413196362105
885 1017.8561105728149 3.3520524633810825e-05 6.862224248431673e-05 0.00010214276711812756
886 1019.2541792392731 3.351750939884442e-05 6.851430407306492e-05 0.00010203181347190934
887 1020.6642363071442 3.3512454004895765e-05 6.795053014019192e-05 0.00010146298414508769
888 1022.0759468078613 3.350341580058104e-05 6.903365454417747e-05 0.00010253707034475851
889 1023.4831821918488 3.349646525895036e-05 6.823429725314146e-05 0.00010173076251209181
890 1024.8901326656342 3.349234493786857e-05 6.841493132930475e-05 0.00010190727626717332
891 1026.285973072052 3.348607944962162e-05 6.827027505676218e-05 0.0001017563545063838
892 1027.5531032085419 3.3480749034241544e-05 6.873178602065015e-05 0.0001022125350548917
893 1028.9688620567322 3.347366098189514e-05 6.827006504039636e-05 0.0001017437260222915
894 1030.3496043682098 3.347019571185912e-05 6.811631805944763e-05 0.00010158651377130675
895 1031.7956426143646 3.346401773043127e-05 6.798161256233317e-05 0.00010144563029276443
896 1033.166930437088 3.345981740311488e-05 6.823387222002016e-05 0.00010169368962313505
897 1034.6332490444183 3.345294686771879e-05 6.73929766920589e-05 0.00010084592355977769
898 1036.0135350227356 3.344787147221149e-05 6.84155613784022e-05 0.00010186343285061369
899 1037.3992516994476 3.344411367938023e-05 6.715587321543853e-05 0.00010059998689481876
900 1038.8332827091217 3.34384832406204e-05 6.737851056476567e-05 0.00010081699380538607
901 1040.2217526435852 3.3433657864596217e-05 6.721569287696941e-05 0.00010064935074156562
902 1041.5968616008759 3.342510219788391e-05 6.776756088205633e-05 0.00010119266307994024
903 1043.0494017601013 3.341708157286548e-05 6.677980390971139e-05 0.00010019688548257687
904 1044.4793622493744 3.341130862300028e-05 6.762969513867526e-05 0.00010104100376167554
905 1045.8017036914825 3.3406313233727576e-05 6.676818800452572e-05 0.00010017450123825329
906 1047.2178411483765 3.340327549700769e-05 6.720724721882967e-05 0.00010061052271583736
907 1048.59272646904 3.3394089781197924e-05 6.724698031508682e-05 0.00010064107009628475
908 1050.0008952617645 3.339263466780618e-05 6.685707493116392e-05 0.0001002497095989701
909 1051.4434750080109 3.338862685549179e-05 6.697498411940248e-05 0.00010036361097489427
910 1052.7772674560547 3.33819563356822e-05 6.691546948164101e-05 0.00010029742581732322
911 1054.2650165557861 3.337771350505368e-05 6.663485261417875e-05 0.00010001256611923243
912 1055.72216629982 3.3374548258397404e-05 6.663102231569738e-05 0.00010000557057409478
913 1057.0910813808441 3.336694766611061e-05 6.654093529554022e-05 9.990788296165083e-05
914 1058.503424167633 3.336181476612219e-05 6.639292376153421e-05 9.97547385276564e-05
915 1059.9079253673553 3.335673687042006e-05 6.619083301332973e-05 9.95475698837498e-05
916 1061.2745649814606 3.335237653063448e-05 6.643289687649515e-05 9.978527340712964e-05
917 1062.6885051727295 3.3346536075508835e-05 6.603636597626961e-05 9.938290205177845e-05
918 1064.1034126281738 3.334289579183463e-05 6.544531991817807e-05 9.87882157100127e-05
919 1065.4578795433044 3.3338917981858224e-05 6.489499703349683e-05 9.823391501535505e-05
920 1066.7908267974854 3.3333107529070555e-05 6.503233273557368e-05 9.836544026464424e-05
921 1068.2196099758148 3.33274745901159e-05 6.43360884797653e-05 9.76635630698812e-05
922 1069.6593582630157 3.332164163557475e-05 6.411443620720166e-05 9.743607784277641e-05
923 1071.101862668991 3.331834887898208e-05 6.378856581329499e-05 9.710691469227707e-05
924 1072.5931673049927 3.331311597120042e-05 6.346119030209996e-05 9.677430627330039e-05
925 1074.0381927490234 3.330989071986819e-05 6.317381790820384e-05 9.648370862807204e-05
926 1075.4726476669312 3.330429528383601e-05 6.341988708348883e-05 9.672418236732485e-05
927 1076.8649337291718 3.3301052531139966e-05 6.257323110663651e-05 9.587428363777648e-05
928 1078.2963554859161 3.329541959218531e-05 6.254492390075786e-05 9.584034349294317e-05
929 1079.71120429039 3.329017418342949e-05 6.268157454945098e-05 9.597174873288047e-05
930 1081.1137254238129 3.3286353885727444e-05 6.239713738428666e-05 9.568349127001412e-05
931 1082.5204091072083 3.328322614199363e-05 6.26970757574043e-05 9.598030189939794e-05
932 1083.9791946411133 3.3278460770645396e-05 6.271690230241558e-05 9.599536307306097e-05
933 1085.3358018398285 3.3274327948589455e-05 6.262291497832177e-05 9.589724292691123e-05
934 1086.6510639190674 3.326805495975802e-05 6.285865834895397e-05 9.612671330871199e-05
935 1088.113207101822 3.3262489526063804e-05 6.307017983206167e-05 9.633266935812547e-05
936 1089.5332834720612 3.325732662373741e-05 6.296357152446004e-05 9.622089814819745e-05
937 1090.9883568286896 3.325427638604337e-05 6.28472274581858e-05 9.610150384422916e-05
938 1092.4310579299927 3.324778588026162e-05 6.303807733042928e-05 9.62858632106909e-05
939 1093.8459236621857 3.324426310574448e-05 6.3005854819445e-05 9.625011792518948e-05
940 1095.2267169952393 3.32392852178356e-05 6.261507436733118e-05 9.585435958516677e-05
941 1096.73082447052 3.3234894875712046e-05 6.263279074790493e-05 9.586768562361699e-05
942 1098.1593255996704 3.3231342098856934e-05 6.257883654344802e-05 9.581017864230496e-05
943 1099.62388920784 3.322867439097206e-05 6.251706172955917e-05 9.574573612053123e-05
944 1101.0455615520477 3.3221488831027244e-05 6.250535581735957e-05 9.572684464838682e-05
945 1102.4760479927063 3.321816357190177e-05 6.249224479566484e-05 9.571040836756661e-05
946 1103.8305642604828 3.3213590715555534e-05 6.225833656803874e-05 9.547192728359428e-05
947 1105.2430429458618 3.320978291882765e-05 6.236082455455856e-05 9.557060747338622e-05
948 1106.6688351631165 3.32044475030579e-05 6.235341397707894e-05 9.555786148013684e-05
949 1108.1367590427399 3.320037968606757e-05 6.177578396445153e-05 9.497616365051909e-05
950 1109.5746114253998 3.319501926834951e-05 6.173478076922014e-05 9.492980003756965e-05
951 1111.0036842823029 3.3193464147164515e-05 6.173988616706541e-05 9.493335031422993e-05
952 1112.4716432094574 3.318733616963329e-05 6.164413370542078e-05 9.483146987505407e-05
953 1113.9103481769562 3.318390840251974e-05 6.196233350158538e-05 9.514624190410512e-05
954 1115.2914669513702 3.317853548382753e-05 6.074070830473164e-05 9.391924378855917e-05
955 1116.70041513443 3.317551524847146e-05 6.198641537819932e-05 9.516193062667078e-05
956 1118.0251553058624 3.317040485023652e-05 6.083941099627706e-05 9.400981584651358e-05
957 1119.3995261192322 3.3169707295878625e-05 6.15221742015557e-05 9.469188149743432e-05
958 1120.762199163437 3.316413436159991e-05 6.0900210734181756e-05 9.406434509578166e-05
959 1122.1390926837921 3.316222421274889e-05 6.125630348320776e-05 9.441852769595665e-05
960 1123.4961941242218 3.315828890608461e-05 6.033804692678003e-05 9.349633583286465e-05
961 1124.9703476428986 3.315159588452154e-05 6.138274833659998e-05 9.453434422112151e-05
962 1126.374487876892 3.314781308974196e-05 6.0507280114513116e-05 9.365509320425507e-05
963 1127.724071264267 3.314321773164224e-05 6.0483393253096e-05 9.362661098473824e-05
964 1129.1252398490906 3.31402475001828e-05 6.042675383939039e-05 9.35670013395732e-05
965 1130.6326353549957 3.3135399622405134e-05 6.032975628071984e-05 9.346515590312498e-05
966 1132.0820035934448 3.313291442874294e-05 6.030314920732639e-05 9.343606363606933e-05
967 1133.5538303852081 3.312832157083806e-05 5.996172760156977e-05 9.309004917240784e-05
968 1135.0104422569275 3.312673144692542e-05 6.0743853549829263e-05 9.387058499675469e-05
969 1136.347716808319 3.312222109544997e-05 5.978185358463518e-05 9.290407468008516e-05
970 1137.7811822891235 3.311744072293275e-05 6.078546679259947e-05 9.390290751553221e-05
971 1139.2372062206268 3.311322289425255e-05 5.911917694463026e-05 9.223239983888281e-05
972 1140.6650371551514 3.311179528300394e-05 5.985596936021075e-05 9.296776464321469e-05
973 1142.063705444336 3.310650487074116e-05 5.871914577164106e-05 9.182565064238223e-05
974 1143.513174533844 3.3102622068168335e-05 5.9296305747640214e-05 9.239892781580855e-05
975 1144.8913366794586 3.3100724420291466e-05 5.8853431236023874e-05 9.195415565631533e-05
976 1146.249935388565 3.309660159901484e-05 5.901996421333928e-05 9.211656581235412e-05
977 1147.6451404094696 3.30897185626446e-05 5.9009898428948937e-05 9.209961699159353e-05
978 1149.0465388298035 3.308877848938808e-05 5.880116716327283e-05 9.188994565266091e-05
979 1150.4741852283478 3.30848356821393e-05 5.875761376931363e-05 9.184244945145294e-05
980 1151.8773968219757 3.30816204315864e-05 5.8881813447747455e-05 9.196343387933386e-05
981 1153.285347700119 3.307707757757814e-05 5.831979465164594e-05 9.139687222922409e-05
982 1154.7326662540436 3.3075814979188394e-05 5.891671616759076e-05 9.199253114677916e-05
983 1156.073578596115 3.306872942703682e-05 5.846831622539751e-05 9.153704565243432e-05
984 1157.4747178554535 3.306757433702482e-05 5.886459210575027e-05 9.193216644277509e-05
985 1158.9691038131714 3.306350151964482e-05 5.8219626845929445e-05 9.128312836557427e-05
986 1160.4291882514954 3.3061761384042315e-05 5.860072154326727e-05 9.166248292730958e-05
987 1161.8739459514618 3.3057991090236896e-05 5.809117183589295e-05 9.114916292612984e-05
988 1163.3745255470276 3.3053948275194876e-05 5.908871957119679e-05 9.214266784639166e-05
989 1164.9086122512817 3.3049267910470896e-05 5.695447325706482e-05 9.000374116753572e-05
990 1166.3912427425385 3.304835033896786e-05 5.763128099825558e-05 9.067963133722344e-05
991 1167.866012096405 3.304393749509082e-05 5.720455774524868e-05 9.02484952403395e-05
992 1169.3298563957214 3.303843456626738e-05 5.669852831219667e-05 8.973696287846405e-05
993 1170.778004169464 3.303685444313408e-05 5.682482315389902e-05 8.986167759703309e-05
994 1172.2301366329193 3.303199406438226e-05 5.740952371750902e-05 9.044151778189128e-05
995 1173.7160522937775 3.30300889159209e-05 5.6807131775273575e-05 8.983722069119447e-05
996 1175.2018644809723 3.302906133584528e-05 5.733930324548043e-05 9.036836458132571e-05
997 1176.615530014038 3.302301836493831e-05 5.706799210317983e-05 9.009101046811814e-05
998 1178.0991032123566 3.302243581954265e-05 5.7762216201564606e-05 9.078465202110725e-05
999 1179.5375084877014 3.3016902888381245e-05 5.74868147405202e-05 9.050371762890145e-05
1000 1180.9750208854675 3.3016305341816586e-05 5.7128616827446345e-05 9.014492216926293e-05
1001 1182.418697834015 3.2918800243595306e-05 3.475591340321023e-05 6.767471364680554e-05
1002 1183.8915514945984 3.286749124526977e-05 3.2582329023604424e-05 6.54498202688742e-05
1003 1185.2572598457336 3.2864911044203994e-05 3.2510230905257614e-05 6.53751419494616e-05
1004 1186.596310377121 3.286373845282817e-05 3.249601479744751e-05 6.535975325027568e-05
1005 1188.0670375823975 3.286295839204084e-05 3.249864750260475e-05 6.53616058946456e-05
1006 1189.5336446762085 3.2862373346450345e-05 3.2506695629766324e-05 6.536906897621667e-05
1007 1190.9693553447723 3.28618483055358e-05 3.25162913775284e-05 6.53781396830642e-05
1008 1192.3946447372437 3.2861328265010913e-05 3.252810479810574e-05 6.538943306311665e-05
1009 1193.8408765792847 3.2860978237734544e-05 3.254320347469125e-05 6.540418171242579e-05
1010 1195.2901227474213 3.2860488199547636e-05 3.2555314418453495e-05 6.541580261800112e-05
1011 1196.7053983211517 3.286013567207644e-05 3.257051310283226e-05 6.543064877490869e-05
1012 1198.1246700286865 3.285973064051379e-05 3.25823590259424e-05 6.544208966645619e-05
1013 1199.5022530555725 3.285936561206843e-05 3.2595845076861796e-05 6.545521068893023e-05
1014 1201.0444886684418 3.2858990582843755e-05 3.261305141769e-05 6.547204200053376e-05
1015 1202.5555036067963 3.285855554894313e-05 3.2628572627201976e-05 6.54871281761451e-05
1016 1203.9849433898926 3.285817051893913e-05 3.2646098992968566e-05 6.550426951190769e-05
1017 1205.491641998291 3.2857705482700525e-05 3.266172521066346e-05 6.551943069336398e-05
1018 1206.995237827301 3.285745546321741e-05 3.2680024136632884e-05 6.553747959985029e-05
1019 1208.4108889102936 3.2856957924446e-05 3.270361097467026e-05 6.556056889911625e-05
1020 1209.9046642780304 3.285663289911795e-05 3.2719237192365144e-05 6.55758700914831e-05
1021 1211.37979221344 3.2856165362684515e-05 3.2740371339273135e-05 6.559653670195766e-05
1022 1212.8069891929626 3.2855690325666594e-05 3.27569176286659e-05 6.561260795433249e-05
1023 1214.3666834831238 3.285522778962283e-05 3.2774796521903686e-05 6.563002431152651e-05
1024 1215.7787914276123 3.285482775844984e-05 3.279204286584918e-05 6.564687062429901e-05
1025 1217.2203063964844 3.2854417726497524e-05 3.280493887078842e-05 6.565935659728594e-05
1026 1218.7213649749756 3.285403019629869e-05 3.281972502302003e-05 6.567375521931873e-05
1027 1220.2200236320496 3.285370017058097e-05 3.282938077545806e-05 6.568308094603903e-05
1028 1221.6780145168304 3.28532051320044e-05 3.283880901016645e-05 6.569201414217084e-05
1029 1223.2390842437744 3.2852850104338374e-05 3.2845031995101265e-05 6.569788209943964e-05
1030 1224.694236278534 3.28523950688791e-05 3.2855717827809735e-05 6.570811289668884e-05
1031 1226.229876756668 3.2851722516469506e-05 3.285609285703442e-05 6.570781537350393e-05
1032 1227.6299464702606 3.285129248295854e-05 3.285612035917756e-05 6.57074128421361e-05
1033 1229.1556560993195 3.2850827446719946e-05 3.2857655478803906e-05 6.570848292552386e-05
1034 1230.641445159912 3.285039991340381e-05 3.285722294509811e-05 6.570762285850192e-05
1035 1232.0620830059052 3.2849894874047913e-05 3.2856837915094106e-05 6.570673278914201e-05
1036 1233.521014213562 3.284950734384908e-05 3.285267509070019e-05 6.570218243454927e-05
1037 1235.0553514957428 3.2849027306441495e-05 3.285008988924475e-05 6.569911719568624e-05
1038 1236.5044152736664 3.284858477195637e-05 3.284567454517288e-05 6.569425931712925e-05
1039 1237.9413022994995 3.284814473766609e-05 3.28388290117251e-05 6.568697374939119e-05
1040 1239.4514603614807 3.2847714704155124e-05 3.2831445936388616e-05 6.567916064054375e-05
1041 1240.9356124401093 3.284720466440956e-05 3.282549047230074e-05 6.56726951367103e-05
1042 1242.4733111858368 3.2846814634015894e-05 3.28191849809365e-05 6.566599961495239e-05
1043 1243.88933634758 3.284628709290652e-05 3.281252946229589e-05 6.56588165552024e-05
1044 1245.384443283081 3.284596456777329e-05 3.280270369660934e-05 6.564866826438262e-05
1045 1246.8296248912811 3.284540202393628e-05 3.2795095603738054e-05 6.564049762767434e-05
1046 1248.219515800476 3.284508699938755e-05 3.278962767764226e-05 6.563471467702981e-05
1047 1249.75985789299 3.284446695106942e-05 3.277407896598713e-05 6.561854591705655e-05
1048 1251.2826132774353 3.284408192106542e-05 3.27666833896765e-05 6.561076531074191e-05
1049 1252.8222217559814 3.2843656887944115e-05 3.276034789597428e-05 6.56040047839184e-05
1050 1254.3111219406128 3.284324435579697e-05 3.2747899425909825e-05 6.55911437817068e-05
1051 1255.8323500156403 3.2842769318779046e-05 3.273614601000843e-05 6.557891532878748e-05
1052 1257.231740474701 3.284232178390426e-05 3.2724770123526555e-05 6.556709190743082e-05
1053 1258.7988214492798 3.284185924786049e-05 3.271528688453188e-05 6.555714613239237e-05
1054 1260.2387857437134 3.2841354208504595e-05 3.270372098324283e-05 6.554507519174742e-05
1055 1261.7656841278076 3.284083666817454e-05 3.2689629885174284e-05 6.553046655334883e-05
1056 1263.2707397937775 3.284044413758604e-05 3.268335439614801e-05 6.552379853373405e-05
1057 1264.769677400589 3.2839936598035316e-05 3.266752316247697e-05 6.550745976051229e-05
1058 1266.2854368686676 3.2839429058484585e-05 3.265589475631714e-05 6.549532381480172e-05
1059 1267.8749537467957 3.283897152283048e-05 3.2646141496280694e-05 6.548511301911117e-05
1060 1269.3221793174744 3.2838528988345355e-05 3.2634108058558215e-05 6.547263704690358e-05
1061 1270.7807848453522 3.283812895717237e-05 3.262395726754361e-05 6.546208622471597e-05
1062 1272.2718987464905 3.283777392950634e-05 3.2611756316767444e-05 6.544953024627379e-05
1063 1273.7327723503113 3.2837216386058984e-05 3.2602348083617706e-05 6.543956446967668e-05
1064 1275.2268750667572 3.283681385469117e-05 3.259397243093324e-05 6.543078628562441e-05
1065 1276.7758629322052 3.283639882234919e-05 3.25747259311228e-05 6.541112475347199e-05
1066 1278.2394680976868 3.2835811276563865e-05 3.2566307775126206e-05 6.540211905169008e-05
1067 1279.6562187671661 3.283542874675469e-05 3.2555374423129446e-05 6.539080316988414e-05
1068 1281.081748008728 3.2834946209152274e-05 3.254237591020213e-05 6.53773221193544e-05
1069 1282.5788502693176 3.283458618109658e-05 3.2534165270376524e-05 6.53687514514731e-05
1070 1284.1346669197083 3.283411364427349e-05 3.2527804774725995e-05 6.536191841899949e-05
1071 1285.623076915741 3.283370361232117e-05 3.250818574588571e-05 6.534188935820688e-05
1072 1287.1044681072235 3.283333358348616e-05 3.250189275549562e-05 6.533522633898179e-05
1073 1288.6262652873993 3.283284104510442e-05 3.249371711839765e-05 6.532655816350206e-05
1074 1290.1067175865173 3.283249601821772e-05 3.2479591017601475e-05 6.531208703581919e-05
1075 1291.6670780181885 3.2831803464249476e-05 3.2466817522208963e-05 6.529862098645845e-05
1076 1293.1526899337769 3.283173095859937e-05 3.2462829711453225e-05 6.52945606700526e-05
1077 1294.707854270935 3.2831068406969106e-05 3.24473285034999e-05 6.5278396910469e-05
1078 1296.1838726997375 3.283052086430108e-05 3.243239233957841e-05 6.52629132038795e-05
1079 1297.5323958396912 3.283022334111617e-05 3.2425694317625673e-05 6.525591765874184e-05
1080 1298.9828836917877 3.2829838311112165e-05 3.241736116825334e-05 6.52471994793655e-05
1081 1300.4280078411102 3.282940577740637e-05 3.240368010213711e-05 6.523308587954348e-05
1082 1301.9540543556213 3.282884573376419e-05 3.238887644854168e-05 6.521772218230587e-05
1083 1303.491026878357 3.282849070609816e-05 3.2377323048226785e-05 6.520581375432495e-05
1084 1304.9775502681732 3.282806567297686e-05 3.2369079905868375e-05 6.519714557884524e-05
1085 1306.4786908626556 3.282756063362096e-05 3.236239938527946e-05 6.518996001890042e-05
1086 1307.9495673179626 3.282716560283763e-05 3.234424797080507e-05 6.51714135736427e-05
1087 1309.409922361374 3.282676057127498e-05 3.2334204688168215e-05 6.51609652594432e-05
1088 1310.8169372081757 3.2826330537764017e-05 3.2327926698947116e-05 6.515425723671113e-05
1089 1312.3542354106903 3.282597551009799e-05 3.231553323316894e-05 6.514150874326693e-05
1090 1313.8736281394958 3.282557297873017e-05 3.2307170081458636e-05 6.51327430601888e-05
1091 1315.3354132175446 3.2825210450479646e-05 3.2291706376427775e-05 6.511691682690742e-05
1092 1316.7746005058289 3.2824510395926914e-05 3.228127806378691e-05 6.510578845971383e-05
1093 1318.3184287548065 3.2824400387354344e-05 3.227890287869729e-05 6.510330326605162e-05
1094 1319.8064119815826 3.282390284858294e-05 3.226415172919331e-05 6.508805457777626e-05
1095 1321.378310918808 3.282345781390299e-05 3.2251478241594045e-05 6.507493605549704e-05
1096 1322.9206018447876 3.282300027824888e-05 3.22416124727902e-05 6.506461275103908e-05
1097 1324.419403553009 3.282247023694467e-05 3.2231621694244794e-05 6.505409193118946e-05
1098 1325.9300303459167 3.2822227718046044e-05 3.222001078944878e-05 6.504223850749483e-05
1099 1327.4074258804321 3.2821670174598694e-05 3.220956747563893e-05 6.503123765023763e-05
1100 1328.9398820400238 3.282126264284121e-05 3.219813408467594e-05 6.501939672751714e-05
1101 1330.4621546268463 3.2820740102121496e-05 3.218821831197547e-05 6.500895841409697e-05
1102 1331.9486999511719 3.2820515084586685e-05 3.217872257200663e-05 6.499923765659332e-05
1103 1333.4300220012665 3.281989253607372e-05 3.2167381688252394e-05 6.498727422432611e-05
1104 1334.9081349372864 3.2819620014837125e-05 3.215788344808873e-05 6.497750346292586e-05
1105 1336.3677263259888 3.281918998132616e-05 3.21461825362788e-05 6.496537251760495e-05
1106 1337.7819311618805 3.281860493573566e-05 3.2131373882293704e-05 6.494997881802936e-05
1107 1339.2728853225708 3.281846992521478e-05 3.2126518503931546e-05 6.494498842914633e-05
1108 1340.7533810138702 3.281787237865013e-05 3.211843787423716e-05 6.49363102528873e-05
1109 1342.2466876506805 3.2817489848840955e-05 3.210170157003723e-05 6.491919141887818e-05
1110 1343.6920454502106 3.281715482273358e-05 3.2090615706155764e-05 6.490777052888934e-05
1111 1345.1639688014984 3.281664728318285e-05 3.208319262770198e-05 6.489983991088484e-05
1112 1346.599428653717 3.281622725045121e-05 3.2070401630945654e-05 6.488662888139686e-05
1113 1348.0610330104828 3.2815817218498896e-05 3.2058080670817584e-05 6.487389788931649e-05
1114 1349.62557387352 3.281533968128614e-05 3.2051802681596485e-05 6.486714236288263e-05
1115 1351.1367738246918 3.281498465362011e-05 3.204009676939689e-05 6.4855081423017e-05
1116 1352.5121314525604 3.281452961816084e-05 3.203161860872435e-05 6.484614822688519e-05
1117 1353.9338076114655 3.281398457568764e-05 3.202549313138795e-05 6.483947770707559e-05
1118 1355.424631357193 3.2813624547631946e-05 3.201240961183638e-05 6.482603415946832e-05
1119 1356.9769034385681 3.281320451490031e-05 3.2000613692622855e-05 6.481381820752316e-05
1120 1358.5304162502289 3.2813006999508645e-05 3.199613584368021e-05 6.480914284318885e-05
1121 1360.025592803955 3.2812476958204435e-05 3.1979897078251676e-05 6.479237403645612e-05
1122 1361.4721810817719 3.281211693014875e-05 3.1970793868871344e-05 6.47829107990201e-05
1123 1362.9466216564178 3.281147438007713e-05 3.195839790289834e-05 6.476987228297548e-05
1124 1364.478991985321 3.2811294366049285e-05 3.195715280587241e-05 6.47684471719217e-05
1125 1365.9486479759216 3.281084933136933e-05 3.19403864993345e-05 6.475123583070383e-05
1126 1367.3881032466888 3.2810304288896136e-05 3.193071824592232e-05 6.474102253481846e-05
1127 1368.88023853302 3.28100042655164e-05 3.192408022864553e-05 6.473408449416193e-05
1128 1370.3153104782104 3.280948422499151e-05 3.191014914304618e-05 6.471963336803768e-05
1129 1371.7738716602325 3.280911169596167e-05 3.190004585573337e-05 6.470915755169503e-05
1130 1373.258630514145 3.2808586655047114e-05 3.189238025838097e-05 6.470096691342808e-05
1131 1374.829151391983 3.280829413225187e-05 3.188553722512802e-05 6.469383135737988e-05
1132 1376.3199951648712 3.280787409952023e-05 3.187217368375535e-05 6.468004778327558e-05
1133 1377.8451266288757 3.28074465662041e-05 3.186395054295559e-05 6.467139710915969e-05
1134 1379.3803675174713 3.280701903288796e-05 3.185863262854966e-05 6.466565166143763e-05
1135 1380.9084327220917 3.280654149567521e-05 3.1846136654783416e-05 6.465267815045862e-05
1136 1382.443547487259 3.280616146606087e-05 3.183736097092597e-05 6.464352243698684e-05
1137 1383.9147419929504 3.2805738933134396e-05 3.183095047137881e-05 6.463668940451321e-05
1138 1385.385087966919 3.280532140059759e-05 3.1818001962348116e-05 6.462332336294571e-05
1139 1386.825098991394 3.280489386728146e-05 3.180648356476086e-05 6.461137743204232e-05
1140 1388.2916157245636 3.280435132500309e-05 3.179828792610425e-05 6.460263925110735e-05
1141 1389.757488489151 3.2804088804545816e-05 3.179561021744005e-05 6.459969902198587e-05
1142 1391.34623837471 3.2803578764800257e-05 3.178038403091815e-05 6.45839627957184e-05
1143 1392.7982201576233 3.2803326245122305e-05 3.1773248474869954e-05 6.457657471999226e-05
1144 1394.312979221344 3.280271869777833e-05 3.176599790985952e-05 6.456871660763785e-05
1145 1395.7803626060486 3.280250868141251e-05 3.175375945616088e-05 6.45562681375734e-05
1146 1397.2589621543884 3.2802053645953235e-05 3.174494376918613e-05 6.454699741513937e-05
1147 1398.8099632263184 3.2801546106402504e-05 3.1734875484600964e-05 6.453642159100347e-05
1148 1400.35995054245 3.2801296086919387e-05 3.172932755227057e-05 6.453062363918997e-05
1149 1401.8719792366028 3.280071354152372e-05 3.171381634353791e-05 6.451452988506164e-05
1150 1403.405377149582 3.280042101872848e-05 3.170565820780377e-05 6.450607922653224e-05
1151 1404.9157800674438 3.279987597625527e-05 3.169801011181518e-05 6.449788608807046e-05
1152 1406.4958770275116 3.279959595443418e-05 3.1688429365222086e-05 6.448802531965627e-05
1153 1408.0254418849945 3.279907841410413e-05 3.167853859446993e-05 6.447761700857406e-05
1154 1409.4782457351685 3.279867588273631e-05 3.166949288957071e-05 6.446816877230701e-05
1155 1411.031226158142 3.2798450865201503e-05 3.1657729472889996e-05 6.44561803380915e-05
1156 1412.5135765075684 3.279787832058516e-05 3.1650428903982944e-05 6.44483072245681e-05
1157 1414.0980627536774 3.2797438286294876e-05 3.164214825870207e-05 6.443958654499694e-05
1158 1415.5250947475433 3.279724077090321e-05 3.1630659863452786e-05 6.4427900634356e-05
1159 1417.027473449707 3.279686074128887e-05 3.162403184695532e-05 6.442089258824419e-05
1160 1418.5473296642303 3.279628319628287e-05 3.161185339793263e-05 6.44081365942155e-05
1161 1420.0096032619476 3.279590316666853e-05 3.1605510403645916e-05 6.440141357031445e-05
1162 1421.493482351303 3.279573315342001e-05 3.1594207022814144e-05 6.438994017623416e-05
1163 1422.9451718330383 3.279509060334839e-05 3.158438625751726e-05 6.437947686086564e-05
1164 1424.4789888858795 3.279474057607203e-05 3.157650064301971e-05 6.437124121909174e-05
1165 1425.9043507575989 3.2794510558147556e-05 3.156622484226355e-05 6.43607354004111e-05
1166 1427.4512026309967 3.279394551411571e-05 3.155850924101452e-05 6.435245475513022e-05
1167 1428.9857411384583 3.279347797768228e-05 3.154827344337566e-05 6.434175142105793e-05
1168 1430.532570362091 3.2793230458393996e-05 3.1540582844074944e-05 6.433381330246893e-05
1169 1432.0584225654602 3.279265291338799e-05 3.152970199616963e-05 6.432235490955762e-05
1170 1433.6552340984344 3.279231538708578e-05 3.152090881094837e-05 6.431322419803414e-05
1171 1435.2398037910461 3.279193785766627e-05 3.151311570365957e-05 6.430505356132584e-05
1172 1436.7067739963531 3.2791705339546974e-05 3.1501419792239296e-05 6.429312513178627e-05
1173 1438.2102065086365 3.279122030174972e-05 3.14941717274237e-05 6.428539202917342e-05
1174 1439.7656161785126 3.279068275986102e-05 3.148488850401552e-05 6.427557126387654e-05
1175 1441.2664585113525 3.2790337732974314e-05 3.147825798732322e-05 6.426859572029753e-05
1176 1442.820480108261 3.279014771816714e-05 3.146938229567253e-05 6.425953001383967e-05
1177 1444.3100509643555 3.2789410160691944e-05 3.145789390042324e-05 6.424730406111518e-05
1178 1445.7351567745209 3.278917764257264e-05 3.1448725685977294e-05 6.423790332854993e-05
1179 1447.318237543106 3.278899262815514e-05 3.14429127329948e-05 6.423190536114994e-05
1180 1448.8242835998535 3.278833257671971e-05 3.143202688469983e-05 6.422035946141954e-05
1181 1450.3560228347778 3.278811255957456e-05 3.1425978913403197e-05 6.421409147297776e-05
1182 1451.8329219818115 3.278754251515305e-05 3.14164056673946e-05 6.420394818254765e-05
1183 1453.2433648109436 3.278736750151487e-05 3.1406114865469455e-05 6.419348236698433e-05
1184 1454.7946426868439 3.2786912466055595e-05 3.1398931805719464e-05 6.418584427177506e-05
1185 1456.2918260097504 3.278641242708936e-05 3.138910854022775e-05 6.417552096731711e-05
1186 1457.8264763355255 3.278633742124442e-05 3.13794827901277e-05 6.416582021137212e-05
1187 1459.3524854183197 3.278580487974538e-05 3.137275976622665e-05 6.415856464597202e-05
1188 1460.8436169624329 3.278518483142725e-05 3.13625414699516e-05 6.414772630137884e-05
1189 1462.415789604187 3.278527233824634e-05 3.1353345753362514e-05 6.413861809160886e-05
1190 1463.9907975196838 3.278459728564192e-05 3.1343002447345916e-05 6.412759973298783e-05
1191 1465.4795463085175 3.278409224628602e-05 3.133479180752031e-05 6.411888405380633e-05
1192 1466.8569099903107 3.2783907231868516e-05 3.1325098552159816e-05 6.410900578402833e-05
1193 1468.3177282810211 3.278360720848877e-05 3.131836552747944e-05 6.410197273596822e-05
1194 1469.8528454303741 3.278282214731178e-05 3.130967485024625e-05 6.409249699755804e-05
1195 1471.360193014145 3.2782912154325703e-05 3.1298751499028816e-05 6.408166365335452e-05
1196 1472.8797917366028 3.278224710250061e-05 3.12916784478514e-05 6.407392555035201e-05
1197 1474.333277463913 3.27818695730811e-05 3.128375783062621e-05 6.40656274037073e-05
1198 1475.8357648849487 3.2781639555156633e-05 3.127215192621986e-05 6.40537914813765e-05
1199 1477.3223865032196 3.278114201638523e-05 3.1261391087666454e-05 6.404253310405167e-05
1200 1478.8857221603394 3.2780649478003484e-05 3.1254798073896624e-05 6.40354475519001e-05
1201 1480.3539860248566 3.278051696767743e-05 3.124415724469511e-05 6.402467421237255e-05
1202 1481.9774985313416 3.277977190961774e-05 3.123378643653537e-05 6.401355834615311e-05
1203 1483.4967172145844 3.277962689831753e-05 3.1227390938157204e-05 6.400701783647474e-05
1204 1484.9967720508575 3.2779384379418905e-05 3.1219427817619886e-05 6.39988121970388e-05
1205 1486.4795863628387 3.27789593462976e-05 3.1209994582521835e-05 6.398895392881944e-05
1206 1488.0479028224945 3.277841180362958e-05 3.120011631274383e-05 6.39785281163734e-05
1207 1489.530919790268 3.277828679388801e-05 3.1192765739940154e-05 6.397105253382816e-05
1208 1491.0153484344482 3.277792176544266e-05 3.11852401534983e-05 6.396316191894095e-05
1209 1492.5652260780334 3.277721671050027e-05 3.1171786605111705e-05 6.394900331561197e-05
1210 1494.0721492767334 3.277720670972094e-05 3.116691622558056e-05 6.39441229353015e-05
1211 1495.6503884792328 3.277686168283424e-05 3.1156440409237905e-05 6.393330209207215e-05
1212 1497.1748654842377 3.277645665127159e-05 3.115088247612819e-05 6.392733912739977e-05
1213 1498.5573019981384 3.277596911327951e-05 3.114063667771e-05 6.391660579098952e-05
1214 1500.0409712791443 3.2775704092627406e-05 3.1131303450405195e-05 6.39070075430326e-05
1215 1501.6013352870941 3.277518905249218e-05 3.112373536065121e-05 6.38989244131434e-05
1216 1503.0907320976257 3.2774819023657165e-05 3.1113859591068035e-05 6.38886786147252e-05
1217 1504.6491339206696 3.2774571504368876e-05 3.110391381602959e-05 6.387848532039847e-05
1218 1506.2479965686798 3.2774248979235654e-05 3.1098290877854266e-05 6.387253985708991e-05
1219 1507.7800071239471 3.277368893559347e-05 3.108782506229093e-05 6.386151399788439e-05
1220 1509.2590391635895 3.277360642916404e-05 3.107870185135195e-05 6.385230828051598e-05
1221 1510.8338685035706 3.2773113890782296e-05 3.107409149208325e-05 6.384720538286554e-05
1222 1512.359252691269 3.2772611351621234e-05 3.1061508011497906e-05 6.383411936311913e-05
1223 1513.9155797958374 3.277242133681406e-05 3.105089718463437e-05 6.382331852144844e-05
1224 1515.3703119754791 3.2772241322786214e-05 3.104281905513482e-05 6.381506037792103e-05
1225 1516.8676824569702 3.277146126199889e-05 3.103433089368295e-05 6.380579215568185e-05
1226 1518.4172806739807 3.277117873998296e-05 3.1027335348545306e-05 6.379851408852826e-05
1227 1519.924976348877 3.277088371699289e-05 3.101666201681099e-05 6.378754573380387e-05
1228 1521.4779934883118 3.2770398679195634e-05 3.1007356291649324e-05 6.377775497084495e-05
1229 1523.0301434993744 3.277003615094511e-05 3.099993321319555e-05 6.376996936414067e-05
1230 1524.4965579509735 3.276979863243615e-05 3.0992517635326256e-05 6.37623162677624e-05
1231 1526.0045545101166 3.276930859424924e-05 3.0985429582979854e-05 6.37547381772291e-05
1232 1527.600828886032 3.276887356034861e-05 3.0975816333853956e-05 6.374468989420258e-05
1233 1529.0854802131653 3.2768733549438066e-05 3.096653811083544e-05 6.37352716602735e-05
1234 1530.5404698848724 3.276828101417362e-05 3.096038263116107e-05 6.372866364533469e-05
1235 1532.0907967090607 3.2767735971700426e-05 3.095163194925193e-05 6.371936792095236e-05
1236 1533.5880069732666 3.2767578459426064e-05 3.0939478502177554e-05 6.370705696160362e-05
1237 1535.0535640716553 3.276713592494094e-05 3.093353553906383e-05 6.370067146400476e-05
1238 1536.5822532176971 3.2766615884416055e-05 3.092590994482873e-05 6.369252582924478e-05
1239 1538.0951895713806 3.276646087233652e-05 3.091596166959545e-05 6.368242254193196e-05
1240 1539.6466434001923 3.2766088343306674e-05 3.0911066288116e-05 6.367715463142268e-05
1241 1541.252470254898 3.276563080765257e-05 3.090174056139568e-05 6.366737136904825e-05
1242 1542.7889561653137 3.276549079674202e-05 3.089414496949855e-05 6.365963576624058e-05
1243 1544.330514907837 3.276499825836028e-05 3.088482174297307e-05 6.364982000133334e-05
1244 1545.9456322193146 3.276468073361672e-05 3.087725615341391e-05 6.364193688703063e-05
1245 1547.4697246551514 3.276413819133835e-05 3.087034811509536e-05 6.36344863064337e-05
1246 1549.0075705051422 3.2763988179648486e-05 3.085944476543657e-05 6.362343294508505e-05
1247 1550.5763056278229 3.2763385632694165e-05 3.08516616589271e-05 6.361504729162127e-05
1248 1552.1619544029236 3.276339563347349e-05 3.084415607404389e-05 6.360755170751737e-05
1249 1553.678091287613 3.276290059489692e-05 3.083897317015885e-05 6.360187376505577e-05
1250 1555.1686561107635 3.2762530566061906e-05 3.083048000831732e-05 6.359301057437923e-05
1251 1556.7377743721008 3.276212053410959e-05 3.082468455669864e-05 6.358680509080823e-05
1252 1558.2884211540222 3.276184801287299e-05 3.0812431101831014e-05 6.3574279114704e-05
1253 1559.8494231700897 3.2761390477218885e-05 3.080615561280474e-05 6.356754609002362e-05
1254 1561.3442957401276 3.276118046085306e-05 3.0795329769185726e-05 6.355651023003879e-05
1255 1562.8564052581787 3.276064291896436e-05 3.0788654248986466e-05 6.354929716795082e-05
1256 1564.3655033111572 3.276038289870192e-05 3.0781523693327936e-05 6.354190659202985e-05
1257 1565.8482627868652 3.2760070374348016e-05 3.077090286568507e-05 6.353097324003309e-05
1258 1567.3617222309113 3.2759547833628304e-05 3.076523742419761e-05 6.352478525782591e-05
1259 1568.971443414688 3.275933031667799e-05 3.0757561826065885e-05 6.351689214274388e-05
1260 1570.515076637268 3.2758902783361855e-05 3.0748093588240196e-05 6.350699637160204e-05
1261 1572.0278379917145 3.27584652492664e-05 3.074191060642268e-05 6.350037585568907e-05
1262 1573.524437904358 3.2758302736602375e-05 3.0736695200004834e-05 6.349499793660721e-05
1263 1575.025904417038 3.2757917706598374e-05 3.072427923247318e-05 6.348219693907156e-05
1264 1576.56942486763 3.2757465171333925e-05 3.071609609479072e-05 6.347356126612465e-05
1265 1578.0374236106873 3.275707514094026e-05 3.0707397916973036e-05 6.346447305791329e-05
1266 1579.5789728164673 3.275674011483289e-05 3.0701484956197293e-05 6.345822507103019e-05
1267 1581.0861279964447 3.275639508794618e-05 3.068861645340119e-05 6.344501154134737e-05
1268 1582.649514913559 3.2755957553850726e-05 3.0682170951126405e-05 6.343812850497714e-05
1269 1584.1702196598053 3.275570753436761e-05 3.067836565459335e-05 6.343407318896096e-05
1270 1585.6953837871552 3.275526750007732e-05 3.0666949764994164e-05 6.342221726507148e-05
1271 1587.2764556407928 3.2754989978451055e-05 3.066339698813906e-05 6.341838696659011e-05
1272 1588.836790561676 3.2754569945719416e-05 3.0651576066977224e-05 6.340614601269664e-05
1273 1590.4039449691772 3.2754204917274066e-05 3.064495805125909e-05 6.339916296853315e-05
1274 1591.9958925247192 3.275391239447882e-05 3.063614986486883e-05 6.339006225934765e-05
1275 1593.5670502185822 3.2753594869735254e-05 3.0630981962152775e-05 6.338457683188803e-05
1276 1595.173399925232 3.275324234226406e-05 3.062081616996919e-05 6.337405851223325e-05
1277 1596.735016822815 3.275275230407715e-05 3.061194047831849e-05 6.336469278239563e-05
1278 1598.3109421730042 3.27525397875165e-05 3.060672007151098e-05 6.335925985902747e-05
1279 1599.7880697250366 3.275213225575901e-05 3.0597004314397e-05 6.334913657015601e-05
1280 1601.2779495716095 3.2751839732963766e-05 3.059117636024552e-05 6.334301609320928e-05
1281 1602.848955154419 3.2751379697114826e-05 3.05850333815453e-05 6.333641307866014e-05
1282 1604.4432187080383 3.275119218250249e-05 3.057371749973937e-05 6.332490968224185e-05
1283 1605.9505641460419 3.2750649640224126e-05 3.0566981974864167e-05 6.331763161508829e-05
1284 1607.5574164390564 3.275034961684438e-05 3.056042146362714e-05 6.331077108047152e-05
1285 1609.1218202114105 3.275013710028373e-05 3.054629786302579e-05 6.329643496330952e-05
1286 1610.597463130951 3.274951205157593e-05 3.0541014951347504e-05 6.329052700292344e-05
1287 1612.1086256504059 3.274934703871708e-05 3.0535141993689056e-05 6.328448903240614e-05
1288 1613.615037202835 3.2748999511635546e-05 3.052488119410189e-05 6.327388070573743e-05
1289 1615.2123351097107 3.274854197598144e-05 3.0518240676630265e-05 6.32667826526117e-05
1290 1616.7231509685516 3.2748304457472477e-05 3.0513660319699538e-05 6.326196477717201e-05
1291 1618.2225415706635 3.274779191753208e-05 3.050082931982591e-05 6.324862123735799e-05
1292 1619.8067157268524 3.274759440214042e-05 3.0496764003030407e-05 6.324435840517082e-05
1293 1621.403736114502 3.274731938070899e-05 3.048594565999588e-05 6.323326504070487e-05
1294 1622.9845876693726 3.274677433823579e-05 3.0479475155772778e-05 6.322624949400856e-05
1295 1624.5081248283386 3.274655932148031e-05 3.0475497345796368e-05 6.322205666727668e-05
1296 1626.0402739048004 3.274627429926955e-05 3.0462968869497313e-05 6.320924316876686e-05
1297 1627.6368737220764 3.274571425562737e-05 3.045370064725812e-05 6.319941490288549e-05
1298 1629.2416324615479 3.2745391730494145e-05 3.044792769739292e-05 6.319331942788707e-05
1299 1630.7791340351105 3.2745199215492144e-05 3.0442569779869693e-05 6.318776899536183e-05
1300 1632.3752884864807 3.274485918899511e-05 3.0433041537368056e-05 6.317790072636316e-05
1301 1633.8604094982147 3.2744291644768425e-05 3.0423703309673592e-05 6.316799495444201e-05
1302 1635.3944308757782 3.2744096629571596e-05 3.0419973018985467e-05 6.316406964855707e-05
1303 1636.976449251175 3.274375160268489e-05 3.0410442276289e-05 6.315419387897388e-05
1304 1638.4405410289764 3.2743499083006945e-05 3.0406424463195288e-05 6.314992354620223e-05
1305 1639.9454038143158 3.274318155826338e-05 3.0395193588013617e-05 6.313837514627699e-05
1306 1641.4755914211273 3.274272902299894e-05 3.03856028406412e-05 6.312833186364013e-05
1307 1642.941575050354 3.274228898870865e-05 3.0379817389801845e-05 6.312210637851049e-05
1308 1644.4622490406036 3.274191395948397e-05 3.0372304304334142e-05 6.311421826381812e-05
1309 1645.9527678489685 3.274167644097501e-05 3.0365998812969898e-05 6.31076752539449e-05
1310 1647.513741016388 3.274145392363503e-05 3.0362841066898116e-05 6.310429499053315e-05
1311 1649.089839220047 3.274104389168272e-05 3.0351190158984806e-05 6.309223405066752e-05
1312 1650.6749200820923 3.2740551353300975e-05 3.034354456319105e-05 6.308409591649203e-05
1313 1652.226199388504 3.27402088266091e-05 3.0336721531496753e-05 6.307693035810585e-05
1314 1653.777492761612 3.2740021311996765e-05 3.0328385881929588e-05 6.306840719392635e-05
1315 1655.2493114471436 3.273953127380986e-05 3.0321182820620953e-05 6.306071409443081e-05
1316 1656.7179543972015 3.273937876192515e-05 3.0319257670600943e-05 6.30586364325261e-05
1317 1658.174767255783 3.273902623445395e-05 3.0311654578119316e-05 6.305068081257327e-05
1318 1659.6834523677826 3.2738528695682554e-05 3.030141127989596e-05 6.303993997557851e-05
1319 1661.2044365406036 3.273808116080777e-05 3.029400820300083e-05 6.303208936380859e-05
1320 1662.7423293590546 3.273798115301452e-05 3.028771021222108e-05 6.30256913652356e-05
1321 1664.3344299793243 3.273745111171031e-05 3.027979709558039e-05 6.30172482072907e-05
1322 1665.847340106964 3.273734360333257e-05 3.0277379407178636e-05 6.30147230105112e-05
1323 1667.456740140915 3.2737008577225195e-05 3.0267636147921517e-05 6.300464472514672e-05
1324 1669.0143547058105 3.273630602247763e-05 3.0260375582131762e-05 6.299668160460939e-05
1325 1670.6079833507538 3.273626601936033e-05 3.0257232837228968e-05 6.29934988565893e-05
1326 1672.142160654068 3.273598599753924e-05 3.024816963096593e-05 6.298415562850518e-05
1327 1673.6836836338043 3.27354134529229e-05 3.0240063999323238e-05 6.297547745224614e-05
1328 1675.2272839546204 3.27350934279845e-05 3.0234283548873545e-05 6.296937697685805e-05
1329 1676.7795176506042 3.273489091220318e-05 3.0225972901254692e-05 6.296086381345786e-05
1330 1678.3222205638885 3.2734330868561e-05 3.0221480051143057e-05 6.295581091970406e-05
1331 1679.8283207416534 3.2733943338362164e-05 3.021222933026768e-05 6.294617266862985e-05
1332 1681.3209249973297 3.273382082881543e-05 3.0209871646541876e-05 6.294369247535731e-05
1333 1682.8835475444794 3.273363581439793e-05 3.020034340404024e-05 6.293397921843818e-05
1334 1684.44593167305 3.273305826939192e-05 3.0195610535224812e-05 6.292866880461674e-05
1335 1686.0338866710663 3.273297826315733e-05 3.0191625224663908e-05 6.292460348782124e-05
1336 1687.6058413982391 3.273252822808771e-05 3.018122441416619e-05 6.29137526422539e-05
1337 1689.147467136383 3.273193318171789e-05 3.0172988772392273e-05 6.290492195411016e-05
1338 1690.6377744674683 3.2731618157169165e-05 3.0167220822916736e-05 6.28988389800859e-05
1339 1692.2218601703644 3.2731515649181085e-05 3.0161130348307975e-05 6.289264599748906e-05
1340 1693.7482018470764 3.2731260629308305e-05 3.015917769614482e-05 6.289043832545313e-05
1341 1695.2459275722504 3.2730843096771494e-05 3.014802932739258e-05 6.287887242416407e-05
1342 1696.70197224617 3.27303380574156e-05 3.0140833766668435e-05 6.287117182408403e-05
1343 1698.1650466918945 3.272998302974957e-05 3.013515832440165e-05 6.286514135415122e-05
1344 1699.7147221565247 3.272980801611139e-05 3.0124067460130525e-05 6.28538754762419e-05
1345 1701.352502822876 3.272935048045728e-05 3.012187978965324e-05 6.285123027011053e-05
1346 1702.903094291687 3.272909296038967e-05 3.0114784236722346e-05 6.284387719711202e-05
1347 1704.4786205291748 3.272875543408746e-05 3.0106246071373855e-05 6.283500150546131e-05
1348 1706.044349193573 3.272837790466795e-05 3.009972056286447e-05 6.282809846753242e-05
1349 1707.5559051036835 3.2728050379145065e-05 3.00935250800728e-05 6.282157545921786e-05
1350 1709.1121413707733 3.272760534446511e-05 3.0083791821595006e-05 6.281139716606012e-05
1351 1710.6818861961365 3.272732532264402e-05 3.007460610578524e-05 6.280193142842926e-05
1352 1712.278776884079 3.272709780491438e-05 3.007373603798399e-05 6.280083384289837e-05
1353 1713.7853510379791 3.272659776594815e-05 3.006690300551037e-05 6.279350077145851e-05
1354 1715.3681347370148 3.272645025445311e-05 3.0060179981609318e-05 6.278663023606243e-05
1355 1716.993813753128 3.272606772464394e-05 3.0054887069151706e-05 6.278095479379564e-05
1356 1718.5553810596466 3.272588521042126e-05 3.0048169045640317e-05 6.277405425606158e-05
1357 1720.0830850601196 3.2725402672818845e-05 3.0039380860808713e-05 6.276478353362756e-05
1358 1721.6348259449005 3.272504014456832e-05 3.0031515247869813e-05 6.275655539243814e-05
1359 1723.255458831787 3.2724792625280034e-05 3.0028505013293067e-05 6.27532976385731e-05
1360 1724.8106105327606 3.272449260190029e-05 3.0017086623499058e-05 6.274157922539935e-05
1361 1726.3237636089325 3.27240925707273e-05 3.0012831291896386e-05 6.27369238626237e-05
1362 1727.8501944541931 3.2723705040528473e-05 3.000278300886986e-05 6.272648804939834e-05
1363 1729.3950016498566 3.272345502104535e-05 2.9994992401775897e-05 6.271844742282125e-05
1364 1730.9252758026123 3.272295998246878e-05 2.9987394309683933e-05 6.271035429215272e-05
1365 1732.5083048343658 3.272267496025802e-05 2.9981766371118943e-05 6.270444133137696e-05
1366 1734.062046289444 3.2722694961816674e-05 2.997996623084049e-05 6.270266119265717e-05
1367 1735.6355397701263 3.272207491349854e-05 2.9971308056140104e-05 6.269338296963864e-05
1368 1737.1965420246124 3.2721944903367316e-05 2.996660268946782e-05 6.268854759283514e-05
1369 1738.7556400299072 3.2721587375506456e-05 2.9958252038731672e-05 6.267983941423812e-05
1370 1740.3142127990723 3.272115984219033e-05 2.9950546438261965e-05 6.267170628045229e-05
1371 1741.9332966804504 3.272063980166544e-05 2.9938072966249196e-05 6.265871276791465e-05
1372 1743.5016102790833 3.2720562295625675e-05 2.993668535811789e-05 6.265724765374356e-05
1373 1745.0651376247406 3.272031977672705e-05 2.9929042262518966e-05 6.264936203924601e-05
1374 1746.579257965088 3.271964972451229e-05 2.9920029060152554e-05 6.263967878466485e-05
1375 1748.130515575409 3.271945970970512e-05 2.9915681221341127e-05 6.263514093104625e-05
1376 1749.7278001308441 3.27191371845719e-05 2.990585545565458e-05 6.262499264022647e-05
1377 1751.246165752411 3.2718644646190155e-05 2.989650722718079e-05 6.261515187337094e-05
1378 1752.8391358852386 3.2718349623200075e-05 2.9892546918568195e-05 6.261089654176827e-05
1379 1754.3688571453094 3.271808460254797e-05 2.9882791158336923e-05 6.260087576088489e-05
1380 1755.899863243103 3.2717682071180154e-05 2.9879205878949007e-05 6.259688795012916e-05
1381 1757.4544095993042 3.271731454253997e-05 2.9871477776725822e-05 6.258879231926578e-05
1382 1759.0281538963318 3.27171970333829e-05 2.9860476919468617e-05 6.257767395285151e-05
1383 1760.5693385601044 3.271654198233713e-05 2.9854361442911546e-05 6.257090342524868e-05
1384 1762.200777053833 3.271628196207469e-05 2.984841097921333e-05 6.256469294128801e-05
1385 1763.7562284469604 3.271611694921583e-05 2.983912775580515e-05 6.255524470502098e-05
1386 1765.3159177303314 3.271572441862733e-05 2.9833232296393222e-05 6.254895671502056e-05
1387 1766.8370833396912 3.271544439680624e-05 2.982629175554186e-05 6.25417361523481e-05
1388 1768.3998754024506 3.2714999362126295e-05 2.9815813439004372e-05 6.253081280113067e-05
1389 1769.9625980854034 3.2714621832706785e-05 2.9811185578371856e-05 6.252580741107864e-05
1390 1771.5733461380005 3.271447432121174e-05 2.9802032365094895e-05 6.251650668630664e-05
1391 1773.1495370864868 3.271398178283e-05 2.9798644601098642e-05 6.251262638392864e-05
1392 1774.7540225982666 3.271370176100891e-05 2.9791861572521646e-05 6.250556333353057e-05
1393 1776.2988188266754 3.2713446741136126e-05 2.9781983302743644e-05 6.249543004387977e-05
1394 1777.9035460948944 3.2713101714249426e-05 2.977819300737957e-05 6.2491294721629e-05
1395 1779.4363882541656 3.271282419262316e-05 2.9772412556929878e-05 6.248523674955304e-05
1396 1780.947414636612 3.271258167372454e-05 2.9764264421975054e-05 6.24768460956996e-05
1397 1782.525423526764 3.2712064133394485e-05 2.9756486315855242e-05 6.246855044924972e-05
1398 1784.1199350357056 3.271194662423742e-05 2.975256851055478e-05 6.24645151347922e-05
1399 1785.710602760315 3.2711541592674766e-05 2.97421626996674e-05 6.245370429234216e-05
1400 1787.2174484729767 3.271115406247593e-05 2.973474212140845e-05 6.244589618388438e-05
1401 1788.6851179599762 3.2710819036368556e-05 2.9725803924886972e-05 6.243662296125552e-05
1402 1790.1435480117798 3.271059651902858e-05 2.972199862835391e-05 6.24325951473825e-05
1403 1791.6023285388947 3.2710166485517616e-05 2.9713120436508383e-05 6.2423286922026e-05
1404 1793.1085839271545 3.270991896622933e-05 2.9709790176993247e-05 6.241970914322258e-05
1405 1794.6813309192657 3.2709638944408234e-05 2.9699889405461766e-05 6.240952834987e-05
1406 1796.1446855068207 3.2709141405636835e-05 2.9689836122045583e-05 6.239897752768241e-05
1407 1797.7204802036285 3.270869387076205e-05 2.9680882924355115e-05 6.238957679511716e-05
1408 1799.2849140167236 3.270869137056722e-05 2.967854274199313e-05 6.238723411256035e-05
1409 1800.8943347930908 3.27083288423167e-05 2.9668051924481487e-05 6.237638076679819e-05
1410 1802.3872680664062 3.270791380997472e-05 2.966391160184105e-05 6.237182541181578e-05
1411 1803.8960270881653 3.270770129341407e-05 2.965683105007914e-05 6.236453234349321e-05
1412 1805.377402305603 3.2707216255616825e-05 2.9649145451168085e-05 6.235636170678491e-05
1413 1806.881962299347 3.2707038741783806e-05 2.9644750108654867e-05 6.235178885043868e-05
1414 1808.3956036567688 3.270655370398656e-05 2.96327016697634e-05 6.233925537374997e-05
1415 1809.892008781433 3.2706253680606816e-05 2.9630136469866606e-05 6.233639015047342e-05
1416 1811.4122545719147 3.270611366969627e-05 2.9624768551564058e-05 6.233088222126033e-05
1417 1812.8277916908264 3.270585864982349e-05 2.961680793122157e-05 6.232266658104506e-05
1418 1814.293782234192 3.2705238601505354e-05 2.960983238764257e-05 6.231507098914793e-05
1419 1815.729427576065 3.270510109078964e-05 2.9603076861208717e-05 6.230817795199837e-05
1420 1817.2290620803833 3.270472356137013e-05 2.9596601356595955e-05 6.230132491796608e-05
1421 1818.7491211891174 3.270427352630052e-05 2.9586625579219538e-05 6.229089910552006e-05
1422 1820.3151743412018 3.270402850720706e-05 2.958232024372024e-05 6.22863487509273e-05
1423 1821.8838984966278 3.270373598441182e-05 2.95746196436402e-05 6.227835562805202e-05
1424 1823.3895862102509 3.270326844797839e-05 2.9567546592462782e-05 6.227081504044117e-05
1425 1824.7896213531494 3.270310343511953e-05 2.9564551359055028e-05 6.226765479417455e-05
1426 1826.2897219657898 3.270266340082924e-05 2.9554655587913206e-05 6.225731898874244e-05
1427 1827.8243975639343 3.2702528390308354e-05 2.955041025708986e-05 6.225293864739821e-05
1428 1829.2509775161743 3.2702068354459415e-05 2.9542449636747373e-05 6.22445179912068e-05
1429 1830.7646460533142 3.270179583322282e-05 2.9537241730914018e-05 6.223903756413684e-05
1430 1832.2765276432037 3.270128579347726e-05 2.952690592548191e-05 6.222819171895918e-05
1431 1833.756020307541 3.270110827964424e-05 2.9527488470877577e-05 6.222859675052181e-05
1432 1835.22398853302 3.270089576308359e-05 2.951927283066231e-05 6.222016859374591e-05
1433 1836.6808400154114 3.270029071593445e-05 2.951030713199769e-05 6.221059784793215e-05
1434 1838.186469078064 3.270015320521873e-05 2.9505954292796602e-05 6.220610749801533e-05
1435 1839.7860963344574 3.269975067385091e-05 2.9496448552048447e-05 6.219619922589935e-05
1436 1841.253237247467 3.269936314365208e-05 2.9488407925471362e-05 6.218777106912343e-05
1437 1842.8322393894196 3.269913312572761e-05 2.9486440272139223e-05 6.218557339786684e-05
1438 1844.252111196518 3.269894311092044e-05 2.947916220498565e-05 6.217810531590609e-05
1439 1845.7728617191315 3.2698403068836904e-05 2.947434432954596e-05 6.217274739838286e-05
1440 1847.2315533161163 3.269795303376729e-05 2.946691625070252e-05 6.216486928446982e-05
1441 1848.759958267212 3.269786802714303e-05 2.9458875624125434e-05 6.215674365126847e-05
1442 1850.203088760376 3.269745049460622e-05 2.9450792494236224e-05 6.214824298884244e-05
1443 1851.626250743866 3.2696890450964035e-05 2.944099423069282e-05 6.213788468165685e-05
1444 1853.0942935943604 3.2696827946093256e-05 2.9436933914286977e-05 6.213376186038023e-05
1445 1854.58811378479 3.269640541316679e-05 2.943199352930056e-05 6.212839894246736e-05
1446 1855.9872674942017 3.269593787673336e-05 2.9423225346027604e-05 6.211916322276096e-05
1447 1857.4466178417206 3.269590787439538e-05 2.941735988895365e-05 6.211326776334903e-05
1448 1859.0129625797272 3.2695597850236315e-05 2.9414134637621425e-05 6.210973248785775e-05
1449 1860.5364043712616 3.269505030756829e-05 2.940361881816147e-05 6.209866912572976e-05
1450 1862.0332129001617 3.269511281243907e-05 2.9399433492014072e-05 6.209454630445314e-05
1451 1863.5476081371307 3.269458527132969e-05 2.9391935407715357e-05 6.208652067904505e-05
1452 1865.0252890586853 3.269408023197379e-05 2.9383207227559697e-05 6.207728745953348e-05
1453 1866.5267550945282 3.269402772788234e-05 2.937489908013568e-05 6.206892680801802e-05
1454 1868.0371618270874 3.26936401976835e-05 2.9369578665534922e-05 6.206321886321842e-05
1455 1869.5696821212769 3.2693265168458826e-05 2.9364678283665805e-05 6.205794345212463e-05
1456 1871.0613684654236 3.2692992647222224e-05 2.935538755967313e-05 6.204838020689536e-05
1457 1872.5565519332886 3.269246510611284e-05 2.934722442354932e-05 6.203968952966216e-05
1458 1874.1183633804321 3.269207507571918e-05 2.9341628987517133e-05 6.203370406323631e-05
1459 1875.5860829353333 3.269214258097962e-05 2.9339448817624343e-05 6.203159139860396e-05
1460 1877.0845885276794 3.269163004103923e-05 2.9328265446144463e-05 6.201989548718369e-05
1461 1878.4946007728577 3.269130251551634e-05 2.9324227631492102e-05 6.201553014700844e-05
1462 1879.9801573753357 3.269086748161572e-05 2.9314501873598802e-05 6.200536935521453e-05
1463 1881.4885008335114 3.2690537455898004e-05 2.9310109031280416e-05 6.200064648717842e-05
1464 1883.0179650783539 3.26902649346614e-05 2.9302430932953853e-05 6.199269586761525e-05
1465 1884.5031716823578 3.269021493076478e-05 2.9296865499259642e-05 6.198708043002443e-05
1466 1886.0201137065887 3.268955237913452e-05 2.9287387260654628e-05 6.197693963978914e-05
1467 1887.4120831489563 3.2689339862573866e-05 2.9283271939962503e-05 6.197261180253638e-05
1468 1888.8974678516388 3.2689237354585786e-05 2.927681393671356e-05 6.196605129129934e-05
1469 1890.416165113449 3.268873231522989e-05 2.9270215922554067e-05 6.195894823778395e-05
1470 1891.828099489212 3.268835478581038e-05 2.9264655489249518e-05 6.195301027505989e-05
1471 1893.3093531131744 3.268817477178254e-05 2.9259277570167645e-05 6.194745234195019e-05
1472 1894.6895763874054 3.2687752238856065e-05 2.925089691709352e-05 6.193864915594958e-05
1473 1896.173434495926 3.268766723223181e-05 2.9244603926703432e-05 6.193227115893523e-05
1474 1897.7071928977966 3.268703968332918e-05 2.9232843010217552e-05 6.191988269354673e-05
1475 1899.2582898139954 3.2686864669690996e-05 2.9229337737064235e-05 6.191620240675522e-05
1476 1900.7183029651642 3.268662715118203e-05 2.922258221063038e-05 6.190920936181241e-05
1477 1902.1946704387665 3.2686232120398706e-05 2.9217441810057467e-05 6.190367393045618e-05
1478 1903.62504196167 3.268600460266907e-05 2.9210593776414857e-05 6.189659837908392e-05
1479 1905.1239507198334 3.2685627073249564e-05 2.9206290941110394e-05 6.189191801435996e-05
1480 1906.7053091526031 3.2685309548506e-05 2.9197942790569076e-05 6.188325233907508e-05
1481 1908.1771807670593 3.268482201051392e-05 2.9188552058783154e-05 6.187337406929707e-05
1482 1909.6764879226685 3.268472950330517e-05 2.9185654332973813e-05 6.187038383627898e-05
1483 1911.13658618927 3.2684396977392616e-05 2.917956135817022e-05 6.186395833556284e-05
1484 1912.6678621768951 3.268408945342838e-05 2.917025813320339e-05 6.185434758663178e-05
1485 1914.1836581230164 3.26834894066689e-05 2.9161242430642148e-05 6.184473183731105e-05
1486 1915.6721205711365 3.268333439458937e-05 2.9159434789779202e-05 6.184276918436856e-05
1487 1917.2222151756287 3.268322438601679e-05 2.9155149455838555e-05 6.183837384185535e-05
1488 1918.711191892624 3.268288935990942e-05 2.9149146488048886e-05 6.183203584795831e-05
1489 1920.197166442871 3.268242682386565e-05 2.913908820424304e-05 6.182151502810869e-05
1490 1921.4687037467957 3.2682251810227465e-05 2.913217516553482e-05 6.181442697576228e-05
1491 1922.8694579601288 3.268192928509424e-05 2.91285573836141e-05 6.181048666870835e-05
1492 1924.3119041919708 3.268169176658528e-05 2.9119621687287452e-05 6.180131345387273e-05
1493 1925.7492706775665 3.268105421690333e-05 2.911185358194697e-05 6.17929077988503e-05
1494 1927.2389204502106 3.26808116980047e-05 2.9104910540900773e-05 6.178572223890547e-05
1495 1928.710363149643 3.268082919936852e-05 2.910223783262624e-05 6.178306703199477e-05
1496 1930.1626641750336 3.2680181648907246e-05 2.909276959480055e-05 6.17729512437078e-05
1497 1931.6774179935455 3.267987162474818e-05 2.9088699277615386e-05 6.176857090236356e-05
1498 1933.1656596660614 3.267991162786548e-05 2.9081443712215297e-05 6.176135534008077e-05
1499 1934.6207332611084 3.26792315748714e-05 2.90716379480874e-05 6.17508695229588e-05
1500 1936.1136407852173 3.2678979055193445e-05 2.9068325189936082e-05 6.174730424512953e-05


==> graphs/visco/viscolastic_results_test_1.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 1.2715749e-05 0.0019073624 1.4173073e-05 -0.0039170953 1.2715749e-05 0.0019073624 1.4173073e-05 -0.0039170953 0.0 0.0 0.0 0.0
0.006666666666666667 6.211038e-05 0.007409195 1.3711969e-05 -0.0030225727 0.0003184365 0.0072375676 -7.2381794e-05 -0.00393691 6.570308e-08 2.945596e-08 7.4121362e-09 8.3601276e-07
0.013333333333333334 0.00017700005 0.01723345 5.362016e-05 -0.0051554698 0.000483209 0.016384616 -1.9596715e-05 -0.0047238567 9.376393e-08 7.2051824e-07 5.36071e-09 1.8628984e-07
0.02 0.00038654002 0.031430993 0.000121498015 -0.0050229775 0.0007122328 0.029818768 4.3425884e-05 -0.00618661 1.06075774e-07 2.5992713e-06 6.0952576e-09 1.3540408e-06
0.02666666666666667 0.00071815256 0.049741883 0.00031126649 -0.008422259 0.0010409817 0.047427524 0.00023750299 -0.0083813 1.0421868e-07 5.356257e-06 5.441054e-09 1.6776861e-09
0.03333333333333333 0.0011968582 0.07180584 0.00060657895 -0.010053801 0.0014910195 0.06853412 0.00054441456 -0.011143454 8.653085e-08 1.0704161e-05 3.8644106e-09 1.1873436e-06
0.04 0.0018452995 0.097266205 0.0011328165 -0.01440467 0.0021695164 0.09380317 0.0009985922 -0.014606493 1.051166e-07 1.1992627e-05 1.8016165e-08 4.0732225e-08
0.04666666666666667 0.0026837764 0.12577152 0.0019235043 -0.019483801 0.0030266105 0.12175012 0.0017019426 -0.018658357 1.1753518e-07 1.6171707e-05 4.908956e-08 6.813582e-07
0.05333333333333334 0.0037305837 0.15702109 0.0029455887 -0.02309464 0.0040842937 0.1523144 0.0026937067 -0.023291018 1.2511079e-07 2.2152984e-05 6.3444546e-08 3.8564586e-08
0.06 0.005002216 0.19074482 0.004411838 -0.02931589 0.005375916 0.18564612 0.004019051 -0.02851001 1.3965182e-07 2.5996747e-05 1.5428175e-07 6.4944396e-07
0.06666666666666667 0.0065137134 0.22672461 0.0062425886 -0.034994982 0.0069191214 0.22153391 0.005750448 -0.03428659 1.6435563e-07 2.694337e-05 2.4220242e-07 5.018217e-07
0.07333333333333333 0.008278633 0.26473793 0.0085238265 -0.04103129 0.008691478 0.25930846 0.007947593 -0.040612273 1.7044104e-07 2.9479215e-05 3.3204503e-07 1.7557518e-07
0.08 0.010309254 0.30459315 0.011381241 -0.048345298 0.010686683 0.29846647 0.010678954 -0.047362506 1.4245244e-07 3.753611e-05 4.9320585e-07 9.658785e-07
0.08666666666666667 0.012616834 0.34613696 0.014749173 -0.055458628 0.012918057 0.33921993 0.0139857605 -0.0546478 9.073545e-08 4.78453e-05 5.8279875e-07 6.574421e-07
0.09333333333333334 0.015211604 0.38921544 0.018856067 -0.0641803 0.015454652 0.3812808 0.017909102 -0.062509425 5.907242e-08 6.295835e-05 8.9674285e-07 2.7918222e-06
0.1 0.018090397 0.43181914 0.023381535 -0.07253166 0.018327892 0.42437375 0.022572132 -0.07124386 5.6403735e-08 5.5433906e-05 6.551334e-07 1.6584368e-06
0.10666666666666667 0.021237954 0.47213346 0.028567148 -0.08350748 0.021481568 0.4649046 0.027715687 -0.08221848 5.9347535e-08 5.225629e-05 7.24987e-07 1.6615085e-06
0.11333333333333333 0.024633193 0.5092859 0.034149136 -0.09552148 0.024865292 0.50254744 0.03295356 -0.09294875 5.3869773e-08 4.5407167e-05 1.4294021e-06 6.6189405e-06
0.12 0.028254317 0.5431685 0.03944234 -0.105087996 0.02846241 0.53694713 0.03827767 -0.10327336 4.3302634e-08 3.8705246e-05 1.3564586e-06 3.2928951e-06
0.12666666666666668 0.032080572 0.57393837 0.04468335 -0.11422601 0.03225956 0.5675656 0.04359047 -0.113113195 3.203707e-08 4.061194e-05 1.1943806e-06 1.2383655e-06
0.13333333333333333 0.036093045 0.6018706 0.05008075 -0.124078505 0.03630657 0.59576434 0.048911963 -0.122665524 4.5593435e-08 3.728638e-05 1.3660642e-06 1.9965132e-06
0.14 0.040274836 0.62726915 0.055554647 -0.13419715 0.040548366 0.62133396 0.05422249 -0.13188982 7.481835e-08 3.5226505e-05 1.7746406e-06 5.3237513e-06
0.14666666666666667 0.044610556 0.65035796 0.060233805 -0.14117464 0.044963963 0.6447343 0.05940752 -0.14058962 1.2489659e-07 3.162531e-05 6.8274574e-07 3.4224792e-07
0.15333333333333332 0.049086478 0.6713881 0.06534304 -0.15006237 0.049522497 0.666094 0.06441433 -0.1487046 1.901127e-07 2.802733e-05 8.624975e-07 1.8435231e-06
0.16 0.053690184 0.6905558 0.070490316 -0.15917699 0.05418171 0.68562376 0.0692344 -0.1563301 2.4159777e-07 2.4325078e-05 1.5773214e-06 8.10482e-06
0.16666666666666666 0.05841042 0.70803565 0.07468658 -0.1651771 0.058927495 0.7032757 0.073882684 -0.16374253 2.6736555e-07 2.2657288e-05 6.4624766e-07 2.0580183e-06
0.17333333333333334 0.06323672 0.7239449 0.079092465 -0.17218478 0.0637356 0.71945876 0.07837711 -0.17087182 2.4887723e-07 2.0125484e-05 5.1172935e-07 1.723854e-06
0.18 0.06815945 0.7384099 0.083362214 -0.17900124 0.068600014 0.73431087 0.08272255 -0.17774917 1.9409336e-07 1.6801894e-05 4.0916765e-07 1.5676794e-06
0.18666666666666668 0.07316983 0.751556 0.08769461 -0.18622258 0.07352941 0.747866 0.08689858 -0.18437375 1.2929772e-07 1.36161325e-05 6.3365974e-07 3.418179e-06
0.19333333333333333 0.07825952 0.76345366 0.09188483 -0.19321457 0.07853305 0.7601047 0.09088037 -0.19071841 7.482039e-08 1.1215443e-05 1.0089348e-06 6.2307804e-06
0.2 0.08342092 0.77421045 0.09604221 -0.2002832 0.08360732 0.7711649 0.094693534 -0.19682245 3.4747224e-08 9.275429e-06 1.8189223e-06 1.197679e-05
0.20666666666666667 0.08864661 0.7838537 0.099188894 -0.20479321 0.08875327 0.78114086 0.09834803 -0.20270054 1.13753025e-08 7.3595324e-06 7.070541e-07 4.379286e-06
0.21333333333333335 0.093929894 0.792492 0.102970235 -0.21125521 0.093980014 0.7900725 0.101827525 -0.20837234 2.51202e-09 5.8538435e-06 1.3057871e-06 8.310928e-06
0.22 0.09926451 0.8001926 0.105916 -0.21572922 0.09927542 0.79794484 0.10512542 -0.21384203 1.1897683e-10 5.0523836e-06 6.250185e-07 3.5614762e-06
0.22666666666666666 0.10464427 0.80696404 0.108317465 -0.2190849 0.10463088 0.80492103 0.108274415 -0.21913996 1.7925711e-10 4.173885e-06 1.8532555e-09 3.0315805e-09
0.23333333333333334 0.11006357 0.812895 0.11188633 -0.22560167 0.11003685 0.8110293 0.11127596 -0.22427087 7.138399e-10 3.4807804e-06 3.7254722e-07 1.7710494e-06
0.24 0.11551707 0.8180253 0.114907034 -0.23091723 0.11549559 0.816345 0.11412585 -0.22923724 4.6139143e-10 2.823457e-06 6.1025145e-07 2.8223553e-06
0.24666666666666667 0.120999575 0.82237536 0.11741966 -0.23520567 0.121022776 0.8209518 0.11681797 -0.23400618 5.382914e-10 2.0264597e-06 3.620267e-07 1.4387615e-06
0.25333333333333335 0.12650627 0.82600474 0.12038377 -0.24072896 0.12660564 0.8248309 0.119335905 -0.23855339 9.875558e-09 1.3779329e-06 1.0980201e-06 4.7331027e-06
0.26 0.13203241 0.828921 0.122227535 -0.24384996 0.1322268 0.8279756 0.121672556 -0.24287227 3.778578e-08 8.9387356e-07 3.0800152e-07 9.558875e-07
0.26666666666666666 0.13757367 0.8311883 0.12439874 -0.2479053 0.13787264 0.8304106 0.12385057 -0.24700584 8.9378275e-08 6.048506e-07 3.0048926e-07 8.0903527e-07
0.2733333333333333 0.14312589 0.8328336 0.1265058 -0.25198022 0.14354005 0.8322184 0.12588838 -0.25097018 1.7153089e-07 3.7844586e-07 3.8121934e-07 1.0201617e-06
0.28 0.14868529 0.83391035 0.12826897 -0.255448 0.14922382 0.83345455 0.12780036 -0.25478393 2.9001237e-07 2.0775065e-07 2.1959694e-07 4.410091e-07
0.2866666666666667 0.15424842 0.834468 0.13039769 -0.25983757 0.15491655 0.8341657 0.12959795 -0.2584626 4.4640873e-07 9.139421e-08 6.395926e-07 1.8905148e-06
0.29333333333333333 0.15981199 0.834537 0.1315188 -0.26219925 0.16058117 0.83429354 0.13116337 -0.26177034 5.9164256e-07 5.9284933e-08 1.2632515e-07 1.839681e-07
0.3 0.16537286 0.83413035 0.13308732 -0.26564384 0.16624081 0.8339945 0.13252833 -0.26472282 7.533336e-07 1.845223e-08 3.1246677e-07 8.482612e-07
0.30666666666666664 0.17092812 0.8332892 0.13364418 -0.26709777 0.1718835 0.8333209 0.13375844 -0.26745155 9.127377e-07 1.0055032e-09 1.3055828e-08 1.2516267e-07
0.31333333333333335 0.17647518 0.83205897 0.1344555 -0.26920313 0.17740929 0.8321706 0.13502708 -0.27041787 8.725598e-07 1.2463378e-08 3.2670226e-07 1.4755997e-06
0.32 0.18201159 0.8304606 0.13625821 -0.27343845 0.1828431 0.8305477 0.13629928 -0.27361727 6.914165e-07 7.583342e-09 1.6865478e-09 3.1974423e-08
0.32666666666666666 0.1875351 0.82852733 0.13790473 -0.2774066 0.18826196 0.8285237 0.13756996 -0.2769428 5.283092e-07 1.3219648e-11 1.1207061e-07 2.1512301e-07
0.3333333333333333 0.19304365 0.8262821 0.13923194 -0.28078803 0.19370453 0.82618564 0.13884993 -0.28034103 4.3676422e-07 9.300734e-09 1.4592871e-07 1.998135e-07
0.34 0.1985353 0.8237455 0.1410961 -0.28526875 0.19917038 0.823547 0.14014219 -0.28380623 4.0333612e-07 3.9395687e-08 9.099495e-07 2.1389624e-06
0.3466666666666667 0.20400831 0.8209531 0.14177863 -0.2874838 0.20464897 0.82064176 0.14147237 -0.28736463 4.1044592e-07 9.691706e-08 9.3797375e-08 1.420375e-08
0.35333333333333333 0.20946118 0.817931 0.14354979 -0.29183078 0.2101304 0.8174965 0.14283822 -0.29099622 4.4784358e-07 1.8880577e-07 5.06318e-07 6.964811e-07
0.36 0.21489246 0.81469095 0.14501585 -0.29560432 0.21559626 0.81414723 0.14422236 -0.29464936 4.9532986e-07 2.9562443e-07 6.2962135e-07 9.119406e-07
0.36666666666666664 0.22030087 0.8112624 0.14683773 -0.3000427 0.22104755 0.8106084 0.14561833 -0.29830837 5.5753446e-07 4.2777063e-07 1.4869164e-06 3.0078531e-06
0.37333333333333335 0.22568534 0.80767024 0.14836618 -0.30392444 0.22647521 0.8069016 0.14701173 -0.30194715 6.2388807e-07 5.908405e-07 1.8345509e-06 3.9096944e-06
0.38 0.23104498 0.8039461 0.1499043 -0.3078083 0.23185909 0.8030566 0.14837977 -0.30552652 6.6277516e-07 7.911749e-07 2.32417e-06 5.206543e-06
0.38666666666666666 0.236379 0.800102 0.14993735 -0.30897865 0.23720837 0.79909337 0.14972879 -0.3090482 6.8785266e-07 1.0173341e-06 4.3495877e-08 4.8384017e-09
0.3933333333333333 0.24168678 0.79616714 0.15060008 -0.31129098 0.24251261 0.7950642 0.15109098 -0.31256548 6.8200717e-07 1.2164421e-06 2.409866e-07 1.6243408e-06
0.4 0.24696787 0.7921634 0.15257332 -0.3159132 0.24776365 0.791006 0.15248564 -0.31611246 6.3326837e-07 1.3394438e-06 7.6875075e-09 3.970388e-08
0.4066666666666667 0.25222194 0.78811175 0.1530237 -0.3178254 0.25296885 0.7869269 0.15391433 -0.3196846 5.578683e-07 1.4038011e-06 7.9321734e-07 3.4565803e-06
0.41333333333333333 0.25744873 0.7840208 0.15545242 -0.32315037 0.25814158 0.7828369 0.15538456 -0.32328293 4.8003335e-07 1.4015421e-06 4.6049644e-09 1.7572347e-08
0.42 0.26264817 0.77991134 0.15754667 -0.32782194 0.26328668 0.7787493 0.15690193 -0.3269126 4.077011e-07 1.3503652e-06 4.156941e-07 8.2687825e-07
0.4266666666666667 0.26782024 0.77581346 0.15910783 -0.33152705 0.268404 0.7746699 0.15846592 -0.3305717 3.4078494e-07 1.3077631e-06 4.120513e-07 9.126807e-07
0.43333333333333335 0.27296513 0.7717334 0.16026531 -0.33451137 0.2734926 0.7706213 0.16008236 -0.33426523 2.7822597e-07 1.2367741e-06 3.3473064e-08 6.058361e-08
0.44 0.27808306 0.76768637 0.16178623 -0.33805323 0.2785528 0.76662254 0.16175607 -0.33799654 2.2065962e-07 1.1317209e-06 9.096226e-10 3.2130778e-09
0.44666666666666666 0.2831743 0.7636896 0.16257717 -0.3403511 0.28358582 0.7626773 0.16348623 -0.3417629 1.6934086e-07 1.0246819e-06 8.2639053e-07 1.993167e-06
0.4533333333333333 0.2882394 0.7597618 0.16481322 -0.3449467 0.28859174 0.7587922 0.16527252 -0.3455627 1.2415254e-07 9.401024e-07 2.1095511e-07 3.7943653e-07
0.46 0.29327872 0.7559022 0.1668683 -0.34917283 0.29357073 0.75497407 0.16711457 -0.34939432 8.526584e-08 8.613769e-07 6.064965e-08 4.90582e-08
0.4666666666666667 0.2982929 0.75212437 0.16809936 -0.35202628 0.29852298 0.7512296 0.16901197 -0.3532562 5.2934013e-08 8.0064007e-07 8.32851e-07 1.5126836e-06
0.47333333333333333 0.30328253 0.74844575 0.17046912 -0.3566075 0.30344877 0.74756557 0.17096423 -0.35714677 2.7634858e-08 7.7472e-07 2.4512994e-07 2.908154e-07
0.48 0.3082483 0.7448654 0.17334612 -0.36188346 0.30835894 0.7439819 0.17296886 -0.36105812 1.2238161e-08 7.8060697e-07 1.4231959e-07 6.811952e-07
0.4866666666666667 0.31319094 0.74139273 0.17432535 -0.36417186 0.3132649 0.7404783 0.1750238 -0.3649824 5.471467e-09 8.3622695e-07 4.878285e-07 6.5696497e-07
0.49333333333333335 0.31811112 0.7380289 0.17659971 -0.36837637 0.3181671 0.73706144 0.17712915 -0.3689186 3.1325023e-09 9.3594593e-07 2.8030487e-07 2.9400627e-07
0.5 0.32300964 0.7347795 0.17928922 -0.37312368 0.323066 0.73373824 0.17928502 -0.37286574 3.1760203e-09 1.0841673e-06 1.7657875e-11 6.653258e-08
0.5066666666666667 0.32788733 0.7316503 0.18079028 -0.37603053 0.32796192 0.7305156 0.18149073 -0.3768218 5.564446e-09 1.2875296e-06 4.9064266e-07 6.260792e-07
0.5133333333333333 0.33274496 0.728648 0.18285061 -0.3797043 0.33285102 0.72740227 0.18372814 -0.3807613 1.1250095e-08 1.5518608e-06 7.700578e-07 1.1172468e-06
0.52 0.33758345 0.72577065 0.18552071 -0.3841967 0.33773375 0.7244039 0.18599674 -0.38468355 2.2588019e-08 1.8679632e-06 2.2660694e-07 2.3702364e-07
0.5266666666666666 0.34240368 0.7230342 0.18843095 -0.38894886 0.34260792 0.7215358 0.18829381 -0.3885807 4.1712063e-08 2.2452061e-06 1.8806114e-08 1.3553301e-07
0.5333333333333333 0.34720665 0.72044873 0.19104494 -0.39319247 0.3474666 0.7188252 0.19062348 -0.3924389 6.7566646e-08 2.635789e-06 1.7763227e-07 5.6788514e-07
0.54 0.3519933 0.7179933 0.19308434 -0.39655867 0.35230994 0.7162799 0.19298208 -0.39625227 1.00267016e-07 2.935723e-06 1.0458471e-08 9.3879535e-08
0.5466666666666666 0.3567644 0.7156666 0.19563387 -0.4005774 0.35713896 0.7139034 0.19536838 -0.40002048 1.4029189e-07 3.108751e-06 7.048706e-08 3.1015543e-07
0.5533333333333333 0.36152086 0.7134695 0.19717678 -0.40314448 0.361954 0.7116901 0.19779077 -0.4037637 1.8761628e-07 3.1661841e-06 3.7698058e-07 3.8344908e-07
0.56 0.36626354 0.7114011 0.20027494 -0.40779322 0.3667541 0.70963585 0.20024362 -0.4074761 2.4066483e-07 3.1161117e-06 9.810828e-10 1.00569224e-07
0.5666666666666667 0.3709933 0.70946276 0.20175207 -0.41017383 0.37153554 0.70772773 0.20271452 -0.4111436 2.9403859e-07 3.0103347e-06 9.263121e-07 9.404491e-07
0.5733333333333334 0.375711 0.7076592 0.20505922 -0.4149713 0.37629902 0.7059318 0.20520906 -0.41478437 3.4577883e-07 2.9839184e-06 2.2453847e-08 3.493915e-08
0.58 0.38041762 0.7059919 0.20676093 -0.417557 0.3810451 0.70421845 0.20773305 -0.41841516 3.9374106e-07 3.1452194e-06 9.450211e-07 7.364349e-07
0.5866666666666667 0.38511398 0.7044533 0.20988384 -0.42197737 0.385774 0.70261353 0.21029 -0.42203948 4.3560294e-07 3.3847057e-06 1.6496672e-07 3.8574086e-09
0.5933333333333334 0.38980094 0.7030421 0.21234754 -0.425468 0.39048597 0.70116955 0.21289045 -0.42566967 4.6927457e-07 3.5064043e-06 2.947501e-07 4.0671722e-08
0.6 0.39447933 0.70176154 0.21507879 -0.4292524 0.3951875 0.699852 0.21552965 -0.42930302 5.014945e-07 3.6463964e-06 2.0327874e-07 2.5638167e-09
0.6066666666666667 0.39915 0.7006025 0.21734443 -0.43238366 0.39988238 0.69864243 0.21820548 -0.4329388 5.363545e-07 3.8417534e-06 7.4140485e-07 3.0820001e-07
0.6133333333333333 0.40381375 0.6995595 0.2193861 -0.43518546 0.40456945 0.6975401 0.22092202 -0.43658403 5.710787e-07 4.077998e-06 2.3590574e-06 1.9559795e-06
0.62 0.40847132 0.69863695 0.22095121 -0.4373428 0.40924618 0.6965516 0.2236886 -0.4402531 6.004086e-07 4.3485934e-06 7.493293e-06 8.4699395e-06
0.6266666666666667 0.4131235 0.6978228 0.22478577 -0.44232982 0.413912 0.6956827 0.22650844 -0.4439506 6.217478e-07 4.5800484e-06 2.96757e-06 2.6268938e-06
0.6333333333333333 0.4177709 0.6971125 0.22773018 -0.446136 0.41856712 0.69493705 0.2293821 -0.44767687 6.3398005e-07 4.7325843e-06 2.7288163e-06 2.3742787e-06
0.64 0.42241418 0.6964929 0.23008788 -0.44916916 0.42321256 0.69431704 0.23230603 -0.45142552 6.374017e-07 4.7343997e-06 4.920221e-06 5.0911767e-06
0.6466666666666666 0.42705402 0.6959752 0.23361963 -0.45360467 0.42785335 0.69381744 0.23525502 -0.4551548 6.3892537e-07 4.6558753e-06 2.6744924e-06 2.4029277e-06
0.6533333333333333 0.43169108 0.69555795 0.23820908 -0.45926148 0.43250394 0.69343704 0.23821875 -0.45884237 6.607387e-07 4.498268e-06 9.352541e-11 1.7565324e-07
0.66 0.43632585 0.6952187 0.24088265 -0.46254098 0.43715563 0.69315773 0.24120045 -0.46249822 6.885449e-07 4.247514e-06 1.00994974e-07 1.8289592e-09
0.6666666666666666 0.44095898 0.69496566 0.24426828 -0.46663162 0.44180584 0.69297695 0.24420111 -0.46612585 7.171766e-07 3.954963e-06 4.5124047e-09 2.5580857e-07
0.6733333333333333 0.4455909 0.69479275 0.24766544 -0.47068712 0.44645277 0.69285005 0.2472136 -0.46973214 7.427912e-07 3.7740608e-06 2.0415307e-07 9.119975e-07
0.68 0.45022213 0.6946846 0.25176162 -0.47551486 0.45109686 0.6927669 0.2502355 -0.4733176 7.65149e-07 3.6776494e-06 2.329034e-06 4.827976e-06
0.6866666666666666 0.45485315 0.6946519 0.25398085 -0.47810587 0.4557381 0.69272834 0.25326625 -0.4768821 7.831368e-07 3.7000873e-06 5.106533e-07 1.4976198e-06
0.6933333333333334 0.4594844 0.6946875 0.256801 -0.48136604 0.46037647 0.69273514 0.25630534 -0.48042554 7.957941e-07 3.8116711e-06 2.4569096e-07 8.8454345e-07
0.7 0.4641162 0.69476527 0.2599807 -0.48500955 0.4650197 0.6927859 0.25935423 -0.48394442 8.16343e-07 3.9178303e-06 3.9247044e-07 1.1345126e-06
0.7066666666666667 0.4687488 0.6948952 0.2625243 -0.48789385 0.46967313 0.69288015 0.262414 -0.48743638 8.543657e-07 4.0604436e-06 1.2165736e-08 2.0927482e-07
0.7133333333333334 0.47338265 0.69507587 0.26488203 -0.49054277 0.47433677 0.6930188 0.26548448 -0.4909014 9.103476e-07 4.2315596e-06 3.6295077e-07 1.2862347e-07
0.72 0.47801802 0.69530517 0.2676442 -0.49362522 0.47901067 0.69320285 0.26856548 -0.4943395 9.853654e-07 4.41973e-06 8.4875535e-07 5.1018486e-07
0.7266666666666667 0.4826552 0.6955765 0.2713702 -0.49775892 0.48369488 0.69343334 0.2716568 -0.4977506 1.0809424e-06 4.5930688e-06 8.214468e-08 6.9136696e-11
0.7333333333333333 0.48729447 0.6958892 0.27567947 -0.50249743 0.48838946 0.6937112 0.27475828 -0.50113475 1.1990182e-06 4.7434824e-06 8.485906e-07 1.8569006e-06
0.74 0.49193606 0.69624126 0.27868655 -0.5057573 0.4930896 0.69403493 0.2778786 -0.5045041 1.3306285e-06 4.867872e-06 6.527686e-07 1.5704793e-06
0.7466666666666667 0.4965803 0.6966335 0.28211915 -0.5094543 0.49779627 0.69438946 0.28101042 -0.5078492 1.4785699e-06 5.035784e-06 1.2292951e-06 2.5763252e-06
0.7533333333333333 0.5012273 0.6970581 0.28448126 -0.5119595 0.5025095 0.6947486 0.28414506 -0.51115984 1.6439228e-06 5.333796e-06 1.1303044e-07 6.394496e-07
0.76 0.50587744 0.6975115 0.28745434 -0.51510745 0.5072247 0.6951103 0.28729215 -0.51444936 1.8150658e-06 5.7656325e-06 2.6303727e-08 4.3308887e-07
0.7666666666666667 0.51053065 0.69798553 0.29077685 -0.5186076 0.51194364 0.6954777 0.29045308 -0.51771826 1.9965344e-06 6.28909e-06 1.0482859e-07 7.909628e-07
0.7733333333333333 0.5151872 0.6984841 0.2930109 -0.5209211 0.5166687 0.69584984 0.29362965 -0.5209695 2.1947635e-06 6.9394673e-06 3.8285876e-07 2.3424604e-09
0.78 0.51984715 0.6989906 0.2954426 -0.5234329 0.5213708 0.69624424 0.29689503 -0.5243131 2.321581e-06 7.542403e-06 2.1095127e-06 7.7472e-07
0.7866666666666666 0.52451056 0.6995113 0.29845896 -0.52654785 0.5260353 0.696674 0.300281 -0.52779263 2.3248517e-06 8.050273e-06 3.3197737e-06 1.5494857e-06
0.7933333333333333 0.52917755 0.7000433 0.30213863 -0.530338 0.5306587 0.69714224 0.3037936 -0.5314153 2.1938806e-06 8.416249e-06 2.7389674e-06 1.1605631e-06
0.8 0.53384805 0.7005787 0.30648214 -0.5347908 0.5352374 0.6976526 0.30743933 -0.53518873 1.930223e-06 8.562127e-06 9.162146e-07 1.5834081e-07
0.8066666666666666 0.5385222 0.7011177 0.31139222 -0.5397897 0.5397676 0.6982085 0.31122485 -0.5391209 1.5511184e-06 8.463348e-06 2.8012664e-08 4.4724544e-07
0.8133333333333334 0.5431999 0.7016587 0.31519037 -0.5436072 0.544285 0.6987844 0.31504703 -0.54307824 1.1774475e-06 8.261685e-06 2.0548985e-08 2.7976864e-07
0.82 0.5478812 0.70219505 0.31895053 -0.54736006 0.5488308 0.69935155 0.3187657 -0.546882 9.017804e-07 8.085488e-06 3.416361e-08 2.2856895e-07
0.8266666666666667 0.55256605 0.70272946 0.32253048 -0.55090594 0.5534048 0.69991034 0.32238337 -0.5505371 7.0351257e-07 7.947443e-06 2.1639664e-08 1.3603818e-07
0.8333333333333334 0.55725443 0.70325613 0.32619154 -0.5545114 0.5580068 0.7004611 0.32590258 -0.55404854 5.6608985e-07 7.812252e-06 8.34998e-08 2.1426685e-07
0.84 0.5619463 0.7037743 0.33036748 -0.55860704 0.5626367 0.701004 0.3293259 -0.5574212 4.7665299e-07 7.674258e-06 1.08485e-06 1.4062033e-06
0.8466666666666667 0.5666415 0.7042855 0.33397666 -0.56211394 0.56729424 0.70154136 0.3326599 -0.56066483 4.2605706e-07 7.5302946e-06 1.7338464e-06 2.0999144e-06
0.8533333333333334 0.57134 0.70477647 0.33508652 -0.5631415 0.57196337 0.702071 0.33594194 -0.56382954 3.8855944e-07 7.319486e-06 7.3173663e-07 4.7336658e-07
0.86 0.57604164 0.7052488 0.33755544 -0.5655065 0.57662594 0.7025875 0.3392053 -0.56696004 3.4141155e-07 7.0824526e-06 2.7220267e-06 2.112717e-06
0.8666666666666667 0.58074635 0.7057051 0.3394081 -0.5672606 0.5812817 0.70309156 0.34244958 -0.57005644 2.8661987e-07 6.8306144e-06 9.250576e-06 7.816584e-06
0.8733333333333333 0.5854539 0.7061388 0.3429238 -0.57063377 0.5859324 0.7035832 0.34567648 -0.57312125 2.2891103e-07 6.531136e-06 7.5773105e-06 6.18756e-06
0.88 0.59016436 0.706559 0.34754658 -0.5750594 0.5905803 0.70406204 0.3488886 -0.5761578 1.7299045e-07 6.234798e-06 1.8010402e-06 1.2064702e-06
0.8866666666666667 0.5948775 0.7069674 0.3501695 -0.5775323 0.5952252 0.70452875 0.3520856 -0.5791663 1.2091859e-07 5.9470844e-06 3.6713652e-06 2.6699618e-06
0.8933333333333333 0.5995932 0.70736206 0.3555412 -0.5826235 0.5998709 0.7049782 0.35525933 -0.5821402 7.71162e-08 5.6826366e-06 7.94509e-08 2.335542e-07
0.9 0.6043115 0.70774376 0.3590854 -0.58594203 0.6045258 0.7053991 0.3583928 -0.58506566 4.591536e-08 5.4974676e-06 4.7970303e-07 7.680193e-07
0.9066666666666666 0.6090322 0.70810956 0.36280477 -0.5894092 0.60918975 0.7057922 0.36148626 -0.58794343 2.48173e-08 5.3701992e-06 1.7384801e-06 2.1483875e-06
0.9133333333333333 0.6137553 0.70845735 0.36531854 -0.59172755 0.6138627 0.7061582 0.36453998 -0.59077436 1.1536386e-08 5.2859987e-06 6.0614923e-07 9.0858543e-07
0.92 0.6184805 0.70878106 0.36862555 -0.59478146 0.6185445 0.706498 0.36755428 -0.5935593 4.09797e-09 5.212257e-06 1.1476286e-06 1.4936106e-06
0.9266666666666666 0.62320775 0.709091 0.36949503 -0.595552 0.6232353 0.7068123 0.3705297 -0.5962994 7.583054e-10 5.192408e-06 1.0705566e-06 5.5858084e-07
0.9333333333333333 0.62793696 0.7093812 0.37298703 -0.5987625 0.6279343 0.7071129 0.37347892 -0.5990069 7.194245e-12 5.14525e-06 2.4195316e-07 5.972112e-08
0.94 0.632668 0.7096565 0.3761059 -0.6016133 0.632641 0.70741534 0.37642336 -0.6017038 7.290488e-10 5.0226845e-06 1.0077726e-07 8.197393e-09
0.9466666666666667 0.63740075 0.70991087 0.3778541 -0.6031922 0.637356 0.7077195 0.37936455 -0.60439247 2.003734e-09 4.8020797e-06 2.281433e-06 1.4406211e-06
0.9533333333333334 0.6421351 0.71015173 0.38085943 -0.6059225 0.6420791 0.70802563 0.38230228 -0.60707295 3.1325023e-09 4.5202914e-06 2.0818152e-06 1.3234875e-06
0.96 0.646871 0.71037793 0.38225842 -0.60717446 0.6468131 0.70832956 0.38523746 -0.6097462 3.3496441e-09 4.195833e-06 8.87468e-06 6.613958e-06
0.9666666666666667 0.65160817 0.7105829 0.38710222 -0.6115639 0.6515581 0.70863116 0.3881699 -0.6124124 2.5067948e-09 3.809344e-06 1.1399791e-06 7.1990496e-07
0.9733333333333334 0.6563466 0.71076626 0.38962457 -0.6138274 0.6563141 0.7089307 0.3910995 -0.61507154 1.0591208e-09 3.369371e-06 2.175468e-06 1.5478539e-06
0.98 0.6610862 0.7109384 0.3923531 -0.61626995 0.66108096 0.7092284 0.39402607 -0.6177237 2.7512215e-11 2.924092e-06 2.7988726e-06 2.1134103e-06
0.9866666666666667 0.6658268 0.7110924 0.39749 -0.62086385 0.6658587 0.7095246 0.3969494 -0.62036896 1.0168755e-09 2.458124e-06 2.9223142e-07 2.449234e-07
0.9933333333333333 0.6705684 0.7112357 0.3991465 -0.6223262 0.67064726 0.70981944 0.39986935 -0.62300736 6.218418e-09 2.0058094e-06 5.225198e-07 4.639815e-07
1.0 0.6753108 0.7113645 0.40311933 -0.62584645 0.67544657 0.7101132 0.40278575 -0.625639 1.843604e-08 1.5657024e-06 1.1127388e-07 4.3024784e-08
1.0066666666666666 0.680054 0.7114806 0.40448803 -0.6270456 0.68025726 0.7104051 0.4056995 -0.628265 4.131131e-08 1.1567136e-06 1.467646e-06 1.4870618e-06
1.0133333333333334 0.6847979 0.7115827 0.40795782 -0.6300995 0.6850818 0.710691 0.4086145 -0.6308894 8.059746e-08 7.952093e-07 4.312081e-07 6.240058e-07
1.02 0.68954235 0.71167094 0.41161346 -0.6333034 0.6899201 0.710971 0.4115306 -0.6335123 1.4271338e-07 4.899123e-07 6.864198e-09 4.3645176e-08
1.0266666666666666 0.69428736 0.71174896 0.41384012 -0.635244 0.69477254 0.7112448 0.41444916 -0.63613427 2.3540139e-07 2.5415318e-07 3.7093002e-07 7.925539e-07
1.0333333333333334 0.69903284 0.71182024 0.41548595 -0.6366729 0.6996403 0.711511 0.41737548 -0.6387574 3.6897234e-07 9.562251e-08 3.5703117e-06 4.3451137e-06
1.04 0.70377874 0.71188575 0.41773522 -0.6386244 0.7045233 0.7117697 0.4203095 -0.6413818 5.544012e-07 1.3467659e-08 6.6269936e-06 7.603092e-06
1.0466666666666666 0.70852506 0.7119513 0.4208353 -0.64130753 0.7094231 0.7120194 0.4232515 -0.64400774 8.065175e-07 4.6333213e-09 5.838135e-06 7.291132e-06
1.0533333333333332 0.7132718 0.712003 0.42766666 -0.64719206 0.71434 0.7122598 0.42620146 -0.6466354 1.1409975e-06 6.596494e-08 2.1468152e-06 3.0985674e-07
1.06 0.7180188 0.71204615 0.43186855 -0.6507838 0.7192739 0.71249115 0.4291593 -0.6492648 1.5754131e-06 1.9803237e-07 7.3399797e-06 2.307254e-06
1.0666666666666667 0.7227659 0.71207994 0.4341213 -0.65269995 0.72422314 0.71271527 0.43212366 -0.6518935 2.1234737e-06 4.03639e-07 3.990604e-06 6.5036295e-07
1.0733333333333333 0.7275133 0.7121036 0.43560207 -0.65395623 0.72918636 0.71293145 0.43509692 -0.654525 2.799072e-06 6.853338e-07 2.5517588e-07 3.2347373e-07
1.08 0.73226076 0.71212023 0.43902802 -0.65685827 0.734165 0.7131372 0.43808204 -0.65716416 3.626165e-06 1.034237e-06 8.948882e-07 9.356933e-08
1.0866666666666667 0.7370083 0.7121266 0.44087133 -0.65841466 0.7391598 0.71333736 0.4410863 -0.65981704 4.6291625e-06 1.4659136e-06 4.6209585e-08 1.9666643e-06
1.0933333333333333 0.7417557 0.7121173 0.4422482 -0.65957654 0.7441713 0.71353143 0.44411317 -0.66248703 5.835111e-06 1.999736e-06 3.4781121e-06 8.47098e-06
1.1 0.74650306 0.7120984 0.44305447 -0.6602576 0.7492008 0.71371865 0.44716308 -0.6651747 7.2779403e-06 2.6251553e-06 1.6880658e-05 2.4178313e-05
1.1066666666666667 0.7512502 0.7120716 0.44716075 -0.6637069 0.7542484 0.7138989 0.4502362 -0.66788024 8.989043e-06 3.3390238e-06 9.458397e-06 1.7416754e-05
1.1133333333333333 0.7559971 0.7120416 0.4483584 -0.6647122 0.759314 0.71407217 0.45333272 -0.67060363 1.1001688e-05 4.123139e-06 2.4744013e-05 3.4709094e-05
1.12 0.76074386 0.71200633 0.4481377 -0.6645319 0.7643977 0.7142384 0.45645276 -0.673345 1.3350432e-05 4.9821574e-06 6.9140166e-05 7.767149e-05
1.1266666666666667 0.7654903 0.7119707 0.45094728 -0.66688085 0.7694995 0.71439755 0.45959648 -0.6761045 1.6073582e-05 5.8896626e-06 7.480867e-05 8.507553e-05


==> graphs/visco/viscolastic_results_test_10.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 3.9960845e-08 5.9941267e-06 1.3809274e-05 -0.0039170953 3.9960845e-08 5.9941267e-06 1.3809274e-05 -0.0039170953 0.0 0.0 0.0 0.0
0.006666666666666667 3.1689083e-07 4.1539497e-05 7.4566174e-06 -0.002878357 -2.4516079e-05 0.00022787198 1.7908465e-05 -0.004160891 6.1667643e-10 3.471979e-08 1.09241116e-10 1.6448931e-06
0.013333333333333334 1.3671646e-06 0.00015754107 1.8428427e-05 -0.00452474 -5.2013962e-05 0.0006108287 2.058616e-05 -0.0044280454 2.8495446e-09 2.0546966e-07 4.6558096e-12 9.349839e-09
0.02 4.2645447e-06 0.00043460698 1.0425842e-05 -0.0034004827 -8.6324275e-05 0.0012438281 2.600601e-05 -0.004735088 8.206335e-09 6.548388e-07 2.4274163e-10 1.7811712e-06
0.02666666666666667 1.0783574e-05 0.0009778545 2.4394973e-05 -0.0051960833 -0.00013302984 0.002267398 3.970395e-05 -0.0051074172 2.06823e-08 1.6629224e-06 2.3436483e-10 7.8616775e-09
0.03333333333333333 2.349937e-05 0.0019073692 1.905641e-05 -0.004557363 -0.00019938312 0.0039061606 6.708581e-05 -0.0055831796 4.9676604e-08 3.9951674e-06 2.3068236e-09 1.0522994e-06
0.04 4.5820954e-05 0.003348238 3.2824166e-05 -0.0059351213 -0.0002523955 0.006190345 9.8806966e-05 -0.006092421 8.893305e-08 8.077573e-06 4.35373e-09 2.4743118e-08
0.04666666666666667 8.1958766e-05 0.005420672 5.20812e-05 -0.007389394 -0.00023681112 0.00910201 9.858071e-05 -0.0065162247 1.0161424e-07 1.3552252e-05 2.1622049e-09 7.624248e-07
0.05333333333333334 0.00013685272 0.008234092 4.7554408e-05 -0.006730889 -0.00016050992 0.012919916 9.562914e-05 -0.00698263 8.842453e-08 2.1956945e-05 2.31118e-09 6.3373605e-08
0.06 0.00021606967 0.0118825445 7.307428e-05 -0.008093536 -7.77957e-06 0.017771713 5.1464693e-05 -0.0074603176 5.0108486e-08 3.468231e-05 4.669744e-10 4.0096546e-07
0.06666666666666667 0.00032569809 0.016444262 8.939063e-05 -0.008323277 0.00022741171 0.023923825 -1.340517e-05 -0.007994526 9.66021e-09 5.5943867e-05 1.05669775e-08 1.080774e-07
0.07333333333333333 0.0004722174 0.021977898 0.0001126031 -0.008452501 0.00045404097 0.031002598 2.3689881e-05 -0.008710366 3.303822e-10 8.1445214e-05 7.905561e-09 6.649415e-08
0.08 0.00066238013 0.028524412 0.0001617061 -0.009448215 0.00067467836 0.039020702 0.00020614549 -0.00967582 1.5124649e-10 0.00011017211 1.9748585e-09 5.1804033e-08
0.08666666666666667 0.00090311526 0.036110267 0.0002174488 -0.009834953 0.0008683848 0.047950853 0.0004885569 -0.01111457 1.2062058e-09 0.00014019947 7.349961e-08 1.6374214e-06
0.09333333333333334 0.0012014195 0.044745643 0.00031986868 -0.011530222 0.0010043466 0.057991266 0.00077637297 -0.013360303 3.883771e-08 0.00017544655 2.0839617e-07 3.3491947e-06
0.1 0.0015642656 0.054426897 0.00043638324 -0.0124790715 0.0012400835 0.06953752 0.0010605032 -0.016349044 1.0509403e-07 0.00022833093 3.895257e-07 1.4976685e-05
0.10666666666666667 0.0019983859 0.06511804 0.0006540474 -0.015986506 0.001568189 0.08171272 0.0013877432 -0.019579947 1.8506935e-07 0.0002753836 5.3830945e-07 1.2912819e-05
0.11333333333333333 0.0025099895 0.076740555 0.0009793495 -0.020828353 0.0019989682 0.094521806 0.0017605262 -0.023066629 2.6114282e-07 0.00031617287 6.1023707e-07 5.009877e-06
0.12 0.0031045931 0.08919055 0.0012899066 -0.023438126 0.0025550085 0.107999854 0.0021927187 -0.026829079 3.0204328e-07 0.00035378992 8.150697e-07 1.1498561e-05
0.12666666666666668 0.0037867655 0.10232585 0.0016635571 -0.026172485 0.0032460066 0.12213825 0.0026909641 -0.030872623 2.9242025e-07 0.0003925311 1.0555651e-06 2.209129e-05
0.13333333333333333 0.0045600007 0.11598527 0.0021679532 -0.03023418 0.0040867785 0.13689342 0.003264462 -0.035207864 2.2393928e-07 0.0004371509 1.2023319e-06 2.4737528e-05
0.14 0.0054266984 0.13000469 0.0028010563 -0.035133623 0.0050534005 0.15178043 0.0039348216 -0.039745387 1.3935127e-07 0.00047418274 1.2854238e-06 2.1268368e-05
0.14666666666666667 0.006388079 0.14420708 0.0033624754 -0.037755165 0.006126377 0.16648619 0.00472335 -0.044505943 6.848799e-08 0.0004963589 1.8519797e-06 4.5572993e-05
0.15333333333333332 0.0074443338 0.15843822 0.004165218 -0.042881638 0.007305918 0.18089691 0.005627902 -0.049562655 1.9158977e-08 0.00050439266 2.1394446e-06 4.4635995e-05
0.16 0.008594671 0.17255056 0.0051330533 -0.048940822 0.008592677 0.19487976 0.0066475943 -0.054911774 3.975883e-12 0.000498593 2.2938343e-06 3.5652258e-05
0.16666666666666666 0.009837446 0.18641618 0.005957772 -0.052521665 0.009985212 0.20829704 0.0077804364 -0.06054485 2.183492e-08 0.00047877227 3.3221056e-06 6.437148e-05
0.17333333333333334 0.011170205 0.19991395 0.0070129004 -0.05789206 0.0114809815 0.22100747 0.009023802 -0.06645044 9.658219e-08 0.00044493648 4.0437267e-06 7.324583e-05
0.18 0.012589866 0.21294922 0.008183514 -0.06367257 0.013047082 0.23326345 0.010401001 -0.07265034 2.0904652e-07 0.000412668 4.9172504e-06 8.0600366e-05
0.18666666666666668 0.014092844 0.22544667 0.009538481 -0.07036304 0.014672889 0.24503037 0.011919586 -0.07913969 3.3645267e-07 0.0003835214 5.669661e-06 7.702958e-05
0.19333333333333333 0.01567507 0.23733386 0.01103894 -0.07750415 0.016364824 0.256308 0.0135317715 -0.085884616 4.7576094e-07 0.00036001744 6.2142067e-06 7.02322e-05
0.2 0.017332206 0.2485702 0.012695622 -0.08509411 0.01812078 0.2670429 0.015227978 -0.09286623 6.218506e-07 0.0003412407 6.412829e-06 6.0405815e-05
0.20666666666666667 0.019059537 0.25909993 0.014145298 -0.090872444 0.019938165 0.2771518 0.01700278 -0.10006609 7.7198774e-07 0.00032586974 8.165203e-06 8.452309e-05
0.21333333333333335 0.02085231 0.26891598 0.01601277 -0.09877691 0.021830915 0.28654543 0.018847203 -0.10743743 9.576657e-07 0.0003107973 8.034014e-06 7.50047e-05
0.22 0.022705697 0.27800795 0.017655943 -0.10502434 0.023747964 0.29504707 0.020821953 -0.11509555 1.0863212e-06 0.0002903316 1.0023623e-05 0.00010142928
0.22666666666666666 0.024614666 0.2863452 0.019252967 -0.11082324 0.025679156 0.30276063 0.022923514 -0.1229688 1.1331401e-06 0.00026946593 1.3472916e-05 0.00014751473
0.23333333333333334 0.026574321 0.29394835 0.021566886 -0.11984399 0.027646203 0.30971944 0.025113136 -0.13091642 1.14893e-06 0.0002487273 1.25758825e-05 0.00012259863
0.24 0.028579773 0.30081776 0.023799328 -0.12801994 0.029652845 0.31585112 0.027412418 -0.1388731 1.1514829e-06 0.00022600204 1.305442e-05 0.000117791
0.24666666666666667 0.030626133 0.30695406 0.025965618 -0.13557917 0.03168322 0.32126975 0.029829964 -0.14682329 1.1174359e-06 0.0002049391 1.4933171e-05 0.0001264302
0.25333333333333335 0.032708686 0.31238317 0.028545005 -0.14447868 0.033722196 0.3260224 0.03235321 -0.15476415 1.0272024e-06 0.00018602809 1.4502432e-05 0.00010579083
0.26 0.034822743 0.31710845 0.03068318 -0.15139134 0.03576573 0.3301255 0.03497923 -0.16268264 8.892235e-07 0.00016944381 1.8456058e-05 0.00012749335
0.26666666666666666 0.03696385 0.3211662 0.033135537 -0.15923695 0.037814446 0.33356923 0.037687533 -0.17059092 7.2351276e-07 0.00015383543 2.0720663e-05 0.00012891262
0.2733333333333333 0.039127678 0.32457393 0.035734996 -0.16733257 0.039924033 0.33637112 0.04034655 -0.17831351 6.341818e-07 0.00013917369 2.1266444e-05 0.00012058091
0.28 0.041310146 0.3273702 0.03821733 -0.17480212 0.042124324 0.33856902 0.042941783 -0.185812 6.6288436e-07 0.00012541354 2.2320466e-05 0.00012121728
0.2866666666666667 0.043507442 0.3295942 0.041054048 -0.18315388 0.04444018 0.3400757 0.045452762 -0.19302252 8.700005e-07 0.00010986198 1.9348692e-05 9.738999e-05
0.29333333333333333 0.04571592 0.33127227 0.04331788 -0.18957189 0.046838816 0.3410161 0.047938056 -0.20005903 1.2608946e-06 9.494241e-05 2.1346024e-05 0.00010998009
0.3 0.04793208 0.332424 0.04606831 -0.19725262 0.049228024 0.34148967 0.050491273 -0.2070611 1.6794678e-06 8.2186154e-05 1.9562598e-05 9.620629e-05
0.30666666666666664 0.05015266 0.33308655 0.048143543 -0.20289263 0.051528536 0.34154356 0.053190824 -0.21419586 1.8930358e-06 7.152093e-05 2.547504e-05 0.00012776304
0.31333333333333335 0.05237466 0.33330026 0.050448418 -0.20907073 0.05374478 0.341206 0.05603378 -0.22145113 1.8772309e-06 6.2500905e-05 3.119626e-05 0.00015327446
0.32 0.05459528 0.33309314 0.0536348 -0.21740821 0.055875182 0.34049124 0.059023112 -0.22882122 1.6381484e-06 5.4731863e-05 2.9033907e-05 0.00013025675
0.32666666666666666 0.056811947 0.33249962 0.05678184 -0.22540393 0.057909183 0.33941495 0.062164035 -0.23631044 1.2039264e-06 4.7821803e-05 2.8968025e-05 0.0001189518
0.3333333333333333 0.059022244 0.33154464 0.05977618 -0.23281847 0.059840035 0.33800146 0.06545886 -0.24391915 6.687815e-07 4.1690553e-05 3.2292817e-05 0.0001232251
0.34 0.06122392 0.33025125 0.06332737 -0.24134067 0.061732814 0.33629325 0.0688437 -0.25154692 2.5897236e-07 3.6505808e-05 3.0429874e-05 0.000104167586
0.3466666666666667 0.06341495 0.3286552 0.06591007 -0.24745066 0.0636807 0.3343336 0.07221515 -0.2590323 7.062163e-08 3.224406e-05 3.9753984e-05 0.00013413449
0.35333333333333333 0.06559355 0.32678872 0.0694659 -0.2555752 0.065677315 0.33215484 0.075554825 -0.26633185 7.0168897e-09 2.879521e-05 3.7075035e-05 0.00011570534
0.36 0.067758024 0.32467225 0.072849356 -0.26311836 0.06772093 0.32976657 0.07886179 -0.27344733 1.3761459e-09 2.5952091e-05 3.614934e-05 0.000106687796
0.36666666666666664 0.06990689 0.3223299 0.07659962 -0.27123168 0.069810286 0.32717717 0.08213032 -0.2803697 9.332377e-09 2.3495913e-05 3.0588642e-05 8.350337e-05
0.37333333333333335 0.07203882 0.31978935 0.08011222 -0.27865887 0.07194341 0.32439685 0.085357755 -0.28709748 9.103475e-09 2.1229043e-05 2.7515654e-05 7.1210256e-05
0.38 0.074152686 0.3170798 0.083625264 -0.2859124 0.07411487 0.32145438 0.088545285 -0.29364255 1.4302879e-09 1.9136807e-05 2.4206603e-05 5.9755315e-05
0.38666666666666666 0.07624748 0.314219 0.08576858 -0.29039288 0.07629148 0.3184061 0.09174657 -0.30010659 1.9356197e-09 1.7531866e-05 3.5736342e-05 9.4356146e-05
0.3933333333333333 0.07832238 0.3112347 0.088447675 -0.2958246 0.07846882 0.3152625 0.09496323 -0.30649066 2.1445015e-08 1.6223043e-05 4.245246e-05 0.0001137651
0.4 0.08037671 0.30814874 0.09235342 -0.30342096 0.08064551 0.31202945 0.098193675 -0.3127943 7.2254544e-08 1.5059905e-05 3.4108598e-05 8.7859444e-05
0.4066666666666667 0.0824099 0.3049802 0.09477318 -0.30817002 0.08281165 0.30872795 0.10143429 -0.319008 1.6140324e-07 1.4045714e-05 4.4370383e-05 0.00011746164
0.41333333333333333 0.08442155 0.30174714 0.09910399 -0.31622577 0.084942766 0.3053997 0.10467163 -0.3251048 2.716628e-07 1.33410695e-05 3.0998617e-05 7.883728e-05
0.42 0.08641135 0.29846933 0.103072636 -0.32346088 0.08703728 0.3020545 0.10790361 -0.3310857 3.9178929e-07 1.285337e-05 2.3338283e-05 5.8138106e-05
0.4266666666666667 0.088379145 0.29516953 0.106426746 -0.32950172 0.08909042 0.29872 0.11113751 -0.33695933 5.059151e-07 1.2605837e-05 2.2191294e-05 5.5616005e-05
0.43333333333333335 0.09032488 0.29185957 0.109356664 -0.33472785 0.09109861 0.29541788 0.11437788 -0.3427317 5.986549e-07 1.2661555e-05 2.5212596e-05 6.406179e-05
0.44 0.09224858 0.28855607 0.112579495 -0.34034792 0.093074225 0.29217556 0.117622994 -0.34837526 6.8168725e-07 1.3100723e-05 2.5436884e-05 6.443827e-05
0.44666666666666666 0.094150394 0.2852721 0.114996776 -0.34457505 0.09502696 0.28901625 0.12087258 -0.35387456 7.6837193e-07 1.4018698e-05 3.4525066e-05 8.648101e-05
0.4533333333333333 0.096030556 0.28202438 0.118773915 -0.3509038 0.09694903 0.28590724 0.12411887 -0.3592466 8.436014e-07 1.50765645e-05 2.8568567e-05 6.9602356e-05
0.46 0.09788935 0.27881885 0.12234719 -0.35679623 0.098836556 0.28284103 0.12735786 -0.36449888 8.972015e-07 1.617794e-05 2.5106758e-05 5.9330796e-05
0.4666666666666667 0.099727154 0.27566993 0.12497568 -0.36113447 0.1006917 0.2798275 0.13058922 -0.3696354 9.303465e-07 1.7285412e-05 3.1511783e-05 7.226587e-05
0.47333333333333333 0.10154442 0.2725897 0.12866342 -0.3670194 0.1025289 0.2768781 0.13380304 -0.37466925 9.692058e-07 1.8390163e-05 2.6415684e-05 5.852049e-05
0.48 0.10334163 0.2695821 0.13283898 -0.37352902 0.10434877 0.27399698 0.13699678 -0.37960163 1.0143303e-06 1.949122e-05 1.7287271e-05 3.68766e-05
0.4866666666666667 0.105119325 0.26665458 0.13497211 -0.37691975 0.10614549 0.27120632 0.1401677 -0.3844297 1.0530217e-06 2.0718324e-05 2.6994134e-05 5.63993e-05
0.49333333333333335 0.10687809 0.26381406 0.13837163 -0.38211668 0.10791945 0.26850894 0.14331414 -0.38915458 1.0844311e-06 2.204189e-05 2.4428371e-05 4.9532147e-05
0.5 0.10861851 0.26106405 0.14213459 -0.38775584 0.10967103 0.26590744 0.14643452 -0.39377743 1.1077851e-06 2.345837e-05 1.8489345e-05 3.6259535e-05
0.5066666666666667 0.11034124 0.25840938 0.14458056 -0.3914404 0.111398846 0.2634101 0.1495186 -0.39828768 1.118523e-06 2.5007106e-05 2.4384202e-05 4.688541e-05
0.5133333333333333 0.112046964 0.25585768 0.14750133 -0.39574826 0.11310335 0.26101932 0.15256457 -0.40268645 1.1159557e-06 2.664256e-05 2.5636356e-05 4.813847e-05
0.52 0.11373636 0.2534105 0.1509979 -0.4007995 0.11480147 0.25873432 0.15556741 -0.40695968 1.1344491e-06 2.8343136e-05 2.0880336e-05 3.794769e-05
0.5266666666666666 0.11541021 0.2510763 0.1546033 -0.40592742 0.116494514 0.25656676 0.15851976 -0.4110954 1.1757181e-06 3.0145064e-05 1.5338637e-05 2.670813e-05
0.5333333333333333 0.11706928 0.24886148 0.15777332 -0.4103929 0.1181823 0.25452292 0.16141753 -0.4150899 1.2388133e-06 3.2051936e-05 1.3280289e-05 2.2061762e-05
0.54 0.118714325 0.24675635 0.16037299 -0.4140372 0.11986416 0.2525983 0.16426352 -0.41895527 1.3221164e-06 3.4128272e-05 1.5136218e-05 2.4187399e-05
0.5466666666666666 0.120346084 0.24476394 0.16342048 -0.41823643 0.12153699 0.25077882 0.16706675 -0.42272055 1.4182625e-06 3.6178822e-05 1.3295281e-05 2.0107305e-05
0.5533333333333333 0.12196532 0.24288511 0.16533846 -0.42089736 0.123201184 0.24907151 0.16982803 -0.4263885 1.5273624e-06 3.8271493e-05 2.0156247e-05 3.015259e-05
0.56 0.12357277 0.24111688 0.1688302 -0.42559302 0.12485768 0.24747847 0.17254855 -0.42996272 1.6509995e-06 4.046981e-05 1.3826099e-05 1.909433e-05
0.5666666666666667 0.12516917 0.23946175 0.17054014 -0.42792258 0.12650876 0.24599177 0.17522286 -0.43343753 1.7944868e-06 4.2641117e-05 2.1927865e-05 3.0414669e-05
0.5733333333333334 0.1267553 0.2379188 0.17407848 -0.43258646 0.12815791 0.24460305 0.1778437 -0.43680522 1.967333e-06 4.4679313e-05 1.4176922e-05 1.7797913e-05
0.58 0.12833191 0.23649123 0.17584085 -0.43493044 0.12980443 0.24332164 0.18042082 -0.4400861 2.1683088e-06 4.6654488e-05 2.0976046e-05 2.6580756e-05
0.5866666666666667 0.12989974 0.235175 0.17904659 -0.43908474 0.1314486 0.24214746 0.182955 -0.44328323 2.3989564e-06 4.8615224e-05 1.5275675e-05 1.7627332e-05
0.5933333333333334 0.13145952 0.23396657 0.18151507 -0.44226816 0.13308883 0.24108386 0.18545264 -0.44641015 2.654644e-06 5.0655766e-05 1.5504475e-05 1.7156051e-05
0.6 0.13301195 0.23286536 0.18417911 -0.44566613 0.13471411 0.24014595 0.18794638 -0.44951543 2.8973475e-06 5.3006963e-05 1.41923e-05 1.4817093e-05
0.6066666666666667 0.13455774 0.2318679 0.1863246 -0.4483901 0.13631742 0.23933111 0.19046511 -0.4526431 3.096467e-06 5.5699606e-05 1.7143833e-05 1.8088009e-05
0.6133333333333333 0.13609754 0.23097001 0.18820259 -0.45076215 0.13789946 0.23862503 0.19302014 -0.45580754 3.246926e-06 5.8599402e-05 2.3208744e-05 2.5455902e-05
0.62 0.13763203 0.23017347 0.1894942 -0.45239636 0.13946038 0.23802911 0.19561209 -0.45900965 3.3428914e-06 6.171106e-05 3.7428643e-05 4.373553e-05
0.6266666666666667 0.13916184 0.22947152 0.19312954 -0.4568781 0.1410014 0.23754187 0.1982414 -0.46225002 3.3839929e-06 6.5130545e-05 2.6131094e-05 2.8857612e-05
0.6333333333333333 0.14068757 0.22885881 0.19581795 -0.46016943 0.14252836 0.23714676 0.2009062 -0.465525 3.3884899e-06 6.869014e-05 2.5890336e-05 2.8682096e-05
0.64 0.14220975 0.22832854 0.19791071 -0.4627182 0.14404656 0.23682675 0.20360348 -0.46882868 3.3738584e-06 7.221952e-05 3.2407574e-05 3.733808e-05
0.6466666666666666 0.14372897 0.22788174 0.2011148 -0.46657357 0.14556205 0.23656905 0.20633091 -0.47215495 3.3601868e-06 7.546922e-05 2.720777e-05 3.115179e-05
0.6533333333333333 0.14524576 0.22751853 0.20533767 -0.47159448 0.14708081 0.23636061 0.20908555 -0.47549614 3.3674019e-06 7.818239e-05 1.4046608e-05 1.5222954e-05
0.66 0.14676061 0.22722816 0.20765227 -0.47432876 0.14860414 0.23619966 0.21186243 -0.47884429 3.3985916e-06 8.048776e-05 1.772544e-05 2.039e-05
0.6666666666666666 0.14827402 0.22701035 0.21062121 -0.477805 0.15014066 0.23607889 0.21462639 -0.48214614 3.48434e-06 8.223831e-05 1.6041457e-05 1.8845629e-05
0.6733333333333333 0.14978641 0.22686005 0.213591 -0.4812535 0.1516953 0.23599485 0.21736027 -0.4853768 3.643836e-06 8.344456e-05 1.42074605e-05 1.7001605e-05
0.68 0.15129822 0.22677116 0.21729669 -0.4855171 0.15326808 0.23594747 0.2200642 -0.48853722 3.8803446e-06 8.420474e-05 7.659074e-06 9.12105e-06
0.6866666666666666 0.15280984 0.22674337 0.2190131 -0.48747858 0.15485905 0.23593669 0.22273827 -0.49162844 4.199252e-06 8.451706e-05 1.38769e-05 1.722129e-05
0.6933333333333334 0.15432166 0.22677211 0.22134079 -0.4901227 0.15646827 0.2359622 0.22538267 -0.4946515 4.6079626e-06 8.445762e-05 1.6336797e-05 2.0509946e-05
0.7 0.15583396 0.22684525 0.22413686 -0.49327812 0.15809722 0.2360203 0.22799788 -0.49760827 5.1223587e-06 8.418149e-05 1.4907514e-05 1.875027e-05
0.7066666666666667 0.15734707 0.22696641 0.22619715 -0.49558696 0.15974589 0.2361109 0.2305841 -0.5004998 5.754331e-06 8.3621606e-05 1.92453e-05 2.4135834e-05
0.7133333333333334 0.15886128 0.2271314 0.22806343 -0.4976663 0.16141427 0.23623389 0.23314151 -0.50332695 6.5177383e-06 8.285539e-05 2.5786869e-05 3.2042994e-05
0.72 0.16037686 0.22733784 0.23032422 -0.5001733 0.16309804 0.23639289 0.23571137 -0.5061439 7.404796e-06 8.19939e-05 2.9021303e-05 3.5648744e-05
0.7266666666666667 0.16189408 0.22758152 0.23357132 -0.5037548 0.16479734 0.2365885 0.23829538 -0.5089526 8.428877e-06 8.112564e-05 2.23167e-05 2.7017364e-05
0.7333333333333333 0.16341312 0.22785705 0.23741464 -0.50796187 0.16651243 0.23682123 0.24089366 -0.5117529 9.6057065e-06 8.035654e-05 1.2103572e-05 1.4371941e-05
0.74 0.16493422 0.22816327 0.23992343 -0.5106832 0.16824365 0.23709162 0.24350634 -0.51454467 1.0952318e-05 7.971532e-05 1.2837242e-05 1.4911081e-05
0.7466666666666667 0.16645753 0.22849807 0.24284464 -0.5138347 0.16999128 0.23740016 0.24613355 -0.5173278 1.2487394e-05 7.924717e-05 1.0816928e-05 1.2201543e-05
0.7533333333333333 0.16798325 0.22885844 0.24470042 -0.5158195 0.17175312 0.23774749 0.24877985 -0.5201077 1.4211954e-05 7.90152e-05 1.664176e-05 1.838863e-05
0.76 0.16951154 0.22924179 0.24717535 -0.51845944 0.17351387 0.2381348 0.25147274 -0.5229189 1.6018666e-05 7.908568e-05 1.8467566e-05 1.9886611e-05
0.7666666666666667 0.17104249 0.22964214 0.25004637 -0.5215072 0.17525502 0.23856063 0.25423217 -0.525787 1.7745397e-05 7.953953e-05 1.7520886e-05 1.8316623e-05
0.7733333333333333 0.17257622 0.23005998 0.25178996 -0.523341 0.17696816 0.2390059 0.25708163 -0.52875286 1.9289124e-05 8.002934e-05 2.8001778e-05 2.9288265e-05
0.78 0.17411281 0.2304892 0.25380483 -0.52545464 0.1786422 0.23946373 0.2600357 -0.531838 2.0515345e-05 8.054232e-05 3.882363e-05 4.0747276e-05
0.7866666666666666 0.17565234 0.23092851 0.2563866 -0.5281559 0.18027394 0.23993576 0.2630998 -0.53504825 2.1359141e-05 8.113047e-05 4.506681e-05 4.7504123e-05
0.7933333333333333 0.17719485 0.23137717 0.25963348 -0.5315386 0.1818606 0.24042359 0.26627955 -0.5383897 2.1769198e-05 8.183772e-05 4.4170207e-05 4.6937257e-05
0.8 0.17874038 0.23182942 0.26360047 -0.53564703 0.18343304 0.24091429 0.26950958 -0.541767 2.2021046e-05 8.253478e-05 3.491764e-05 3.745399e-05
0.8066666666666666 0.18028894 0.23228444 0.26813245 -0.5403053 0.18499002 0.24139628 0.27277526 -0.5451636 2.2100134e-05 8.302557e-05 2.1555725e-05 2.3602646e-05
0.8133333333333334 0.18184055 0.23274103 0.27155685 -0.54379326 0.18654199 0.24188197 0.27603808 -0.54852897 2.2103497e-05 8.3556755e-05 2.0081388e-05 2.2426933e-05
0.82 0.18339518 0.23319541 0.27498692 -0.5472648 0.18809405 0.24237539 0.27929398 -0.55185896 2.2079403e-05 8.4272026e-05 1.8550778e-05 2.1106189e-05
0.8266666666666667 0.18495284 0.23364818 0.2782224 -0.5505182 0.18964614 0.24287693 0.28254247 -0.5551534 2.2027061e-05 8.516985e-05 1.8662877e-05 2.1485217e-05
0.8333333333333334 0.18651348 0.23409736 0.2815672 -0.5538622 0.19120221 0.2433819 0.2857761 -0.55840355 2.198414e-05 8.62027e-05 1.7715027e-05 2.0623746e-05
0.84 0.18807709 0.23454122 0.28544363 -0.55771625 0.19277929 0.24386926 0.28896478 -0.56157273 2.2110642e-05 8.701228e-05 1.2398458e-05 1.4872439e-05
0.8466666666666667 0.18964362 0.23497893 0.28875715 -0.5609869 0.1943698 0.24434114 0.29211417 -0.56467015 2.2336697e-05 8.76509e-05 1.1269603e-05 1.356647e-05
0.8533333333333334 0.19121298 0.2354052 0.28966096 -0.5618614 0.1959678 0.24480088 0.295234 -0.5677104 2.2608232e-05 8.8278684e-05 3.1058713e-05 3.4210847e-05
0.86 0.19278511 0.23581935 0.29192936 -0.56408066 0.19757295 0.24524723 0.29832655 -0.5706987 2.292334e-05 8.888483e-05 4.092401e-05 4.3798227e-05
0.8666666666666667 0.19435993 0.23622143 0.2935864 -0.56569165 0.19918239 0.24567135 0.30139935 -0.573652 2.3256147e-05 8.930088e-05 6.104214e-05 6.336764e-05
0.8733333333333333 0.19593732 0.23660868 0.29695177 -0.56896925 0.20079693 0.24607232 0.3044515 -0.57656986 2.3615823e-05 8.9560446e-05 5.624587e-05 5.7769204e-05
0.88 0.1975172 0.23698302 0.3013914 -0.5732706 0.20242329 0.24643946 0.30747655 -0.5794452 2.40697e-05 8.942427e-05 3.7029142e-05 3.8125247e-05
0.8866666666666667 0.1990995 0.23734461 0.30384058 -0.5756227 0.20406036 0.24677531 0.31047556 -0.5822795 2.4610179e-05 8.893823e-05 4.4022967e-05 4.4313325e-05
0.8933333333333333 0.20068412 0.23769172 0.3090572 -0.5806199 0.20570795 0.24708049 0.31344828 -0.5850729 2.523894e-05 8.814909e-05 1.9281533e-05 1.982924e-05
0.9 0.20227095 0.23802516 0.31245378 -0.5838457 0.20736584 0.2473556 0.31639457 -0.5878255 2.5957861e-05 8.7057044e-05 1.5529833e-05 1.5838825e-05
0.9066666666666666 0.20385991 0.23834413 0.31604904 -0.58724236 0.20903279 0.24760263 0.31931785 -0.59054047 2.6758673e-05 8.571971e-05 1.0685107e-05 1.0877488e-05
0.9133333333333333 0.20545089 0.23864782 0.31846598 -0.5895108 0.21070589 0.24782576 0.32222718 -0.5932255 2.7615013e-05 8.423455e-05 1.4146642e-05 1.3798853e-05
0.92 0.2070438 0.23893452 0.32171938 -0.59255606 0.21238494 0.24802552 0.32512236 -0.5958805 2.8527802e-05 8.2646366e-05 1.158026e-05 1.1051961e-05
0.9266666666666666 0.2086385 0.23920728 0.32250303 -0.5932781 0.21406782 0.248207 0.32800633 -0.59850943 2.9477435e-05 8.099496e-05 3.0286275e-05 2.7366717e-05
0.9333333333333333 0.21023493 0.2394637 0.32594818 -0.59648407 0.21575113 0.24837814 0.33088404 -0.60111856 3.0428477e-05 7.946726e-05 2.436272e-05 2.1478587e-05
0.94 0.21183297 0.23970576 0.32900614 -0.5993147 0.21743473 0.24853931 0.33375525 -0.6037078 3.1379757e-05 7.8031735e-05 2.2554133e-05 1.9299334e-05
0.9466666666666667 0.2134325 0.2399313 0.3307468 -0.600916 0.2191185 0.24869089 0.3366198 -0.60627717 3.2330598e-05 7.673038e-05 3.4492066e-05 2.8741819e-05
0.9533333333333334 0.21503346 0.2401418 0.33371925 -0.6036486 0.22080249 0.24883421 0.33947882 -0.6088285 3.32817e-05 7.5558055e-05 3.317261e-05 2.6831178e-05
0.96 0.2166357 0.24033655 0.3351136 -0.60492194 0.22248718 0.24897316 0.34233713 -0.6113685 3.4239787e-05 7.459101e-05 5.2179195e-05 4.1557883e-05
0.9666666666666667 0.21823914 0.24051587 0.33996952 -0.6093573 0.22417247 0.24910803 0.34519458 -0.6138971 3.5204397e-05 7.382519e-05 2.7301277e-05 2.0609674e-05
0.9733333333333334 0.21984367 0.24067865 0.34253618 -0.6116858 0.22585826 0.24923913 0.34805098 -0.61641425 3.617524e-05 7.328179e-05 3.0413024e-05 2.2358112e-05
0.98 0.2214492 0.24083005 0.34524742 -0.6141367 0.2275444 0.24936675 0.35090616 -0.6189199 3.7151472e-05 7.2875184e-05 3.2021402e-05 2.2879129e-05
0.9866666666666667 0.22305565 0.24096614 0.3504263 -0.61879796 0.22923669 0.24948767 0.35376185 -0.6214191 3.8205333e-05 7.261642e-05 1.1125996e-05 6.8702398e-06
0.9933333333333333 0.2246629 0.24108995 0.3521013 -0.6202946 0.23093729 0.24960075 0.35661867 -0.6239136 3.9367937e-05 7.2433686e-05 2.040669e-05 1.3097271e-05
1.0 0.22627091 0.24120116 0.3561106 -0.6238704 0.23264614 0.24970612 0.35947657 -0.6264035 4.0643474e-05 7.23343e-05 1.1329712e-05 6.416787e-06
1.0066666666666666 0.22787958 0.24130063 0.35752055 -0.6251204 0.23436317 0.2498039 0.36233544 -0.6288888 4.203687e-05 7.230565e-05 2.3183195e-05 1.4200721e-05
1.0133333333333334 0.22948883 0.24138841 0.3610393 -0.62823606 0.23608832 0.24989422 0.36519524 -0.6313694 4.3553213e-05 7.234874e-05 1.7271786e-05 9.8179235e-06
1.02 0.2310986 0.24146494 0.36475095 -0.6315065 0.23782155 0.2499772 0.36805588 -0.6338454 4.519795e-05 7.245855e-05 1.0922553e-05 5.4703887e-06
1.0266666666666666 0.23270881 0.2415309 0.36703178 -0.6335071 0.23956278 0.250053 0.37091726 -0.63631666 4.6976875e-05 7.262608e-05 1.5096937e-05 7.893763e-06
1.0333333333333334 0.2343194 0.24158798 0.368716 -0.6349799 0.24131197 0.25012168 0.37377933 -0.6387833 4.8895945e-05 7.2824056e-05 2.5637262e-05 1.44656415e-05
1.04 0.23593032 0.24163806 0.37099025 -0.63696444 0.24306905 0.25018343 0.37664202 -0.64124525 5.0961455e-05 7.302333e-05 3.1942527e-05 1.8325296e-05
1.0466666666666666 0.23754153 0.24168178 0.37409535 -0.6396651 0.24483399 0.25023836 0.37950525 -0.64370257 5.3180036e-05 7.321497e-05 2.926698e-05 1.630092e-05
1.0533333333333332 0.23915298 0.24171665 0.38099366 -0.64562714 0.24660684 0.25028837 0.38237017 -0.6461566 5.5560013e-05 7.3474286e-05 1.8947788e-06 2.8033642e-07
1.06 0.2407646 0.24174458 0.38524392 -0.649273 0.24838778 0.2503367 0.38523895 -0.64860994 5.8112884e-05 7.3824674e-05 2.4770408e-11 4.3962478e-07
1.0666666666666667 0.24237637 0.24176487 0.3875659 -0.65125597 0.25017682 0.25038344 0.38811156 -0.65106255 6.084694e-05 7.427963e-05 2.9773472e-07 3.7410164e-08
1.0733333333333333 0.24398822 0.24177746 0.38912845 -0.652587 0.2519739 0.25042862 0.39098796 -0.6535145 6.3771105e-05 7.4842435e-05 3.4577995e-06 8.6027086e-07
1.08 0.24560012 0.24178436 0.3926118 -0.6555454 0.25377932 0.250472 0.39386785 -0.6559653 6.689936e-05 7.547518e-05 1.5776583e-06 1.7632837e-07
1.0866666666666667 0.24721201 0.24178305 0.3945551 -0.6571903 0.25559744 0.2505102 0.39674744 -0.65840846 7.031552e-05 7.6162854e-05 4.8063907e-06 1.4838654e-06
1.0933333333333333 0.24882382 0.2417726 0.3960669 -0.6584675 0.25742823 0.25054315 0.3996267 -0.6608439 7.403582e-05 7.692238e-05 1.2672162e-05 5.6474537e-06
1.1 0.25043553 0.2417558 0.39697313 -0.6592323 0.25927168 0.25057095 0.40250555 -0.66327167 7.807755e-05 7.770695e-05 3.06076e-05 1.6316326e-05
1.1066666666666667 0.25204706 0.24173144 0.40118706 -0.66277504 0.26112732 0.25058675 0.40537265 -0.6656828 8.245114e-05 7.841657e-05 1.751914e-05 8.4550275e-06
1.1133333333333333 0.2536584 0.24170344 0.40245157 -0.6638352 0.2629908 0.25052604 0.40812197 -0.6679937 8.7093475e-05 7.783836e-05 3.2153417e-05 1.7293096e-05
1.12 0.25526956 0.24167176 0.4023104 -0.6637184 0.26486194 0.25039092 0.410758 -0.67020875 9.201383e-05 7.6023774e-05 7.1361734e-05 4.212464e-05
1.1266666666666667 0.2568805 0.24163802 0.40516716 -0.66610664 0.26674023 0.25018382 0.41328514 -0.6723321 9.7214484e-05 7.3030715e-05 6.59015e-05 3.8756436e-05


==> graphs/visco/viscolastic_results_test_11.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 0.0003931825 0.058977377 0.00036164236 -0.0039170953 0.0003931825 0.058977377 0.00036164236 -0.0039170953 0.0 0.0 0.0 0.0
0.006666666666666667 0.0012050979 0.12178732 0.0015318528 -0.007351328 0.0013503251 0.12182625 0.0016260084 -0.007338889 2.1090935e-08 1.5154891e-09 8.865289e-09 1.5473395e-10
0.013333333333333334 0.002443225 0.18571903 0.0036790124 -0.01598112 0.0026504903 0.18584692 0.0036242367 -0.015898911 4.2958934e-08 1.6357557e-08 3.0003815e-09 6.7581296e-09
0.02 0.004111448 0.25023347 0.0067629893 -0.023601092 0.004390754 0.2499552 0.0065940954 -0.025063239 7.801182e-08 7.743101e-08 2.8525166e-08 2.1378728e-06
0.02666666666666667 0.0062122634 0.31512234 0.011065933 -0.035523467 0.006566188 0.31400585 0.010616569 -0.03526899 1.2526253e-07 1.2465374e-06 2.0192807e-07 6.4759206e-08
0.03333333333333333 0.00874745 0.38027796 0.016375657 -0.046122115 0.009215984 0.37954852 0.015764056 -0.046693493 2.1952363e-07 5.320851e-07 3.7405627e-07 3.2647233e-07
0.04 0.011718381 0.44563967 0.023074955 -0.05977257 0.012213247 0.44396055 0.022543412 -0.059902824 2.4489205e-07 2.8194522e-06 2.82538e-07 1.6966306e-08
0.04666666666666667 0.015126095 0.5111571 0.031066775 -0.07407667 0.01563327 0.5093344 0.03053946 -0.07373948 2.5722647e-07 3.3222718e-06 2.7806095e-07 1.1369772e-07
0.05333333333333334 0.018971458 0.5768044 0.04006737 -0.086903766 0.019415695 0.5749515 0.039670356 -0.087840274 1.9734664e-07 3.4331272e-06 1.576212e-07 8.7704757e-07
0.06 0.023255179 0.64255804 0.050685864 -0.10218599 0.023779279 0.6406939 0.050040193 -0.10246083 2.7468073e-07 3.4750003e-06 4.1689108e-07 7.553948e-08
0.06666666666666667 0.027977888 0.7084063 0.06248068 -0.11688895 0.028619446 0.70619196 0.06174051 -0.11723847 4.1159709e-07 4.9034443e-06 5.478523e-07 1.2216537e-07
0.07333333333333333 0.03314008 0.7743284 0.0755407 -0.13158119 0.03393142 0.77146137 0.07473997 -0.13207626 6.262207e-07 8.219936e-06 6.411666e-07 2.451004e-07
0.08 0.03874217 0.8403141 0.0901244 -0.14723986 0.039647695 0.83690107 0.089215256 -0.1471713 8.199754e-07 1.1648716e-05 8.265395e-07 4.7005067e-09
0.08666666666666667 0.04478456 0.90635854 0.105915785 -0.1625054 0.04565431 0.9024685 0.10522986 -0.16257735 7.5646676e-07 1.5132392e-05 4.7049008e-07 5.1757674e-09
0.09333333333333334 0.05126757 0.97245157 0.12341461 -0.17903571 0.05203538 0.9678634 0.122711115 -0.17853554 5.8952975e-07 2.1051457e-05 4.9491047e-07 2.501724e-07
0.1 0.057798352 0.9796171 0.13023111 -0.19512431 0.05903756 0.97542614 0.13021778 -0.19542971 1.5356331e-06 1.7564325e-05 1.7786328e-10 9.326873e-08
0.10666666666666667 0.06435161 0.9829892 0.1359987 -0.20915684 0.06565365 0.9782675 0.13615896 -0.20962773 1.6953111e-06 2.2294462e-05 2.5683905e-08 2.217389e-07
0.11333333333333333 0.070920065 0.98526824 0.1412484 -0.2215427 0.07218964 0.9802795 0.14106433 -0.22113074 1.6118117e-06 2.4887426e-05 3.3883254e-08 1.6970898e-07
0.12 0.077500075 0.98700076 0.14512134 -0.23022763 0.07869912 0.98198116 0.14511721 -0.23025 1.4377072e-06 2.5196436e-05 1.703726e-11 5.002667e-10
0.12666666666666668 0.08408932 0.9883862 0.14839894 -0.23736565 0.08525793 0.98330796 0.14856617 -0.2377892 1.3656636e-06 2.5788686e-05 2.796779e-08 1.7939512e-07
0.13333333333333333 0.09068618 0.9895298 0.15172526 -0.2445139 0.09184385 0.98448795 0.1516127 -0.2442858 1.3402026e-06 2.5420128e-05 1.2670513e-08 5.2025996e-08
0.14 0.09728948 0.99049497 0.15504652 -0.25152534 0.09845999 0.98546124 0.1543639 -0.250063 1.3700903e-06 2.5338453e-05 4.6597307e-07 2.1384394e-06
0.14666666666666667 0.10389824 0.99131495 0.15671878 -0.2548382 0.105118446 0.9863378 0.15684222 -0.2551551 1.4888976e-06 2.4772187e-05 1.5237735e-08 1.0041806e-07
0.15333333333333332 0.11051173 0.992022 0.1592213 -0.25993705 0.11180886 0.9871628 0.159106 -0.25968915 1.6825493e-06 2.3611334e-05 1.3295286e-08 6.145228e-08
0.16 0.1171293 0.9926364 0.16180031 -0.26513645 0.11852622 0.98796713 0.16117525 -0.2637152 1.9513766e-06 2.1801887e-05 3.9069877e-07 2.0199316e-06
0.16666666666666666 0.123750456 0.993173 0.16288106 -0.26716995 0.12525497 0.988665 0.16308074 -0.26733613 2.2635747e-06 2.032223e-05 3.987033e-08 2.7615044e-08
0.17333333333333334 0.13037471 0.993639 0.16435839 -0.27003404 0.13197774 0.9892055 0.16484599 -0.2706439 2.5696802e-06 1.9656034e-05 2.3774966e-07 3.7191083e-07
0.18 0.13700168 0.99404484 0.16574633 -0.2727103 0.13870157 0.9896149 0.16645767 -0.27364287 2.8896418e-06 1.9624336e-05 5.0599994e-07 8.6969476e-07
0.18666666666666668 0.14363103 0.9944011 0.16740549 -0.275927 0.14541203 0.9899537 0.1679468 -0.27637413 3.171967e-06 1.9779372e-05 2.9302137e-07 1.999201e-07
0.19333333333333333 0.15026242 0.99470943 0.16892785 -0.27885312 0.15209684 0.9902737 0.16934027 -0.2788733 3.3651054e-06 1.9675595e-05 1.7008979e-07 4.0707793e-10
0.2 0.15689561 0.9949788 0.17059563 -0.28205073 0.1587552 0.99058795 0.1706406 -0.2811482 3.4580764e-06 1.927944e-05 2.0224542e-09 8.1456676e-07
0.20666666666666667 0.16353032 0.99520624 0.17089121 -0.28254336 0.16538654 0.99090815 0.17185034 -0.2832066 3.445563e-06 1.8473585e-05 9.199268e-07 4.3990147e-07
0.21333333333333335 0.17016633 0.9954021 0.1723253 -0.2852733 0.17199047 0.9912449 0.172972 -0.2850561 3.3274887e-06 1.7282191e-05 4.1821505e-07 4.7175547e-08
0.22 0.17680345 0.9955682 0.17280613 -0.28614396 0.17856677 0.99160784 0.17400807 -0.28670415 3.1092763e-06 1.5684538e-05 1.4446659e-06 3.138176e-07
0.22666666666666666 0.18344146 0.9957022 0.17265636 -0.28580117 0.1851174 0.992029 0.17496382 -0.28816256 2.8087534e-06 1.34923675e-05 5.3243702e-06 5.576149e-06
0.23333333333333334 0.19008021 0.9958109 0.17426799 -0.2888753 0.19167359 0.9924798 0.17586303 -0.2894975 2.5388636e-06 1.1096392e-05 2.5441373e-06 3.8711178e-07
0.24 0.19671951 0.9958955 0.17531122 -0.29084253 0.19826467 0.9928482 0.17670988 -0.29076317 2.3875225e-06 9.285961e-06 1.9562297e-06 6.2985785e-09
0.24666666666666667 0.2033592 0.99595475 0.17581572 -0.2917821 0.20489416 0.9931437 0.17750385 -0.29195955 2.3560829e-06 7.902138e-06 2.8498087e-06 3.1486028e-08
0.25333333333333335 0.20999916 0.9959929 0.1770646 -0.29413605 0.21156329 0.9933656 0.17823651 -0.29307586 2.4465032e-06 6.902774e-06 1.3733888e-06 1.1239982e-06
0.26 0.2166392 0.9960074 0.17702033 -0.29404697 0.21826707 0.9934979 0.17889574 -0.29412135 2.6499363e-06 6.2974636e-06 3.5171831e-06 5.5333658e-09
0.26666666666666666 0.22327924 0.99600327 0.17757751 -0.29509935 0.2249928 0.993551 0.17950642 -0.2951279 2.9362845e-06 6.0135512e-06 3.7206962e-06 8.151382e-10
0.2733333333333333 0.2299191 0.99598056 0.17818089 -0.29624158 0.23173736 0.99352956 0.18007196 -0.29609793 3.3060498e-06 6.007414e-06 3.5761707e-06 2.0634516e-08
0.28 0.23655872 0.9959418 0.17854837 -0.29694435 0.23849489 0.99345577 0.18061341 -0.2970596 3.7487446e-06 6.1804453e-06 4.2644215e-06 1.3281544e-08
0.2866666666666667 0.24319798 0.9958885 0.17948827 -0.29871744 0.2452284 0.993388 0.18114223 -0.29802048 4.1225944e-06 6.2523727e-06 2.7355652e-06 4.8574924e-07
0.29333333333333333 0.24983679 0.9958215 0.17939337 -0.2985657 0.25192946 0.9933372 0.18163647 -0.29889205 4.379286e-06 6.1715577e-06 5.0315048e-06 1.06514264e-07
0.3 0.25647506 0.9957402 0.17989156 -0.29952127 0.25858393 0.9932637 0.18215062 -0.29980862 4.447341e-06 6.1328233e-06 5.1033553e-06 8.257231e-08
0.30666666666666664 0.2631127 0.9956465 0.17938454 -0.2986141 0.26518843 0.9931525 0.18270425 -0.30083662 4.3086625e-06 6.219924e-06 1.1020477e-05 4.9395426e-06
0.31333333333333335 0.26974964 0.99554235 0.1793065 -0.2985075 0.2717405 0.9929993 0.18330628 -0.3020058 3.9635024e-06 6.4670126e-06 1.5998157e-05 1.2238005e-05
0.32 0.2763858 0.9954272 0.18040088 -0.30057973 0.27824852 0.99284446 0.18396819 -0.30331355 3.469669e-06 6.6704883e-06 1.2725688e-05 7.473808e-06
0.32666666666666666 0.28302118 0.99530256 0.18141155 -0.30248752 0.28473535 0.9926879 0.18468799 -0.30472997 2.9383787e-06 6.8365357e-06 1.0735042e-05 5.028564e-06
0.3333333333333333 0.28965563 0.9951693 0.18214762 -0.3038849 0.29120392 0.9925256 0.18546483 -0.30625215 2.3972027e-06 6.989173e-06 1.1003863e-05 5.6039107e-06
0.34 0.29628915 0.9950276 0.1835239 -0.30644178 0.29766163 0.99234915 0.18629424 -0.3078675 1.8837188e-06 7.1741156e-06 7.674836e-06 2.0326584e-06
0.3466666666666667 0.30292168 0.994879 0.18371688 -0.30684498 0.30411777 0.9921486 0.18717106 -0.3095603 1.4306227e-06 7.4552436e-06 1.193135e-05 7.3729593e-06
0.35333333333333333 0.30955318 0.99472356 0.18512711 -0.30944324 0.31057152 0.9919311 0.18809585 -0.31132805 1.0370272e-06 7.797931e-06 8.8134375e-06 3.5525393e-06
0.36 0.31618357 0.99456054 0.18623058 -0.3114759 0.31702235 0.99170154 0.18906927 -0.31316957 7.035626e-07 8.173861e-06 8.0581385e-06 2.8685045e-06
0.36666666666666664 0.32281286 0.9943936 0.18778929 -0.31430247 0.32347 0.99146247 0.190092 -0.31508484 4.3183456e-07 8.591453e-06 5.302456e-06 6.121037e-07
0.37333333333333335 0.329441 0.9942222 0.18908161 -0.3166383 0.32991424 0.9912165 0.19116473 -0.31707382 2.2394765e-07 9.034491e-06 4.3394e-06 1.8968737e-07
0.38 0.336068 0.9940485 0.19045357 -0.31909654 0.33635488 0.9909664 0.19228815 -0.3191365 8.22985e-08 9.499319e-06 3.365652e-06 1.5971944e-09
0.38666666666666666 0.3426938 0.99387103 0.19028193 -0.318859 0.34279242 0.99071705 0.19346392 -0.3212744 9.725093e-09 9.947588e-06 1.0125085e-05 5.8341034e-06
0.3933333333333333 0.34931841 0.9936921 0.1908277 -0.31987026 0.34923035 0.9904813 0.19469795 -0.3234954 7.755596e-09 1.0309128e-05 1.4978826e-05 1.3141529e-05
0.4 0.35594183 0.99351233 0.19276124 -0.32327244 0.35566866 0.9902626 0.19599119 -0.32579967 7.46208e-08 1.0560581e-05 1.0432551e-05 6.3869265e-06
0.4066666666666667 0.36256406 0.99333256 0.19317782 -0.3240488 0.36210746 0.9900647 0.19734463 -0.32818744 2.0848482e-07 1.0679068e-05 1.736232e-05 1.7128412e-05
0.41333333333333333 0.36918506 0.99315166 0.19560647 -0.32824692 0.36854783 0.9898893 0.19875872 -0.33065754 4.0606622e-07 1.0642869e-05 9.936688e-06 5.811091e-06
0.42 0.37580487 0.99297106 0.19772303 -0.3318699 0.37499076 0.9897389 0.20023401 -0.33320907 6.6277516e-07 1.0446995e-05 6.3050193e-06 1.7933692e-06
0.4266666666666667 0.3824235 0.9927935 0.1993645 -0.33466503 0.38143554 0.9895955 0.20177329 -0.33585432 9.760392e-07 1.0227381e-05 5.802258e-06 1.4144142e-06
0.43333333333333335 0.38904095 0.9926171 0.20059095 -0.33675262 0.3878814 0.98945254 0.20337933 -0.33859992 1.3445533e-06 1.0014249e-05 7.775062e-06 3.412506e-06
0.44 0.39565724 0.99244285 0.202205 -0.33946154 0.39432123 0.9892928 0.2050669 -0.34147173 1.7849183e-06 9.922789e-06 8.190484e-06 4.04089e-06
0.44666666666666666 0.40227237 0.99227256 0.20312782 -0.3410235 0.40076387 0.9891015 0.2068299 -0.34445623 2.2755848e-06 1.0055411e-05 1.3705464e-05 1.17835725e-05
0.4533333333333333 0.40888643 0.9921065 0.20553093 -0.34496924 0.40721506 0.9888755 0.20866266 -0.3475382 2.7934905e-06 1.043929e-05 9.807747e-06 6.5995564e-06
0.46 0.4154994 0.99194324 0.20773028 -0.3485448 0.41368002 0.9886114 0.21055996 -0.35070404 3.310115e-06 1.1101158e-05 8.007121e-06 4.662308e-06
0.4666666666666667 0.42211127 0.99178344 0.20911965 -0.35080257 0.42014572 0.98834187 0.21252345 -0.35394785 3.863397e-06 1.18444195e-05 1.1585839e-05 9.89277e-06
0.47333333333333333 0.4287221 0.9916288 0.21168016 -0.35488245 0.42660844 0.98807627 0.21455178 -0.3572641 4.4676012e-06 1.2620654e-05 8.246188e-06 5.6722693e-06
0.48 0.43533197 0.9914786 0.2147334 -0.35967645 0.4330706 0.9878145 0.21664324 -0.36064738 5.1137963e-06 1.3425893e-05 3.6474778e-06 9.427048e-07
0.4866666666666667 0.44194087 0.99133384 0.21592058 -0.3615496 0.4395413 0.9875513 0.21878645 -0.36407524 5.7579064e-06 1.4307839e-05 8.213187e-06 6.3789453e-06
0.49333333333333335 0.44854882 0.9911935 0.21838021 -0.36535183 0.44602007 0.98729116 0.22097428 -0.36753243 6.3946113e-06 1.5228071e-05 6.729192e-06 4.755043e-06
0.5 0.45515588 0.9910584 0.22126326 -0.36975005 0.45250446 0.98704 0.22320606 -0.37101603 7.0300453e-06 1.6147747e-05 3.774466e-06 1.6026872e-06
0.5066666666666667 0.46176207 0.9909288 0.22297919 -0.37235764 0.45899415 0.9868 0.22548178 -0.37452534 7.661384e-06 1.7047103e-05 6.262959e-06 4.6989308e-06
0.5133333333333333 0.46836746 0.99080455 0.22525258 -0.37577066 0.4654896 0.9865724 0.22780153 -0.3780599 8.282085e-06 1.7911249e-05 6.4971355e-06 5.2405994e-06
0.52 0.474972 0.9906852 0.22811702 -0.3800165 0.4719929 0.9863557 0.23016563 -0.38161987 8.875036e-06 1.8744593e-05 4.1968096e-06 2.570779e-06
0.5266666666666666 0.48157582 0.9905725 0.23126052 -0.38461688 0.47850385 0.9861521 0.23257409 -0.3852046 9.436962e-06 1.9539933e-05 1.7254587e-06 3.4542845e-07
0.5333333333333333 0.48817894 0.9904669 0.23413932 -0.3887828 0.4850219 0.9859657 0.23502624 -0.3888116 9.966961e-06 2.0260477e-05 7.8662197e-07 8.28809e-10
0.54 0.49478137 0.99036616 0.23639339 -0.39201882 0.49154165 0.98581946 0.23751631 -0.3924239 1.0495793e-05 2.0672498e-05 1.2609531e-06 1.6408427e-07
0.5466666666666666 0.5013832 0.9902696 0.2391286 -0.39590293 0.49806306 0.98571545 0.24004394 -0.3960407 1.1023248e-05 2.0740305e-05 8.3783567e-07 1.8982263e-08
0.5533333333333333 0.50798434 0.99017787 0.24086845 -0.39836225 0.50458163 0.98564863 0.2426169 -0.39967453 1.1578435e-05 2.0513995e-05 3.0571039e-06 1.7220937e-06
0.56 0.51458496 0.99009204 0.24415539 -0.40294358 0.51109296 0.9856112 0.24524413 -0.40333936 1.2194048e-05 2.0077916e-05 1.1853514e-06 1.5663773e-07
0.5666666666666667 0.52118504 0.99001145 0.24583943 -0.40528065 0.51759607 0.98560435 0.24792685 -0.40703636 1.2880738e-05 1.94226e-05 4.357298e-06 3.082533e-06
0.5733333333333334 0.52778465 0.9899372 0.24935636 -0.41009322 0.5240917 0.98562896 0.25066572 -0.41076598 1.3637695e-05 1.8560791e-05 1.7144368e-06 4.5260282e-07
0.58 0.5343838 0.9898681 0.2512805 -0.41270998 0.53058046 0.98568624 0.25346145 -0.41452864 1.44651885e-05 1.7487968e-05 4.7566027e-06 3.307513e-06
0.5866666666666667 0.5409824 0.98980397 0.2545908 -0.4171592 0.53706723 0.9857463 0.2562991 -0.41831055 1.5328718e-05 1.646449e-05 2.9182852e-06 1.325614e-06
0.5933333333333334 0.5475808 0.989746 0.25726706 -0.4207234 0.5435516 0.98580855 0.2591777 -0.42211077 1.6234088e-05 1.5503301e-05 3.650609e-06 1.9247614e-06
0.6 0.5541787 0.98969376 0.26022398 -0.42462352 0.5500328 0.98587465 0.26209733 -0.4259293 1.7188655e-05 1.4585586e-05 3.5094183e-06 1.7050843e-06
0.6066666666666667 0.56077635 0.989646 0.26269066 -0.4278509 0.5565098 0.98594874 0.26505786 -0.4297666 1.8203535e-05 1.3669851e-05 5.603629e-06 3.6698807e-06
0.6133333333333333 0.5673737 0.9896029 0.26492882 -0.43075827 0.5629818 0.9860325 0.26805934 -0.4336226 1.9288862e-05 1.2748023e-05 9.800189e-06 8.2043925e-06
0.62 0.5739708 0.9895652 0.26671708 -0.43306804 0.569448 0.98612744 0.27110186 -0.43749735 2.0455724e-05 1.1818177e-05 1.9226347e-05 1.9618792e-05
0.6266666666666667 0.58056766 0.9895314 0.27071813 -0.43817917 0.5759118 0.98623294 0.27418363 -0.44138676 2.1676828e-05 1.0879848e-05 1.2009714e-05 1.0288661e-05
0.6333333333333333 0.58716434 0.98950195 0.27383727 -0.44212347 0.5823834 0.98634464 0.27730018 -0.44528052 2.2857465e-05 9.968655e-06 1.199175e-05 9.966961e-06
0.64 0.59376085 0.9894756 0.27633646 -0.4452593 0.5888622 0.98646414 0.2804517 -0.4491786 2.3996941e-05 9.068922e-06 1.6935068e-05 1.536094e-05
0.6466666666666666 0.60035723 0.98945445 0.2800565 -0.44988206 0.59534764 0.98659307 0.28363827 -0.45308098 2.5096007e-05 8.187499e-06 1.2829021e-05 1.02331e-05
0.6533333333333333 0.6069535 0.9894373 0.28481957 -0.45573014 0.6018392 0.9867331 0.2868601 -0.45698765 2.6156238e-05 7.3127144e-06 4.163784e-06 1.5813289e-06
0.66 0.61354965 0.989422 0.28760874 -0.45912132 0.60833734 0.986884 0.2901136 -0.46089393 2.7168144e-05 6.4415726e-06 6.2743006e-06 3.1421546e-06
0.6666666666666666 0.6201457 0.98941123 0.2911566 -0.46339703 0.61486053 0.9870269 0.2933473 -0.46473038 2.7932745e-05 5.6851945e-06 4.7992066e-06 1.777838e-06
0.6733333333333333 0.6267417 0.9894038 0.29470518 -0.46763375 0.62140876 0.9871631 0.29656056 -0.46849704 2.8440321e-05 5.020547e-06 3.4424104e-06 7.4525906e-07
0.68 0.63333774 0.9893976 0.2988859 -0.47257584 0.627982 0.98729414 0.29975277 -0.47219396 2.8683691e-05 4.424493e-06 7.514465e-07 1.4583765e-07
0.6866666666666666 0.6399337 0.98939615 0.30127594 -0.47537756 0.6345804 0.9874213 0.30292335 -0.47582126 2.8658158e-05 3.900154e-06 2.7139688e-06 1.96867e-07
0.6933333333333334 0.6465297 0.9893976 0.30424336 -0.4788326 0.6412038 0.98754585 0.30607182 -0.47937915 2.8364719e-05 3.4289317e-06 3.343273e-06 2.987112e-07
0.7 0.65312564 0.98939884 0.30746567 -0.4825565 0.6478525 0.98766917 0.30919766 -0.48286787 2.780625e-05 2.9917485e-06 2.9997955e-06 9.695418e-08
0.7066666666666667 0.6597217 0.9894023 0.31009787 -0.48557663 0.65450424 0.98777133 0.31234154 -0.4863473 2.7221608e-05 2.6600367e-06 5.0340454e-06 5.9391414e-07
0.7133333333333334 0.66631776 0.9894084 0.3125582 -0.48838204 0.6611567 0.9878525 0.31550685 -0.48982206 2.6636406e-05 2.4207004e-06 8.694488e-06 2.0736531e-06
0.72 0.67291385 0.98941654 0.3154184 -0.491623 0.6678089 0.9879165 0.31869453 -0.49329415 2.6060607e-05 2.2500315e-06 1.073309e-05 2.7926935e-06
0.7266666666666667 0.67951 0.98942626 0.3192207 -0.49589902 0.67446584 0.9879666 0.3219041 -0.49676073 2.5443573e-05 2.1306018e-06 7.2006414e-06 7.425344e-07
0.7333333333333333 0.68610626 0.9894387 0.32363293 -0.5008149 0.6811303 0.98800457 0.325134 -0.5002176 2.4760322e-05 2.0567786e-06 2.2532513e-06 3.5676507e-07
0.74 0.69270265 0.9894531 0.3267452 -0.50425243 0.6878018 0.98803246 0.32838407 -0.5036644 2.4018553e-05 2.018153e-06 2.6858604e-06 3.4581387e-07
0.7466666666666667 0.6992991 0.98946965 0.33030045 -0.5081507 0.6944802 0.9880522 0.33165413 -0.5071006 2.3221954e-05 2.0091873e-06 1.8324525e-06 1.1027407e-06
0.7533333333333333 0.70589566 0.9894872 0.33275843 -0.5108271 0.701171 0.9880587 0.33494657 -0.5105309 2.2322614e-05 2.0405691e-06 4.7879835e-06 8.7755225e-08
0.76 0.7124924 0.9895059 0.33582258 -0.51414484 0.7078739 0.9880537 0.33826134 -0.51395506 2.1330778e-05 2.1089068e-06 5.94752e-06 3.60169e-08
0.7666666666666667 0.7190892 0.98952544 0.3392187 -0.5177973 0.71457183 0.9880621 0.34163794 -0.5174237 2.040669e-05 2.141404e-06 5.85269e-06 1.3957839e-07
0.7733333333333333 0.7256862 0.98954654 0.3415525 -0.5202908 0.7212407 0.98812443 0.3451459 -0.5210302 1.976241e-05 2.022389e-06 1.2912632e-05 5.467059e-07
0.78 0.7322833 0.98956656 0.34400702 -0.5229009 0.7278774 0.98824555 0.34879154 -0.52478147 1.9412093e-05 1.7450878e-06 2.2891674e-05 3.5366043e-06
0.7866666666666666 0.7388806 0.98958784 0.34709033 -0.52616215 0.73447853 0.9884305 0.35258144 -0.52868485 1.9377969e-05 1.3394438e-06 3.0152263e-05 6.3640505e-06
0.7933333333333333 0.745478 0.9896094 0.35082313 -0.5300844 0.74104065 0.9886848 0.3565226 -0.53274816 1.9689875e-05 8.549718e-07 3.2483797e-05 7.0957835e-06
0.8 0.7520755 0.98963106 0.35519993 -0.5346473 0.74757236 0.9889478 0.3604322 -0.5367654 2.0278188e-05 4.6682788e-07 2.7376696e-05 4.4863928e-06
0.8066666666666666 0.7586732 0.9896531 0.3601534 -0.5397655 0.7540788 0.9891934 0.36423308 -0.54065126 2.1108379e-05 2.1135224e-07 1.6643706e-05 7.8461443e-07
0.8133333333333334 0.765271 0.98967516 0.36398795 -0.5436934 0.76056147 0.9894215 0.36792693 -0.5444096 2.2179784e-05 6.435221e-08 1.5515508e-05 5.1287054e-07
0.82 0.771869 0.9896967 0.36775944 -0.5475293 0.7670448 0.9896237 0.3715104 -0.5480243 2.3273109e-05 5.3225904e-09 1.4069627e-05 2.450414e-07
0.8266666666666667 0.7784671 0.9897183 0.37136808 -0.55117434 0.77353007 0.9898004 0.37498635 -0.5515002 2.4374489e-05 6.7364034e-09 1.3091879e-05 1.0618382e-07
0.8333333333333334 0.78506535 0.9897389 0.3750211 -0.5548401 0.7800317 0.98996586 0.37834814 -0.55482334 2.5337853e-05 5.1517418e-08 1.1069207e-05 2.8052582e-10
0.84 0.79166377 0.9897592 0.37919635 -0.5590011 0.78656256 0.99013245 0.381591 -0.557983 2.602228e-05 1.393113e-07 5.7343314e-06 1.0365418e-06
0.8466666666666667 0.7982623 0.9897796 0.38281706 -0.562584 0.7931226 0.9902995 0.38472012 -0.5609876 2.6416603e-05 2.7032857e-07 3.6216263e-06 2.5484649e-06
0.8533333333333334 0.80486095 0.9897981 0.383869 -0.56361824 0.799686 0.9904508 0.38779363 -0.5639169 2.6779951e-05 4.2597924e-07 1.5402784e-05 8.920907e-08
0.86 0.8114597 0.9898156 0.38628674 -0.56599295 0.8062463 0.9905806 0.3908375 -0.5668053 2.717995e-05 5.852642e-07 2.070937e-05 6.599153e-07
0.8666666666666667 0.8180586 0.98983294 0.3881073 -0.5677738 0.8128071 0.9906889 0.39385745 -0.5696594 2.7578533e-05 7.327057e-07 3.3064218e-05 3.5554608e-06
0.8733333333333333 0.8246576 0.9898487 0.3915523 -0.5711317 0.8193689 0.9907761 0.39685443 -0.5724808 2.797056e-05 8.601603e-07 2.8112596e-05 1.8200479e-06
0.88 0.8312567 0.98986477 0.3961597 -0.57559294 0.8259345 0.9908421 0.39983287 -0.57527477 2.8325368e-05 9.551883e-07 1.3492148e-05 1.0123189e-07
0.8866666666666667 0.83785594 0.98988104 0.3987795 -0.5781129 0.8325038 0.99088734 0.40279272 -0.57804173 2.8645398e-05 1.0126502e-06 1.610586e-05 5.0648765e-09
0.8933333333333333 0.84445524 0.9898969 0.4041421 -0.5832405 0.83907664 0.9909124 0.4057339 -0.5807821 2.892938e-05 1.0312084e-06 2.5338325e-06 6.043699e-06
0.9 0.85105467 0.9899124 0.4076809 -0.5865987 0.8456544 0.99091595 0.40865272 -0.58349395 2.9162597e-05 1.0071395e-06 9.4444175e-07 9.63945e-06
0.9066666666666666 0.85765415 0.98992693 0.41137603 -0.5900852 0.85224307 0.99089175 0.41153544 -0.58616835 2.9279878e-05 9.308784e-07 2.5412383e-08 1.534179e-05
0.9133333333333333 0.86425376 0.9899403 0.4138483 -0.59240574 0.85884243 0.9908405 0.4143826 -0.58880633 2.9282459e-05 8.1037615e-07 2.8547225e-07 1.2955718e-05
0.92 0.8708534 0.9899522 0.4170839 -0.59543014 0.8654525 0.99076277 0.41719472 -0.5914089 2.9169678e-05 6.570133e-07 1.2284361e-08 1.617027e-05
0.9266666666666666 0.8774532 0.98996437 0.41793635 -0.59622276 0.8720733 0.9906595 0.4199725 -0.5939773 2.8943488e-05 4.83177e-07 4.1459243e-06 5.0422063e-06
0.9333333333333333 0.88405305 0.98997533 0.421378 -0.59941906 0.87870014 0.99056935 0.42274198 -0.5965346 2.8653692e-05 3.5285962e-07 1.860476e-06 8.3200375e-06
0.94 0.89065295 0.9899862 0.42447653 -0.60228205 0.8853348 0.9904907 0.42550534 -0.59908354 2.8282877e-05 2.545139e-07 1.0584417e-06 1.0230431e-05
0.9466666666666667 0.8972529 0.9899959 0.4261693 -0.6038397 0.89197886 0.9904218 0.42826572 -0.6016278 2.7815682e-05 1.8136967e-07 4.394954e-06 4.8923634e-06
0.9533333333333334 0.90385294 0.9900058 0.42916432 -0.6065872 0.8986345 0.99035984 0.43103296 -0.6041792 2.7232181e-05 1.2535253e-07 3.4917982e-06 5.79831e-06
0.96 0.9104531 0.9900154 0.43055063 -0.6078538 0.9053017 0.9903052 0.4338068 -0.6067377 2.6536829e-05 8.3982755e-08 1.06026555e-05 1.2456725e-06
0.9666666666666667 0.9170532 0.990023 0.435329 -0.6122041 0.9119804 0.9902581 0.4365871 -0.6093033 2.5733625e-05 5.5262944e-08 1.5828283e-06 8.41452e-06
0.9733333333333334 0.9236534 0.99002934 0.437779 -0.61442226 0.91867393 0.9902145 0.43937626 -0.61187845 2.4795332e-05 3.429594e-08 2.551225e-06 6.4709543e-06
0.98 0.9302536 0.99003595 0.44049144 -0.61686873 0.9253831 0.99017364 0.44217482 -0.61446375 2.3722101e-05 1.8957635e-08 2.8337822e-06 5.7839666e-06
0.9866666666666667 0.93685395 0.9900419 0.44558582 -0.62143874 0.93210787 0.99013567 0.4449826 -0.61705923 2.252527e-05 8.7905825e-09 3.63885e-07 1.9180115e-05
0.9933333333333333 0.94345427 0.9900481 0.44723666 -0.62291175 0.93884826 0.99009764 0.44780207 -0.6196679 2.1215315e-05 2.4533655e-09 3.1968807e-07 1.0522651e-05
1.0 0.9500546 0.9900535 0.4511804 -0.62641823 0.9456043 0.99005604 0.45063615 -0.6222931 1.9804827e-05 6.5689676e-12 2.9620807e-07 1.70166e-05
1.0066666666666666 0.95665497 0.9900581 0.45251933 -0.62760377 0.95237595 0.990011 0.4534847 -0.62493503 1.8309991e-05 2.2228654e-09 9.3197133e-07 7.1221643e-06
1.0133333333333334 0.9632554 0.9900621 0.45595253 -0.6306348 0.95916605 0.98995876 0.45635512 -0.6276 1.6722828e-05 1.0682143e-08 1.6208642e-07 9.209832e-06
1.02 0.96985584 0.9900654 0.45957065 -0.63381356 0.96597743 0.98989666 0.45925358 -0.63029444 1.50421e-05 2.847344e-08 1.0053142e-07 1.238419e-05
1.0266666666666666 0.9764563 0.99006885 0.46178424 -0.6357503 0.97281003 0.9898246 0.4621803 -0.6330186 1.3295172e-05 5.966287e-08 1.568501e-07 7.4620802e-06
1.0333333333333334 0.9830568 0.9900724 0.46343657 -0.63719195 0.9796639 0.9897426 0.46513548 -0.6357728 1.1511602e-05 1.0880241e-07 2.8862992e-06 2.0139214e-06
1.04 0.9896573 0.99007595 0.46569288 -0.63915557 0.986539 0.98965067 0.46811938 -0.6385574 9.723649e-06 1.8086234e-07 5.887927e-06 3.5783393e-07
1.0466666666666666 0.99625784 0.9900804 0.46884695 -0.64189047 0.9934353 0.9895488 0.47113216 -0.6413726 7.96661e-06 2.8261326e-07 5.2221953e-06 2.681636e-07
1.0533333333333332 1.0028584 0.9900828 0.47563726 -0.6477404 1.0003529 0.9894369 0.47417408 -0.6442189 6.277735e-06 4.1715572e-07 2.1408805e-06 1.2400977e-05
1.06 1.0094589 0.990085 0.47982946 -0.65132564 1.0072935 0.9893218 0.47725144 -0.6471014 4.6891164e-06 5.8244046e-07 6.6461876e-06 1.784421e-05
1.0666666666666667 1.0160595 0.99008673 0.48206425 -0.65322876 1.0142583 0.9892072 0.48036802 -0.6500232 3.24451e-06 7.735662e-07 2.8771929e-06 1.0275473e-05
1.0733333333333333 1.0226601 0.99008805 0.48352286 -0.65446794 1.0212477 0.989093 0.48352423 -0.6529845 1.9948502e-06 9.901045e-07 1.8793855e-12 2.2005954e-06
1.08 1.0292608 0.99008906 0.4869389 -0.6573611 1.0282625 0.98897886 0.48672038 -0.655985 9.965202e-07 1.2325354e-06 4.7746894e-08 1.8936304e-06
1.0866666666666667 1.0358613 0.99008965 0.48875806 -0.6588966 1.0353028 0.98886496 0.489957 -0.6590253 3.1191723e-07 1.4998818e-06 1.4374749e-06 1.6560197e-08
1.0933333333333333 1.0424619 0.99008876 0.49006465 -0.6599975 1.0423688 0.98875153 0.49323466 -0.6621059 8.668067e-09 1.7881846e-06 1.0048985e-05 4.44533e-06
1.1 1.0490625 0.99008757 0.4908324 -0.66064364 1.0494606 0.9886388 0.49655393 -0.6652274 1.5853061e-07 2.098878e-06 3.273601e-05 2.1011003e-05
1.1066666666666667 1.0556631 0.99008656 0.49491963 -0.66407204 1.0565785 0.988527 0.49991536 -0.6683904 8.3797204e-07 2.4322135e-06 2.4957353e-05 1.8648203e-05
1.1133333333333333 1.0622636 0.99008566 0.49611512 -0.66507155 1.0637243 0.98841447 0.5033194 -0.6715949 2.133561e-06 2.792893e-06 5.1901425e-05 4.2554366e-05
1.12 1.0688642 0.99008435 0.49587372 -0.6648701 1.0708998 0.9882996 0.5067663 -0.6748405 4.1437397e-06 3.1853035e-06 0.00011864873 9.940941e-05
1.1266666666666667 1.0754647 0.9900832 0.49869084 -0.66722006 1.0781054 0.9881825 0.51025677 -0.6781277 6.973424e-06 3.6127842e-06 0.00013377059 0.00011897683


==> graphs/visco/viscolastic_results_test_12.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 6.255251e-05 0.0093828775 2.2613109e-05 -0.0039170953 6.255251e-05 0.0093828775 2.2613109e-05 -0.0039170953 0.0 0.0 0.0 0.0
0.006666666666666667 0.00025269575 0.028521484 9.294415e-05 -0.0035895898 0.00040332973 0.028669193 6.9194735e-05 -0.0042322036 2.2690594e-08 2.1818133e-08 5.640348e-10 4.1295243e-07
0.013333333333333334 0.00062116614 0.055270556 0.0003500758 -0.0070389686 0.000724736 0.05505967 0.00041784463 -0.0064753424 1.072672e-08 4.4472465e-08 4.5926134e-09 3.1767448e-07
0.02 0.0012060192 0.08772796 0.00084088877 -0.008898775 0.0012840567 0.087469816 0.0009775874 -0.009807743 6.089851e-09 6.6636396e-08 1.8686523e-08 8.262229e-07
0.02666666666666667 0.002036438 0.124562845 0.0017495604 -0.014831277 0.00209535 0.12434315 0.0019047016 -0.014628374 3.4706207e-09 4.8266013e-08 2.40688e-08 4.116946e-08
0.03333333333333333 0.0031355172 0.16486187 0.0030567974 -0.019403707 0.0031634392 0.1644108 0.0033439954 -0.020570865 7.796371e-10 2.034669e-07 8.2482686e-08 1.362257e-06
0.04 0.004522167 0.20799746 0.004983471 -0.027022146 0.004518863 0.2067622 0.0053760414 -0.0275869 1.0918613e-11 1.5258711e-06 1.541117e-07 3.189471e-07
0.04666666666666667 0.006211974 0.2534711 0.0075615365 -0.035539914 0.006224864 0.2522021 0.007949783 -0.03538435 1.6615133e-10 1.6103932e-06 1.5073498e-07 2.4200283e-08
0.05333333333333334 0.008218188 0.30093205 0.0106995385 -0.042733405 0.008271109 0.29952914 0.011118526 -0.04374464 2.8006824e-09 1.9681693e-06 1.7555021e-07 1.0225938e-06
0.06 0.010552159 0.35009563 0.014747486 -0.05260746 0.010671068 0.3486932 0.015032789 -0.052828573 1.4139446e-08 1.9668314e-06 8.1397395e-08 4.8890023e-08
0.06666666666666667 0.013223908 0.40076238 0.019523054 -0.062021542 0.013382588 0.39937988 0.01972511 -0.062426485 2.5179238e-08 1.911306e-06 4.0826635e-08 1.6397865e-07
0.07333333333333333 0.016242046 0.45272067 0.025128907 -0.07175039 0.016411532 0.45135367 0.025293669 -0.07244913 2.8725438e-08 1.8686965e-06 2.7146562e-08 4.8824495e-07
0.08 0.019614112 0.5058099 0.031741142 -0.08270953 0.01981737 0.50403017 0.03178218 -0.08290023 4.131434e-08 3.167457e-06 1.6841009e-09 3.636842e-08
0.08666666666666667 0.0233469 0.55991805 0.039209966 -0.09344721 0.02361302 0.5575998 0.03930935 -0.09380852 7.082076e-08 5.374344e-06 9.87704e-09 1.305438e-07
0.09333333333333334 0.027446395 0.6149244 0.047870062 -0.10570851 0.027826319 0.6123432 0.047877487 -0.10556945 1.4434204e-07 6.6624857e-06 5.5123253e-11 1.9337026e-08
0.1 0.031855658 0.6613895 0.056191057 -0.11760313 0.032281563 0.6589075 0.056366578 -0.11893473 1.8139507e-07 6.160605e-06 3.0807545e-08 1.7731521e-06
0.10666666666666667 0.036514595 0.6988406 0.06438947 -0.13145192 0.03681203 0.6954791 0.0641747 -0.13237573 8.846736e-08 1.1299838e-05 4.6126342e-08 8.5342936e-07
0.11333333333333333 0.041376647 0.7293076 0.07221821 -0.14540844 0.04152909 0.7260311 0.0715726 -0.14495836 2.3238748e-08 1.0735238e-05 4.168093e-07 2.0256721e-07
0.12 0.046407875 0.7546842 0.07892934 -0.1562566 0.046446547 0.751257 0.07830793 -0.15657298 1.495542e-09 1.1745751e-05 3.8615744e-07 1.00097225e-07
0.12666666666666668 0.051582713 0.7762255 0.085056216 -0.16601075 0.051494077 0.7727023 0.084596746 -0.16704103 7.856311e-09 1.2413154e-05 2.1111255e-07 1.0614793e-06
0.13333333333333333 0.056881327 0.7947925 0.09103981 -0.17597443 0.056760047 0.79103965 0.090377 -0.17650789 1.4708972e-08 1.40837155e-05 4.3930868e-07 2.8458123e-07
0.14 0.06228797 0.81099635 0.096857056 -0.18584804 0.062198285 0.8069249 0.09571757 -0.18518747 8.043644e-09 1.6576902e-05 1.2984245e-06 4.3635072e-07
0.14666666666666667 0.06778944 0.8252205 0.101336166 -0.19217257 0.06765266 0.8211225 0.10076793 -0.19327204 1.8710194e-08 1.6793589e-05 3.2288924e-07 1.2088283e-06
0.15333333333333332 0.0733748 0.837804 0.10626712 -0.20020977 0.07319187 0.83371 0.105466135 -0.20071691 3.3464886e-08 1.6760874e-05 6.4157234e-07 2.571972e-07
0.16 0.07903472 0.8489884 0.11112116 -0.2082814 0.078801416 0.84486496 0.109842405 -0.20757031 5.443238e-08 1.7002834e-05 1.6352221e-06 5.056396e-07
0.16666666666666666 0.08476115 0.8589646 0.11465357 -0.21310288 0.0844618 0.8547005 0.11390899 -0.21384744 8.961008e-08 1.8182687e-05 5.544012e-07 5.54379e-07
0.17333333333333334 0.09054684 0.86785305 0.11838452 -0.21875311 0.0901499 0.86352545 0.117725946 -0.21967256 1.5755909e-07 1.872808e-05 4.337167e-07 8.453816e-07
0.18 0.09638535 0.8757771 0.12190792 -0.22412635 0.09585752 0.87154025 0.12133969 -0.2251467 2.7860338e-07 1.7951126e-05 3.2288077e-07 1.041098e-06
0.18666666666666668 0.102271065 0.88285625 0.1255052 -0.22988324 0.10162859 0.87889904 0.12473163 -0.2302091 4.1277858e-07 1.5659527e-05 5.9840124e-07 1.0618382e-07
0.19333333333333333 0.108198725 0.88914895 0.12889263 -0.23531075 0.1074874 0.88549453 0.12791233 -0.23499863 5.0597873e-07 1.3354788e-05 9.609934e-07 9.741872e-08
0.2 0.11416372 0.894749 0.13226159 -0.24084114 0.11341255 0.8912598 0.13084304 -0.2394709 5.642527e-07 1.2174491e-05 2.0122723e-06 1.8775474e-06
0.20666666666666667 0.12016152 0.89967066 0.1343866 -0.24368894 0.11938688 0.8962776 0.1335462 -0.24365236 6.0006226e-07 1.1512816e-05 7.062649e-07 1.3382684e-09
0.21333333333333335 0.12618822 0.90400565 0.13733257 -0.2485736 0.12540603 0.90064085 0.13605654 -0.24759227 6.1182396e-07 1.1321888e-05 1.6282555e-06 9.630103e-07
0.22 0.13224024 0.9078021 0.13933206 -0.25148797 0.13146277 0.90440977 0.1383958 -0.2513211 6.044566e-07 1.1507962e-05 8.7657315e-07 2.7843328e-08
0.22666666666666666 0.13831396 0.91105914 0.14069833 -0.25319174 0.13754842 0.907591 0.14056957 -0.25485948 5.8606247e-07 1.2028105e-05 1.6579378e-08 2.7813498e-06
0.23333333333333334 0.14440626 0.9138441 0.14348824 -0.25814968 0.1436482 0.9102136 0.14260076 -0.2582552 5.746426e-07 1.3180667e-05 7.8762673e-07 1.1136586e-08
0.24 0.15051416 0.9161839 0.1456778 -0.26191288 0.14976364 0.91233456 0.14449893 -0.26151058 5.632681e-07 1.4817323e-05 1.3897476e-06 1.6184654e-07
0.24666666666666667 0.15663472 0.91808534 0.14730836 -0.26461774 0.15591483 0.91402704 0.14626542 -0.26460877 5.182416e-07 1.646981e-05 1.0877388e-06 8.046985e-11
0.25333333333333335 0.16276532 0.9195907 0.14950526 -0.268619 0.16209659 0.9153233 0.14790978 -0.2675631 4.472056e-07 1.8210656e-05 2.5455636e-06 1.1149169e-06
0.26 0.1689033 0.92069626 0.15046209 -0.27017263 0.16827662 0.9162538 0.14943343 -0.27036574 3.9273186e-07 1.9735393e-05 1.0581351e-06 3.7294967e-08
0.26666666666666666 0.1750463 0.92144823 0.15185626 -0.2727424 0.17445217 0.91684437 0.15084161 -0.27302605 3.5298356e-07 2.1195552e-05 1.0295144e-06 8.0462144e-08
0.2733333333333333 0.18119203 0.92186135 0.153215 -0.27534255 0.18062529 0.91716397 0.15214485 -0.27556312 3.2118953e-07 2.2065402e-05 1.1452354e-06 4.8649795e-08
0.28 0.1873385 0.92196953 0.15426078 -0.27740467 0.18680955 0.9172554 0.15333228 -0.27797383 2.7978442e-07 2.2223034e-05 8.6212384e-07 3.239485e-07
0.2866666666666667 0.19348384 0.9218013 0.1557606 -0.28045365 0.19301282 0.91711926 0.15438753 -0.2801899 2.2186522e-07 2.1921724e-05 1.8853143e-06 6.956435e-08
0.29333333333333333 0.19962633 0.9213741 0.15621558 -0.28150892 0.19926013 0.91674256 0.15527458 -0.28205338 1.3409954e-07 2.1450971e-05 8.8546864e-07 2.964352e-07
0.3 0.20576426 0.9206901 0.15717539 -0.28364366 0.20555568 0.9161608 0.1560274 -0.2836253 4.3508308e-08 2.0514535e-05 1.3178706e-06 3.3702463e-10
0.30666666666666664 0.21189609 0.9197741 0.15710917 -0.28384408 0.21187694 0.9153905 0.15676105 -0.2852104 3.666456e-10 1.9216155e-05 1.2118818e-07 1.8668229e-06
0.31333333333333335 0.21802045 0.91865396 0.15737452 -0.284765 0.21809408 0.91431695 0.15749717 -0.28701088 5.4208815e-09 1.880968e-05 1.504338e-08 5.0439467e-06
0.32 0.22413604 0.91733694 0.15871483 -0.28783506 0.22419618 0.91293675 0.15824023 -0.2890453 3.6169503e-09 1.9361705e-05 2.2524705e-07 1.464687e-06
0.32666666666666666 0.23024164 0.9158421 0.15992454 -0.29068473 0.23029391 0.9113645 0.1589945 -0.29115352 2.7324951e-09 2.0049081e-05 8.649764e-07 2.1976456e-07
0.3333333333333333 0.2363362 0.9141824 0.16082506 -0.29297724 0.23637792 0.90960085 0.1597667 -0.29333413 1.7408297e-09 2.099079e-05 1.1201153e-06 1.2736534e-07
0.34 0.24241865 0.91236806 0.16230634 -0.29639462 0.24245949 0.90770954 0.1605456 -0.2955368 1.6682391e-09 2.1701811e-05 3.1001916e-06 7.358724e-07
0.3466666666666667 0.24848811 0.91041994 0.16259685 -0.29760227 0.24853784 0.9057001 0.16133542 -0.29776508 2.472593e-09 2.2277016e-05 1.5912005e-06 2.6507124e-08
0.35333333333333333 0.25454378 0.90834945 0.16403882 -0.30097795 0.2546114 0.9035784 0.16213973 -0.30002242 4.572663e-09 2.2762953e-05 3.6065558e-06 9.130224e-07
0.36 0.26058483 0.90615845 0.16517057 -0.30378765 0.26066935 0.90135944 0.16298288 -0.30234775 7.1435267e-09 2.3030481e-05 4.785962e-06 2.0733098e-06
0.36666666666666664 0.26661065 0.9038714 0.16669707 -0.30731583 0.26670742 0.89904976 0.16387121 -0.30475116 9.364073e-09 2.3248387e-05 7.9854635e-06 6.5775253e-06
0.37333333333333335 0.27262065 0.90149987 0.16794181 -0.31032526 0.2727248 0.8966518 0.16480534 -0.30723214 1.0849122e-08 2.3503715e-05 9.837449e-06 9.567412e-06
0.38 0.2786144 0.89906496 0.16922669 -0.31339523 0.27872074 0.89416826 0.16578585 -0.3097901 1.13070655e-08 2.3977675e-05 1.1839394e-05 1.2996943e-05
0.38666666666666666 0.28459153 0.8965682 0.16898875 -0.31376797 0.28469443 0.891602 0.1668133 -0.31242445 1.0589937e-08 2.4663137e-05 4.7325843e-06 1.805042e-06
0.3933333333333333 0.29055172 0.89402866 0.16942297 -0.315338 0.2906452 0.88895625 0.16788837 -0.31513473 8.740359e-09 2.5729392e-05 2.354985e-06 4.131131e-08
0.4 0.29649478 0.89145947 0.17120473 -0.31926084 0.29657683 0.8862469 0.1690199 -0.31793168 6.7315122e-09 2.717063e-05 4.7735175e-06 1.7666498e-06
0.4066666666666667 0.30242062 0.8888736 0.17146835 -0.3205182 0.30248877 0.8834756 0.17020978 -0.32081786 4.645501e-09 2.9138138e-05 1.5839909e-06 8.9797524e-08
0.41333333333333333 0.30832908 0.88626987 0.17372793 -0.32520166 0.308376 0.88068473 0.17146452 -0.3237939 2.2032376e-09 3.1193722e-05 5.123033e-06 1.9818228e-06
0.42 0.31422016 0.88366205 0.1756662 -0.32927588 0.31423232 0.8779245 0.17278913 -0.32685673 1.4784973e-10 3.29194e-05 8.2775405e-06 5.8522573e-06
0.4266666666666667 0.320094 0.88107336 0.17710118 -0.33245242 0.32005733 0.87520534 0.17418425 -0.33000457 1.3437251e-09 3.4433633e-05 8.508493e-06 5.991938e-06
0.43333333333333335 0.32595065 0.87850195 0.17813328 -0.33492407 0.32585707 0.87252706 0.17564517 -0.33322328 8.757084e-09 3.5699297e-05 6.190674e-06 2.8926822e-06
0.44 0.33179036 0.87595654 0.17954373 -0.33799037 0.3316368 0.8698881 0.17716898 -0.33650362 2.3584164e-08 3.6825582e-05 5.6394533e-06 2.210421e-06
0.44666666666666666 0.33761337 0.87345123 0.18024577 -0.33985958 0.3373962 0.8672947 0.17875828 -0.3398495 4.71626e-08 3.7902544e-05 2.212637e-06 1.01469055e-10
0.4533333333333333 0.34342003 0.8709969 0.18241253 -0.3440752 0.343134 0.8647567 0.18042219 -0.3432676 8.182042e-08 3.893996e-05 3.9614856e-06 6.5223895e-07
0.46 0.34921062 0.8685879 0.18439311 -0.34792817 0.34884623 0.86227614 0.18216033 -0.34675243 1.3278226e-07 3.9838495e-05 4.9852847e-06 1.3823444e-06
0.4666666666666667 0.35498548 0.86623144 0.1855671 -0.35044637 0.3545334 0.85984993 0.1839667 -0.35029316 2.0436858e-07 4.072369e-05 2.561279e-06 2.3474449e-08
0.47333333333333333 0.3607451 0.8639413 0.18789771 -0.35474285 0.3601958 0.85748464 0.1858413 -0.3538883 3.017485e-07 4.168863e-05 4.228801e-06 7.3025876e-07
0.48 0.36648986 0.86171514 0.19073075 -0.35974598 0.36585385 0.8551687 0.18777664 -0.35752243 4.0451044e-07 4.285585e-05 8.726769e-06 4.94418e-06
0.4866666666666667 0.37222025 0.85956013 0.19169123 -0.36179626 0.371512 0.8529063 0.18977126 -0.36119068 5.016212e-07 4.4273656e-05 3.6862846e-06 3.66731e-07
0.49333333333333335 0.37793675 0.85747325 0.19393915 -0.36577636 0.3771703 0.85070455 0.19182563 -0.364892 5.87455e-07 4.5815348e-05 4.4669714e-06 7.820822e-07
0.5 0.3836398 0.8554597 0.19660886 -0.3703268 0.38283023 0.8485618 0.19393975 -0.3686265 6.554199e-07 4.7580565e-05 7.124153e-06 2.8909592e-06
0.5066666666666667 0.38932997 0.85352343 0.19810987 -0.37306485 0.3884884 0.8464838 0.19610444 -0.37237564 7.0821983e-07 4.955606e-05 4.021742e-06 4.7500836e-07
0.5133333333333333 0.39500776 0.8516666 0.20017645 -0.3765971 0.39414215 0.8444823 0.19831617 -0.37613076 7.49278e-07 5.161455e-05 3.4606262e-06 2.1747928e-07
0.52 0.40067366 0.8498868 0.20284772 -0.38095927 0.39978704 0.8425768 0.20057268 -0.37988436 7.8609344e-07 5.343571e-05 5.1757834e-06 1.1554318e-06
0.5266666666666666 0.40632832 0.8481972 0.20578516 -0.38563266 0.40542325 0.84077334 0.20287345 -0.38363528 8.191458e-07 5.511396e-05 8.478008e-06 3.9895326e-06
0.5333333333333333 0.41197234 0.8466053 0.20845081 -0.38983864 0.41104788 0.83906883 0.20521332 -0.38737604 8.5464114e-07 5.6798395e-05 1.0481315e-05 6.0643774e-06
0.54 0.4176063 0.845093 0.21052194 -0.3931408 0.4166598 0.837467 0.20759796 -0.39112124 8.9584705e-07 5.815583e-05 8.549661e-06 4.0786e-06
0.5466666666666666 0.42323068 0.84365606 0.21309859 -0.39710486 0.42226213 0.83598024 0.21003033 -0.3948752 9.3808075e-07 5.8918315e-05 9.414179e-06 4.971387e-06
0.5533333333333333 0.42884597 0.8422963 0.2146835 -0.39963484 0.42786083 0.83457774 0.21250613 -0.39863482 9.705118e-07 5.9576218e-05 4.740951e-06 1.0000339e-06
0.56 0.43445277 0.8410168 0.21781662 -0.40426296 0.43345723 0.8332602 0.21502541 -0.40240043 9.91113e-07 6.0165625e-05 7.790859e-06 3.4690029e-06
0.5666666666666667 0.44005156 0.83981735 0.21934953 -0.40663964 0.43905163 0.83203065 0.21758808 -0.40617168 9.99855e-07 6.063256e-05 3.102711e-06 2.1898288e-07
0.5733333333333334 0.4456429 0.83870363 0.2227131 -0.4114618 0.4446444 0.8308922 0.22019409 -0.4099482 9.969963e-07 6.1018392e-05 6.345419e-06 2.290986e-06
0.58 0.4512274 0.8376736 0.2244931 -0.4140899 0.45023587 0.82984793 0.22284333 -0.41372964 9.831184e-07 6.124115e-05 2.7217318e-06 1.297804e-07
0.5866666666666667 0.45680553 0.83672154 0.22767815 -0.41855288 0.45582643 0.828901 0.22553577 -0.41751567 9.586283e-07 6.116095e-05 4.589812e-06 1.075805e-06
0.5933333333333334 0.46237788 0.8358504 0.23021856 -0.42210314 0.46141645 0.8280546 0.22827132 -0.42130595 9.24334e-07 6.0774666e-05 3.7917398e-06 6.3549965e-07
0.6 0.46794495 0.83506256 0.23303916 -0.42597106 0.4669972 0.82728153 0.23104276 -0.42509577 8.9821805e-07 6.0544407e-05 3.985605e-06 7.6614e-07
0.6066666666666667 0.4735073 0.83434856 0.23539047 -0.429181 0.47256765 0.82658017 0.23384903 -0.4288829 8.8291847e-07 6.0347924e-05 2.376024e-06 8.887114e-08
0.6133333333333333 0.47906533 0.83370554 0.23751977 -0.43206647 0.4781273 0.825951 0.23669115 -0.4326691 8.7989673e-07 6.013327e-05 6.8661734e-07 3.6316624e-07
0.62 0.48461956 0.833138 0.23919153 -0.43433172 0.4836762 0.8253963 0.23956867 -0.4364538 8.8993323e-07 5.9933758e-05 1.4222967e-07 4.5031998e-06
0.6266666666666667 0.49017048 0.8326357 0.24310534 -0.4394152 0.48921436 0.8249184 0.24248116 -0.44023636 9.1416183e-07 5.9556896e-05 3.8960047e-07 6.743254e-07
0.6333333333333333 0.49571845 0.8321972 0.24613717 -0.44332325 0.49474183 0.8245196 0.2454282 -0.4440162 9.537907e-07 5.8945767e-05 5.0263486e-07 4.8015727e-07
0.64 0.50126386 0.8318119 0.24857031 -0.44644174 0.5002594 0.82419103 0.24840648 -0.44779176 1.0089348e-06 5.8077676e-05 2.6838094e-08 1.8225415e-06
0.6466666666666666 0.50680715 0.83149284 0.25220054 -0.45100197 0.5057702 0.82389003 0.25140387 -0.4515588 1.0752487e-06 5.7802732e-05 6.346921e-07 3.1005584e-07
0.6533333333333333 0.5123487 0.83123624 0.2568882 -0.45679176 0.5112739 0.8236248 0.25442067 -0.45531598 1.1551756e-06 5.7934223e-05 6.088768e-06 2.1779301e-06
0.66 0.5178889 0.83102286 0.25963762 -0.4601663 0.5167702 0.8234014 0.257457 -0.45906234 1.2515335e-06 5.808676e-05 4.755173e-06 1.218744e-06
0.6666666666666666 0.52342796 0.83086467 0.2631204 -0.46438348 0.5222589 0.8232211 0.2605122 -0.46279758 1.3667609e-06 5.842432e-05 6.8027584e-06 2.5150814e-06
0.6733333333333333 0.52896637 0.8307568 0.26661256 -0.46856388 0.5277399 0.82308507 0.26358578 -0.46652144 1.5042649e-06 5.8855192e-05 9.161418e-06 4.1715716e-06
0.68 0.53450423 0.8306839 0.27077693 -0.47348982 0.533213 0.8229946 0.2666771 -0.47023362 1.6672373e-06 5.912529e-05 1.6808492e-05 1.060285e-05
0.6866666666666666 0.540042 0.8306619 0.2731037 -0.47621632 0.53868663 0.8229458 0.26978633 -0.47393098 1.8369736e-06 5.9538495e-05 1.100505e-05 5.22274e-06
0.6933333333333334 0.5455799 0.83068347 0.27602303 -0.4796058 0.54416054 0.82292575 0.27293336 -0.47763652 2.014598e-06 6.0182272e-05 9.546038e-06 3.8780554e-06
0.7 0.551118 0.83072436 0.27925467 -0.48332688 0.54963493 0.82293665 0.27611825 -0.48134953 2.1995345e-06 6.064834e-05 9.837169e-06 3.90993e-06
0.7066666666666667 0.55665666 0.83079594 0.28187546 -0.48631638 0.55511427 0.82298154 0.2793385 -0.48506343 2.378965e-06 6.106496e-05 6.436128e-06 1.5698818e-06
0.7133333333333334 0.562196 0.8309 0.28431544 -0.48907617 0.56059915 0.8230604 0.28259566 -0.488779 2.5499876e-06 6.145964e-05 2.9576186e-06 8.8303445e-08
0.72 0.56773627 0.83103466 0.28715974 -0.49227124 0.5660952 0.82316417 0.28586802 -0.49246854 2.6931918e-06 6.1944695e-05 1.6685459e-06 3.8923886e-08
0.7266666666666667 0.57327753 0.8311946 0.2909578 -0.4965093 0.57161367 0.82327396 0.28911322 -0.49607903 2.7684423e-06 6.273627e-05 3.4024936e-06 1.8514598e-07
0.7333333333333333 0.5788201 0.8313837 0.29534644 -0.50136095 0.57715464 0.823391 0.29233092 -0.49961093 2.7738004e-06 6.388301e-05 9.09335e-06 3.0625777e-06
0.74 0.5843641 0.83159906 0.29843748 -0.5047351 0.5827019 0.8235058 0.29555055 -0.50310624 2.7628914e-06 6.55005e-05 8.334314e-06 2.6532362e-06
0.7466666666666667 0.58990973 0.83184236 0.30196232 -0.5085558 0.58825123 0.8236166 0.29878312 -0.50657856 2.7506198e-06 6.766278e-05 1.0107266e-05 3.909576e-06
0.7533333333333333 0.5954571 0.8321053 0.30440742 -0.5111724 0.5938023 0.8237255 0.30202818 -0.51002735 2.7383755e-06 7.022033e-05 5.6607764e-06 1.3111735e-06
0.76 0.6010063 0.832386 0.3074611 -0.51443005 0.5993546 0.8238344 0.30528536 -0.5134522 2.7281271e-06 7.312982e-05 4.733881e-06 9.562372e-07
0.7666666666666667 0.60655755 0.83267957 0.31085268 -0.51802737 0.60490984 0.82394415 0.3085546 -0.51685274 2.7149508e-06 7.630754e-05 5.2812034e-06 1.3797527e-06
0.7733333333333333 0.6121108 0.8329901 0.31316933 -0.5204508 0.6104714 0.8240515 0.31183872 -0.52023464 2.6875214e-06 7.989876e-05 1.7705338e-06 4.671064e-08
0.78 0.6176661 0.83330107 0.31564942 -0.52303636 0.6160134 0.8241876 0.31520608 -0.5236925 2.7314754e-06 8.305571e-05 1.9654978e-07 4.3050386e-07
0.7866666666666666 0.6232236 0.83362216 0.31873193 -0.52624387 0.62151444 0.82437474 0.31870782 -0.527297 2.9212388e-06 8.551482e-05 5.812959e-10 1.1091344e-06
0.7933333333333333 0.6287833 0.8339499 0.322473 -0.5301213 0.62697077 0.8246173 0.3223508 -0.53105617 3.2852201e-06 8.7097374e-05 1.493028e-08 8.739244e-07
0.8 0.6343451 0.8342793 0.3268646 -0.53464675 0.6323786 0.82492006 0.32614225 -0.5349783 3.8672642e-06 8.7595385e-05 5.217876e-07 1.09906196e-07
0.8066666666666666 0.6399092 0.8346118 0.33182597 -0.5397204 0.6377378 0.8252862 0.3300793 -0.5390603 4.714966e-06 8.6966145e-05 3.0509061e-06 4.357603e-07
0.8133333333333334 0.6454755 0.8349453 0.3356733 -0.54360926 0.6430837 0.8256602 0.33396322 -0.54306567 5.72078e-06 8.621294e-05 2.9243977e-06 2.9549483e-07
0.82 0.651044 0.8352747 0.33946943 -0.54741925 0.6484391 0.8260288 0.33773854 -0.5469228 6.7855135e-06 8.548616e-05 2.995977e-06 2.464597e-07
0.8266666666666667 0.6566147 0.83560336 0.34309244 -0.5510285 0.653823 0.8263988 0.34139457 -0.55060947 7.793604e-06 8.4724044e-05 2.882756e-06 1.7557831e-07
0.8333333333333334 0.6621875 0.83592457 0.34678218 -0.55468225 0.6592356 0.8267688 0.34494004 -0.5541385 8.713831e-06 8.382776e-05 3.3934841e-06 2.9568926e-07
0.84 0.66776246 0.83624005 0.35098618 -0.5588246 0.6646785 0.8271356 0.3483949 -0.5575359 9.5107125e-06 8.2890656e-05 6.714743e-06 1.6607787e-06
0.8466666666666667 0.6733395 0.8365521 0.35462755 -0.56238145 0.6701517 0.8274989 0.35176215 -0.56080693 1.0161913e-05 8.19599e-05 8.21054e-06 2.4791016e-06
0.8533333333333334 0.6789185 0.83684796 0.35573608 -0.5634267 0.67565507 0.8278585 0.3550443 -0.5639562 1.064987e-05 8.081027e-05 4.785478e-07 2.8039955e-07
0.86 0.6844993 0.8371305 0.35820577 -0.56581014 0.6811744 0.82820845 0.3582693 -0.567022 1.1055132e-05 7.96028e-05 4.0371475e-09 1.468657e-06
0.8666666666666667 0.690082 0.83740383 0.3600639 -0.5675869 0.6866907 0.82854146 0.36147264 -0.5700525 1.1501089e-05 7.8541714e-05 1.9845088e-06 6.0792117e-06
0.8733333333333333 0.69566643 0.83766097 0.3635678 -0.57096434 0.6922038 0.8288582 0.36465406 -0.573048 1.1989686e-05 7.748879e-05 1.1799714e-06 4.3416358e-06
0.88 0.7012525 0.83791244 0.3682006 -0.57541376 0.6977137 0.8291593 0.36781338 -0.57600886 1.2523438e-05 7.661713e-05 1.4994055e-07 3.541354e-07
0.8866666666666667 0.7068403 0.8381597 0.37083676 -0.57791346 0.70322007 0.8294455 0.37095037 -0.57893556 1.3105901e-05 7.593726e-05 1.2906426e-08 1.0446893e-06
0.8933333333333333 0.7124296 0.8383999 0.37621906 -0.58302623 0.7087229 0.8297173 0.37406486 -0.5818285 1.3739578e-05 7.5387696e-05 4.640583e-06 1.4346178e-06
0.9 0.7180205 0.8386335 0.37977445 -0.5863672 0.714222 0.8299753 0.37715667 -0.58468807 1.4428487e-05 7.496392e-05 6.8527534e-06 2.8194522e-06
0.9066666666666666 0.72361284 0.83885676 0.3834969 -0.5898482 0.7197267 0.83020884 0.38020945 -0.58750284 1.5102265e-05 7.47865e-05 1.0807422e-05 5.500822e-06
0.9133333333333333 0.7292066 0.83906746 0.38600627 -0.5921738 0.7252396 0.83041567 0.38322082 -0.5902721 1.573746e-05 7.4853524e-05 7.7587e-06 3.6164104e-06
0.92 0.7348017 0.8392608 0.38929245 -0.59521854 0.73076224 0.83059627 0.3861943 -0.5929999 1.6317288e-05 7.50744e-05 9.598595e-06 4.9224686e-06
0.9266666666666666 0.74039805 0.83944803 0.39016327 -0.59600145 0.73629665 0.8307508 0.38913432 -0.59569097 1.6821446e-05 7.5641496e-05 1.0587484e-06 9.6398196e-08
0.9333333333333333 0.7459955 0.8396222 0.3936422 -0.5992084 0.74184275 0.8308799 0.39204124 -0.5983462 1.7245538e-05 7.6427335e-05 2.563044e-06 7.4345917e-07
0.94 0.7515941 0.839789 0.39675865 -0.6020651 0.74739754 0.83100545 0.3949309 -0.60097975 1.7611319e-05 7.715021e-05 3.3406577e-06 1.177965e-06
0.9466666666666667 0.75719374 0.8399419 0.39848673 -0.6036339 0.7529602 0.83113754 0.39781386 -0.6036021 1.7922854e-05 7.751712e-05 4.5276323e-07 1.0092869e-09
0.9533333333333334 0.7627943 0.84008914 0.40149114 -0.60637003 0.7585327 0.8312743 0.40069747 -0.60622257 1.8161345e-05 7.770196e-05 6.299052e-07 2.174501e-08
0.96 0.76839584 0.84022933 0.40288553 -0.6076247 0.764115 0.8314159 0.4035815 -0.6088411 1.8325807e-05 7.767674e-05 4.843793e-07 1.4796572e-06
0.9666666666666667 0.7739982 0.84035313 0.40770563 -0.611997 0.769707 0.8315627 0.40646577 -0.6114578 1.8414199e-05 7.727172e-05 1.5372677e-06 2.9071896e-07
0.9733333333333334 0.7796013 0.84046143 0.41019973 -0.61424047 0.7753087 0.831715 0.4093501 -0.6140728 1.8425966e-05 7.6500306e-05 7.218786e-07 2.8112513e-08
0.98 0.785205 0.8405648 0.41292423 -0.6166841 0.78092015 0.831873 0.41223428 -0.61668605 1.8360013e-05 7.554717e-05 4.7603592e-07 3.868905e-12
0.9866666666666667 0.7908094 0.8406574 0.4180412 -0.6212628 0.78654116 0.832037 0.4151181 -0.6192977 1.821778e-05 7.4312e-05 8.544521e-06 3.86164e-06
0.9933333333333333 0.7964144 0.84074605 0.41969317 -0.622725 0.7921718 0.8322072 0.41800138 -0.6219078 1.7999646e-05 7.2911826e-05 2.8621482e-06 6.6788004e-07
1.0 0.8020199 0.8408257 0.42365146 -0.6262345 0.797812 0.832384 0.42088392 -0.62451637 1.77065e-05 7.1262075e-05 7.65924e-06 2.951881e-06
1.0066666666666666 0.8076259 0.84089714 0.42500642 -0.6274247 0.80346173 0.8325676 0.42376554 -0.6271236 1.7340222e-05 6.938174e-05 1.5397815e-06 9.067486e-08
1.0133333333333334 0.81323224 0.84095937 0.42845902 -0.6304652 0.80912095 0.8327582 0.42664605 -0.6297295 1.6902704e-05 6.725938e-05 3.2868409e-06 5.412547e-07
1.02 0.818839 0.8410126 0.43209627 -0.63365436 0.81479 0.83295554 0.4295265 -0.6323345 1.6394426e-05 6.491618e-05 6.6036914e-06 1.7420971e-06
1.0266666666666666 0.8244461 0.84106123 0.43431282 -0.6355876 0.8204708 0.8331561 0.43241477 -0.63494045 1.5802789e-05 6.249101e-05 3.602595e-06 4.1877416e-07
1.0333333333333334 0.8300535 0.84110796 0.43595716 -0.6370164 0.8261655 0.83335817 0.43531287 -0.6375501 1.511663e-05 6.0059338e-05 4.1511785e-07 2.8483566e-07
1.04 0.8356612 0.84115213 0.43820623 -0.6389684 0.83187413 0.83356184 0.43822074 -0.64016366 1.4341677e-05 5.761256e-05 2.1064839e-10 1.4286272e-06
1.0466666666666666 0.8412692 0.84120035 0.4413253 -0.64166754 0.83759683 0.8337634 0.4411429 -0.64278615 1.34862385e-05 5.5307944e-05 3.327706e-08 1.2512668e-06
1.0533333333333332 0.8468774 0.84123594 0.44813704 -0.6475331 0.8433358 0.8339572 0.4440871 -0.64542913 1.2542851e-05 5.2980064e-05 1.640215e-05 4.4267504e-06
1.06 0.85248584 0.84126574 0.45233133 -0.65111744 0.8490916 0.8341447 0.4470555 -0.6480947 1.1520907e-05 5.070902e-05 2.7834547e-05 9.136898e-06
1.0666666666666667 0.85809445 0.8412893 0.45457217 -0.65302324 0.8548658 0.8343352 0.4500567 -0.6507894 1.0424274e-05 4.8359143e-05 2.0389461e-05 4.990143e-06
1.0733333333333333 0.86370313 0.8413062 0.45603764 -0.65426636 0.8606585 0.8345288 0.45309108 -0.65351343 9.269621e-06 4.593323e-05 8.68219e-06 5.6689737e-07
1.08 0.8693119 0.84131885 0.45945495 -0.65715986 0.8664698 0.83472574 0.45615906 -0.6562672 8.077694e-06 4.3469074e-05 1.08629465e-05 7.9680467e-07
1.0866666666666667 0.8749208 0.84132487 0.46128032 -0.65870035 0.8723015 0.8349203 0.45926026 -0.6590512 6.860557e-06 4.101863e-05 4.0806467e-06 1.2308375e-07
1.0933333333333333 0.8805296 0.841318 0.46262032 -0.6598306 0.8781566 0.8351049 0.46239358 -0.6618644 5.6310346e-06 3.8602968e-05 5.1409245e-08 4.1364633e-06
1.1 0.88613826 0.84130484 0.46340355 -0.6604915 0.8840352 0.83527946 0.46555942 -0.6647072 4.422738e-06 3.630513e-05 4.647776e-06 1.777177e-05
1.1066666666666667 0.8917468 0.8412882 0.46749285 -0.6639246 0.88993746 0.8354438 0.46875814 -0.6675798 3.2737785e-06 3.415718e-05 1.6009521e-06 1.3360888e-05
1.1133333333333333 0.8973553 0.8412709 0.4686829 -0.66492206 0.8958634 0.83559775 0.47199014 -0.67048264 2.2257784e-06 3.218486e-05 1.0937923e-05 3.0920015e-05
1.12 0.90296364 0.8412498 0.4684469 -0.66472787 0.90181524 0.8357391 0.47525576 -0.6734158 1.3188287e-06 3.0368337e-05 4.63604e-05 7.547984e-05
1.1266666666666667 0.90857184 0.8412296 0.4712553 -0.66707367 0.9077934 0.8358672 0.4785554 -0.67637956 6.0596363e-07 2.8755243e-05 5.3291587e-05 8.659967e-05


==> graphs/visco/viscolastic_results_test_13.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 1.7436638e-07 2.6154956e-05 1.3809338e-05 -0.0039170953 1.7436638e-07 2.6154956e-05 1.3809338e-05 -0.0039170953 0.0 0.0 0.0 0.0
0.006666666666666667 1.2481601e-06 0.00016106905 7.4669533e-06 -0.002879884 5.831969e-05 0.0004094601 -5.2367497e-05 -0.004021939 3.2571592e-09 6.1698124e-08 3.5801613e-09 1.3042892e-06
0.013333333333333334 4.9173495e-06 0.0005503784 1.8536228e-05 -0.004534551 0.00010845726 0.0009940136 -0.00011939499 -0.004168773 1.0720513e-08 1.9681221e-07 1.902502e-08 1.3379345e-07
0.02 1.4151766e-05 0.0013851625 1.081242e-05 -0.0034352022 0.00013916651 0.0019103582 -0.00017580396 -0.004393215 1.5628688e-08 2.7583056e-07 3.4825675e-08 9.177882e-07
0.02666666666666667 3.3318807e-05 0.0028750561 2.5975214e-05 -0.0052861054 0.00010815261 0.003584229 -0.00019040974 -0.0048072548 5.6000986e-09 5.0292607e-07 4.682245e-08 2.2929797e-07
0.03333333333333333 6.814803e-05 0.0052243834 2.3026285e-05 -0.0047489023 -3.1526215e-05 0.006633118 -0.00014639276 -0.005552366 9.934955e-09 1.9845324e-06 2.8702813e-08 6.455538e-07
0.04 0.00012559677 0.00861731 4.304568e-05 -0.006291076 -0.00014212386 0.01058219 -0.00011186738 -0.006392761 7.167432e-08 3.860754e-06 2.3998055e-08 1.0339851e-08
0.04666666666666667 0.00021364397 0.013207082 7.483402e-05 -0.007985495 -0.00019793447 0.015690971 -7.1082e-05 -0.007334628 1.6939683e-07 6.169707e-06 2.1291482e-08 4.236277e-07
0.05333333333333334 0.00034108086 0.019115532 8.927856e-05 -0.0076549337 -0.000114077615 0.022465564 -0.00010260938 -0.008293877 2.0716924e-07 1.1222718e-05 3.6820982e-08 4.0824895e-07
0.06 0.0005172988 0.026432695 0.00015008722 -0.009440956 1.9468556e-05 0.030499965 -8.2553175e-05 -0.00935686 2.4783498e-07 1.6542686e-05 5.4121553e-08 7.072076e-09
0.06666666666666667 0.00075211946 0.035223097 0.00021766257 -0.0101978155 0.00020494463 0.039969243 3.5887817e-05 -0.010550347 2.9940028e-07 2.2525906e-05 3.304206e-08 1.2427859e-07
0.07333333333333333 0.0010555981 0.04552181 0.00031523532 -0.010955049 0.0005070133 0.050921902 0.00021757174 -0.011867219 3.0094535e-07 2.9160987e-05 9.538175e-09 8.3205396e-07
0.08 0.0014378759 0.057341658 0.0004734761 -0.012678483 0.0009559651 0.063662544 0.00043484184 -0.013276864 2.3223805e-07 3.9953604e-05 1.4926059e-09 3.5806013e-07
0.08666666666666667 0.0019090782 0.070680335 0.00067330495 -0.013893802 0.0014923816 0.07842413 0.0006966131 -0.015279965 1.736361e-07 5.996641e-05 5.4326993e-10 1.9214474e-06
0.09333333333333334 0.0024791893 0.085516654 0.0009766077 -0.01650918 0.0020598155 0.09428707 0.0010570242 -0.01791141 1.7587443e-07 7.692016e-05 6.4668235e-09 1.9662464e-06
0.1 0.0031578555 0.10179995 0.0013435403 -0.01847573 0.0026712054 0.11127634 0.0015308574 -0.021264689 2.3682826e-07 8.980203e-05 3.5087712e-08 7.7782925e-06
0.10666666666666667 0.0039538904 0.11940524 0.0019051582 -0.023079503 0.0033517766 0.12942165 0.0021237566 -0.025377005 3.6254102e-07 0.0001003285 4.7785264e-08 5.2785153e-06
0.11333333333333333 0.004874732 0.13812621 0.0026684126 -0.029069414 0.0042184037 0.14895566 0.0028406112 -0.02995497 4.3076665e-07 0.00011727696 2.9652329e-08 7.8420857e-07
0.12 0.005926241 0.1577264 0.0034614166 -0.03289131 0.005261535 0.16949596 0.0037088967 -0.034970008 4.4183452e-07 0.00013852226 6.124641e-08 4.3209816e-06
0.12666666666666668 0.0071124556 0.17793214 0.004388761 -0.036859732 0.0064561754 0.1902556 0.004747995 -0.04008172 4.307037e-07 0.00015186751 1.2904935e-07 1.0381211e-05
0.13333333333333333 0.008435612 0.19847338 0.005538553 -0.042155594 0.007797843 0.21105105 0.0059591318 -0.045335732 4.06749e-07 0.00015819773 1.7688649e-07 1.0113283e-05
0.14 0.009896328 0.21910748 0.006898542 -0.048278518 0.00928179 0.23169482 0.0073369797 -0.05070615 3.776568e-07 0.0001584411 1.922277e-07 5.893388e-06
0.14666666666666667 0.011493633 0.2395957 0.00817931 -0.052054457 0.010915751 0.2520528 0.008861165 -0.05622489 3.3394753e-07 0.00015517978 4.6492596e-07 1.739251e-05
0.15333333333333332 0.013225323 0.25975358 0.009804315 -0.058282103 0.012711299 0.27216846 0.010510289 -0.06193243 2.642206e-07 0.00015412907 4.983995e-07 1.3324882e-05
0.16 0.015088096 0.27941605 0.011651484 -0.06535503 0.014666153 0.29190955 0.012279839 -0.06781059 1.7803602e-07 0.00015608732 3.9482995e-07 6.02975e-06
0.16666666666666666 0.017077776 0.29845175 0.0132994065 -0.06985749 0.01677294 0.31104973 0.014161494 -0.07383997 9.2924324e-08 0.00015870905 7.431942e-07 1.5860121e-05
0.17333333333333334 0.019189365 0.31673864 0.015233717 -0.07602179 0.018997965 0.32927004 0.016178448 -0.08019105 3.6633892e-08 0.00015703597 8.925163e-07 1.7382754e-05
0.18 0.02141731 0.33419165 0.017291788 -0.0824849 0.0213041 0.34664372 0.018362958 -0.086873166 1.2816439e-08 0.00015505395 1.1474051e-06 1.9256873e-05
0.18666666666666668 0.023755647 0.35075045 0.019552078 -0.08974959 0.023685936 0.3631727 0.020707007 -0.09380288 4.8596736e-09 0.00015431263 1.333862e-06 1.6429138e-05
0.19333333333333333 0.026197996 0.36635235 0.021946128 -0.09732376 0.02618774 0.3787239 0.02311702 -0.10088215 1.0517988e-10 0.000153055 1.3709887e-06 1.2662138e-05
0.2 0.028737837 0.38097638 0.02448412 -0.105250075 0.02880913 0.393255 0.025580589 -0.108076856 5.082655e-09 0.00015076442 1.202243e-06 7.990686e-06
0.20666666666666667 0.031368323 0.39457297 0.026698017 -0.111201696 0.031533357 0.40665582 0.028085504 -0.11536331 2.7236249e-08 0.00014599515 1.925118e-06 1.7319007e-05
0.21333333333333335 0.03408272 0.40715882 0.029368289 -0.11921249 0.03433062 0.41886166 0.030620225 -0.12270798 6.145598e-08 0.00013695635 1.5673436e-06 1.2218413e-05
0.22 0.036874317 0.41874015 0.03170326 -0.12547211 0.03718433 0.4301121 0.033176117 -0.13003145 9.610926e-08 0.00012932102 2.1693072e-06 2.0787564e-05
0.22666666666666666 0.039736252 0.42929044 0.033903267 -0.13112436 0.04009732 0.4402653 0.03579033 -0.13734399 1.3036887e-07 0.000120447425 3.5610121e-06 3.8683742e-05
0.23333333333333334 0.04266194 0.4388526 0.03688731 -0.13995297 0.04305486 0.44947007 0.038455743 -0.14468938 1.5438712e-07 0.00011273056 2.4599817e-06 2.2433567e-05
0.24 0.045644857 0.44743794 0.039689437 -0.14783385 0.046048366 0.4577016 0.041164007 -0.15204859 1.6281915e-07 0.000105342544 2.174358e-06 1.7763981e-05
0.24666666666666667 0.04867856 0.45505494 0.042326916 -0.15498896 0.04907596 0.4649753 0.043899145 -0.15937813 1.5792898e-07 9.841352e-05 2.4719038e-06 1.9264786e-05
0.25333333333333335 0.051756863 0.4617456 0.04536032 -0.16343337 0.052131843 0.47139755 0.046661075 -0.16666238 1.406102e-07 9.316031e-05 1.6919658e-06 1.0426487e-05
0.26 0.05487365 0.46751815 0.04780099 -0.1697831 0.05521212 0.47697306 0.049419746 -0.17393105 1.1456358e-07 8.9395246e-05 2.620365e-06 1.7205462e-05
0.26666666666666666 0.058023155 0.47242585 0.050526768 -0.17703782 0.05831325 0.4817546 0.05218767 -0.1811837 8.415557e-08 8.7025626e-05 2.7585957e-06 1.7188284e-05
0.2733333333333333 0.061199784 0.47649464 0.05333108 -0.18447031 0.061428677 0.48573133 0.05496094 -0.18841177 5.239201e-08 8.5316504e-05 2.656441e-06 1.5535119e-05
0.28 0.0643983 0.47977808 0.05594017 -0.19125745 0.06458037 0.48882598 0.057718556 -0.19555014 3.3149426e-08 8.186442e-05 3.1626587e-06 1.8427245e-05
0.2866666666666667 0.06761384 0.48232982 0.058874145 -0.19891356 0.06783738 0.49106327 0.060344376 -0.20234022 4.997003e-08 7.627317e-05 2.1615779e-06 1.1741972e-05
0.29333333333333333 0.07084174 0.4841853 0.06111691 -0.20459546 0.07122197 0.4925044 0.06279667 -0.20868845 1.4457709e-07 6.920709e-05 2.8215793e-06 1.6752578e-05
0.3 0.07407754 0.48536977 0.06381245 -0.211487 0.074719265 0.49327037 0.06511144 -0.21467713 4.118122e-07 6.2419414e-05 1.687385e-06 1.0176929e-05
0.30666666666666664 0.07731709 0.48593217 0.06573239 -0.21633148 0.07823498 0.49357596 0.067470126 -0.2206811 8.4252054e-07 5.842751e-05 3.019727e-06 1.8919187e-05
0.31333333333333335 0.080556594 0.485926 0.06785695 -0.2217219 0.08167068 0.49336025 0.0699665 -0.22692221 1.241186e-06 5.5268058e-05 4.450201e-06 2.704324e-05
0.32 0.0837925 0.4853866 0.070861995 -0.22925477 0.084962964 0.49255797 0.07259984 -0.23337598 1.3699856e-06 5.1428444e-05 3.0201154e-06 1.6984406e-05
0.32666666666666666 0.08702156 0.48435846 0.07377832 -0.23645061 0.0881238 0.49122703 0.075362146 -0.24000868 1.2149305e-06 4.717727e-05 2.508516e-06 1.2659858e-05
0.3333333333333333 0.09024072 0.48287344 0.076483764 -0.24305256 0.091150485 0.48939165 0.078256495 -0.24681549 8.276779e-07 4.2487125e-05 3.142577e-06 1.41596465e-05
0.34 0.09344712 0.48096094 0.07972 -0.25074923 0.094100535 0.48711354 0.08122076 -0.25371265 4.2695237e-07 3.7854486e-05 2.2522895e-06 8.78188e-06
0.3466666666666667 0.09663824 0.47866717 0.081920736 -0.25605667 0.097107284 0.48452145 0.08416723 -0.26050973 2.2000214e-07 3.427258e-05 5.0467247e-06 1.982977e-05
0.35333333333333333 0.09981179 0.4760329 0.08510186 -0.26339898 0.10016625 0.48163044 0.087096006 -0.2672051 1.2563758e-07 3.133236e-05 3.976626e-06 1.4486505e-05
0.36 0.102965675 0.47308338 0.08806733 -0.27015746 0.10327516 0.47844782 0.09000716 -0.2737982 9.577924e-08 2.87773e-05 3.7629527e-06 1.3254996e-05
0.36666666666666664 0.10609801 0.46984982 0.09138002 -0.27749702 0.106422104 0.47501418 0.09287902 -0.28023052 1.0503614e-07 2.6670563e-05 2.2469926e-06 7.4720156e-06
0.37333333333333335 0.10920713 0.46636754 0.094429374 -0.28417426 0.10960167 0.47135335 0.095705576 -0.2864874 1.5566027e-07 2.4858295e-05 1.6286929e-06 5.350603e-06
0.38 0.11229162 0.46267423 0.097468115 -0.29071057 0.11281135 0.46748143 0.0984845 -0.29256612 2.7011944e-07 2.310921e-05 1.0330402e-06 3.4430739e-06
0.38666666666666666 0.11535024 0.45879227 0.09909744 -0.29448336 0.11604991 0.4634081 0.10121286 -0.29846382 4.895369e-07 2.130601e-05 4.475006e-06 1.5844043e-05
0.3933333333333333 0.118381955 0.45475742 0.101273224 -0.29924497 0.11928129 0.45920447 0.10395368 -0.30429277 8.0880744e-07 1.9776191e-05 7.184856e-06 2.5480265e-05
0.4 0.12138594 0.4505978 0.10468598 -0.3061992 0.122496866 0.45488882 0.1067195 -0.31007567 1.2341571e-06 1.841292e-05 4.135221e-06 1.5027078e-05
0.4066666666666667 0.12436153 0.4463382 0.10659659 -0.31033102 0.1256789 0.45048153 0.10950278 -0.31579894 1.7354557e-06 1.7167162e-05 8.445931e-06 2.9898165e-05
0.41333333333333333 0.1273082 0.4420008 0.110430874 -0.3177952 0.12880817 0.4460077 0.11229503 -0.32144845 2.2498973e-06 1.6055186e-05 3.4750835e-06 1.33462945e-05
0.42 0.13022561 0.43761104 0.1139045 -0.3244725 0.13188131 0.4414888 0.1150914 -0.327016 2.7413353e-06 1.5037015e-05 1.4087312e-06 6.469438e-06
0.4266666666666667 0.13311361 0.43319914 0.11677635 -0.3300003 0.13489503 0.43694776 0.11788669 -0.33249342 3.1734535e-06 1.4052193e-05 1.2328663e-06 6.2156137e-06
0.43333333333333335 0.13597213 0.4287797 0.11922759 -0.33473438 0.13785201 0.4324055 0.120686665 -0.33788592 3.5339706e-06 1.3146499e-05 2.1289056e-06 9.932179e-06
0.44 0.13880129 0.42437392 0.12198685 -0.3398979 0.1407613 0.42787865 0.12349273 -0.3431981 3.8416365e-06 1.2283085e-05 2.2676793e-06 1.0891254e-05
0.44666666666666666 0.14160128 0.41999888 0.12395536 -0.34369797 0.14363863 0.423422 0.1263142 -0.34844548 4.15078e-06 1.17177815e-05 5.5640858e-06 2.253885e-05
0.4533333333333333 0.14437246 0.41567656 0.12730236 -0.34964055 0.146484 0.41907838 0.12916635 -0.35363695 4.458598e-06 1.15723515e-05 3.4744448e-06 1.5971229e-05
0.46 0.14711522 0.41141382 0.13045318 -0.35516357 0.14929792 0.4148524 0.13204692 -0.3587715 4.7642106e-06 1.1823915e-05 2.5400034e-06 1.301715e-05
0.4666666666666667 0.14983009 0.40722933 0.13268751 -0.3591718 0.1520814 0.41075206 0.13494758 -0.3638337 5.068406e-06 1.2409584e-05 5.1079346e-06 2.1733198e-05
0.47333333333333333 0.15251768 0.40313938 0.13599893 -0.36476293 0.1548371 0.40677795 0.13786252 -0.36881518 5.379734e-06 1.3239159e-05 3.472945e-06 1.6420743e-05
0.48 0.15517867 0.3991481 0.1398063 -0.37099624 0.15755503 0.40289918 0.14077857 -0.3737261 5.6470994e-06 1.4070521e-05 9.4531083e-07 7.4521517e-06
0.4866666666666667 0.15781377 0.39526528 0.14160489 -0.37413815 0.16023462 0.3991138 0.14369215 -0.3785672 5.860479e-06 1.48111285e-05 4.356676e-06 1.9616416e-05
0.49333333333333335 0.16042376 0.39149913 0.1446817 -0.3791138 0.16287811 0.39541984 0.14660083 -0.38333687 6.0238604e-06 1.5371921e-05 3.6830236e-06 1.7834393e-05
0.5 0.16300945 0.3878543 0.14813563 -0.38455248 0.16548963 0.3918276 0.14949943 -0.3880208 6.1512883e-06 1.5787155e-05 1.8599477e-06 1.2029345e-05
0.5066666666666667 0.1655717 0.3843371 0.15030366 -0.38806093 0.16807534 0.3883469 0.1523842 -0.3926093 6.2681806e-06 1.60786e-05 4.328667e-06 2.0687678e-05
0.5133333333333333 0.16811141 0.38095742 0.1529693 -0.39222506 0.17064536 0.384987 0.15525171 -0.39709288 6.4208643e-06 1.623745e-05 5.209399e-06 2.3695691e-05
0.52 0.17062953 0.37771672 0.15622304 -0.39715102 0.17320023 0.38175046 0.15810059 -0.4014727 6.608517e-06 1.6271093e-05 3.52518e-06 1.8676785e-05
0.5266666666666666 0.17312704 0.374627 0.1596157 -0.40219006 0.17573854 0.37865472 0.16091909 -0.4057331 6.819948e-06 1.6222562e-05 1.6988246e-06 1.2553197e-05
0.5333333333333333 0.17560503 0.37169695 0.16260585 -0.40659836 0.17826042 0.37571803 0.16369785 -0.40985832 7.0510796e-06 1.6169071e-05 1.192468e-06 1.0627318e-05
0.54 0.17806444 0.36891252 0.16503127 -0.4101783 0.18076693 0.3729412 0.16643612 -0.41385105 7.3034494e-06 1.6230246e-05 1.9736083e-06 1.3489083e-05
0.5466666666666666 0.18050629 0.36627728 0.16792364 -0.41433713 0.18325897 0.3703246 0.16913328 -0.41771433 7.5772286e-06 1.6380915e-05 1.4632085e-06 1.1405475e-05
0.5533333333333333 0.18293157 0.36379227 0.16971721 -0.41697684 0.18573743 0.36786842 0.17178883 -0.42145115 7.8728435e-06 1.6615024e-05 4.2916054e-06 2.0019468e-05
0.56 0.18534127 0.36145347 0.17308317 -0.42166114 0.18820526 0.3655865 0.17440939 -0.42507702 8.202429e-06 1.708182e-05 1.7588549e-06 1.1668254e-05
0.5666666666666667 0.18773636 0.35926405 0.17470734 -0.42400247 0.19066119 0.36346787 0.17700526 -0.42861933 8.554629e-06 1.7672155e-05 5.28045e-06 2.1315365e-05
0.5733333333333334 0.19011785 0.35722336 0.17816088 -0.42869312 0.19310471 0.3615089 0.17957984 -0.43208912 8.921352e-06 1.8365889e-05 2.0134562e-06 1.1532846e-05
0.58 0.19248675 0.35533562 0.17988001 -0.43108863 0.19553666 0.35970995 0.1821326 -0.43548757 9.301952e-06 1.913472e-05 5.0741783e-06 1.9350691e-05
0.5866666666666667 0.19484405 0.3535951 0.1830417 -0.43530163 0.19795789 0.3580712 0.18466309 -0.4388158 9.695975e-06 2.0035473e-05 2.6288747e-06 1.2349396e-05
0.5933333333333334 0.1971907 0.35199717 0.18548526 -0.43855196 0.20036763 0.3565941 0.18717812 -0.4420831 1.0092869e-05 2.1131662e-05 2.8657794e-06 1.2468866e-05
0.6 0.19952764 0.3505417 0.18814076 -0.44203168 0.20276402 0.35527998 0.18968906 -0.44530502 1.0474177e-05 2.2451215e-05 2.3972027e-06 1.07147425e-05
0.6066666666666667 0.2018558 0.34922364 0.19029374 -0.44484457 0.20514473 0.3541379 0.19221051 -0.44851044 1.0817123e-05 2.4149891e-05 3.6739925e-06 1.3438563e-05
0.6133333333333333 0.20417605 0.34803733 0.19219132 -0.4473109 0.20750363 0.35313848 0.19478129 -0.45176148 1.1072777e-05 2.6021673e-05 6.707949e-06 1.9807747e-05
0.62 0.20648928 0.3469854 0.19352831 -0.4490588 0.20983417 0.3522656 0.19740522 -0.4550667 1.1188312e-05 2.7880476e-05 1.5030429e-05 3.609498e-05
0.6266666666666667 0.20879634 0.3460584 0.1971963 -0.45365265 0.2121362 0.35151488 0.20007518 -0.4584153 1.1154644e-05 2.9773146e-05 8.287919e-06 2.268283e-05
0.6333333333333333 0.211098 0.34524944 0.19993104 -0.45705742 0.21440957 0.35088864 0.20279197 -0.46180838 1.0966525e-05 3.1800526e-05 8.184941e-06 2.2571689e-05
0.64 0.213395 0.3445488 0.20207655 -0.4597163 0.21665417 0.35038936 0.20555645 -0.4652471 1.062217e-05 3.4112254e-05 1.210969e-05 3.0589796e-05
0.6466666666666666 0.21568805 0.34395903 0.20534454 -0.4636974 0.21887125 0.35001716 0.20836857 -0.46873042 1.0132769e-05 3.6700898e-05 9.144738e-06 2.5331252e-05
0.6533333333333333 0.21797793 0.3434803 0.20964178 -0.46885666 0.22108348 0.349721 0.21121262 -0.47222725 9.644447e-06 3.8946655e-05 2.4675248e-06 1.136083e-05
0.66 0.22026524 0.34309715 0.21203518 -0.4717151 0.2232935 0.34949872 0.21408035 -0.47572598 9.1703505e-06 4.098008e-05 4.1827184e-06 1.6087206e-05
0.6666666666666666 0.22255065 0.34281012 0.2150935 -0.47532636 0.22551243 0.349347 0.21692438 -0.4791562 8.772168e-06 4.2730684e-05 3.352161e-06 1.466765e-05
0.6733333333333333 0.22483473 0.3426125 0.21815616 -0.47890827 0.2277418 0.34926274 0.21973713 -0.4825072 8.451042e-06 4.4225682e-05 2.4994613e-06 1.2952286e-05
0.68 0.22711803 0.34249538 0.22195174 -0.48330048 0.2299822 0.34924412 0.22251873 -0.48578063 8.203453e-06 4.5545436e-05 3.2147673e-07 6.1511405e-06
0.6866666666666666 0.22940108 0.34245935 0.2237793 -0.48539957 0.23223408 0.34929013 0.22526932 -0.4889779 8.025854e-06 4.6659577e-05 2.2201352e-06 1.2804482e-05
0.6933333333333334 0.23168442 0.34249827 0.22621737 -0.488179 0.23449875 0.3493971 0.22798982 -0.49210197 7.9204965e-06 4.7593723e-05 3.1415734e-06 1.5389687e-05
0.7 0.23396838 0.34259486 0.22910637 -0.49144825 0.23677917 0.34955788 0.2307001 -0.4951791 7.900547e-06 4.8483573e-05 2.5400034e-06 1.3919119e-05
0.7066666666666667 0.23625341 0.34275445 0.23128037 -0.49388742 0.23907775 0.34976766 0.2334229 -0.49823803 7.976875e-06 4.9184997e-05 4.5904503e-06 1.8927743e-05
0.7133333333333334 0.23853989 0.34297183 0.23326167 -0.4960944 0.24139526 0.3500256 0.23615871 -0.50127953 8.153169e-06 4.9755567e-05 8.392835e-06 2.6885544e-05
0.72 0.24082817 0.34324402 0.23564008 -0.49872997 0.24373204 0.35033232 0.23890756 -0.50430346 8.432425e-06 5.024405e-05 1.0676438e-05 3.1063693e-05
0.7266666666666667 0.24311861 0.3435652 0.23900136 -0.5024359 0.2460884 0.35068846 0.24166952 -0.5073096 8.819632e-06 5.074086e-05 7.119063e-06 2.3752884e-05
0.7333333333333333 0.24541147 0.3439288 0.24295379 -0.50675994 0.2484647 0.35109466 0.24444464 -0.5102979 9.322232e-06 5.1349394e-05 2.2226227e-06 1.2517111e-05
0.74 0.24770702 0.34433338 0.24557927 -0.50959975 0.25086284 0.35153544 0.2472331 -0.5132714 9.959153e-06 5.1869654e-05 2.7351216e-06 1.3480985e-05
0.7466666666666667 0.25000554 0.34477654 0.24861823 -0.512869 0.25328445 0.35199586 0.25003457 -0.5162325 1.0751258e-05 5.2118503e-05 2.0060204e-06 1.1313065e-05
0.7533333333333333 0.25230724 0.34525397 0.2505926 -0.5149677 0.25572732 0.35247138 0.25284216 -0.51917255 1.16969795e-05 5.2090967e-05 5.0605595e-06 1.7680926e-05
0.76 0.2546123 0.34576216 0.25318453 -0.5177187 0.258191 0.3529612 0.25565588 -0.5220922 1.28070415e-05 5.1826308e-05 6.1076084e-06 1.9127943e-05
0.7666666666666667 0.25692093 0.34629303 0.25616306 -0.5208659 0.2606703 0.35345307 0.2584921 -0.5250245 1.40577795e-05 5.126614e-05 5.424481e-06 1.7293592e-05
0.7733333333333333 0.25923324 0.34684765 0.25802082 -0.52280277 0.26313394 0.35396317 0.26141936 -0.5280604 1.52155135e-05 5.0630526e-05 1.1550058e-05 2.7642425e-05
0.78 0.26154935 0.3474169 0.26013866 -0.52500665 0.2655796 0.35450158 0.26445487 -0.5312143 1.6242975e-05 5.0192517e-05 1.8629675e-05 3.8534854e-05
0.7866666666666666 0.26386937 0.3479999 0.26282322 -0.5277971 0.26800573 0.35507065 0.26760438 -0.5344923 1.7109422e-05 4.9995506e-05 2.285946e-05 4.482585e-05
0.7933333333333333 0.26619333 0.34859553 0.26617333 -0.53126836 0.2704111 0.35567313 0.27087 -0.537896 1.7789615e-05 5.0092487e-05 2.2058683e-05 4.3925338e-05
0.8 0.2685213 0.3491958 0.27023208 -0.53545237 0.27281418 0.35630405 0.27418575 -0.5413379 1.842878e-05 5.0527095e-05 1.563147e-05 3.4639597e-05
0.8066666666666666 0.2708533 0.34979978 0.27485564 -0.5401848 0.2752217 0.35694847 0.27751356 -0.54476607 1.9082872e-05 5.110367e-05 7.064539e-06 2.0988058e-05
0.8133333333333334 0.27318934 0.3504059 0.27837053 -0.5437443 0.27763024 0.3575955 0.28083667 -0.54815865 1.9721625e-05 5.169037e-05 6.0818575e-06 1.948622e-05
0.82 0.2755294 0.3510088 0.28188294 -0.54727834 0.28003982 0.35824564 0.2841545 -0.5515154 2.0343732e-05 5.237183e-05 5.1599977e-06 1.7952641e-05
0.8266666666666667 0.27787346 0.35160956 0.2852028 -0.5505955 0.28244656 0.35889286 0.28745434 -0.5548209 2.0913305e-05 5.304646e-05 5.069413e-06 1.785378e-05
0.8333333333333334 0.2802215 0.35220522 0.2886275 -0.55399823 0.28484404 0.3595219 0.29074144 -0.5580928 2.1367958e-05 5.353379e-05 4.4687354e-06 1.6765267e-05
0.84 0.28257346 0.35279346 0.29257995 -0.55790645 0.28723136 0.360131 0.29401442 -0.56133133 2.169598e-05 5.38395e-05 2.057719e-06 1.1729823e-05
0.8466666666666667 0.28492928 0.35337356 0.29596713 -0.56122863 0.28960833 0.36071733 0.29726171 -0.5645232 2.1893546e-05 5.3930944e-05 1.6759453e-06 1.08543045e-05
0.8533333333333334 0.28728887 0.35393763 0.2969292 -0.56214076 0.29197478 0.3612817 0.30048272 -0.5676684 2.195774e-05 5.393532e-05 1.2627432e-05 3.0554533e-05
0.86 0.2896521 0.35448503 0.29925343 -0.56439495 0.29433265 0.3618251 0.30367944 -0.57076967 2.1907494e-05 5.387668e-05 1.9589497e-05 4.0637013e-05
0.8666666666666667 0.29201886 0.355016 0.3009643 -0.5660395 0.29668903 0.36234957 0.3068604 -0.5738378 2.1810516e-05 5.3781347e-05 3.4763896e-05 6.08137e-05
0.8733333333333333 0.29438904 0.35552654 0.30437568 -0.56934243 0.29904377 0.36285552 0.31002504 -0.57687265 2.1666561e-05 5.371405e-05 3.1915246e-05 5.67041e-05
0.88 0.29676253 0.35601988 0.30886486 -0.57367224 0.3013984 0.3633408 0.31317016 -0.5798711 2.1491294e-05 5.3595733e-05 1.8535635e-05 3.842615e-05
0.8866666666666667 0.29913914 0.35649642 0.31136033 -0.57605106 0.30376273 0.36378974 0.3162782 -0.58281577 2.1377602e-05 5.3192427e-05 2.4185347e-05 4.5761302e-05
0.8933333333333333 0.30151886 0.35695407 0.3166184 -0.58106875 0.30613655 0.3642032 0.31934908 -0.585707 2.132307e-05 5.2550127e-05 7.4565455e-06 2.1513406e-05
0.9 0.30390146 0.35739392 0.32005417 -0.5843145 0.3085196 0.3645821 0.32238278 -0.58854526 2.13272e-05 5.1669806e-05 5.4223988e-06 1.7899141e-05
0.9066666666666666 0.3062869 0.35781482 0.3236839 -0.587727 0.31091282 0.3649281 0.32538307 -0.59133595 2.1399102e-05 5.0598723e-05 2.8872107e-06 1.30244625e-05
0.9133333333333333 0.30867502 0.35821566 0.32612917 -0.5900069 0.3133173 0.3652429 0.3283543 -0.5940852 2.1550744e-05 4.938208e-05 4.951207e-06 1.6632765e-05
0.92 0.31106564 0.3585936 0.32940376 -0.59305686 0.31573385 0.36552685 0.33129767 -0.5967949 2.1792148e-05 4.8069847e-05 3.5868868e-06 1.39729855e-05
0.9266666666666666 0.31345865 0.35895342 0.33021164 -0.59378904 0.31816024 0.36578563 0.33421862 -0.59947056 2.2104898e-05 4.6679124e-05 1.6055903e-05 3.227961e-05
0.9333333333333333 0.31585392 0.35929155 0.33367372 -0.5969968 0.32059005 0.3660351 0.337134 -0.6021284 2.2430884e-05 4.547547e-05 1.1973593e-05 2.6333342e-05
0.94 0.31825134 0.3596108 0.33675018 -0.59983164 0.32302317 0.3662756 0.34004357 -0.60476834 2.277035e-05 4.4419725e-05 1.0846451e-05 2.4370958e-05
0.9466666666666667 0.32065073 0.359908 0.33849928 -0.6014297 0.32545945 0.3665075 0.3429471 -0.6073904 2.3123826e-05 4.3553213e-05 1.9783083e-05 3.5529978e-05
0.9533333333333334 0.32305196 0.3601857 0.34148183 -0.6041601 0.32789877 0.36673114 0.3458444 -0.6099946 2.349158e-05 4.284258e-05 1.9031871e-05 3.4041623e-05
0.96 0.32545492 0.360443 0.34287956 -0.60542697 0.330341 0.36694688 0.34873524 -0.61258084 2.3873883e-05 4.2300457e-05 3.4288983e-05 5.1177838e-05
0.9666666666666667 0.32785946 0.36067963 0.34773868 -0.609854 0.33278605 0.36715508 0.35161945 -0.6151492 2.427131e-05 4.1931435e-05 1.5060368e-05 2.8039323e-05
0.9733333333333334 0.3302654 0.36089426 0.35030052 -0.61216927 0.33523378 0.36735606 0.3544968 -0.6176996 2.468475e-05 4.1754847e-05 1.7608818e-05 3.058485e-05
0.98 0.33267272 0.36109406 0.35301784 -0.6146173 0.33768407 0.3675502 0.35736713 -0.62023216 2.5113628e-05 4.1681702e-05 1.8916335e-05 3.152684e-05
0.9866666666666667 0.3350812 0.36127356 0.358191 -0.61926407 0.3401368 0.3677378 0.3602302 -0.6227468 2.5559155e-05 4.1786436e-05 4.1583125e-06 1.2129611e-05
0.9933333333333333 0.33749077 0.36143714 0.3598627 -0.6207513 0.34259254 0.36792058 0.36308983 -0.6252476 2.602806e-05 4.203494e-05 1.0414462e-05 2.0216501e-05
1.0 0.33990133 0.36158404 0.36386645 -0.62431484 0.34505165 0.36809987 0.36594883 -0.62773746 2.6525777e-05 4.245605e-05 4.3362966e-06 1.1714314e-05
1.0066666666666666 0.34231278 0.3617156 0.36526856 -0.6255529 0.347514 0.36827597 0.36880705 -0.63021636 2.7052694e-05 4.3038264e-05 1.2520907e-05 2.1747928e-05
1.0133333333333334 0.34472498 0.36183175 0.36877832 -0.6286547 0.34997952 0.36844915 0.37166432 -0.6326843 2.7610158e-05 4.3789943e-05 8.328981e-06 1.623745e-05
1.02 0.34713787 0.36193296 0.3724795 -0.6319106 0.35244808 0.3686197 0.3745205 -0.6351412 2.8198305e-05 4.4712586e-05 4.1657304e-06 1.0436594e-05
1.0266666666666666 0.34955135 0.36202037 0.37474835 -0.63389665 0.35491994 0.36878765 0.3773757 -0.63758755 2.8821762e-05 4.5795983e-05 6.902931e-06 1.3622731e-05
1.0333333333333334 0.3519653 0.36209646 0.37642255 -0.63535744 0.35740188 0.36894822 0.38023427 -0.6400323 2.9556288e-05 4.694665e-05 1.4529187e-05 2.1854241e-05
1.04 0.35437974 0.36216357 0.3786901 -0.63733286 0.3598938 0.36910155 0.38309622 -0.6424754 3.0404808e-05 4.8135575e-05 1.9413932e-05 2.6446021e-05
1.0466666666666666 0.35679457 0.36222312 0.38178888 -0.6400246 0.36239567 0.36924776 0.38596144 -0.64491695 3.1372412e-05 4.934565e-05 1.7410286e-05 2.3935081e-05
1.0533333333333332 0.3592097 0.3622708 0.38867348 -0.64597 0.36490744 0.36938694 0.38882992 -0.6473569 3.2464435e-05 5.063943e-05 2.4471092e-08 1.9236038e-06
1.06 0.3616251 0.36230937 0.39291212 -0.6496027 0.36742905 0.3695192 0.39170155 -0.6497953 3.3685752e-05 5.1981755e-05 1.4654805e-06 3.708806e-08
1.0666666666666667 0.36404067 0.36233783 0.3952177 -0.6515697 0.36996046 0.36964464 0.3945763 -0.6522321 3.5043846e-05 5.3389533e-05 4.113629e-07 4.3875576e-07
1.0733333333333333 0.3664564 0.36235604 0.39676145 -0.6528836 0.3725016 0.36976337 0.39745414 -0.6546673 3.6544712e-05 5.4868648e-05 4.798269e-07 3.1816878e-06
1.08 0.36887217 0.36236662 0.40023106 -0.65582865 0.37505245 0.3698755 0.40033495 -0.657101 3.819594e-05 5.638319e-05 1.0793318e-08 1.6188001e-06
1.0866666666666667 0.37128794 0.3623663 0.4021512 -0.65745324 0.37761295 0.3699811 0.40321872 -0.6595331 4.0005707e-05 5.79855e-05 1.1395972e-06 4.3257533e-06
1.0933333333333333 0.37370363 0.36235335 0.40363494 -0.6587066 0.38018304 0.37008035 0.40610534 -0.66196364 4.1982785e-05 5.9706486e-05 6.1028954e-06 1.0608285e-05
1.1 0.37611917 0.36233166 0.40451947 -0.6594535 0.38276285 0.3701749 0.40899694 -0.6643951 4.413852e-05 6.1516665e-05 2.0047748e-05 2.441924e-05
1.1066666666666667 0.3785345 0.36229995 0.40870798 -0.66297466 0.3853525 0.37026602 0.4118951 -0.6668292 4.6485075e-05 6.345829e-05 1.0157733e-05 1.4857731e-05
1.1133333333333333 0.3809496 0.36226347 0.40995592 -0.6640218 0.38795194 0.3703537 0.41479978 -0.66926605 4.903296e-05 6.5451786e-05 2.3462988e-05 2.750221e-05
1.12 0.3833644 0.36222193 0.40979686 -0.6638912 0.39056113 0.37043795 0.417711 -0.6717056 5.1792842e-05 6.750304e-05 6.2633386e-05 6.106496e-05
1.1266666666666667 0.38577893 0.36217785 0.4126406 -0.6662693 0.39318007 0.37051883 0.4206287 -0.67414796 5.477685e-05 6.957202e-05 6.380967e-05 6.2073304e-05


==> graphs/visco/viscolastic_results_test_14.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 2.7583162e-08 4.137474e-06 1.3809272e-05 -0.0039170953 2.7583162e-08 4.137474e-06 1.3809272e-05 -0.0039170953 0.0 0.0 0.0 0.0
0.006666666666666667 2.2391288e-07 2.9449457e-05 7.455808e-06 -0.0028782173 -3.4114928e-05 0.00015249464 2.8007766e-05 -0.0041680136 1.1791561e-09 1.5140118e-08 4.2238293e-10 1.6635745e-06
0.013333333333333334 9.863559e-07 0.00011436645 1.8419307e-05 -0.0045237644 -7.060058e-05 0.00042798236 4.1103973e-05 -0.0044373972 5.12469e-09 9.8354946e-08 5.145941e-10 7.459281e-09
0.02 3.1341433e-06 0.0003221681 1.039459e-05 -0.003396765 -0.0001109481 0.0009043274 5.2730295e-05 -0.0047361134 1.3014758e-08 3.3890942e-07 1.792312e-09 1.7938538e-06
0.02666666666666667 8.056343e-06 0.00073833 2.4257797e-05 -0.0051858015 -0.00016134408 0.0016950232 7.0965194e-05 -0.005087321 2.8696507e-08 9.1526175e-07 2.1815811e-09 9.698384e-09
0.03333333333333333 1.781382e-05 0.0014636215 1.8717426e-05 -0.0045342166 -0.000227647 0.0029820537 9.992326e-05 -0.005521631 6.025102e-08 2.3056361e-06 6.5943864e-09 9.74987e-07
0.04 3.5186928e-05 0.0026059663 3.1901254e-05 -0.0058899303 -0.00029253002 0.004846947 0.00012856326 -0.006020662 1.0739841e-07 5.0219937e-06 9.343544e-09 1.7090754e-08
0.04666666666666667 6.366559e-05 0.0042717988 4.9922208e-05 -0.007310372 -0.00028550564 0.007205865 0.00012226205 -0.0064224103 1.2192055e-07 8.608744e-06 5.2330527e-09 7.884758e-07
0.05333333333333334 0.000107400614 0.006560254 4.3551365e-05 -0.006603675 -0.00021734921 0.010225348 9.28876e-05 -0.006778958 1.0546245e-07 1.3432916e-05 2.4340645e-09 3.072407e-08
0.06 0.0001711239 0.009558493 6.533079e-05 -0.007901779 -7.968968e-05 0.0141191445 5.2626812e-05 -0.0071438504 6.290745e-08 2.079954e-05 1.6139097e-10 5.744563e-07
0.06666666666666667 0.0002600607 0.013340523 7.609904e-05 -0.008048608 0.00015381197 0.019052448 -2.4298162e-05 -0.0074688084 1.1288796e-08 3.262609e-05 1.0079598e-08 3.361675e-07
0.07333333333333333 0.00037981782 0.017963564 9.097203e-05 -0.008076238 0.00041922633 0.025159411 -7.308906e-05 -0.007957361 1.5530305e-09 5.1780215e-05 2.691604e-08 1.4131917e-08
0.08 0.0005362789 0.023469156 0.00012719416 -0.008951352 0.00067941926 0.03209832 -4.2752727e-06 -0.0086602885 2.0489168e-08 7.446246e-05 1.728421e-08 8.471793e-08
0.08666666666666667 0.00073551596 0.029885568 0.00016545615 -0.009197913 0.00086976006 0.039785698 0.00021075533 -0.009982923 1.8021478e-08 9.8012584e-05 2.052016e-09 6.162406e-07
0.09333333333333334 0.0009836912 0.037226275 0.00024228831 -0.010734614 0.0010066136 0.04825169 0.0004905992 -0.011930677 5.2543686e-10 0.00012155975 6.16583e-08 1.430567e-06
0.1 0.001286977 0.045492873 0.00032609646 -0.0115053775 0.0011195038 0.057657912 0.00079870265 -0.01454845 2.804728e-08 0.00014798819 2.2335661e-07 9.260289e-06
0.10666666666666667 0.0016513808 0.05466057 0.00049639517 -0.014818057 0.0013795021 0.06832394 0.0010576071 -0.017576477 7.391801e-08 0.00018668768 3.1495887e-07 7.6088763e-06
0.11333333333333333 0.0020825102 0.0646694 0.00075877993 -0.0194527 0.0017290189 0.07949906 0.0013503532 -0.020824464 1.2495609e-07 0.00021991876 3.4995898e-07 1.8817356e-06
0.12 0.0025854253 0.075437285 0.0009983839 -0.021840466 0.0021773297 0.09118265 0.0016801731 -0.024304163 1.6654197e-07 0.0002479165 4.6483657e-07 6.0698007e-06
0.12666666666666668 0.0031644094 0.08684762 0.0012876518 -0.024344768 0.0027349691 0.103375524 0.0020523586 -0.028024506 1.8441897e-07 0.00027317167 5.8477644e-07 1.3540468e-05
0.13333333333333333 0.003822839 0.098764405 0.0016897405 -0.028172083 0.003417478 0.11607208 0.0024800182 -0.031983875 1.643175e-07 0.00029955566 6.2453887e-07 1.45297545e-05
0.14 0.0045631444 0.11104582 0.0022034317 -0.032834847 0.004227219 0.12922448 0.0029982228 -0.036252715 1.1284578e-07 0.00033046355 6.3169296e-07 1.1681823e-05
0.14666666666666667 0.0053867167 0.12353588 0.0026430292 -0.03522811 0.00513638 0.14242136 0.0036413996 -0.04089002 6.266847e-08 0.00035666156 9.967433e-07 3.2057207e-05
0.15333333333333332 0.006294023 0.1360959 0.003301778 -0.040132675 0.006141741 0.15526615 0.00439207 -0.04581293 2.3189793e-08 0.00036749867 1.1887369e-06 3.2265303e-05
0.16 0.0072846324 0.14859143 0.004110951 -0.04598321 0.0072470396 0.16773325 0.0052439696 -0.05101481 1.4132213e-09 0.0003664094 1.2837312e-06 2.5317004e-05
0.16666666666666666 0.008357327 0.16090418 0.004782702 -0.049370322 0.00845311 0.17973918 0.006194755 -0.05649182 9.174345e-09 0.00035475698 1.993894e-06 5.0715706e-05
0.17333333333333334 0.009510138 0.1729216 0.0056702048 -0.054569192 0.00975807 0.19116746 0.007244095 -0.06224087 6.1470296e-08 0.00033291144 2.4771311e-06 5.885462e-05
0.18 0.010740499 0.18455423 0.0066674636 -0.06019816 0.01112866 0.20216218 0.008414512 -0.068280175 1.5066918e-07 0.00031003964 3.0521767e-06 6.531894e-05
0.18666666666666668 0.012045365 0.1957299 0.007841907 -0.06675734 0.012551862 0.21270843 0.0097160395 -0.074608244 2.565392e-07 0.00028827056 3.512371e-06 6.163664e-05
0.19333333333333333 0.013421229 0.20637958 0.009160247 -0.07379396 0.0140298875 0.22279873 0.011119402 -0.08119895 3.7046507e-07 0.00026958872 3.8382896e-06 5.4833883e-05
0.2 0.014864314 0.21646276 0.01063411 -0.08129847 0.015562613 0.23240308 0.012608411 -0.08803155 4.876204e-07 0.0002540939 3.8978624e-06 4.5334396e-05
0.20666666666666667 0.01637049 0.2259263 0.011919999 -0.087023176 0.017144417 0.24144918 0.014180201 -0.09509609 5.989633e-07 0.00024095988 5.1085153e-06 6.517192e-05
0.21333333333333335 0.01793556 0.23476051 0.013614617 -0.094888054 0.018776866 0.24986427 0.015830586 -0.10236881 7.077967e-07 0.00022812349 4.910516e-06 5.5961704e-05
0.22 0.019555248 0.24295335 0.015104489 -0.101115204 0.02045084 0.25755617 0.017584978 -0.10987324 8.0208406e-07 0.0002132425 6.152822e-06 7.670323e-05
0.22666666666666666 0.021225085 0.2504755 0.016563592 -0.1069257 0.022107933 0.264545 0.019547235 -0.117784984 7.794192e-07 0.00019795077 8.902124e-06 0.00011792398
0.23333333333333334 0.022940706 0.2573433 0.018726349 -0.11596835 0.023800293 0.27090472 0.021595865 -0.1257969 7.38889e-07 0.00018391231 8.234126e-06 9.6600445e-05
0.24 0.024697743 0.26355553 0.020826465 -0.12418764 0.025528064 0.2765775 0.023760213 -0.13384311 6.8943234e-07 0.00016957185 8.606878e-06 9.322807e-05
0.24666666666666667 0.026491823 0.26911172 0.022879248 -0.13181274 0.027287794 0.281581 0.026061773 -0.14187838 6.335708e-07 0.00015548324 1.0128464e-05 0.00010131721
0.25333333333333335 0.028318716 0.27403402 0.025348974 -0.14078948 0.029067187 0.28598365 0.028485764 -0.14990386 5.60208e-07 0.00014279362 9.839448e-06 8.307201e-05
0.26 0.030174214 0.27832487 0.027407266 -0.14780165 0.03084935 0.28978604 0.031027079 -0.15792583 4.5580893e-07 0.00013135838 1.3103042e-05 0.000102498954
0.26666666666666666 0.03205432 0.28201598 0.029786576 -0.15575363 0.03263672 0.29299006 0.033666458 -0.16589732 3.391906e-07 0.00012043042 1.5053487e-05 0.00010289459
0.2733333333333333 0.03395514 0.2851227 0.032327354 -0.16397107 0.034498442 0.29565766 0.036265366 -0.17369668 2.95179e-07 0.00011098563 1.5507938e-05 9.4587595e-05
0.28 0.035873 0.28767914 0.034767747 -0.17156735 0.036431916 0.29779288 0.03881965 -0.18131886 3.1238764e-07 0.00010228786 1.6417905e-05 9.5092015e-05
0.2866666666666667 0.03780447 0.28972012 0.03756984 -0.18004958 0.03847553 0.29924646 0.041301504 -0.18867353 4.5032004e-07 9.075119e-05 1.3925318e-05 7.437239e-05
0.29333333333333333 0.039746262 0.2912691 0.039823744 -0.18660706 0.04058586 0.3001805 0.043780856 -0.19587097 7.049256e-07 7.941307e-05 1.565873e-05 8.58199e-05
0.3 0.04169522 0.29234377 0.042572208 -0.19443856 0.04271958 0.300739 0.046312936 -0.2030019 1.0493169e-06 7.04798e-05 1.3993045e-05 7.333079e-05
0.30666666666666664 0.043648403 0.29297724 0.04466694 -0.20023146 0.044776913 0.30092368 0.048991762 -0.21024987 1.273534e-06 6.314577e-05 1.8704099e-05 0.0001003685
0.31333333333333335 0.045603108 0.29320577 0.046997927 -0.20656171 0.04674911 0.30074495 0.05182216 -0.21761853 1.3133242e-06 5.683928e-05 2.3273218e-05 0.00012225306
0.32 0.047556803 0.29305452 0.05021199 -0.21505527 0.048641447 0.30021602 0.054805435 -0.22509588 1.1764533e-06 5.1287054e-05 2.1099753e-05 0.00010081387
0.32666666666666666 0.049507167 0.29255447 0.053397935 -0.22320674 0.050448827 0.29935944 0.05794281 -0.2326812 8.86724e-07 4.6307658e-05 2.0655903e-05 8.976532e-05
0.3333333333333333 0.051452022 0.29172814 0.05644404 -0.23078011 0.05216316 0.29819444 0.061237838 -0.24037653 5.057191e-07 4.1813026e-05 2.2980486e-05 9.209132e-05
0.34 0.05338933 0.2905962 0.060053453 -0.2394643 0.053774633 0.2967399 0.06469528 -0.24818546 1.4845844e-07 3.774528e-05 2.1546524e-05 7.60586e-05
0.3466666666666667 0.055317268 0.2891909 0.062709 -0.24573217 0.05542981 0.29506695 0.06814503 -0.2558309 1.2665481e-08 3.4528133e-05 2.9550374e-05 0.00010198456
0.35333333333333333 0.05723421 0.28754124 0.06633734 -0.25401083 0.05713565 0.2931875 0.07156784 -0.26329094 9.714075e-09 3.1880238e-05 2.7358145e-05 8.612054e-05
0.36 0.05913865 0.28566578 0.06980287 -0.2617089 0.058890358 0.29111066 0.07496114 -0.2705645 6.164822e-08 2.9646764e-05 2.6607728e-05 7.842185e-05
0.36666666666666664 0.06102922 0.28358617 0.07364011 -0.2699753 0.060692143 0.28884563 0.07832255 -0.27765095 1.1362236e-07 2.766186e-05 2.1925282e-05 5.8915568e-05
0.37333333333333335 0.06290474 0.2813274 0.07724568 -0.27755114 0.062539205 0.28640175 0.08164988 -0.28454992 1.3361432e-07 2.5749048e-05 1.939693e-05 4.8982885e-05
0.38 0.06476418 0.2789157 0.08085471 -0.284947 0.064428814 0.28379497 0.08494149 -0.29126394 1.1247004e-07 2.3807237e-05 1.6701812e-05 3.9903607e-05
0.38666666666666666 0.066606626 0.27636713 0.08310263 -0.28956816 0.06633285 0.2810906 0.08823501 -0.29787123 7.495496e-08 2.231107e-05 2.6341371e-05 6.894107e-05
0.3933333333333333 0.06843133 0.27370664 0.085884795 -0.29513323 0.068240434 0.27829897 0.09154742 -0.3044031 3.6442344e-08 2.1089489e-05 3.206535e-05 8.593037e-05
0.4 0.070237696 0.27095386 0.089892045 -0.30285758 0.07014966 0.2754263 0.094880596 -0.3108611 7.750348e-09 2.000267e-05 2.4885643e-05 6.405654e-05
0.4066666666666667 0.0720252 0.26812598 0.09241706 -0.30772987 0.07205897 0.27247816 0.09823421 -0.31724554 1.1401449e-09 1.894149e-05 3.3839176e-05 9.0548034e-05
0.41333333333333333 0.07379346 0.26523942 0.09685079 -0.31590363 0.07394529 0.2694922 0.10158869 -0.32351848 2.305172e-08 1.8086235e-05 2.2447684e-05 5.7985955e-05
0.42 0.07554221 0.26231182 0.10092236 -0.32325017 0.07579778 0.26650012 0.104942925 -0.32967445 6.531593e-08 1.754185e-05 1.6164937e-05 4.127135e-05
0.4266666666666667 0.0772713 0.25936368 0.10437714 -0.3293937 0.07761433 0.2635312 0.108298294 -0.33570167 1.1767108e-07 1.736828e-05 1.5375426e-05 3.9790353e-05
0.43333333333333335 0.07898067 0.25640568 0.107407145 -0.3347184 0.079394184 0.26059872 0.11165035 -0.34159344 1.7099438e-07 1.7581566e-05 1.8004768e-05 4.726615e-05
0.44 0.08067036 0.2534528 0.1107271 -0.3404299 0.08114201 0.2577279 0.1149977 -0.34733552 2.2245518e-07 1.827634e-05 1.823801e-05 4.7687525e-05
0.44666666666666666 0.08234047 0.25051677 0.11323863 -0.3447427 0.08286708 0.2549194 0.1183448 -0.3529358 2.7731497e-07 1.9383217e-05 2.6072932e-05 6.712697e-05
0.4533333333333333 0.08399122 0.2476126 0.117106296 -0.35114905 0.08456136 0.25214303 0.12168517 -0.35841244 3.250605e-07 2.0524794e-05 2.0966083e-05 5.2756866e-05
0.46 0.085622855 0.24474572 0.12076847 -0.35711566 0.08622413 0.24940647 0.12501635 -0.36376536 3.6153375e-07 2.172264e-05 1.8044433e-05 4.421855e-05
0.4666666666666667 0.08723572 0.24192905 0.12348015 -0.36152023 0.08785467 0.24671763 0.12833571 -0.36899394 3.8309852e-07 2.2930475e-05 2.3576518e-05 5.58563e-05
0.47333333333333333 0.08883021 0.23917344 0.12724747 -0.3674644 0.0894526 0.24408264 0.13164124 -0.37409934 3.8737141e-07 2.4100269e-05 1.9305226e-05 4.402257e-05
0.48 0.09040676 0.23648252 0.13150078 -0.37402967 0.09102422 0.24150647 0.13492338 -0.37908792 3.8125614e-07 2.5240137e-05 1.1714212e-05 2.5585981e-05
0.4866666666666667 0.09196585 0.23386294 0.13370483 -0.37747058 0.09257968 0.23899741 0.13817853 -0.38397038 3.7678848e-07 2.6362866e-05 2.0014002e-05 4.2247364e-05
0.49333333333333335 0.09350798 0.23132105 0.13717262 -0.3827121 0.094124444 0.23655322 0.14140502 -0.38874888 3.800242e-07 2.7375605e-05 1.791314e-05 3.6442812e-05
0.5 0.09503372 0.22886 0.14100099 -0.38839167 0.09565712 0.23418179 0.1445983 -0.39342 3.8862447e-07 2.8321405e-05 1.2940705e-05 2.5284175e-05
0.5066666666666667 0.09654361 0.2264841 0.14350599 -0.39211178 0.09717167 0.23190632 0.14774932 -0.397973 3.9446135e-07 2.9400466e-05 1.8005843e-05 3.4353932e-05
0.5133333333333333 0.09803828 0.22420023 0.14648102 -0.39644873 0.09866856 0.22972873 0.15085681 -0.4024098 3.9725523e-07 3.0564253e-05 1.91475e-05 3.553424e-05
0.52 0.099518344 0.22200982 0.15002914 -0.4015253 0.10015477 0.22765267 0.15391874 -0.40672433 4.0504136e-07 3.1841715e-05 1.51290305e-05 2.7030068e-05
0.5266666666666666 0.100984484 0.21992038 0.15367998 -0.40667143 0.101639025 0.22568566 0.15692869 -0.41090065 4.2842387e-07 3.3238386e-05 1.0554094e-05 1.7886283e-05
0.5333333333333333 0.1024374 0.21793757 0.15688872 -0.41114888 0.103121445 0.2238341 0.15988122 -0.4149325 4.679179e-07 3.476899e-05 8.955031e-06 1.431573e-05
0.54 0.10387775 0.21605292 0.15952569 -0.41480628 0.10459918 0.22208408 0.16278435 -0.41884735 5.204538e-07 3.6374837e-05 1.0618868e-05 1.6330292e-05
0.5466666666666666 0.105306216 0.21426918 0.16260642 -0.4190138 0.106071115 0.22042964 0.16564165 -0.42265895 5.8507044e-07 3.7951366e-05 9.212636e-06 1.3287132e-05
0.5533333333333333 0.10672346 0.21258709 0.1645513 -0.42167914 0.10753776 0.21887131 0.16845293 -0.4263695 6.630906e-07 3.9491446e-05 1.5222721e-05 2.1999374e-05
0.56 0.10813015 0.211004 0.16807006 -0.42637724 0.10900161 0.21739703 0.17120478 -0.4299621 7.5943757e-07 4.0870837e-05 9.826423e-06 1.2851234e-05
0.5666666666666667 0.10952697 0.20952222 0.16979879 -0.42870456 0.110463336 0.21600541 0.17389457 -0.43343538 8.7678245e-07 4.2031847e-05 1.6775397e-05 2.2380664e-05
0.5733333333333334 0.11091457 0.2081408 0.17335567 -0.43336335 0.11192219 0.21469735 0.17652997 -0.43680364 1.0152911e-06 4.2988228e-05 1.0076212e-05 1.18356e-05
0.58 0.11229366 0.20686267 0.17512809 -0.43569723 0.11337796 0.21346964 0.17911449 -0.44007513 1.175702e-06 4.3652002e-05 1.5891412e-05 1.9166022e-05
0.5866666666666667 0.11366489 0.20568421 0.17834382 -0.4398399 0.11483144 0.21233633 0.18165234 -0.44325906 1.3608443e-06 4.4250657e-05 1.0946303e-05 1.1690661e-05
0.5933333333333334 0.1150289 0.20460227 0.18081835 -0.4430101 0.11628157 0.21130769 0.18415102 -0.44637093 1.5691724e-06 4.4962635e-05 1.1106719e-05 1.129523e-05
0.6 0.11638634 0.20361625 0.18348515 -0.44639194 0.11771555 0.21040301 0.18664399 -0.44946447 1.7668082e-06 4.6060162e-05 9.978255e-06 9.44044e-06
0.6066666666666667 0.11773783 0.20272306 0.18563 -0.4490983 0.1191268 0.20962559 0.18915777 -0.45257685 1.9292295e-06 4.764493e-05 1.2445199e-05 1.2100358e-05
0.6133333333333333 0.119083956 0.20191903 0.18750481 -0.4514516 0.120517954 0.20895393 0.19170654 -0.45572537 2.0563511e-06 4.9489787e-05 1.7654495e-05 1.826513e-05
0.62 0.12042533 0.2012057 0.18878801 -0.4530632 0.12188915 0.20838936 0.19429089 -0.45891094 2.142778e-06 5.1604915e-05 3.0281684e-05 3.4196204e-05
0.6266666666666667 0.12176251 0.20057705 0.19241732 -0.45752257 0.12324098 0.20793158 0.19691148 -0.46213445 2.1858762e-06 5.408908e-05 2.0197478e-05 2.1269434e-05
0.6333333333333333 0.123096034 0.20002832 0.19509691 -0.46079132 0.12458229 0.20755231 0.19956383 -0.465387 2.2089591e-06 5.6610555e-05 1.9953384e-05 2.1120157e-05
0.64 0.12442639 0.19955346 0.19717936 -0.463318 0.12591626 0.20724443 0.20224771 -0.4686678 2.2197135e-06 5.915096e-05 2.568814e-05 2.862052e-05
0.6466666666666666 0.12575407 0.19915329 0.20037103 -0.46714836 0.1272436 0.20700735 0.20496319 -0.4719764 2.21867e-06 6.1686245e-05 2.1087983e-05 2.330993e-05
0.6533333333333333 0.12707959 0.19882789 0.20457932 -0.47214177 0.12857194 0.20682386 0.20770523 -0.4752994 2.2271124e-06 6.3935426e-05 9.771288e-06 9.970537e-06
0.66 0.12840338 0.1985678 0.20687819 -0.47485116 0.12990443 0.2066887 0.21046059 -0.4786161 2.253162e-06 6.594917e-05 1.2833611e-05 1.4174679e-05
0.6666666666666666 0.12972586 0.19837265 0.20982936 -0.47830045 0.13124673 0.20659594 0.21321109 -0.48189926 2.313052e-06 6.762258e-05 1.1436092e-05 1.2951428e-05
0.6733333333333333 0.13104746 0.19823791 0.21278062 -0.48172238 0.13260734 0.20653726 0.21593013 -0.48510966 2.433236e-06 6.887922e-05 9.919409e-06 1.1473614e-05
0.68 0.1323685 0.19815825 0.2164682 -0.48596016 0.13398711 0.20651047 0.218618 -0.4882488 2.6198945e-06 6.975958e-05 4.6216633e-06 5.237871e-06
0.6866666666666666 0.13368939 0.19813326 0.21816236 -0.4878942 0.13538672 0.20651378 0.22127499 -0.49131808 2.8809347e-06 7.023307e-05 9.68846e-06 1.1722883e-05
0.6933333333333334 0.13501045 0.19815885 0.2204679 -0.4905113 0.13680612 0.20654719 0.22390127 -0.49431854 3.2244106e-06 7.036426e-05 1.17880745e-05 1.4495127e-05
0.7 0.13633195 0.19822432 0.22324505 -0.4936438 0.13824524 0.20661066 0.22649707 -0.4972512 3.6606946e-06 7.033076e-05 1.0575598e-05 1.3013494e-05
0.7066666666666667 0.13765417 0.19833285 0.22528233 -0.49592644 0.13970405 0.20670417 0.2290626 -0.5001171 4.2020006e-06 7.0079055e-05 1.4290484e-05 1.7561828e-05
0.7133333333333334 0.13897738 0.19848062 0.22712533 -0.4979802 0.1411825 0.20682764 0.2315981 -0.50291735 4.862548e-06 6.967274e-05 2.0005604e-05 2.4375373e-05
0.72 0.14030181 0.19866553 0.22936231 -0.50046146 0.14267974 0.20698172 0.23410955 -0.5056605 5.654538e-06 6.9159e-05 2.2536304e-05 2.7029759e-05
0.7266666666666667 0.1416277 0.19888379 0.23258622 -0.504018 0.14419053 0.20717104 0.23663463 -0.50839645 6.5681274e-06 6.867853e-05 1.63896e-05 1.9170719e-05
0.7333333333333333 0.14295524 0.19913055 0.23640746 -0.5082018 0.14571518 0.2073961 0.23917344 -0.5111252 7.6172328e-06 6.83194e-05 7.650664e-06 8.546437e-06
0.74 0.1442846 0.19940475 0.2388926 -0.5108994 0.14725891 0.20765246 0.24170008 -0.51381296 8.846469e-06 6.8024856e-05 7.881961e-06 8.488684e-06
0.7466666666666667 0.14561597 0.19970444 0.24179004 -0.51402754 0.14878786 0.20793846 0.24425955 -0.51651603 1.0060892e-05 6.779915e-05 6.098479e-06 6.192602e-06
0.7533333333333333 0.14694948 0.20002696 0.24362181 -0.5159896 0.1503072 0.20826931 0.24685773 -0.5192295 1.1274206e-05 6.7936395e-05 1.0471186e-05 1.04967585e-05
0.76 0.14828528 0.20037001 0.24607305 -0.5186074 0.15181485 0.20863803 0.24950202 -0.52196836 1.2457819e-05 6.836005e-05 1.17578065e-05 1.1296232e-05
0.7666666666666667 0.14962347 0.20072827 0.24892221 -0.5216353 0.15330343 0.20903555 0.25220942 -0.5247644 1.3542112e-05 6.901087e-05 1.0805757e-05 9.791421e-06
0.7733333333333333 0.15096414 0.2011021 0.25064275 -0.5234485 0.15476568 0.20946312 0.25499496 -0.5276395 1.4451703e-05 6.990677e-05 1.894175e-05 1.7564325e-05
0.78 0.15230739 0.20148616 0.25263658 -0.52554405 0.15619245 0.20990162 0.25788265 -0.5306331 1.5093696e-05 7.081998e-05 2.7521282e-05 2.5898375e-05
0.7866666666666666 0.15365325 0.2018792 0.2551975 -0.5282276 0.15758112 0.21034822 0.26087755 -0.53375375 1.5428175e-05 7.172422e-05 3.226302e-05 3.0538064e-05
0.7933333333333333 0.15500179 0.2022806 0.25842345 -0.53159267 0.1589291 0.21080253 0.26398513 -0.5370089 1.5423728e-05 7.262328e-05 3.093228e-05 2.9335379e-05
0.8 0.15635303 0.20268519 0.26237172 -0.5356861 0.16026375 0.21125332 0.2671591 -0.5403314 1.5293734e-05 7.341273e-05 2.291906e-05 2.1579253e-05
0.8066666666666666 0.15770698 0.20309228 0.26688504 -0.5403295 0.16159445 0.211697 0.2703873 -0.54370385 1.5112459e-05 7.404121e-05 1.2265753e-05 1.1386158e-05
0.8133333333333334 0.15906364 0.20350075 0.27029106 -0.5438033 0.16292079 0.2121372 0.27364558 -0.54709285 1.4877612e-05 7.458844e-05 1.1252801e-05 1.0821339e-05
0.82 0.16042303 0.2039073 0.27370426 -0.5472623 0.16424991 0.21258761 0.27690133 -0.550451 1.4645059e-05 7.5347845e-05 1.0221282e-05 1.0167614e-05
0.8266666666666667 0.16178511 0.20431238 0.27692255 -0.550503 0.16558327 0.21304742 0.2801542 -0.55377847 1.4425997e-05 7.630076e-05 1.0443527e-05 1.07286e-05
0.8333333333333334 0.16314986 0.20471431 0.28025097 -0.5538353 0.16694222 0.21349035 0.28336728 -0.55702984 1.4381998e-05 7.7018856e-05 9.711386e-06 1.0205281e-05
0.84 0.16451728 0.2051115 0.2841118 -0.55767846 0.16832447 0.21391805 0.28653988 -0.5602057 1.4494673e-05 7.7555174e-05 5.8955948e-06 6.3869265e-06
0.8466666666666667 0.1658873 0.20550321 0.28741026 -0.5609388 0.16972847 0.21433224 0.28967503 -0.56331146 1.4754638e-05 7.795173e-05 5.1291736e-06 5.6296203e-06
0.8533333333333334 0.16725987 0.20588478 0.2883019 -0.56180567 0.17114756 0.21473464 0.2927778 -0.56635535 1.511408e-05 7.832001e-05 2.0033873e-05 2.0699608e-05
0.86 0.1686349 0.20625557 0.2905587 -0.5640179 0.17257299 0.21512741 0.29585493 -0.5693477 1.5508465e-05 7.870952e-05 2.8050055e-05 2.8406637e-05
0.8666666666666667 0.17001234 0.2066156 0.2922045 -0.5656221 0.17400467 0.21551095 0.29890606 -0.5722887 1.5938731e-05 7.91273e-05 4.4910892e-05 4.4443565e-05
0.8733333333333333 0.17139208 0.20696245 0.29556015 -0.56889445 0.1754402 0.2158772 0.30193746 -0.5751929 1.6387308e-05 7.947283e-05 4.067008e-05 3.9670882e-05
0.88 0.17277408 0.20729779 0.29998946 -0.57319015 0.17687988 0.21622413 0.30495158 -0.57806545 1.6857646e-05 7.967967e-05 2.4622599e-05 2.3768573e-05
0.8866666666666667 0.17415822 0.2076217 0.30242902 -0.5755368 0.17832364 0.21655214 0.30794814 -0.5809063 1.7350772e-05 7.975284e-05 3.0460706e-05 2.8831362e-05
0.8933333333333333 0.17554444 0.20793262 0.30763704 -0.58052987 0.17977566 0.21685323 0.31092113 -0.58370876 1.7903176e-05 7.957728e-05 1.0785291e-05 1.010537e-05
0.9 0.17693265 0.20823127 0.31102547 -0.5837517 0.18123776 0.21712406 0.31386763 -0.58646995 1.8533967e-05 7.908171e-05 8.077863e-06 7.388991e-06
0.9066666666666666 0.17832276 0.20851696 0.31461352 -0.58714527 0.18270679 0.21736804 0.31679723 -0.58919793 1.9219684e-05 7.834164e-05 4.76857e-06 4.2134325e-06
0.9133333333333333 0.17971468 0.20878895 0.3170245 -0.5894114 0.18418172 0.21758653 0.31971246 -0.5918949 1.9954448e-05 7.739752e-05 7.2251337e-06 6.1680043e-06
0.92 0.18110833 0.20904575 0.32027325 -0.59245557 0.18566234 0.2177801 0.32261312 -0.59456104 2.0739084e-05 7.628879e-05 5.4749903e-06 4.4330227e-06
0.9266666666666666 0.1825036 0.20929007 0.32105184 -0.59317565 0.18714845 0.21794932 0.32549903 -0.59719634 2.1574686e-05 7.49825e-05 1.9777517e-05 1.6165955e-05
0.9333333333333333 0.18390039 0.20951976 0.32449332 -0.5963812 0.18863499 0.21810614 0.32837766 -0.59981024 2.241649e-05 7.372587e-05 1.5088139e-05 1.17584195e-05
0.94 0.18529864 0.20973656 0.32754734 -0.599211 0.19012128 0.21825217 0.3312496 -0.60240376 2.3257871e-05 7.2515635e-05 1.3706678e-05 1.0193859e-05
0.9466666666666667 0.18669823 0.20993862 0.329286 -0.600813 0.19160755 0.21839036 0.33411777 -0.60498136 2.4101439e-05 7.143199e-05 2.3345916e-05 1.7375485e-05
0.9533333333333334 0.18809907 0.21012715 0.3322563 -0.60354596 0.19309403 0.21852362 0.33698517 -0.6075476 2.4949612e-05 7.050082e-05 2.236234e-05 1.6012942e-05
0.96 0.18950108 0.21030155 0.33364987 -0.6048206 0.1945806 0.21865225 0.3398516 -0.61010236 2.5801552e-05 6.973419e-05 3.846126e-05 2.7896845e-05
0.9666666666666667 0.19090416 0.21046215 0.33850485 -0.6092577 0.19606715 0.21877655 0.34271687 -0.6126456 2.6656558e-05 6.912926e-05 1.7741128e-05 1.1478056e-05
0.9733333333333334 0.19230822 0.21060796 0.3410723 -0.6115888 0.19755498 0.21889603 0.34558117 -0.61517835 2.7528475e-05 6.869211e-05 2.0330024e-05 1.2885017e-05
0.98 0.19371317 0.21074356 0.3437822 -0.61404026 0.19905092 0.21900703 0.34844604 -0.6177057 2.849152e-05 6.828491e-05 2.1751543e-05 1.3435503e-05
0.9866666666666667 0.19511895 0.21086545 0.34896207 -0.61870444 0.20055492 0.21910968 0.3513114 -0.6202277 2.9549807e-05 6.7967354e-05 5.519291e-06 2.3203097e-06
0.9933333333333333 0.19652545 0.21097632 0.35063767 -0.62020296 0.20206693 0.21920414 0.35417712 -0.6227443 3.070793e-05 6.769711e-05 1.25276565e-05 6.458527e-06
1.0 0.19793262 0.2110759 0.35464796 -0.6237812 0.20358688 0.21929052 0.35704318 -0.6252556 3.1970663e-05 6.7480025e-05 5.7370435e-06 2.1737978e-06
1.0066666666666666 0.19934039 0.21116495 0.35605943 -0.6250337 0.2051147 0.21936896 0.3599095 -0.6277614 3.3342763e-05 6.730583e-05 1.4823059e-05 7.4406034e-06
1.0133333333333334 0.20074868 0.21124354 0.35957992 -0.6281521 0.20665036 0.21943961 0.36277598 -0.63026184 3.482982e-05 6.717558e-05 1.0214803e-05 4.4511125e-06
1.02 0.20215742 0.21131204 0.36329356 -0.63142544 0.20819378 0.2195026 0.36564258 -0.6327569 3.6437596e-05 6.708523e-05 5.5178907e-06 1.7727552e-06
1.0266666666666666 0.20356657 0.21137106 0.36557677 -0.63342893 0.2097449 0.21955806 0.36850917 -0.6352465 3.8171816e-05 6.70269e-05 8.598967e-06 3.3036117e-06
1.0333333333333334 0.20497605 0.21142212 0.36726302 -0.63490427 0.21130365 0.21960613 0.3713757 -0.6377307 4.0038514e-05 6.6978115e-05 1.6914224e-05 7.988832e-06
1.04 0.20638582 0.21146685 0.36953866 -0.63689077 0.21287003 0.21964753 0.37424245 -0.6402099 4.2044987e-05 6.6923494e-05 2.212564e-05 1.1016718e-05
1.0466666666666666 0.20779586 0.21150579 0.37264523 -0.6395934 0.21444431 0.21968742 0.37711242 -0.6426877 4.42019e-05 6.6939094e-05 1.995578e-05 9.57442e-06
1.0533333333333332 0.2092061 0.21153682 0.37954623 -0.6455587 0.21602924 0.21972363 0.37998322 -0.64515984 4.6555204e-05 6.702373e-05 1.9096153e-07 1.591007e-07
1.06 0.21061653 0.21156164 0.38379887 -0.64920723 0.2176266 0.21975476 0.38285327 -0.64762366 4.9141116e-05 6.712722e-05 8.941554e-07 2.5077136e-06
1.0666666666666667 0.21202706 0.2115796 0.38612413 -0.6511934 0.21923637 0.21978083 0.38572252 -0.6500792 5.1974235e-05 6.7260116e-05 1.6129549e-07 1.2414185e-06
1.0733333333333333 0.21343766 0.21159068 0.38769048 -0.6525279 0.22085854 0.2198019 0.38859087 -0.6525264 5.5069497e-05 6.742422e-05 8.106981e-07 2.4016344e-12
1.08 0.2148483 0.21159667 0.3911766 -0.655489 0.22249308 0.21981801 0.3914583 -0.6549652 5.8442776e-05 6.759048e-05 7.935013e-08 2.7437233e-07
1.0866666666666667 0.21625894 0.21159533 0.3931246 -0.65713805 0.22413999 0.21982919 0.39432475 -0.6573957 6.211088e-05 6.7796456e-05 1.4403349e-06 6.639428e-08
1.0933333333333333 0.21766952 0.21158586 0.39464197 -0.6584199 0.22579923 0.21983546 0.39719012 -0.6598178 6.609228e-05 6.805583e-05 6.49311e-06 1.954146e-06
1.1 0.21907999 0.21157074 0.39555255 -0.65918833 0.22747006 0.21979918 0.3999888 -0.6621792 7.039326e-05 6.770716e-05 1.9680354e-05 8.945135e-06
1.1066666666666667 0.2204903 0.21154886 0.39977163 -0.66273534 0.22915138 0.21969059 0.40266922 -0.66443926 7.501424e-05 6.628771e-05 8.39603e-06 2.9033365e-06
1.1133333333333333 0.22190046 0.21152371 0.4010395 -0.6637982 0.23084247 0.21951227 0.40523612 -0.6666025 7.995951e-05 6.3817046e-05 1.761157e-05 7.863982e-06
1.12 0.22331044 0.21149531 0.40090194 -0.66368407 0.23254263 0.21926674 0.40769407 -0.6686732 8.523339e-05 6.0395163e-05 4.6133006e-05 2.489159e-05
1.1266666666666667 0.2247202 0.21146503 0.40376142 -0.66607445 0.23425119 0.2189565 0.41004756 -0.6706556 9.083979e-05 5.6122113e-05 3.951561e-05 2.0986967e-05


==> graphs/visco/viscolastic_results_test_15.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 0.0002408247 0.036123704 0.00014430146 -0.0039170953 0.0002408247 0.036123704 0.00014430146 -0.0039170953 0.0 0.0 0.0 0.0
0.006666666666666667 0.00080072234 0.08398465 0.0007337466 -0.005617879 0.0008012631 0.08333629 0.0007774581 -0.0057362756 2.9240965e-13 4.2036677e-07 1.910691e-09 1.4017781e-08
0.013333333333333334 0.0017127662 0.13680658 0.0020067364 -0.012253442 0.0017066207 0.13535562 0.0020017852 -0.011869989 3.7767966e-11 2.1052729e-06 2.4513823e-11 1.4703583e-07
0.02 0.002995467 0.19240512 0.0039893957 -0.017870601 0.0030248275 0.19085889 0.0040014023 -0.018896982 8.6203367e-10 2.3908392e-06 1.441587e-10 1.0534576e-06
0.02666666666666667 0.0046610357 0.24983533 0.006939322 -0.02783988 0.004678756 0.2471859 0.0068714386 -0.02718802 3.1400813e-10 7.0194606e-06 4.608188e-09 4.2492226e-07
0.03333333333333333 0.006718309 0.30859095 0.010725889 -0.036561247 0.0067359586 0.3057906 0.010583265 -0.036703084 3.1150466e-10 7.841934e-06 2.0341776e-08 2.011765e-08
0.04 0.0091741495 0.36837608 0.015677825 -0.04839343 0.009133325 0.36477655 0.0155305695 -0.047773242 1.6666418e-09 1.2956577e-05 2.1684075e-08 3.8463108e-07
0.04666666666666667 0.012033871 0.42895836 0.021750337 -0.06100828 0.0119179655 0.42451543 0.021594984 -0.05981416 1.3434175e-08 1.973963e-05 2.413426e-08 1.4259213e-06
0.05333333333333334 0.015301889 0.49020255 0.028724888 -0.072226755 0.015104218 0.4852144 0.02861798 -0.07220393 3.9073598e-08 2.488148e-05 1.1429402e-08 5.21144e-10
0.06 0.018981855 0.55199504 0.037125748 -0.08599671 0.01871284 0.54612184 0.03671409 -0.08502137 7.2369744e-08 3.449452e-05 1.6946353e-07 9.512893e-07
0.06666666666666667 0.023076992 0.61427057 0.046596847 -0.09924166 0.022763176 0.60756826 0.045883622 -0.09811586 9.8480854e-08 4.492088e-05 5.0869056e-07 1.2674203e-06
0.07333333333333333 0.027589906 0.67693704 0.057233863 -0.112593114 0.027300075 0.6699675 0.05627965 -0.111616716 8.400219e-08 4.8574922e-05 9.1051817e-07 9.533542e-07
0.08 0.03252284 0.7399398 0.0692676 -0.12700179 0.0322851 0.7330537 0.068005174 -0.12553526 5.651881e-08 4.741871e-05 1.5937203e-06 2.150703e-06
0.08666666666666667 0.037877828 0.8032486 0.08243296 -0.14107578 0.037640452 0.79630536 0.081095815 -0.13976416 5.6347126e-08 4.8208385e-05 1.7879654e-06 1.7203342e-06
0.09333333333333334 0.04365661 0.8668169 0.09717966 -0.15649815 0.04337077 0.8599981 0.09561389 -0.15468515 8.170538e-08 4.6495643e-05 2.4516335e-06 3.286949e-06
0.1 0.04962005 0.8945166 0.106488146 -0.17150366 0.04915666 0.889007 0.10527989 -0.17036372 2.147327e-07 3.0355857e-05 1.4598758e-06 1.2994606e-06
0.10666666666666667 0.055691317 0.9106897 0.114160515 -0.18626426 0.055150203 0.90544325 0.11272519 -0.18473022 2.9280363e-07 2.7525348e-05 2.0601565e-06 2.3532932e-06
0.11333333333333333 0.06183842 0.922065 0.12092608 -0.19973786 0.061287973 0.9172619 0.119191535 -0.1973748 3.029899e-07 2.3069972e-05 3.0086544e-06 5.5840333e-06
0.12 0.06804407 0.93084764 0.12615785 -0.20952357 0.06735161 0.9272566 0.124939695 -0.20814672 4.7949663e-07 1.2895716e-05 1.4839017e-06 1.8957226e-06
0.12666666666666668 0.07429705 0.9379475 0.13065888 -0.21777749 0.0734876 0.9349992 0.12980269 -0.21714588 6.5520277e-07 8.692379e-06 7.330629e-07 3.9893817e-07
0.13333333333333333 0.08058943 0.94385624 0.13505965 -0.22601181 0.079708815 0.9410878 0.13403137 -0.22496232 7.754809e-07 7.664354e-06 1.0573689e-06 1.1014267e-06
0.14 0.08691527 0.948876 0.13934162 -0.23405851 0.085998856 0.94608873 0.13777404 -0.2318266 8.3981456e-07 7.7689965e-06 2.4573299e-06 4.9814257e-06
0.14666666666666667 0.09326976 0.9531737 0.14200324 -0.23839565 0.092323825 0.9504696 0.1411827 -0.23804358 8.9478954e-07 7.31207e-06 6.7327346e-07 1.239531e-07
0.15333333333333332 0.099649094 0.95690024 0.14534974 -0.2444584 0.09867445 0.9543142 0.14427397 -0.24364467 9.4993817e-07 6.687741e-06 1.1572906e-06 6.6216876e-07
0.16 0.106050126 0.96015507 0.14869516 -0.25056687 0.105076484 0.9577347 0.14707741 -0.24865165 9.479785e-07 5.858171e-06 2.6170974e-06 3.668054e-06
0.16666666666666666 0.11247021 0.9630121 0.15055622 -0.25345832 0.11150428 0.9607047 0.14965269 -0.2532077 9.330218e-07 5.324164e-06 8.163699e-07 6.280423e-08
0.17333333333333334 0.11890695 0.96551144 0.15273744 -0.2571558 0.11794867 0.9632724 0.15201946 -0.25735405 9.182982e-07 5.013338e-06 5.154991e-07 3.93011e-08
0.18 0.1253583 0.9677024 0.15477589 -0.26062125 0.12440354 0.9654829 0.15418787 -0.2611113 9.115707e-07 4.926172e-06 3.4576132e-07 2.401388e-07
0.18666666666666668 0.13182253 0.96963346 0.157015 -0.26456693 0.13086313 0.9673825 0.15617092 -0.26450396 9.204414e-07 5.066863e-06 7.124648e-07 3.9655115e-09
0.19333333333333333 0.13829799 0.9713192 0.1590822 -0.2681958 0.13732056 0.9690366 0.1579952 -0.26757586 9.553631e-07 5.2103514e-06 1.1815905e-06 3.843354e-07
0.2 0.1447833 0.9727988 0.16123812 -0.2720383 0.14377683 0.97049516 0.15967467 -0.2703568 1.0129801e-06 5.306849e-06 2.4443593e-06 2.8274646e-06
0.20666666666666667 0.15127708 0.9740663 0.16204038 -0.2731704 0.15022567 0.9718105 0.1612289 -0.27287695 1.1054651e-06 5.088622e-06 6.5851185e-07 8.612081e-08
0.21333333333333335 0.15777817 0.97516423 0.16389039 -0.27647758 0.15665206 0.97305876 0.16269284 -0.27518076 1.268125e-06 4.4330227e-06 1.4341182e-06 1.6817376e-06
0.22 0.16428556 0.97610575 0.16477795 -0.27788827 0.163058 0.97425693 0.16406564 -0.27727297 1.5068978e-06 3.418124e-06 5.0737884e-07 3.7859255e-07
0.22666666666666666 0.17079811 0.97688323 0.16502404 -0.27807665 0.1694705 0.9752801 0.16535309 -0.27925068 1.7625325e-06 2.5700147e-06 1.0827222e-07 1.3783527e-06
0.23333333333333334 0.17731495 0.9775259 0.16694225 -0.28163522 0.17589207 0.9761082 0.16656075 -0.28113976 2.0245934e-06 2.0098632e-06 1.4554189e-07 2.454842e-07
0.24 0.18383522 0.97804105 0.16827585 -0.28405678 0.18233031 0.9767719 0.16768993 -0.2829365 2.264763e-06 1.6107714e-06 3.432948e-07 1.2550033e-06
0.24666666666666667 0.19035806 0.97842604 0.16905846 -0.28543672 0.18879384 0.9772962 0.16874012 -0.28463814 2.446783e-06 1.2765963e-06 1.0133622e-07 6.3773484e-07
0.25333333333333335 0.19688271 0.97869843 0.17053656 -0.2881965 0.19527847 0.9776691 0.1697119 -0.28626174 2.5735992e-06 1.0594845e-06 6.800642e-07 3.7433224e-06
0.26 0.20340839 0.9788507 0.17072758 -0.28850707 0.20178615 0.9778842 0.17059056 -0.28779098 2.631678e-06 9.342168e-07 1.8773433e-08 5.1278516e-07
0.26666666666666666 0.20993441 0.97890323 0.17147563 -0.2899243 0.20832844 0.97798413 0.17138782 -0.2892372 2.5791483e-06 8.4475147e-07 7.7110425e-09 4.7209616e-07
0.2733333333333333 0.21646014 0.97885853 0.1722452 -0.29141188 0.21490467 0.97797674 0.17211863 -0.29062346 2.419495e-06 7.7755556e-07 1.6020081e-08 6.216068e-07
0.28 0.22298498 0.9787285 0.17275654 -0.29243347 0.2215154 0.97786903 0.17279243 -0.29196265 2.1596722e-06 7.3863606e-07 1.2885872e-09 2.2166873e-07
0.2866666666666667 0.22950846 0.9785209 0.17380963 -0.29450396 0.22816077 0.9776621 0.17339775 -0.2932068 1.8162706e-06 7.375095e-07 1.696476e-07 1.6825879e-06
0.29333333333333333 0.23603007 0.9782411 0.17382139 -0.29462937 0.2348459 0.97735256 0.17389993 -0.29422355 1.4022479e-06 7.8947926e-07 6.169163e-09 1.6468843e-07
0.3 0.24254932 0.977887 0.17440183 -0.29585195 0.24154559 0.97696245 0.17437693 -0.29518455 1.0074685e-06 8.5475136e-07 6.2000205e-10 4.454137e-07
0.30666666666666664 0.24906577 0.9774673 0.17396937 -0.29519323 0.24820372 0.976521 0.17486139 -0.2962062 7.4312516e-07 8.9545216e-07 7.9568775e-07 1.0261303e-06
0.31333333333333335 0.25557905 0.97699153 0.17394102 -0.29531485 0.2548145 0.976021 0.17537594 -0.29734668 5.8453486e-07 9.4195264e-07 2.0590019e-06 4.128345e-06
0.32 0.26208878 0.9764589 0.17506035 -0.2976074 0.26137322 0.9754717 0.17593788 -0.29862362 5.120172e-07 9.746265e-07 7.700578e-07 1.0327221e-06
0.32666666666666666 0.26859462 0.9758763 0.1760829 -0.2997211 0.26787978 0.97487503 0.17654791 -0.30003655 5.109941e-07 1.0024792e-06 2.162441e-07 9.9513485e-08
0.3333333333333333 0.27509627 0.9752476 0.17682032 -0.30131108 0.27434337 0.9742258 0.17720406 -0.3015738 5.668525e-07 1.0440802e-06 1.4725232e-07 6.9030875e-08
0.34 0.2815934 0.9745749 0.1781823 -0.30405167 0.28078312 0.973536 0.177906 -0.30320728 6.5657855e-07 1.0793318e-06 7.6340214e-08 7.1299314e-07
0.3466666666666667 0.28808585 0.97386533 0.17835826 -0.30462524 0.28721705 0.9728022 0.17864864 -0.30490994 7.5480875e-07 1.1301995e-06 8.431992e-08 8.105499e-08
0.35333333333333333 0.29457334 0.97312033 0.17973532 -0.30738863 0.29364532 0.9720402 0.17943515 -0.30668098 8.6121094e-07 1.1667356e-06 9.010142e-08 5.007772e-07
0.36 0.30105558 0.97233796 0.18080425 -0.3095878 0.30006734 0.9712614 0.18026921 -0.3085235 9.766281e-07 1.1590225e-06 2.8626897e-07 1.1327356e-06
0.36666666666666664 0.30753246 0.9715318 0.18231146 -0.31255943 0.30648273 0.9704687 0.1811515 -0.3104374 1.1019272e-06 1.1301995e-06 1.3455211e-06 4.5029465e-06
0.37333333333333335 0.31400383 0.9707024 0.1835487 -0.3150351 0.3128912 0.96966505 0.18208268 -0.31242254 1.2379676e-06 1.0761141e-06 2.1492174e-06 6.825475e-06
0.38 0.32046953 0.9698586 0.18485537 -0.31761754 0.3192924 0.9688535 0.18306345 -0.31447875 1.3856401e-06 1.0102524e-06 3.2109924e-06 9.851944e-06
0.38666666666666666 0.3269295 0.9689964 0.18462473 -0.3175065 0.32568708 0.96803427 0.18409377 -0.31660515 1.5436299e-06 9.2570986e-07 2.8191658e-07 8.124164e-07
0.3933333333333333 0.33338368 0.9681246 0.18510026 -0.31863204 0.33207685 0.9672049 0.18517305 -0.31880024 1.7078095e-06 8.4584747e-07 5.2987e-09 2.8292689e-08
0.4 0.33983198 0.9672472 0.1869534 -0.32213986 0.33846337 0.9663704 0.1863032 -0.3210654 1.873099e-06 7.6875074e-07 4.227565e-07 1.154471e-06
0.4066666666666667 0.34627444 0.9663683 0.18729058 -0.32301328 0.34485063 0.96554065 0.18748891 -0.32340553 2.0272234e-06 6.850378e-07 3.9336555e-08 1.5386647e-07
0.41333333333333333 0.352711 0.9654841 0.18963557 -0.32731164 0.3512351 0.9647087 0.18873699 -0.3258325 2.178282e-06 6.0124023e-07 8.074545e-07 2.1878814e-06
0.42 0.35914168 0.9646007 0.19166699 -0.33102793 0.35760713 0.96385235 0.19005845 -0.32836965 2.354848e-06 5.6000727e-07 2.587387e-06 7.0664405e-06
0.4266666666666667 0.36556655 0.963729 0.19321696 -0.33389884 0.36396635 0.96297574 0.19145495 -0.3310175 2.560659e-06 5.67436e-07 3.1047061e-06 8.302167e-06
0.43333333333333335 0.3719856 0.9628637 0.19435687 -0.33606583 0.3703124 0.9620832 0.19292808 -0.33377644 2.7996705e-06 6.091228e-07 2.0414632e-06 5.241282e-06
0.44 0.378399 0.96200854 0.19588268 -0.33884874 0.37664494 0.9611794 0.19447945 -0.33664694 3.07678e-06 6.8750666e-07 1.9690472e-06 4.8479037e-06
0.44666666666666666 0.3848068 0.9611706 0.19671394 -0.34047195 0.38296363 0.960269 0.19611067 -0.3396294 3.397328e-06 8.129537e-07 3.6393894e-07 7.0987613e-07
0.4533333333333333 0.3912092 0.9603526 0.19902207 -0.3444712 0.38927597 0.95934594 0.19781458 -0.34270677 3.7373281e-06 1.0133701e-06 1.458022e-06 3.1131663e-06
0.46 0.39760616 0.95954925 0.20113233 -0.34810415 0.3955864 0.9584077 0.19958727 -0.3458688 4.0794425e-06 1.3031322e-06 2.3872003e-06 4.996803e-06
0.4666666666666667 0.40399793 0.9587631 0.20243618 -0.35041803 0.4018828 0.95750844 0.20143469 -0.34911248 4.4737767e-06 1.5742163e-06 1.0029866e-06 1.7044617e-06
0.47333333333333333 0.4103846 0.9580011 0.20490801 -0.35454416 0.40816095 0.9566694 0.20335962 -0.35243776 4.944578e-06 1.7733902e-06 2.3975258e-06 4.436914e-06
0.48 0.41676635 0.957261 0.20787543 -0.35938305 0.4144399 0.95583105 0.20535503 -0.35584676 5.4124102e-06 2.0448285e-06 6.3524026e-06 1.2505305e-05
0.4866666666666667 0.42314333 0.95654655 0.20897779 -0.36129346 0.4207293 0.955009 0.20741343 -0.35931838 5.8274827e-06 2.364095e-06 2.4472024e-06 3.900978e-06
0.49333333333333335 0.4295157 0.9558543 0.21135677 -0.36513472 0.42703074 0.9542117 0.20952766 -0.36283302 6.174964e-06 2.698085e-06 3.345671e-06 5.2977903e-06
0.5 0.43588358 0.9551875 0.21415935 -0.36956587 0.4333442 0.95344263 0.21169843 -0.36639053 6.4485334e-06 3.0445588e-06 6.0561606e-06 1.0082836e-05
0.5066666666666667 0.44224724 0.9545474 0.21579692 -0.37220192 0.43966842 0.95270854 0.21392618 -0.36998945 6.650337e-06 3.3814167e-06 3.499655e-06 4.8950005e-06
0.5133333333333333 0.4486068 0.95393354 0.2179956 -0.3756427 0.44600078 0.95202076 0.21621072 -0.3736262 6.7912592e-06 3.6586991e-06 3.1857824e-06 4.0662107e-06
0.52 0.45496243 0.9533446 0.2207895 -0.37991652 0.45233813 0.95135635 0.21855374 -0.37730902 6.8869667e-06 3.953067e-06 4.9986684e-06 6.799028e-06
0.5266666666666666 0.46131435 0.9527872 0.22386119 -0.38453558 0.45867914 0.9507068 0.22094503 -0.38102072 6.944336e-06 4.3282325e-06 8.503973e-06 1.2354213e-05
0.5333333333333333 0.46766278 0.95226395 0.22666894 -0.38871336 0.46502388 0.95007354 0.22338115 -0.38475436 6.9638263e-06 4.7979006e-06 1.0809577e-05 1.5673682e-05
0.54 0.47400787 0.9517659 0.2288602 -0.3919671 0.47136772 0.9494737 0.22585797 -0.38849792 6.970434e-06 5.254253e-06 9.0133635e-06 1.2035134e-05
0.5466666666666666 0.4803498 0.95128995 0.23154092 -0.3958755 0.47770965 0.9489162 0.22837277 -0.39224422 6.970434e-06 5.6347126e-06 1.0037179e-05 1.3186294e-05
0.5533333333333333 0.48668873 0.9508384 0.2332294 -0.39835778 0.48404965 0.9484032 0.23092507 -0.39599243 6.96477e-06 5.9302347e-06 5.309939e-06 5.594884e-06
0.56 0.49302483 0.95041466 0.23646432 -0.40295509 0.49038768 0.9479369 0.23351441 -0.3997417 6.954549e-06 6.13932e-06 8.70196e-06 1.0325784e-05
0.5666666666666667 0.49935827 0.9500173 0.23809998 -0.4053074 0.4967237 0.9475195 0.23614034 -0.40349123 6.9408807e-06 6.2389663e-06 3.8401763e-06 3.298522e-06
0.5733333333333334 0.50568926 0.9496499 0.24156779 -0.41012776 0.5030577 0.94715315 0.23880236 -0.40724015 6.9250295e-06 6.2336076e-06 7.647614e-06 8.338272e-06
0.58 0.512018 0.949309 0.2434493 -0.4127557 0.5093887 0.9468352 0.2415032 -0.41099298 6.913427e-06 6.119546e-06 3.7873308e-06 3.1071745e-06
0.5866666666666667 0.51834464 0.94899315 0.24672157 -0.41721666 0.5157161 0.9465658 0.2442439 -0.4147513 6.909353e-06 5.8919773e-06 6.1388027e-06 6.078036e-06
0.5933333333333334 0.52466935 0.94870585 0.24935766 -0.42078415 0.5220397 0.94634724 0.24702413 -0.41851434 6.9149946e-06 5.5630667e-06 5.4453244e-06 5.1520124e-06
0.6 0.5309923 0.9484471 0.25227615 -0.42468414 0.52835953 0.94618183 0.24984352 -0.42228138 6.931619e-06 5.1314687e-06 5.917686e-06 5.7732204e-06
0.6066666666666667 0.5373137 0.94821143 0.2547116 -0.4279163 0.5346701 0.9460657 0.25271156 -0.42606685 6.9885427e-06 4.6040614e-06 4.0001355e-06 3.4204384e-06
0.6133333333333333 0.5436337 0.9479989 0.25692114 -0.43082732 0.54097354 0.9459607 0.25561956 -0.4298697 7.0764263e-06 4.154181e-06 1.6941277e-06 9.170135e-07
0.62 0.54995245 0.9478122 0.25868025 -0.43313515 0.54727143 0.94586426 0.25856695 -0.43368998 7.1878517e-06 3.7944678e-06 1.28388e-08 3.0783616e-07
0.6266666666666667 0.5562701 0.9476457 0.26265943 -0.4382493 0.55356294 0.94577795 0.2615538 -0.4375277 7.3288415e-06 3.488569e-06 1.2224317e-06 5.207118e-07
0.6333333333333333 0.5625868 0.9475005 0.26575768 -0.44219398 0.5598473 0.94570345 0.2645801 -0.44138286 7.5048006e-06 3.2294968e-06 1.3866927e-06 6.579316e-07
0.64 0.56890255 0.94737136 0.26824212 -0.4453349 0.56612366 0.9456423 0.26764593 -0.44525552 7.722218e-06 2.9896871e-06 3.5544903e-07 6.30331e-09
0.6466666666666666 0.57521766 0.9472665 0.27194187 -0.4499512 0.57239115 0.9455962 0.27075127 -0.44914573 7.98917e-06 2.7899052e-06 1.417535e-06 6.487777e-07
0.6533333333333333 0.58153224 0.94718176 0.2766901 -0.45579574 0.578649 0.9455669 0.2738962 -0.45305356 8.313162e-06 2.6078008e-06 7.805923e-06 7.5195035e-06
0.66 0.5878463 0.9471083 0.27947432 -0.45919362 0.5849027 0.94555277 0.27707842 -0.4569733 8.664636e-06 2.4197732e-06 5.7403277e-06 4.9297446e-06
0.6666666666666666 0.59415996 0.94705516 0.28301066 -0.46346438 0.5911603 0.9455511 0.280295 -0.46089727 8.99798e-06 2.2622073e-06 7.3747397e-06 6.5900663e-06
0.6733333333333333 0.60047346 0.94701886 0.28655085 -0.46769693 0.59742326 0.9455685 0.2835486 -0.46482453 9.30377e-06 2.1035437e-06 9.013542e-06 8.250725e-06
0.68 0.6067867 0.9469908 0.29073444 -0.47264653 0.6036923 0.94560975 0.2868409 -0.4687547 9.575527e-06 1.9072704e-06 1.5159764e-05 1.5146307e-05
0.6866666666666666 0.61309993 0.9469833 0.2931149 -0.475438 0.609971 0.9456705 0.29015884 -0.47267094 9.790302e-06 1.7234237e-06 8.738306e-06 7.6566e-06
0.6933333333333334 0.6194132 0.9469904 0.29607752 -0.4788858 0.6162745 0.94572914 0.29345182 -0.47650945 9.851569e-06 1.5907119e-06 6.8943204e-06 5.647029e-06
0.7 0.6257265 0.9469993 0.29930994 -0.48261923 0.6226028 0.94578713 0.29671928 -0.4802705 9.757506e-06 1.4693795e-06 6.7114997e-06 5.5164905e-06
0.7066666666666667 0.63204 0.94701856 0.30194774 -0.485642 0.6289561 0.9458458 0.2999607 -0.48395446 9.5107125e-06 1.3754152e-06 3.948328e-06 2.8477464e-06
0.7133333333333334 0.63835365 0.9470499 0.304411 -0.48844498 0.63533425 0.94590646 0.30317563 -0.4875617 9.116731e-06 1.3074905e-06 1.5261288e-06 7.8018576e-07
0.72 0.6446676 0.9470915 0.30727592 -0.49168384 0.6417268 0.94596094 0.30638388 -0.49112138 8.648502e-06 1.2782132e-06 7.957409e-07 3.163604e-07
0.7266666666666667 0.6509819 0.94714105 0.31108585 -0.49595946 0.64812165 0.945999 0.3096108 -0.49466872 8.181019e-06 1.3042211e-06 2.1757317e-06 1.6660061e-06
0.7333333333333333 0.65729654 0.9472027 0.31549948 -0.5008661 0.65451986 0.94602305 0.31285542 -0.4982013 7.709965e-06 1.39154e-06 6.991064e-06 7.1011827e-06
0.74 0.6636117 0.9472735 0.31861478 -0.50429493 0.6609208 0.94603515 0.31611735 -0.5017186 7.2410035e-06 1.5335011e-06 6.2371796e-06 6.637585e-06
0.7466666666666667 0.6699274 0.94735485 0.3221709 -0.5081806 0.66732395 0.9460374 0.31939623 -0.50521994 6.778063e-06 1.7356521e-06 7.69888e-06 8.765637e-06
0.7533333333333333 0.6762437 0.9474417 0.32463512 -0.51084954 0.6737286 0.94603294 0.32269236 -0.5087063 6.325915e-06 1.984593e-06 3.7742923e-06 4.59358e-06
0.76 0.68256056 0.9475342 0.3277061 -0.5141595 0.6801376 0.9460251 0.32600826 -0.51218164 5.870873e-06 2.2774734e-06 2.8826548e-06 3.911934e-06
0.7666666666666667 0.6888781 0.9476311 0.33110955 -0.5178042 0.68655753 0.94600827 0.32934543 -0.5156483 5.3851268e-06 2.6336604e-06 3.1121147e-06 4.647905e-06
0.7733333333333333 0.6951964 0.94773465 0.33344787 -0.520286 0.69298804 0.94598436 0.3327037 -0.51910585 4.876819e-06 3.0635165e-06 5.5378007e-07 1.3928059e-06
0.78 0.70151526 0.94783527 0.3359181 -0.52289677 0.6993923 0.94600594 0.33617803 -0.5226805 4.5068687e-06 3.3464341e-06 6.7566646e-08 4.676218e-08
0.7866666666666666 0.7078349 0.94794065 0.33900982 -0.5261502 0.70576406 0.9460832 0.3397866 -0.5263967 4.2883958e-06 3.4501559e-06 6.033681e-07 6.0745094e-08
0.7933333333333333 0.7141552 0.9480479 0.3427538 -0.5300674 0.7121 0.9462209 0.34353578 -0.53026146 4.223716e-06 3.3379347e-06 6.114976e-07 3.7664222e-08
0.8 0.7204762 0.9481555 0.34714234 -0.534626 0.7183968 0.9464241 0.34743235 -0.5342824 4.3240175e-06 2.9977311e-06 8.410371e-08 1.18075235e-07
0.8066666666666666 0.726798 0.94826484 0.35210535 -0.5397373 0.7246519 0.94669294 0.35146675 -0.53844863 4.6058517e-06 2.4708497e-06 4.0781526e-07 1.660625e-06
0.8133333333333334 0.7331205 0.9483742 0.35595104 -0.5436601 0.7308804 0.9469482 0.35538718 -0.5424778 5.018144e-06 2.0335933e-06 3.1793803e-07 1.3978752e-06
0.82 0.7394437 0.94848144 0.35973644 -0.54749405 0.7370885 0.94718814 0.35919452 -0.5463698 5.5470514e-06 1.672629e-06 2.9368317e-07 1.2639669e-06
0.8266666666666667 0.7457676 0.948589 0.36335596 -0.55113405 0.7432965 0.94740635 0.3628876 -0.5501134 6.106283e-06 1.398721e-06 2.1937355e-07 1.0417671e-06
0.8333333333333334 0.75209224 0.94869226 0.36702645 -0.554802 0.74950683 0.94760495 0.3664681 -0.5537113 6.6843504e-06 1.1822385e-06 3.1175082e-07 1.1896383e-06
0.84 0.75841755 0.94879395 0.37121588 -0.5589622 0.7557465 0.9478059 0.36992046 -0.5571318 7.134577e-06 9.762748e-07 1.6781066e-06 3.3503607e-06
0.8466666666666667 0.7647435 0.94889534 0.37484834 -0.56254196 0.76201516 0.9480085 0.37324995 -0.5603837 7.443856e-06 7.8651624e-07 2.554844e-06 4.658191e-06
0.8533333333333334 0.7710701 0.94898903 0.37592083 -0.5635826 0.76831275 0.94821215 0.37646174 -0.5634753 7.603092e-06 6.035533e-07 2.9258595e-07 1.1510792e-08
0.86 0.7773973 0.9490778 0.37835768 -0.5659631 0.77462536 0.94840467 0.37960854 -0.566476 7.683508e-06 4.5308414e-07 1.5646584e-06 2.6306432e-07
0.8666666666666667 0.783725 0.9491647 0.3801925 -0.56774515 0.7809387 0.9485761 0.38273302 -0.56944215 7.763681e-06 3.464451e-07 6.4542864e-06 2.879822e-06
0.8733333333333333 0.79005337 0.9492448 0.38365754 -0.57111096 0.78725344 0.9487266 0.38583645 -0.572376 7.839598e-06 2.685341e-07 4.7476374e-06 1.6003489e-06
0.88 0.7963822 0.94932526 0.38827536 -0.57557076 0.79357046 0.94885635 0.38892028 -0.57527995 7.905825e-06 2.1987634e-07 4.1592472e-07 8.457107e-08
0.8866666666666667 0.80271155 0.94940585 0.39090267 -0.57808644 0.7998895 0.94896597 0.39198437 -0.5781544 7.9639185e-06 1.9349642e-07 1.1700859e-06 4.6171067e-09
0.8933333333333333 0.80904144 0.9494843 0.39627397 -0.58321136 0.8062105 0.94905597 0.39502862 -0.58099973 8.014123e-06 1.8345715e-07 1.5508957e-06 4.891309e-06
0.9 0.8153719 0.949561 0.39982036 -0.58656603 0.8125333 0.94912696 0.3980529 -0.58381647 8.057377e-06 1.8839161e-07 3.1239026e-06 7.560093e-06
0.9066666666666666 0.8217027 0.94963354 0.40352607 -0.5900524 0.8188578 0.9491794 0.40105712 -0.58660513 8.093625e-06 2.0623204e-07 6.0956827e-06 1.1883838e-05
0.9133333333333333 0.8280341 0.9497009 0.40601176 -0.5923762 0.82519054 0.94920594 0.40402585 -0.5893552 8.085826e-06 2.449824e-07 3.9438287e-06 9.126452e-06
0.92 0.83436584 0.94976145 0.40926313 -0.5954069 0.83153313 0.9492053 0.4069559 -0.592065 8.02425e-06 3.093261e-07 5.323339e-06 1.1168384e-05
0.9266666666666666 0.84069794 0.9498219 0.41012248 -0.5961975 0.8378855 0.94917816 0.40984783 -0.5947356 7.909848e-06 4.1438852e-07 7.543713e-08 2.137045e-06
0.9333333333333333 0.84703046 0.94987714 0.41357628 -0.5993975 0.84424764 0.9491253 0.41270217 -0.5973682 7.744096e-06 5.652829e-07 7.640545e-07 4.1180574e-06
0.94 0.85336334 0.9499312 0.41668108 -0.60225886 0.850616 0.94907534 0.41553876 -0.59998035 7.5479697e-06 7.3250163e-07 1.3049018e-06 5.191593e-06
0.9466666666666667 0.85969657 0.94998 0.41838408 -0.6038192 0.85698926 0.94903916 0.4183648 -0.60257894 7.3294873e-06 8.8521625e-07 3.7179948e-10 1.5382286e-06
0.9533333333333334 0.8660301 0.95002854 0.42138255 -0.60656327 0.8633692 0.9490148 0.42118755 -0.6051728 7.080232e-06 1.0277008e-06 3.802367e-08 1.933371e-06
0.96 0.8723639 0.9500755 0.42277133 -0.6078258 0.86975795 0.9489997 0.4240127 -0.6077688 6.791104e-06 1.1573547e-06 1.5409651e-06 3.2537493e-09
0.9666666666666667 0.878698 0.9501145 0.42756218 -0.61218226 0.87615925 0.94898957 0.42684323 -0.61036974 6.4452042e-06 1.2654416e-06 5.1689085e-07 3.2852201e-06
0.9733333333333334 0.88503236 0.9501474 0.43002513 -0.6144077 0.8825751 0.94898236 0.42968145 -0.6129782 6.038132e-06 1.3573004e-06 1.18116205e-07 2.0434652e-06
0.98 0.89136684 0.9501805 0.43274152 -0.61685336 0.8890055 0.94897825 0.43252715 -0.61559427 5.576008e-06 1.4453466e-06 4.5953684e-08 1.5853038e-06
0.9866666666666667 0.8977016 0.95021015 0.43784156 -0.62142456 0.89545035 0.94897753 0.4353802 -0.6182179 5.068205e-06 1.5193621e-06 6.058361e-06 1.0282734e-05
0.9933333333333333 0.9040365 0.9502401 0.43949223 -0.6228934 0.9019097 0.94898045 0.4382404 -0.62084913 4.5233332e-06 1.586655e-06 1.5670452e-06 4.179001e-06
1.0 0.91037166 0.9502666 0.4434394 -0.6263995 0.9083835 0.9489872 0.4411076 -0.62348807 3.95283e-06 1.6368995e-06 5.43726e-06 8.4765325e-06
1.0066666666666666 0.9167069 0.95028996 0.44478264 -0.62758577 0.9148717 0.94899803 0.44398162 -0.62613475 3.3680583e-06 1.6690849e-06 6.4164396e-07 2.105446e-06
1.0133333333333334 0.9230423 0.9503099 0.44822085 -0.6306187 0.92137426 0.9490132 0.4468623 -0.62878925 2.7823442e-06 1.6814284e-06 1.8456278e-06 3.3468702e-06
1.02 0.9293778 0.9503267 0.45184374 -0.63379955 0.92789173 0.9490273 0.4497551 -0.6314565 2.2083832e-06 1.6883916e-06 4.362401e-06 5.4899238e-06
1.0266666666666666 0.93571347 0.9503432 0.45405716 -0.635734 0.93442583 0.9490343 0.4526687 -0.63413954 1.6580145e-06 1.7132663e-06 1.9278223e-06 2.5423788e-06
1.0333333333333334 0.9420492 0.9503602 0.45570645 -0.6371708 0.9409779 0.9490317 0.45560762 -0.6368457 1.1477563e-06 1.7648281e-06 9.766282e-09 1.0567943e-07
1.04 0.948385 0.9503766 0.45796007 -0.63913006 0.94754833 0.9490187 0.45857355 -0.63957757 7.000174e-07 1.8437659e-06 3.763587e-07 2.002667e-07
1.0466666666666666 0.954721 0.9503964 0.46110398 -0.64185375 0.954137 0.94899535 0.46156663 -0.6423353 3.4099375e-07 1.962988e-06 2.1404618e-07 2.3188647e-07
1.0533333333333332 0.96105707 0.95040864 0.46789986 -0.6477072 0.9607439 0.9489615 0.46458703 -0.64511913 9.807094e-08 2.0942175e-06 1.0974817e-05 6.698227e-06
1.06 0.96739316 0.95041937 0.47209188 -0.6512912 0.9673689 0.9489172 0.46763492 -0.6479293 5.8850347e-10 2.2564734e-06 1.9864556e-05 1.13022425e-05
1.0666666666666667 0.9737294 0.9504278 0.47432756 -0.65319407 0.97401375 0.9488695 0.47071698 -0.650771 8.086843e-08 2.428125e-06 1.3036296e-05 5.8711616e-06
1.0733333333333333 0.9800656 0.9504339 0.47578675 -0.654433 0.9806794 0.94882214 0.47383687 -0.65364724 3.7676102e-07 2.5978e-06 3.8020185e-06 6.174314e-07
1.08 0.98640186 0.9504388 0.47920224 -0.65732527 0.9873678 0.9487763 0.47699517 -0.65656096 9.3306494e-07 2.763882e-06 4.8711604e-06 5.841703e-07
1.0866666666666667 0.9927381 0.9504415 0.48102134 -0.6588605 0.9940798 0.94873255 0.48019242 -0.6595136 1.8001604e-06 2.9204239e-06 6.8711137e-07 4.2652405e-07
1.0933333333333333 0.9990744 0.95043784 0.48233554 -0.65996826 1.0008156 0.9486911 0.48342916 -0.66250575 3.0318836e-06 3.0510103e-06 1.1960178e-06 6.43885e-06
1.1 1.0054106 0.95043254 0.48310602 -0.6606174 1.0075754 0.94865227 0.48670593 -0.66553795 4.6865352e-06 3.1693667e-06 1.2959365e-05 2.4211737e-05
1.1066666666666667 1.0117468 0.95042723 0.48719183 -0.6640454 1.0143592 0.94861615 0.49002326 -0.6686108 6.825008e-06 3.2800367e-06 8.016991e-06 2.084304e-05
1.1133333333333333 1.018083 0.9504223 0.48838425 -0.665043 1.0211673 0.94858307 0.4933817 -0.6717249 9.512919e-06 3.382732e-06 2.4974626e-05 4.4648044e-05
1.12 1.0244191 0.9504157 0.48814282 -0.66484237 1.0280005 0.94855237 0.49678156 -0.67487967 1.2826459e-05 3.4718898e-06 7.4627824e-05 0.00010074745
1.1266666666666667 1.030755 0.9504098 0.49095675 -0.6671905 1.0348592 0.9485242 0.5002233 -0.6780755 1.6843944e-05 3.5556855e-06 8.5868494e-05 0.00011848323


==> graphs/visco/viscolastic_results_test_16.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 4.519827e-08 6.7797405e-06 1.3809275e-05 -0.0039170953 4.519827e-08 6.7797405e-06 1.3809275e-05 -0.0039170953 0.0 0.0 0.0 0.0
0.006666666666666667 3.5555965e-07 4.6554207e-05 7.4569684e-06 -0.002878416 -2.149715e-05 0.00025431722 1.4658775e-05 -0.0041588834 4.775409e-10 4.3165468e-08 5.1866022e-11 1.6395963e-06
0.013333333333333334 1.5230762e-06 0.00017512748 1.8432329e-05 -0.0045251474 -4.6174966e-05 0.0006741914 1.3981451e-05 -0.0044256523 2.2751032e-09 2.490648e-07 1.9810315e-11 9.899265e-09
0.02 4.7208114e-06 0.00047966026 1.0439311e-05 -0.0034020098 -7.866585e-05 0.001360428 1.7515138e-05 -0.0047358773 6.953335e-09 7.7575197e-07 5.0067325e-11 1.7792023e-06
0.02666666666666667 1.187021e-05 0.0010724098 2.4453342e-05 -0.0052002496 -0.00012439734 0.002463629 3.001832e-05 -0.005115959 1.8568846e-08 1.935491e-06 3.096898e-11 7.10493e-09
0.03333333333333333 2.5738149e-05 0.0020801907 1.920141e-05 -0.004566629 -0.00019085268 0.004218153 5.7055106e-05 -0.0056055766 4.6911584e-08 4.5708834e-06 1.4329021e-09 1.0794122e-06
0.04 4.996342e-05 0.0036337904 3.3215034e-05 -0.005953019 -0.00024008742 0.0066429866 9.264311e-05 -0.0061143422 8.412949e-08 9.055261e-06 3.531696e-09 2.6025186e-08
0.04666666666666667 8.901492e-05 0.0058577247 5.2987336e-05 -0.0074203955 -0.00022577326 0.009752125 9.9999066e-05 -0.00656591 9.909159e-08 1.516635e-05 2.2101028e-09 7.3014576e-07
0.05333333333333334 0.0001481108 0.008864382 4.923396e-05 -0.0067803827 -0.00014971664 0.013843106 9.795351e-05 -0.0070784967 8.8701185e-08 2.478769e-05 2.3735947e-09 8.887197e-08
0.06 0.00023310777 0.012749545 7.6293734e-05 -0.008167595 5.271926e-06 0.01903861 5.1026265e-05 -0.0076046092 5.1909172e-08 3.955234e-05 6.3844496e-10 3.169526e-07
0.06666666666666667 0.0003503896 0.017592274 9.488709e-05 -0.008428673 0.00022882166 0.025463393 6.4301057e-06 -0.008201359 1.4778763e-08 6.195452e-05 7.824638e-09 5.1671847e-08
0.07333333333333333 0.00050673034 0.023451114 0.000121498386 -0.008596052 0.00044390123 0.03284177 7.192642e-05 -0.008989426 3.947498e-09 8.818445e-05 2.4573796e-09 1.5474302e-07
0.08 0.0007091724 0.030366307 0.0001757927 -0.0096368175 0.0006524523 0.041194215 0.00029116857 -0.010037842 3.2171703e-09 0.000117243595 1.3311594e-08 1.6082082e-07
0.08666666666666667 0.00096492737 0.038363244 0.0002385412 -0.010075676 0.00083654624 0.050523866 0.0005853844 -0.011526026 1.6481714e-08 0.00014788072 1.203002e-07 2.103514e-06
0.09333333333333334 0.0012812648 0.047450617 0.0003511029 -0.011829661 0.0010046851 0.061125338 0.0008706566 -0.013820827 7.649636e-08 0.000186998 2.69936e-07 3.964741e-06
0.1 0.0016654152 0.057622563 0.0004805127 -0.012844225 0.0012604066 0.07307292 0.0011728494 -0.01685467 1.6403203e-07 0.00023871346 4.793301e-07 1.6083664e-05
0.10666666666666667 0.0021243393 0.06883861 0.00071662734 -0.016423287 0.0016113548 0.08570578 0.0015243419 -0.020144317 2.6315317e-07 0.00028450135 6.524028e-07 1.3846067e-05
0.11333333333333333 0.0026644268 0.08101312 0.0010662101 -0.02134108 0.0020745583 0.099044055 0.0019327251 -0.023706838 3.4794488e-07 0.00032511458 7.508482e-07 5.596814e-06
0.12 0.0032913203 0.09403403 0.0014040221 -0.024031974 0.0026693123 0.11309469 0.0024067399 -0.02755889 3.8689396e-07 0.00036330862 1.0054429e-06 1.2439128e-05
0.12666666666666668 0.0040096533 0.10774996 0.0018098399 -0.026850084 0.0034050858 0.12784691 0.0029533354 -0.031704936 3.6550196e-07 0.00040388742 1.3075821e-06 2.3569592e-05
0.13333333333333333 0.0048229266 0.12199099 0.0023529003 -0.030996773 0.0042992895 0.14321595 0.0035836834 -0.03615312 2.7419577e-07 0.00045049895 1.514827e-06 2.65879e-05
0.14 0.0057334974 0.13658562 0.0030307784 -0.03598171 0.005318062 0.15854678 0.004299662 -0.040727008 1.7258668e-07 0.00048229223 1.6100659e-06 2.2517845e-05
0.14666666666666667 0.006742498 0.15135005 0.0036375835 -0.038685337 0.006440825 0.17376296 0.0051354496 -0.045518555 9.100665e-08 0.0005023386 2.243603e-06 4.669287e-05
0.15333333333333332 0.007850001 0.1661254 0.0044935658 -0.04389129 0.0076737273 0.18869358 0.0060914187 -0.050612904 3.1072272e-08 0.0005093228 2.553134e-06 4.518012e-05
0.16 0.00905507 0.1807604 0.0055196704 -0.050024867 0.009017393 0.20319709 0.0071662944 -0.05600526 1.4195303e-09 0.00050340523 2.7113704e-06 3.5765122e-05
0.16666666666666666 0.0103559 0.19512454 0.0064002136 -0.053674486 0.010470751 0.21712917 0.008357593 -0.06168599 1.3190683e-08 0.00048420392 3.8313337e-06 6.418421e-05
0.17333333333333334 0.011749864 0.20909451 0.0075161583 -0.05910543 0.012031141 0.23034322 0.00966231 -0.06764308 7.9116816e-08 0.0004515078 4.605966e-06 7.289153e-05
0.18 0.013233694 0.22257456 0.008749328 -0.06493915 0.013659909 0.24302219 0.011107871 -0.07388869 1.8165933e-07 0.00041810542 5.5627283e-06 8.009427e-05
0.18666666666666668 0.01480362 0.23548888 0.010169133 -0.071675435 0.015350919 0.25520065 0.012698108 -0.080423795 2.9953637e-07 0.00038855418 6.395718e-06 7.6533805e-05
0.19333333333333333 0.016455382 0.24776441 0.011734688 -0.07885266 0.017111542 0.2668749 0.014380492 -0.08721321 4.305454e-07 0.00036521125 7.0002816e-06 6.989879e-05
0.2 0.018184455 0.25936097 0.013456455 -0.08647186 0.018939435 0.27798894 0.016146298 -0.09423743 5.6999534e-07 0.00034700133 7.235256e-06 6.0304057e-05
0.20666666666666667 0.019985937 0.27022222 0.014964047 -0.09226798 0.020837069 0.2884533 0.017988373 -0.10146901 7.2442566e-07 0.0003323728 9.146546e-06 8.46589e-05
0.21333333333333335 0.021854887 0.2803424 0.016892558 -0.10018523 0.022811515 0.29813963 0.019896066 -0.108862765 9.1513806e-07 0.00031674147 9.02106e-06 7.529961e-05
0.22 0.023786297 0.28971177 0.018589543 -0.10643857 0.02480015 0.30684918 0.021939423 -0.11655355 1.0278972e-06 0.00029369077 1.1221694e-05 0.00010231288
0.22666666666666666 0.025774961 0.29829952 0.020234672 -0.112231955 0.026816577 0.3147806 0.024082527 -0.124392 1.0849626e-06 0.00027162573 1.4805982e-05 0.00014786677
0.23333333333333334 0.027815813 0.30612785 0.022601435 -0.121243596 0.028871365 0.32192397 0.026318002 -0.1322968 1.1141893e-06 0.00024951756 1.3812874e-05 0.00012217333
0.24 0.029903797 0.31319767 0.02487986 -0.12940283 0.030967424 0.32822222 0.028658513 -0.14020641 1.1313008e-06 0.00022573689 1.427822e-05 0.00011671735
0.24666666666666667 0.032033864 0.31951013 0.027085314 -0.1369373 0.03308273 0.33378953 0.03110599 -0.14812072 1.1001213e-06 0.00020390113 1.6165835e-05 0.00012506868
0.25333333333333335 0.03420115 0.32509243 0.029702507 -0.14580809 0.03520841 0.33868015 0.03365662 -0.15602903 1.014578e-06 0.00018462595 1.5635005e-05 0.00010446771
0.26 0.036400802 0.32994828 0.031867772 -0.15268408 0.037338015 0.34289816 0.036306765 -0.1639141 8.783668e-07 0.00016769949 1.9704656e-05 0.00012611339
0.26666666666666666 0.03862824 0.33411545 0.034344845 -0.16049068 0.039474834 0.3464368 0.039027944 -0.17178692 7.1672235e-07 0.00015181574 2.1931422e-05 0.00012760509
0.2733333333333333 0.04087899 0.33761224 0.036963914 -0.16854183 0.041662097 0.34929913 0.041709434 -0.17949225 6.132584e-07 0.00013658343 2.2519966e-05 0.000119911616
0.28 0.043148845 0.34047857 0.039459947 -0.17596522 0.043945335 0.35153356 0.04431942 -0.18695636 6.343954e-07 0.00012221286 2.3614482e-05 0.00012080518
0.2866666666666667 0.04543388 0.3427551 0.042307854 -0.18426958 0.046345003 0.3530777 0.046842624 -0.19412906 8.3014703e-07 0.00010655609 2.0564137e-05 9.720949e-05
0.29333333333333333 0.047730338 0.344469 0.044574108 -0.190637 0.048834667 0.354037 0.049329363 -0.2011155 1.219542e-06 9.1546164e-05 2.2612448e-05 0.00010979889
0.3 0.05003461 0.3456406 0.0473242 -0.19826318 0.051319625 0.35451603 0.05187545 -0.2080568 1.6512676e-06 7.877325e-05 2.0713882e-05 9.591479e-05
0.30666666666666664 0.05234333 0.3463081 0.049391516 -0.20384794 0.05370114 0.35453847 0.05457501 -0.2151485 1.8436444e-06 6.77388e-05 2.6868627e-05 0.0001277024
0.31333333333333335 0.05465342 0.3465134 0.05168623 -0.2099711 0.05599882 0.35416082 0.05741507 -0.22236113 1.8101006e-06 5.8483107e-05 3.2819575e-05 0.0001535129
0.32 0.056961987 0.34628513 0.054861996 -0.2182523 0.058209997 0.35339743 0.06039881 -0.22969034 1.5575278e-06 5.058473e-05 3.06563e-05 0.0001308288
0.32666666666666666 0.05926638 0.34565896 0.057994515 -0.22619191 0.06032403 0.35226405 0.06353144 -0.23714054 1.1186254e-06 4.36272e-05 3.065758e-05 0.00011987246
0.3333333333333333 0.061564118 0.34466052 0.06096982 -0.23354925 0.0623312 0.3507806 0.066817395 -0.24471495 5.8841476e-07 3.7455447e-05 3.4194156e-05 0.0001246727
0.34 0.06385288 0.3433136 0.064499766 -0.24201319 0.06431652 0.349 0.070175014 -0.25228706 2.1496407e-07 3.233517e-05 3.220845e-05 0.000105552484
0.3466666666666667 0.06613058 0.34165508 0.067056075 -0.24806643 0.06635814 0.34695706 0.07352304 -0.2597303 5.178496e-08 2.8111015e-05 4.1821604e-05 0.00013604619
0.35333333333333333 0.06839536 0.33971813 0.07058573 -0.25613555 0.0684481 0.34468886 0.07683195 -0.26697427 2.7810023e-09 2.470815e-05 3.9015315e-05 0.00011747779
0.36 0.07064552 0.33752373 0.07393965 -0.2636231 0.07058417 0.34220618 0.08009939 -0.27401832 3.7635868e-09 2.1925352e-05 3.794237e-05 0.00010806078
0.36666666666666664 0.0728795 0.33509684 0.077658705 -0.27168143 0.07276495 0.33951947 0.083326116 -0.28086787 1.3122316e-08 1.9559699e-05 3.2119544e-05 8.4390806e-05
0.37333333333333335 0.07509594 0.33246592 0.08113802 -0.27905527 0.07498867 0.33663923 0.086511664 -0.2875258 1.1505997e-08 1.7416505e-05 2.8876027e-05 7.1749964e-05
0.38 0.07729368 0.32966107 0.08461677 -0.2862577 0.07724937 0.33359572 0.0896579 -0.2940053 1.9632522e-09 1.5481482e-05 2.541299e-05 6.002516e-05
0.38666666666666666 0.079471685 0.32670066 0.08672276 -0.29068774 0.07951352 0.3304437 0.09282085 -0.30041173 1.750168e-09 1.4010442e-05 3.718672e-05 9.4556e-05
0.3933333333333333 0.081629105 0.32361317 0.08936512 -0.29607162 0.08177732 0.32719406 0.09600026 -0.3067417 2.1967509e-08 1.2822831e-05 4.402514e-05 0.00011385094
0.4 0.083765246 0.32042122 0.09323473 -0.30362213 0.084039085 0.32385543 0.0991932 -0.31299174 7.4987604e-08 1.1793805e-05 3.5503337e-05 8.7789624e-05
0.4066666666666667 0.08587954 0.31714445 0.09561706 -0.30832702 0.08628566 0.3204526 0.10239226 -0.31914696 1.6493041e-07 1.0943838e-05 4.590334e-05 0.00011707114
0.41333333333333333 0.08797155 0.31380147 0.099911295 -0.31634045 0.08849585 0.31702125 0.10558949 -0.32518926 2.7488773e-07 1.03670045e-05 3.2241864e-05 7.830155e-05
0.42 0.09004097 0.31041262 0.10384338 -0.32353565 0.09066809 0.3135713 0.10878284 -0.33111948 3.9328302e-07 9.977313e-06 2.4398258e-05 5.751443e-05
0.4266666666666667 0.09208765 0.3070014 0.10716176 -0.32953972 0.09279935 0.31012115 0.111974835 -0.33694223 5.065195e-07 9.732758e-06 2.3165692e-05 5.4797147e-05
0.43333333333333335 0.09411152 0.30358002 0.11005618 -0.33473057 0.094884254 0.3067027 0.11517427 -0.34266624 5.9712244e-07 9.751177e-06 2.619489e-05 6.2974905e-05
0.44 0.09611262 0.30016562 0.11324458 -0.34031788 0.096932895 0.30334222 0.118385 -0.3482827 6.728578e-07 1.00907855e-05 2.6423957e-05 6.3438354e-05
0.44666666666666666 0.098091096 0.29677162 0.11562845 -0.34451434 0.098957576 0.30006382 0.12160134 -0.35375798 7.507879e-07 1.08386e-05 3.567544e-05 8.544483e-05
0.4533333333333333 0.1000472 0.29341534 0.11937352 -0.35081536 0.10095285 0.2968486 0.12481725 -0.35910335 8.2019807e-07 1.1787256e-05 2.963419e-05 6.8690875e-05
0.46 0.101981215 0.29010284 0.12291531 -0.35668123 0.1029139 0.293678 0.12802751 -0.36433208 8.6990326e-07 1.278167e-05 2.61346e-05 5.853554e-05
0.4666666666666667 0.10389354 0.28684896 0.12551434 -0.3609957 0.104849756 0.29056647 0.13123061 -0.3694543 9.143471e-07 1.3819895e-05 3.2675678e-05 7.154765e-05
0.47333333333333333 0.105784655 0.28366628 0.12917392 -0.36685944 0.10676782 0.287519 0.1344165 -0.37447548 9.666109e-07 1.484349e-05 2.748471e-05 5.8004112e-05
0.48 0.10765504 0.28055876 0.13332197 -0.3733492 0.10866242 0.28455716 0.13758253 -0.37939283 1.0148107e-06 1.5987192e-05 1.8152328e-05 3.6525616e-05
0.4866666666666667 0.10950527 0.2775341 0.13543001 -0.37672195 0.110533416 0.28168556 0.14072683 -0.38420707 1.0570777e-06 1.723465e-05 2.8056369e-05 5.6027046e-05
0.49333333333333335 0.11133593 0.27459937 0.13880537 -0.38190296 0.11238118 0.2789071 0.14384776 -0.38891926 1.0925463e-06 1.8556426e-05 2.5425687e-05 4.922848e-05
0.5 0.11314765 0.27175826 0.14254518 -0.38752767 0.11420613 0.2762244 0.14694373 -0.39353055 1.1203676e-06 1.9946463e-05 1.9347282e-05 3.6034486e-05
0.5066666666666667 0.11494109 0.26901567 0.14497028 -0.3911995 0.11600712 0.27364486 0.15000609 -0.39803246 1.136418e-06 2.1429443e-05 2.535931e-05 4.6689303e-05
0.5133333333333333 0.11671696 0.26637957 0.14787188 -0.39549696 0.11778426 0.27117202 0.1530315 -0.40242398 1.139136e-06 2.2967595e-05 2.6621643e-05 4.7983514e-05
0.52 0.118475966 0.26385143 0.15135022 -0.40053916 0.119552165 0.26881343 0.15601656 -0.40669018 1.1582046e-06 2.4621417e-05 2.177476e-05 3.7835052e-05
0.5266666666666666 0.1202189 0.2614401 0.15493958 -0.4056606 0.12131242 0.26657668 0.15895295 -0.4108204 1.1957734e-06 2.6384447e-05 1.6107175e-05 2.6623487e-05
0.5333333333333333 0.12194658 0.25915217 0.15809594 -0.41012186 0.12306681 0.26446474 0.16183579 -0.41481042 1.2549199e-06 2.8223314e-05 1.3986469e-05 2.1982603e-05
0.54 0.12365977 0.2569776 0.16068244 -0.41376147 0.12481563 0.26247683 0.16466549 -0.41866562 1.3360141e-06 3.0241681e-05 1.5864693e-05 2.4050696e-05
0.5466666666666666 0.12535922 0.25491947 0.16371821 -0.41795775 0.12655482 0.2605985 0.16745397 -0.42242196 1.4294466e-06 3.2251508e-05 1.3955946e-05 1.9929163e-05
0.5533333333333333 0.12704575 0.25297868 0.1656267 -0.4206171 0.12828472 0.25883827 0.1702022 -0.42608222 1.5350515e-06 3.433472e-05 2.0935118e-05 2.9867537e-05
0.56 0.1287201 0.2511521 0.16910893 -0.4253119 0.1300065 0.25719383 0.17291066 -0.42964953 1.654831e-06 3.6502566e-05 1.4453176e-05 1.8815108e-05
0.5666666666666667 0.13038304 0.24944237 0.17081226 -0.42764226 0.1317212 0.2556637 0.1755798 -0.4331268 1.7906564e-06 3.8704875e-05 2.272941e-05 3.0080302e-05
0.5733333333333334 0.13203537 0.24784853 0.1743441 -0.43230802 0.13343237 0.25425273 0.17820184 -0.43650606 1.9516056e-06 4.1013856e-05 1.488221e-05 1.7623577e-05
0.58 0.13367787 0.24637389 0.17610298 -0.43465564 0.1351401 0.2529523 0.18077928 -0.43979588 2.1381343e-06 4.327555e-05 2.1867756e-05 2.6422118e-05
0.5866666666666667 0.13531129 0.24501428 0.17930521 -0.43881407 0.13684537 0.25176018 0.18331411 -0.44300157 2.3533846e-06 4.550723e-05 1.6071312e-05 1.753511e-05
0.5933333333333334 0.1369364 0.24376601 0.1817716 -0.4420023 0.13854648 0.25068057 0.18581328 -0.4461376 2.5923748e-06 4.7811085e-05 1.633511e-05 1.7100794e-05
0.6 0.13855392 0.24262854 0.18443474 -0.44540605 0.14023381 0.24972637 0.18830699 -0.4492476 2.822055e-06 5.0379127e-05 1.4994285e-05 1.47575e-05
0.6066666666666667 0.14016458 0.24159823 0.18658052 -0.44813633 0.14189921 0.24889521 0.19082634 -0.45238033 3.0089386e-06 5.324591e-05 1.8026967e-05 1.8011533e-05
0.6133333333333333 0.14176905 0.2406708 0.18845972 -0.45051512 0.14354339 0.24817246 0.19338255 -0.4555502 3.1482855e-06 5.627493e-05 2.4234178e-05 2.5351956e-05
0.62 0.14336804 0.23984808 0.1897544 -0.4521574 0.14516649 0.24755953 0.19597623 -0.45875812 3.2344258e-06 5.9466543e-05 3.871118e-05 4.3569344e-05
0.6266666666666667 0.14496219 0.23912305 0.19339195 -0.45664716 0.1467686 0.24705787 0.19860806 -0.46200505 3.2631106e-06 6.296143e-05 2.720777e-05 2.8707e-05
0.6333333333333333 0.14655213 0.23849021 0.19608355 -0.4599466 0.14835267 0.2466604 0.20127758 -0.46528995 3.2419339e-06 6.675196e-05 2.6978032e-05 2.8551365e-05
0.64 0.1481384 0.23794247 0.19818 -0.46250328 0.14992818 0.24633765 0.20398003 -0.46860388 3.203307e-06 7.047905e-05 3.3640274e-05 3.7217258e-05
0.6466666666666666 0.14972162 0.23748101 0.20138858 -0.4663676 0.15150093 0.24607779 0.20671205 -0.47193787 3.165919e-06 7.390459e-05 2.833933e-05 3.1027826e-05
0.6533333333333333 0.15130232 0.23710592 0.20561671 -0.47139838 0.1530768 0.24586822 0.20947179 -0.4752871 3.1487614e-06 7.67779e-05 1.4861637e-05 1.5122192e-05
0.66 0.15288103 0.23680602 0.20793694 -0.4741416 0.15465747 0.24570599 0.21225406 -0.47864354 3.1557458e-06 7.92095e-05 1.8637522e-05 2.0267453e-05
0.6666666666666666 0.15445824 0.23658109 0.21091226 -0.47762746 0.15625328 0.24558103 0.21502155 -0.48195106 3.2221635e-06 8.099899e-05 1.6886292e-05 1.8693532e-05
0.6733333333333333 0.15603441 0.23642589 0.21388867 -0.4810855 0.15786834 0.24549037 0.21776064 -0.48519018 3.3633014e-06 8.216481e-05 1.4992093e-05 1.6848348e-05
0.68 0.15760997 0.23633412 0.21760085 -0.48535836 0.15950266 0.24543402 0.22047138 -0.48836178 3.58226e-06 8.280819e-05 8.239942e-06 9.020522e-06
0.6866666666666666 0.15918534 0.23630545 0.21932523 -0.4873297 0.16115512 0.24541506 0.22315273 -0.49146459 3.880051e-06 8.298511e-05 1.4649736e-05 1.7097344e-05
0.6933333333333334 0.16076091 0.23633519 0.22166085 -0.48998347 0.16282575 0.2454334 0.22580479 -0.49449962 4.26356e-06 8.277755e-05 1.7172226e-05 2.0395652e-05
0.7 0.16233698 0.23641075 0.22446367 -0.4931471 0.16451487 0.24548821 0.22842781 -0.49746805 4.7432227e-06 8.240027e-05 1.5714413e-05 1.8670604e-05
0.7066666666666667 0.16391389 0.23653588 0.22653219 -0.4954653 0.16622372 0.24557632 0.23102224 -0.50037163 5.33531e-06 8.1729646e-05 2.0160529e-05 2.407204e-05
0.7133333333333334 0.16549192 0.23670627 0.22840679 -0.4975538 0.16795152 0.24569829 0.23359661 -0.5032221 6.049635e-06 8.085636e-05 2.6934244e-05 3.2129763e-05
0.72 0.16707139 0.23691949 0.23067608 -0.50007 0.16969517 0.2458568 0.2361852 -0.50606406 6.8842296e-06 7.987559e-05 3.0350275e-05 3.5929013e-05
0.7266666666666667 0.16865253 0.23717114 0.23393147 -0.50366044 0.17145497 0.24605237 0.23878811 -0.50889736 7.853623e-06 7.8876175e-05 2.358701e-05 2.7425369e-05
0.7333333333333333 0.17023557 0.23745574 0.23778267 -0.5078759 0.1732312 0.24628548 0.24140549 -0.51172185 8.97377e-06 7.796435e-05 1.3124789e-05 1.4791179e-05
0.74 0.17182072 0.23777205 0.24029991 -0.5106057 0.1750242 0.24655668 0.24403745 -0.51453745 1.02622935e-05 7.716985e-05 1.3969198e-05 1.5458743e-05
0.7466666666666667 0.17340817 0.23811792 0.24322961 -0.51376563 0.17683426 0.2468665 0.24668412 -0.51734406 1.1738092e-05 7.653758e-05 1.1933615e-05 1.28051215e-05
0.7533333333333333 0.1749981 0.23849022 0.24509396 -0.5157586 0.17866133 0.24721609 0.24934527 -0.5201409 1.3419231e-05 7.614075e-05 1.807369e-05 1.9204661e-05
0.76 0.17659068 0.23888627 0.24757737 -0.51840645 0.180489 0.24760973 0.25204512 -0.5229575 1.5196919e-05 7.6098884e-05 1.996084e-05 2.0712085e-05
0.7666666666666667 0.17818601 0.23929991 0.25045618 -0.52146137 0.18230037 0.24805059 0.2548197 -0.5258447 1.6927956e-05 7.657435e-05 1.9040193e-05 1.9213543e-05
0.7733333333333333 0.17978422 0.23973162 0.25220802 -0.52330244 0.18407592 0.24850588 0.25769183 -0.5288412 1.8418674e-05 7.6987475e-05 3.007213e-05 3.0677882e-05
0.78 0.18138538 0.24017508 0.25423038 -0.5254226 0.18581232 0.24897426 0.26066908 -0.53195703 1.9597808e-05 7.7425575e-05 4.145689e-05 4.2699132e-05
0.7866666666666666 0.18298958 0.240629 0.2568196 -0.52813023 0.18750699 0.24945728 0.26375678 -0.53519785 2.0406958e-05 7.793857e-05 4.812441e-05 4.9951264e-05
0.7933333333333333 0.18459687 0.24109259 0.26007396 -0.5315192 0.18915719 0.24995661 0.26696056 -0.53856975 2.0796533e-05 7.857077e-05 4.742528e-05 4.971059e-05
0.8 0.18620726 0.24155986 0.26404762 -0.5356331 0.1907959 0.25045583 0.27020475 -0.5419629 2.1055559e-05 7.913817e-05 3.791025e-05 4.0066803e-05
0.8066666666666666 0.18782079 0.24203002 0.26858625 -0.5402966 0.19242176 0.25094905 0.27348113 -0.5453669 2.1168942e-05 7.954911e-05 2.3959874e-05 2.5707628e-05
0.8133333333333334 0.18943748 0.2425018 0.27201724 -0.5437897 0.19404292 0.251449 0.27674225 -0.548722 2.1210099e-05 8.0052276e-05 2.2325712e-05 2.4328017e-05
0.82 0.19105728 0.24297127 0.2754533 -0.5472657 0.19566385 0.25195602 0.2799952 -0.55204016 2.122053e-05 8.072564e-05 2.062889e-05 2.2795384e-05
0.8266666666666667 0.19268021 0.2434391 0.27869496 -0.5505237 0.19728513 0.25247052 0.28324065 -0.5553229 2.1205295e-05 8.156672e-05 2.0663285e-05 2.3032198e-05
0.8333333333333334 0.19430624 0.24390317 0.28204554 -0.5538719 0.19890669 0.25299287 0.28647813 -0.5585701 2.1164144e-05 8.262253e-05 1.9647843e-05 2.2072682e-05
0.84 0.19593531 0.24436174 0.28592756 -0.55772984 0.20054683 0.25350043 0.28967518 -0.56174225 2.1266134e-05 8.3515624e-05 1.4044597e-05 1.60994e-05
0.8466666666666667 0.1975674 0.24481398 0.28924644 -0.5610041 0.20219563 0.2539932 0.29283667 -0.56484824 2.1420477e-05 8.425835e-05 1.2889724e-05 1.4777427e-05
0.8533333333333334 0.19920243 0.24525434 0.29015458 -0.56188136 0.20385031 0.25447235 0.29596442 -0.56789154 2.1602797e-05 8.497166e-05 3.375428e-05 3.61222e-05
0.86 0.20084031 0.24568214 0.29242712 -0.5641032 0.20551129 0.25493485 0.29906705 -0.5708879 2.1818032e-05 8.561268e-05 4.408864e-05 4.603266e-05
0.8666666666666667 0.20248097 0.24609745 0.2940881 -0.56571656 0.20717667 0.25537512 0.30214992 -0.57384944 2.2049586e-05 8.607519e-05 6.4993044e-05 6.614366e-05
0.8733333333333333 0.20412429 0.2464974 0.29745695 -0.568996 0.20885074 0.2557832 0.30520454 -0.57676667 2.2339373e-05 8.6226224e-05 6.002516e-05 6.0383118e-05
0.88 0.20577018 0.246884 0.30190024 -0.57329947 0.21053688 0.25615737 0.3082321 -0.57964164 2.2721455e-05 8.59953e-05 4.0092465e-05 4.0223153e-05
0.8866666666666667 0.20741856 0.24725743 0.30435282 -0.57565343 0.21223487 0.25649828 0.31123242 -0.5824745 2.3196828e-05 8.539332e-05 4.7328867e-05 4.652735e-05
0.8933333333333333 0.20906933 0.24761592 0.30957252 -0.58065206 0.21394446 0.2568066 0.31420532 -0.5852655 2.3766974e-05 8.446885e-05 2.1462844e-05 2.1284004e-05
0.9 0.2107224 0.2479603 0.31297198 -0.5838793 0.21566476 0.25708434 0.31715146 -0.58801556 2.4426898e-05 8.324812e-05 1.7468034e-05 1.7108683e-05
0.9066666666666666 0.21237767 0.24828975 0.3165698 -0.5872772 0.21739484 0.25733325 0.32007238 -0.5907263 2.5172058e-05 8.178489e-05 1.2268049e-05 1.189658e-05
0.9133333333333333 0.21403502 0.24860342 0.31898886 -0.58954644 0.21913117 0.25755873 0.3229795 -0.5934074 2.597077e-05 8.0197664e-05 1.5925289e-05 1.4906938e-05
0.92 0.21569435 0.2488995 0.32224387 -0.592592 0.22087355 0.25776136 0.32587266 -0.5960589 2.6824076e-05 7.853247e-05 1.316812e-05 1.20194245e-05
0.9266666666666666 0.21735556 0.24918123 0.32302934 -0.59331477 0.22261915 0.2579478 0.3287559 -0.598686 2.7705295e-05 7.685286e-05 3.279333e-05 2.8849929e-05
0.9333333333333333 0.21901853 0.24944606 0.32647577 -0.59652084 0.22436537 0.25812417 0.33163294 -0.60129344 2.8588642e-05 7.530957e-05 2.659643e-05 2.2777744e-05
0.94 0.22068317 0.24969605 0.32953513 -0.59935176 0.22611207 0.25829083 0.3345036 -0.60388124 2.9472905e-05 7.3870266e-05 2.4685638e-05 2.0516154e-05
0.9466666666666667 0.22234936 0.24992897 0.33127648 -0.600953 0.22785912 0.25844812 0.33736762 -0.60644937 3.0357498e-05 7.257605e-05 3.710208e-05 3.0210223e-05
0.9533333333333334 0.22401701 0.2501464 0.33424968 -0.6036853 0.2296064 0.25859642 0.34022483 -0.60899776 3.1241347e-05 7.140303e-05 3.5702502e-05 2.8222048e-05
0.96 0.225686 0.25034755 0.33564433 -0.6049582 0.23135443 0.25873947 0.34308007 -0.61153305 3.2131116e-05 7.042427e-05 5.5290217e-05 4.3228905e-05
0.9666666666666667 0.22735621 0.25053275 0.3405005 -0.609393 0.23310326 0.25887853 0.34593454 -0.614057 3.3028584e-05 6.965209e-05 2.952875e-05 2.1752932e-05
0.9733333333333334 0.22902755 0.25070086 0.3430669 -0.61172056 0.23485279 0.2590139 0.34878805 -0.6165696 3.393338e-05 6.910647e-05 3.273158e-05 2.3512963e-05
0.98 0.23069993 0.25085723 0.34577858 -0.6141712 0.2366029 0.25914583 0.35164043 -0.6190707 3.4845125e-05 6.8700756e-05 3.436127e-05 2.4005118e-05
0.9866666666666667 0.23237325 0.2509978 0.35095713 -0.61883146 0.23835544 0.25927347 0.35449222 -0.6215621 3.57866e-05 6.8486515e-05 1.2496875e-05 7.4565455e-06
0.9933333333333333 0.23404743 0.2511257 0.3526319 -0.6203274 0.24011639 0.25939336 0.35734537 -0.6240491 3.6832273e-05 6.8354384e-05 2.2216853e-05 1.3851155e-05
1.0 0.23572236 0.25124055 0.35664085 -0.62390226 0.24188569 0.25950566 0.36019984 -0.6265318 3.798662e-05 6.831201e-05 1.2666434e-05 6.9143675e-06
1.0066666666666666 0.23739798 0.2513433 0.35805026 -0.62515146 0.24366328 0.25961047 0.36305553 -0.62901 3.925395e-05 6.8346e-05 2.505273e-05 1.4888534e-05
1.0133333333333334 0.2390742 0.251434 0.3615684 -0.6282661 0.2454491 0.25970793 0.36591238 -0.63148385 4.0639294e-05 6.8457906e-05 1.8870218e-05 1.0353959e-05
1.02 0.24075095 0.25151303 0.3652793 -0.63153553 0.24724309 0.25979814 0.3687703 -0.6339533 4.2147854e-05 6.864297e-05 1.2187181e-05 5.845482e-06
1.0266666666666666 0.24242817 0.2515812 0.36755925 -0.633535 0.24904521 0.25988126 0.37162924 -0.63641834 4.378521e-05 6.8891095e-05 1.6564769e-05 8.3135055e-06
1.0333333333333334 0.24410577 0.25164017 0.36924276 -0.63500696 0.2508554 0.2599574 0.37448913 -0.638879 4.5557303e-05 6.917635e-05 2.752441e-05 1.499267e-05
1.04 0.24578372 0.25169197 0.3715165 -0.63699085 0.25267357 0.2600267 0.37734985 -0.6413352 4.7470032e-05 6.946766e-05 3.402806e-05 1.8873327e-05
1.0466666666666666 0.24746196 0.2517372 0.37462112 -0.6396909 0.2544997 0.26008925 0.38021138 -0.64378697 4.952984e-05 6.975659e-05 3.1251006e-05 1.677796e-05
1.0533333333333332 0.24914046 0.2517733 0.38151845 -0.6456517 0.25633374 0.2601452 0.38307363 -0.64623433 5.174331e-05 7.0088536e-05 2.418568e-06 3.39464e-07
1.06 0.25081915 0.25180224 0.38576788 -0.6492966 0.25817588 0.26019824 0.38593912 -0.64868027 5.4121523e-05 7.049281e-05 2.9324557e-08 3.7984051e-07
1.0666666666666667 0.25249794 0.25182328 0.38808864 -0.6512784 0.2600262 0.26024958 0.38880867 -0.6511258 5.667448e-05 7.100268e-05 5.184347e-07 2.3283064e-08
1.0733333333333333 0.25417686 0.25183636 0.38964984 -0.65260816 0.26188463 0.2602993 0.39168227 -0.65357083 5.940979e-05 7.162128e-05 4.1307676e-06 9.267424e-07
1.08 0.25585583 0.25184357 0.3931322 -0.6555656 0.26375118 0.2603474 0.39455986 -0.65601546 6.2336556e-05 7.231503e-05 2.0381858e-06 2.0235265e-07
1.0866666666666667 0.25753477 0.2518423 0.39507383 -0.65720904 0.2656259 0.2603939 0.39744142 -0.6584597 6.546625e-05 7.312982e-05 5.605463e-06 1.5642112e-06
1.0933333333333333 0.25921366 0.25183156 0.39658365 -0.6584846 0.2675118 0.26043618 0.4003247 -0.6608998 6.885944e-05 7.403942e-05 1.3995498e-05 5.8333835e-06
1.1 0.26089242 0.25181422 0.39748833 -0.6592481 0.26941103 0.26047263 0.40320787 -0.66333264 7.2566654e-05 7.496805e-05 3.2713167e-05 1.6683365e-05
1.1066666666666667 0.262571 0.2517891 0.4017004 -0.6627892 0.2713235 0.26050323 0.4060909 -0.66575813 7.660617e-05 7.593623e-05 1.9276298e-05 8.814411e-06
1.1133333333333333 0.2642494 0.25176018 0.4029637 -0.6638485 0.27324578 0.26048458 0.40890348 -0.66812104 8.0934624e-05 7.611501e-05 3.5281006e-05 1.8254432e-05
1.12 0.26592758 0.2517275 0.40282124 -0.6637307 0.27517518 0.2603891 0.41160136 -0.67038697 8.551813e-05 7.502328e-05 7.709054e-05 4.4306184e-05
1.1266666666666667 0.26760554 0.25169265 0.40567705 -0.6661182 0.27711114 0.2602194 0.41418892 -0.6725601 9.035643e-05 7.2705334e-05 7.245195e-05 4.1497962e-05


==> graphs/visco/viscolastic_results_test_17.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 0.00014750537 0.022125807 6.27644e-05 -0.0039170953 0.00014750537 0.022125807 6.27644e-05 -0.0039170953 0.0 0.0 0.0 0.0
0.006666666666666667 0.000528785 0.057191942 0.0003457744 -0.00455614 0.00048266957 0.0576614 0.0003278605 -0.0046189814 2.1266326e-09 2.203902e-07 3.209079e-10 3.9490486e-09
0.013333333333333334 0.001191515 0.0994095 0.0010728004 -0.009693957 0.001070027 0.10010225 0.0010296036 -0.008854328 1.4759335e-08 4.799095e-07 1.8659567e-09 7.049772e-07
0.02 0.0021653378 0.14607342 0.0023016657 -0.01365941 0.002005023 0.14630729 0.0024388866 -0.014147957 2.5700848e-08 5.469692e-08 1.8829558e-08 2.3867784e-07
0.02666666666666667 0.003470741 0.19581051 0.004267017 -0.021930227 0.0032459246 0.19647129 0.00448913 -0.02097984 5.0542404e-08 4.3662635e-07 4.9334176e-08 9.03235e-07
0.03333333333333333 0.0051229433 0.24783033 0.0068967813 -0.028959632 0.004823148 0.24932112 0.0072152885 -0.029096015 8.987736e-08 2.222445e-06 1.0144684e-07 1.860029e-08
0.04 0.0071339295 0.30164793 0.010475917 -0.039111946 0.006756442 0.30350393 0.010933019 -0.038664013 1.4249673e-07 3.4447332e-06 2.0894264e-07 2.0064364e-07
0.04666666666666667 0.00951319 0.3568891 0.014998476 -0.050127532 0.0090806335 0.35877857 0.015586224 -0.0492211 1.8710512e-07 3.5700864e-06 3.4544814e-07 8.2162245e-07
0.05333333333333334 0.012268637 0.41331705 0.02030136 -0.059798386 0.011796964 0.415496 0.021056795 -0.060220443 2.2247539e-07 4.7477674e-06 5.7068183e-07 1.7813191e-07
0.06 0.015406901 0.47073954 0.026836965 -0.07209094 0.014897067 0.47299898 0.027483853 -0.07174282 2.5993063e-07 5.105039e-06 4.1846323e-07 1.2118818e-07
0.06666666666666667 0.018933801 0.5290351 0.0343227 -0.083897345 0.018358534 0.531413 0.03491712 -0.083659485 3.3093187e-07 5.654538e-06 3.5333335e-07 5.6577278e-08
0.07333333333333333 0.022854177 0.5880564 0.042859152 -0.095905736 0.02227144 0.59097546 0.04346419 -0.09601395 3.395834e-07 8.521016e-06 3.6607256e-07 1.1709887e-08
0.08 0.027172208 0.64770454 0.052654494 -0.109048285 0.026639346 0.65143967 0.053213228 -0.108840026 2.839417e-07 1.3951159e-05 3.121836e-07 4.3371656e-08
0.08666666666666667 0.031891663 0.70791847 0.06348993 -0.12190651 0.031411007 0.71223664 0.06421233 -0.12203294 2.3102979e-07 1.8646659e-05 5.21863e-07 1.5984268e-08
0.09333333333333334 0.037015803 0.7686207 0.07577 -0.13618705 0.036580756 0.7731279 0.07643147 -0.13621913 1.8926576e-07 2.0314708e-05 4.3754255e-07 1.0292676e-09
0.1 0.042400233 0.8076648 0.085501984 -0.15007311 0.041785154 0.81249833 0.08669743 -0.15117699 3.783221e-07 2.336291e-05 1.4290903e-06 1.2185467e-06
0.10666666666666667 0.04796135 0.83416736 0.094040334 -0.16484609 0.047123715 0.8381187 0.094664454 -0.16563077 7.016328e-07 1.5612859e-05 3.8952606e-07 6.157231e-07
0.11333333333333333 0.053653616 0.8538397 0.101696484 -0.1788614 0.05270613 0.8579287 0.10167358 -0.17803973 8.977309e-07 1.6719903e-05 5.245513e-10 6.7513326e-07
0.12 0.05944964 0.86940366 0.107853316 -0.18934694 0.058485176 0.8736335 0.10789517 -0.18899702 9.3018843e-07 1.7891576e-05 1.7520387e-09 1.2244678e-07
0.12666666666666668 0.06533083 0.8821795 0.113253675 -0.19840926 0.06426299 0.88633394 0.11357185 -0.19899194 1.1402814e-06 1.7259403e-05 1.0123663e-07 3.395161e-07
0.13333333333333333 0.0712837 0.89292926 0.11847928 -0.20749035 0.07015808 0.8971973 0.11873723 -0.20795289 1.2670178e-06 1.8216253e-05 6.653642e-08 2.1393589e-07
0.14 0.07729796 0.9021393 0.12352489 -0.21638277 0.07617968 0.90678054 0.12345949 -0.21600577 1.2505501e-06 2.1541062e-05 4.2773163e-09 1.4212853e-07
0.14666666666666667 0.08336524 0.91009146 0.1270201 -0.22159387 0.08228258 0.9149766 0.12769558 -0.22311318 1.17215e-06 2.3864564e-05 4.5625924e-07 2.3082953e-06
0.15333333333333332 0.08947878 0.9170324 0.13108616 -0.22850066 0.08842412 0.92194295 0.13150318 -0.22947134 1.1123224e-06 2.4113291e-05 1.7390893e-07 9.422129e-07
0.16 0.095632985 0.9231301 0.13509971 -0.23542581 0.09457952 0.9279836 0.13499512 -0.23533094 1.1097935e-06 2.3556337e-05 1.0939329e-08 9.001397e-09
0.16666666666666666 0.10182307 0.9285119 0.1376669 -0.23910356 0.100746915 0.933164 0.13816732 -0.24067578 1.1581083e-06 2.1641876e-05 2.5042587e-07 2.4718804e-06
0.17333333333333334 0.10804475 0.9332523 0.1404941 -0.24358004 0.106952466 0.9376235 0.14101948 -0.24547078 1.1930863e-06 1.9107616e-05 2.7602954e-07 3.5748744e-06
0.18 0.114294305 0.9374335 0.14314015 -0.24779473 0.11318842 0.94157326 0.14365663 -0.24987796 1.2229755e-06 1.7137787e-05 2.6674564e-07 4.339835e-06
0.18666666666666668 0.12056854 0.94113606 0.14592804 -0.25244215 0.11944759 0.9450706 0.1460925 -0.25391975 1.2565396e-06 1.548078e-05 2.7048445e-08 2.1832993e-06
0.19333333333333333 0.1268645 0.9443916 0.14851958 -0.25675762 0.12572345 0.9481629 0.14833488 -0.2576071 1.3019758e-06 1.4222742e-05 3.4114052e-08 7.2162544e-07
0.2 0.13317958 0.94726336 0.15115133 -0.26123753 0.1320097 0.9509084 0.1503874 -0.26092866 1.3686081e-06 1.3286481e-05 5.8357824e-07 9.540146e-08
0.20666666666666667 0.13951124 0.9497507 0.15245911 -0.26300925 0.13829942 0.9533772 0.15227734 -0.26392832 1.4685127e-06 1.3151254e-05 3.30437e-08 8.446967e-07
0.21333333333333335 0.14585738 0.9519187 0.15472677 -0.2668996 0.1445981 0.95553255 0.15401644 -0.26666743 1.5857918e-06 1.3059765e-05 5.0458056e-07 5.3898308e-08
0.22 0.152216 0.95379406 0.15603 -0.26886117 0.1509216 0.95733196 0.15562876 -0.2692462 1.6754824e-06 1.2516689e-05 1.6099641e-07 1.4823748e-07
0.22666666666666666 0.15858513 0.95536953 0.15668789 -0.26959804 0.15725185 0.95885915 0.1571568 -0.2717189 1.7776393e-06 1.2177403e-05 2.1987634e-07 4.498015e-06
0.23333333333333334 0.16496307 0.95669085 0.15892664 -0.27366018 0.16358425 0.9601351 0.15860896 -0.2740977 1.9011428e-06 1.1862889e-05 1.0091922e-07 1.9143066e-07
0.24 0.17134823 0.95777273 0.1605695 -0.2765595 0.16992195 0.9611593 0.15998377 -0.2763866 2.0342734e-06 1.1468769e-05 3.430853e-07 2.989893e-08
0.24666666666666667 0.17773898 0.95861465 0.16165365 -0.2784071 0.17627971 0.9619529 0.16126971 -0.27857256 2.129471e-06 1.1144096e-05 1.4741248e-07 2.7377837e-08
0.25333333333333335 0.18413395 0.9592444 0.16338457 -0.28160176 0.18266305 0.962558 0.16246785 -0.2806637 2.163528e-06 1.0979952e-05 8.403745e-07 8.799526e-07
0.26 0.19053164 0.959654 0.16384007 -0.28234434 0.18906404 0.96295494 0.16355693 -0.28263888 2.153851e-06 1.0896369e-05 8.0166544e-08 8.675166e-08
0.26666666666666666 0.19693081 0.959875 0.16480784 -0.2841593 0.19547513 0.96315205 0.16452742 -0.28449067 2.1190028e-06 1.0739144e-05 7.863815e-08 1.0980742e-07
0.2733333333333333 0.20333023 0.9599141 0.16577403 -0.28602743 0.20189603 0.9631811 0.16539161 -0.28623512 2.0569496e-06 1.0673225e-05 1.4624766e-07 4.3136126e-08
0.28 0.20972885 0.9597916 0.16646032 -0.28740278 0.20835087 0.9630787 0.16619028 -0.2879217 1.8988424e-06 1.0804875e-05 7.2920976e-08 2.6927592e-07
0.2866666666666667 0.21612567 0.95952284 0.16765647 -0.28980467 0.21484627 0.9628419 0.16690472 -0.28948423 1.6368613e-06 1.1016323e-05 5.651261e-07 1.02678314e-07
0.29333333333333333 0.22251979 0.9591174 0.16780712 -0.29024222 0.22140437 0.9624616 0.1674863 -0.29075065 1.2441428e-06 1.1183528e-05 1.02926755e-07 2.5849863e-07
0.3 0.22891027 0.95857376 0.1685024 -0.29176864 0.22800316 0.96192795 0.16800722 -0.29190883 8.2284527e-07 1.1250602e-05 2.4520372e-07 1.9653271e-08
0.30666666666666664 0.23529632 0.95790666 0.16817822 -0.29139453 0.23462069 0.9612443 0.16853057 -0.29312053 4.564807e-07 1.11397185e-05 1.2415254e-07 2.9790813e-06
0.31333333333333335 0.2416772 0.9571327 0.16823204 -0.2917795 0.24123032 0.960433 0.16905478 -0.29439536 1.9969362e-07 1.089204e-05 6.768975e-07 6.8427707e-06
0.32 0.24805222 0.95625305 0.16940767 -0.29432726 0.24779269 0.9595578 0.16960785 -0.29578647 6.7357654e-08 1.0921174e-05 4.0072912e-08 2.1292972e-06
0.32666666666666666 0.25442076 0.955279 0.17047358 -0.29668123 0.25430778 0.95861936 0.17019415 -0.29729572 1.2764617e-08 1.1158028e-05 7.807921e-08 3.77603e-07
0.3333333333333333 0.2607822 0.954218 0.17124452 -0.2984987 0.26078263 0.95761585 0.17081383 -0.2989148 1.7408297e-13 1.1545602e-05 1.8549238e-07 1.7313923e-07
0.34 0.26713604 0.9530745 0.17262402 -0.30145743 0.26722598 0.95655614 0.17146479 -0.3006241 8.089817e-09 1.2121724e-05 1.3438278e-06 6.9444314e-07
0.3466666666666667 0.27348176 0.95186085 0.17281502 -0.3022345 0.27364936 0.95544004 0.1721535 -0.30241507 2.809253e-08 1.2810668e-05 4.3761156e-07 3.2606344e-08
0.35333333333333333 0.27981898 0.9505815 0.17418991 -0.30519465 0.2800499 0.95425576 0.17287992 -0.30428603 5.3318686e-08 1.3500251e-05 1.7160761e-06 8.2557796e-07
0.36 0.2861472 0.94923484 0.17525552 -0.30759072 0.28643844 0.9530082 0.17364311 -0.30621937 8.481392e-08 1.4238031e-05 2.5998659e-06 1.8806114e-06
0.36666666666666664 0.29246613 0.9478402 0.17674284 -0.31073877 0.29281458 0.95169896 0.17444322 -0.30821428 1.2141653e-07 1.48899135e-05 5.28826e-06 6.373076e-06
0.37333333333333335 0.2987755 0.9464015 0.1779561 -0.3133839 0.29917794 0.9503299 0.17528029 -0.31026998 1.6196645e-07 1.5432506e-05 7.1599934e-06 9.696531e-06
0.38 0.30507505 0.9449327 0.17922816 -0.3161195 0.30552888 0.94890386 0.17615649 -0.3123882 2.0596146e-07 1.5770107e-05 9.435131e-06 1.3922455e-05
0.38666666666666666 0.3113646 0.9434305 0.17896853 -0.31616172 0.3118599 0.9474231 0.1770935 -0.31460333 2.4533654e-07 1.5940992e-05 3.51573e-06 2.4285896e-06
0.3933333333333333 0.31764397 0.9419082 0.17940314 -0.31742722 0.31817028 0.9458912 0.1780926 -0.31691536 2.7700116e-07 1.5864454e-05 1.717521e-06 2.6199544e-07
0.4 0.32391313 0.94037306 0.18120472 -0.3210652 0.3244612 0.944318 0.17915799 -0.3193282 3.0037492e-07 1.55625e-05 4.1891203e-06 3.017164e-06
0.4066666666666667 0.330172 0.93883264 0.1814902 -0.32205853 0.33073473 0.9427159 0.18029517 -0.32184717 3.1666218e-07 1.5079573e-05 1.4280929e-06 4.4672234e-08
0.41333333333333333 0.33642057 0.9372829 0.18377937 -0.3264786 0.33699045 0.9410896 0.18150571 -0.3244725 3.2476322e-07 1.4490589e-05 5.1695474e-06 4.0244913e-06
0.42 0.3426588 0.9357331 0.18575267 -0.330308 0.34322804 0.93944526 0.1827914 -0.32720459 3.240503e-07 1.378026e-05 8.769167e-06 9.631124e-06
0.4266666666666667 0.3488868 0.93419987 0.18723719 -0.33327374 0.3494472 0.93778855 0.18415388 -0.3300438 3.1405136e-07 1.2878599e-05 9.506761e-06 1.0432551e-05
0.43333333333333335 0.35510463 0.932678 0.1883153 -0.33553687 0.3556498 0.93611336 0.18559353 -0.33299065 2.9721457e-07 1.180179e-05 7.408041e-06 6.4832416e-06
0.44 0.36131245 0.93117315 0.1897771 -0.3384093 0.3618355 0.93442386 0.18711175 -0.3360452 2.7359235e-07 1.0567168e-05 7.1041213e-06 5.588964e-06
0.44666666666666666 0.3675104 0.9296957 0.19054 -0.34010878 0.36801067 0.9327147 0.18870261 -0.339193 2.5026185e-07 9.114212e-06 3.3759934e-06 8.386815e-07
0.4533333333333333 0.37369877 0.92825145 0.1927758 -0.34417492 0.3741698 0.93102056 0.19036451 -0.34241787 2.2186522e-07 7.667984e-06 5.814324e-06 3.087244e-06
0.46 0.37987766 0.9268338 0.1948188 -0.3478772 0.38030782 0.9293647 0.19209963 -0.34571722 1.850434e-07 6.4053174e-06 7.3938522e-06 4.6655264e-06
0.4666666666666667 0.3860473 0.9254469 0.196057 -0.35025674 0.38642415 0.927755 0.1939087 -0.34909007 1.420162e-07 5.32719e-06 4.6151945e-06 1.3611224e-06
0.47333333333333333 0.39220798 0.924101 0.19845949 -0.35443732 0.39252 0.92619634 0.19579104 -0.35253304 9.7362914e-08 4.390457e-06 7.120653e-06 3.6262784e-06
0.48 0.39835992 0.92279357 0.20136024 -0.35932878 0.39861116 0.92468345 0.1977385 -0.3560291 6.311831e-08 3.5716632e-06 1.3117016e-05 1.088791e-05
0.4866666666666667 0.40450346 0.9215298 0.2023949 -0.36128348 0.40470868 0.92321664 0.1997462 -0.3595669 4.2114753e-08 2.8453328e-06 7.015592e-06 2.9466605e-06
0.49333333333333335 0.41063884 0.9203058 0.20471032 -0.36516973 0.4108136 0.9218041 0.20181508 -0.36314633 3.0541344e-08 2.244849e-06 8.382392e-06 4.094143e-06
0.5 0.41676635 0.9191259 0.2074491 -0.36963925 0.41692188 0.92048764 0.20394267 -0.36675572 2.4192168e-08 1.8543024e-06 1.2294996e-05 8.314709e-06
0.5066666666666667 0.42288628 0.91799253 0.20902304 -0.37230814 0.4230354 0.9192267 0.20613341 -0.37041566 2.2240002e-08 1.5231849e-06 8.34998e-06 3.5814703e-06
0.5133333333333333 0.428999 0.9169057 0.21116075 -0.37577942 0.42915496 0.9180191 0.20838578 -0.37412193 2.4322134e-08 1.2396924e-06 7.7004515e-06 2.7472597e-06
0.52 0.43510476 0.9158634 0.21389753 -0.38008326 0.4352802 0.91685677 0.2106943 -0.37786326 3.0781393e-08 9.86786e-07 1.026067e-05 4.9284213e-06
0.5266666666666666 0.44120392 0.9148757 0.21690916 -0.38472128 0.44141126 0.91574323 0.2130595 -0.38163942 4.29877e-08 7.526354e-07 1.4819847e-05 9.4978495e-06
0.5333333333333333 0.44729692 0.913947 0.21965557 -0.38890967 0.44754758 0.91468567 0.21548076 -0.3854471 6.283411e-08 5.456487e-07 1.7429069e-05 1.1989274e-05
0.54 0.453384 0.913064 0.22179379 -0.3921808 0.45368508 0.91371316 0.21794987 -0.38926375 9.063896e-08 4.2140115e-07 1.4775709e-05 8.509189e-06
0.5466666666666666 0.45946547 0.9122224 0.22442853 -0.39611107 0.4598249 0.9128275 0.2204669 -0.39308938 1.2917987e-07 3.661537e-07 1.5694573e-05 9.130594e-06
0.5533333333333333 0.46554166 0.9114247 0.22607262 -0.39861307 0.46596387 0.91200894 0.22302674 -0.39692006 1.7826086e-07 3.413419e-07 9.277426e-06 2.866284e-06
0.56 0.4716128 0.91067505 0.22926322 -0.40322354 0.47209802 0.9112392 0.22562319 -0.40074977 2.354303e-07 3.182742e-07 1.3249788e-05 6.119546e-06
0.5666666666666667 0.47767928 0.90997213 0.23085603 -0.4055875 0.47822732 0.91052055 0.22825575 -0.4045777 3.0034226e-07 3.0076706e-07 6.7614687e-06 1.0196801e-06
0.5733333333333334 0.48374143 0.90932095 0.23428036 -0.4104116 0.48435175 0.90985507 0.23092389 -0.40840304 3.7249265e-07 2.852812e-07 1.1265902e-05 4.0343025e-06
0.58 0.48979956 0.90871793 0.23612191 -0.41304436 0.49047136 0.909245 0.23362707 -0.41222498 4.5132055e-07 2.778174e-07 6.2242357e-06 6.713919e-07
0.5866666666666667 0.49585396 0.9081597 0.23935923 -0.41751093 0.496586 0.908692 0.23636512 -0.41604334 5.3587445e-07 2.8337425e-07 8.964666e-06 2.1538074e-06
0.5933333333333334 0.50190496 0.9076504 0.2419577 -0.42107636 0.50269425 0.9081921 0.23914193 -0.4198646 6.2297033e-07 2.9342482e-07 7.92855e-06 1.4683682e-06
0.6 0.50795287 0.9071911 0.24483891 -0.42496973 0.50879604 0.9077476 0.24195707 -0.423688 7.109311e-07 3.0972404e-07 8.305001e-06 1.642853e-06
0.6066666666666667 0.51399803 0.9067737 0.24724314 -0.42819944 0.514891 0.9073638 0.24481063 -0.42751324 7.9744325e-07 3.4820147e-07 5.917106e-06 4.7086834e-07
0.6133333333333333 0.5200407 0.9063975 0.24942347 -0.4311069 0.5209788 0.9070487 0.24770316 -0.43134043 8.800645e-07 4.2403636e-07 2.959464e-06 5.4536727e-08
0.62 0.52608114 0.90606636 0.25115174 -0.43340528 0.5270594 0.9068049 0.25063428 -0.43516883 9.569367e-07 5.454726e-07 2.677625e-07 3.1101172e-06
0.6266666666666667 0.53211963 0.9057721 0.25510782 -0.43851456 0.5331365 0.906588 0.25359 -0.43899134 1.0339945e-06 6.6573847e-07 2.3038149e-06 2.2731683e-07
0.6333333333333333 0.5381564 0.90551525 0.25818324 -0.44245207 0.53921026 0.90639466 0.25656837 -0.44280693 1.1106414e-06 7.7335653e-07 2.6078008e-06 1.2592297e-07
0.64 0.54419166 0.9052881 0.26065072 -0.44559082 0.54528105 0.90622556 0.25956902 -0.4466155 1.1867795e-06 8.788347e-07 1.1700859e-06 1.0499352e-06
0.6466666666666666 0.5502257 0.90510184 0.26432723 -0.45019293 0.55134416 0.9060723 0.2626047 -0.4504366 1.2510001e-06 9.418369e-07 2.9670566e-06 5.937204e-08
0.6533333333333333 0.5562587 0.9049519 0.26905653 -0.45602477 0.55739737 0.9059349 0.26567826 -0.4542745 1.2966084e-06 9.662886e-07 1.1412722e-05 3.0634121e-06
0.66 0.56229085 0.9048243 0.27183163 -0.45942104 0.56343985 0.9058148 0.26878968 -0.4581293 1.3201981e-06 9.8111e-07 9.253477e-06 1.6686229e-06
0.6666666666666666 0.56832236 0.90473074 0.27535203 -0.46367887 0.5694708 0.90571386 0.27193895 -0.46200103 1.3189656e-06 9.66523e-07 1.1649123e-05 2.8151503e-06
0.6733333333333333 0.5743535 0.9046669 0.27887878 -0.46789902 0.57548785 0.90564364 0.27513117 -0.46589264 1.2867182e-06 9.540236e-07 1.4044597e-05 4.0255677e-06
0.68 0.5803843 0.90462047 0.2830599 -0.47284728 0.5815091 0.9055975 0.27836147 -0.46978843 1.2651734e-06 9.546059e-07 2.2075203e-05 9.356568e-06
0.6866666666666666 0.586415 0.9046071 0.28542534 -0.47562113 0.58753407 0.9055774 0.28163028 -0.4736886 1.2523338e-06 9.414899e-07 1.4402462e-05 3.7346783e-06
0.6933333333333334 0.5924458 0.90461963 0.2883771 -0.47905397 0.5935622 0.90558535 0.284938 -0.47759336 1.2463378e-06 9.326044e-07 1.1827399e-05 2.133387e-06
0.7 0.5984767 0.90463924 0.29161412 -0.48278925 0.5995947 0.905621 0.2882799 -0.48149616 1.2499337e-06 9.638294e-07 1.1117051e-05 1.6720894e-06
0.7066666666666667 0.6045079 0.9046766 0.2942512 -0.48580658 0.605652 0.90565896 0.29159322 -0.48531595 1.3088539e-06 9.65e-07 7.064856e-06 2.4072332e-07
0.7133333333333334 0.6105395 0.9047342 0.2967113 -0.48859993 0.61173403 0.90570056 0.29487753 -0.48905322 1.426918e-06 9.338712e-07 3.3627002e-06 2.0547483e-07
0.72 0.61657155 0.90480995 0.29957435 -0.49182907 0.6178428 0.90574586 0.29813424 -0.49270907 1.6160711e-06 8.759315e-07 2.0739105e-06 7.7440524e-07
0.7266666666666667 0.6226042 0.9049001 0.3033855 -0.4960971 0.6239738 0.9057918 0.3013729 -0.49629745 1.8757919e-06 7.952093e-07 4.0506006e-06 4.0144535e-08
0.7333333333333333 0.6286376 0.9050095 0.30779487 -0.5009886 0.6301079 0.9058253 0.30462798 -0.49986807 2.1616872e-06 6.6554395e-07 1.0029155e-05 1.2556044e-06
0.74 0.6346718 0.9051351 0.31090674 -0.5044026 0.6362446 0.9058485 0.30789918 -0.50342035 2.4736614e-06 5.0895096e-07 9.045423e-06 9.647658e-07
0.7466666666666667 0.640707 0.90527827 0.31445706 -0.5082696 0.6423834 0.9058635 0.31118608 -0.50695384 2.810252e-06 3.4252693e-07 1.0699335e-05 1.7312574e-06
0.7533333333333333 0.64674324 0.9054322 0.3169203 -0.51092464 0.6485238 0.90587246 0.3144883 -0.5104679 3.170428e-06 1.9381118e-07 5.914714e-06 2.0862092e-07
0.76 0.65278053 0.9055964 0.319991 -0.51422054 0.65466607 0.9058772 0.31780553 -0.5139621 3.555236e-06 7.884722e-08 4.7762524e-06 6.67942e-08
0.7666666666666667 0.658819 0.9057681 0.32339546 -0.5178523 0.66081274 0.9058761 0.3211388 -0.5174386 3.9749025e-06 1.1664781e-08 5.092522e-06 1.7116079e-07
0.7733333333333333 0.6648587 0.9059507 0.32573158 -0.5203171 0.666965 0.90586764 0.32448924 -0.5209003 4.4365374e-06 6.903761e-09 1.5434077e-06 3.4015892e-07
0.78 0.67089957 0.9061308 0.32821107 -0.5229232 0.67309314 0.9058956 0.327935 -0.5244549 4.81175e-06 5.5319006e-08 7.620852e-08 2.3461666e-06
0.7866666666666666 0.67694163 0.90631795 0.33130488 -0.52616394 0.6791872 0.9059769 0.33151188 -0.52814895 5.042474e-06 1.1632041e-07 4.285187e-08 3.9402785e-06
0.7933333333333333 0.68298507 0.9065087 0.3350534 -0.53007084 0.68524545 0.90611553 0.3352258 -0.53198826 5.1093493e-06 1.5456868e-07 2.9713703e-08 3.6765064e-06
0.8 0.6890297 0.90670025 0.33944803 -0.5346208 0.69126457 0.9063163 0.3390832 -0.5359801 4.9946716e-06 1.4743536e-07 1.3310824e-07 1.8476528e-06
0.8066666666666666 0.6950757 0.90689427 0.34441513 -0.53972155 0.69724107 0.90658426 0.343091 -0.54013216 4.688858e-06 9.6102326e-08 1.7532864e-06 1.6860582e-07
0.8133333333333334 0.70112294 0.9070887 0.34826633 -0.54363525 0.70318556 0.9068672 0.3470672 -0.5442402 4.254396e-06 4.90582e-08 1.4379037e-06 3.6593732e-07
0.82 0.7071715 0.90727985 0.3520603 -0.5474635 0.70912004 0.90713537 0.35092732 -0.54820096 3.7967905e-06 2.087495e-08 1.2836099e-06 5.43889e-07
0.8266666666666667 0.71322125 0.9074711 0.35568556 -0.55109507 0.7150531 0.9073866 0.35467294 -0.55201334 3.3555996e-06 7.1435267e-09 1.0254059e-06 8.4321823e-07
0.8333333333333334 0.7192723 0.9076563 0.35936794 -0.5547612 0.7210052 0.90763426 0.35829276 -0.55565405 3.0028934e-06 4.863665e-10 1.1560086e-06 7.9723037e-07
0.84 0.7253246 0.9078383 0.36356688 -0.55891746 0.72698617 0.9078843 0.36178458 -0.55911714 2.76091e-06 2.1173605e-09 3.1765865e-06 3.987033e-08
0.8466666666666667 0.731378 0.908019 0.36720657 -0.5624912 0.7329969 0.9081341 0.36516342 -0.56242305 2.6207147e-06 1.324722e-08 4.174494e-06 4.6414392e-09
0.8533333333333334 0.7374326 0.9081881 0.36829582 -0.56353575 0.7390389 0.90838045 0.36844826 -0.5655964 2.5801533e-06 3.6996287e-08 2.3237611e-08 4.2462857e-06
0.86 0.7434883 0.90834874 0.3707481 -0.56591946 0.7451084 0.9086196 0.37165678 -0.56866115 2.624769e-06 7.3356205e-08 8.256863e-07 7.5168887e-06
0.8666666666666667 0.749545 0.90850496 0.37259424 -0.5677011 0.75117713 0.90883857 0.3748426 -0.57169014 2.6639266e-06 1.1129376e-07 5.0551976e-06 1.5912447e-05
0.8733333333333333 0.75560266 0.9086504 0.37607634 -0.5710729 0.75724494 0.9090382 0.37800562 -0.5746839 2.6971059e-06 1.5037939e-07 3.7221334e-06 1.3039525e-05
0.88 0.7616613 0.9087945 0.380702 -0.57552993 0.7633117 0.909219 0.3811457 -0.5776429 2.723797e-06 1.8020388e-07 1.96867e-07 4.464704e-06
0.8866666666666667 0.7677209 0.90893775 0.38333458 -0.57804054 0.7693776 0.90938157 0.38426325 -0.58056843 2.7446918e-06 1.969728e-07 8.624283e-07 6.3902407e-06
0.8933333333333333 0.77378136 0.9090772 0.38871205 -0.5831618 0.775444 0.9095257 0.3873605 -0.5834638 2.7642786e-06 2.0112117e-07 1.8266477e-06 9.1214105e-08
0.9 0.7798428 0.9092133 0.39226377 -0.58651215 0.7815107 0.90965194 0.39043733 -0.58632934 2.7819465e-06 1.9239678e-07 3.335866e-06 3.3418562e-08
0.9066666666666666 0.78590506 0.90934277 0.39597768 -0.5899974 0.7875777 0.9097609 0.3934936 -0.58916557 2.7976762e-06 1.7482984e-07 6.170669e-06 6.919618e-07
0.9133333333333333 0.79196817 0.9094638 0.39847422 -0.5923229 0.79365236 0.90984374 0.3965123 -0.59196043 2.836492e-06 1.4433921e-07 3.849117e-06 1.3137424e-07
0.92 0.798032 0.90957355 0.40173987 -0.5953593 0.7997362 0.9098994 0.39949054 -0.5947125 2.9043522e-06 1.0618382e-07 5.0594867e-06 4.1838854e-07
0.9266666666666666 0.8040965 0.90968144 0.4026047 -0.5961475 0.8058291 0.9099286 0.40242884 -0.5974228 3.0018605e-06 6.109818e-08 3.092797e-08 1.6263925e-06
0.9333333333333333 0.81016177 0.909781 0.4060691 -0.5993505 0.8119311 0.90993214 0.40532774 -0.6000924 3.1304376e-06 2.2848553e-08 5.4961845e-07 5.5041414e-07
0.94 0.8162276 0.90987736 0.40917912 -0.6022102 0.81803894 0.90993476 0.4082047 -0.60273707 3.2809003e-06 3.2946765e-09 9.4948797e-07 2.7756613e-07
0.9466666666666667 0.82229406 0.9099651 0.4108919 -0.60377353 0.824152 0.90994954 0.41107082 -0.605367 3.4519276e-06 2.420144e-10 3.201707e-08 2.5391485e-06
0.9533333333333334 0.82836103 0.9100509 0.41389307 -0.60651445 0.8302758 0.90997 0.4139387 -0.6079969 3.6662277e-06 6.5517867e-09 2.0818556e-09 2.1975902e-06
0.96 0.8344286 0.91013354 0.4152841 -0.60777354 0.8364106 0.90999585 0.41680974 -0.61062866 3.9282195e-06 1.8957635e-08 2.3275788e-06 8.151722e-06
0.9666666666666667 0.84049666 0.9102042 0.4200865 -0.6121359 0.8425564 0.91002744 0.4196837 -0.6132624 4.242602e-06 3.1232705e-08 1.6225444e-07 1.2690648e-06
0.9733333333333334 0.84656507 0.9102647 0.4225616 -0.61436814 0.8487133 0.910065 0.4225604 -0.61589813 4.6148107e-06 3.987033e-08 1.4210855e-12 2.3408743e-06
0.98 0.8526339 0.910324 0.4252814 -0.616813 0.85488105 0.9101088 0.42543963 -0.61853594 5.049704e-06 4.629932e-08 2.5033735e-08 2.9684943e-06
0.9866666666666667 0.8587031 0.91037714 0.43038744 -0.62138623 0.8610597 0.9101591 0.4283212 -0.6211759 5.553792e-06 4.7538734e-08 4.269285e-06 4.424493e-08
0.9933333333333333 0.8647726 0.91042954 0.43203822 -0.6228519 0.86725104 0.9102143 0.43120703 -0.62382007 6.1425694e-06 4.6324974e-08 6.9087145e-07 9.373304e-07
1.0 0.87084246 0.9104763 0.43598923 -0.6263585 0.8734559 0.9102736 0.4340981 -0.6264697 6.8299914e-06 4.1093532e-08 3.576396e-06 1.23571375e-08
1.0066666666666666 0.87691253 0.91051793 0.43733674 -0.6275459 0.8796742 0.9103372 0.43699422 -0.62912476 7.626777e-06 3.2660182e-08 1.1731864e-07 2.4928224e-06
1.0133333333333334 0.8829829 0.9105537 0.4407801 -0.63058114 0.88590604 0.9104054 0.43989524 -0.63178545 8.5446945e-06 2.199181e-08 7.8297853e-07 1.450367e-06
1.02 0.88905346 0.9105841 0.44440803 -0.6337645 0.89215153 0.910478 0.44280177 -0.63445187 9.598041e-06 1.1256418e-08 2.5800575e-06 4.7246482e-07
1.0266666666666666 0.89512426 0.91061294 0.44662198 -0.63569766 0.89841264 0.9105511 0.4457212 -0.63712525 1.0813497e-05 3.82785e-09 8.11396e-07 2.0380157e-06
1.0333333333333334 0.90119517 0.9106418 0.4482688 -0.6371307 0.9046895 0.91061896 0.4486592 -0.639812 1.2210288e-05 5.21144e-10 1.524203e-07 7.1894497e-06
1.04 0.9072663 0.91066945 0.45052028 -0.6390865 0.91098315 0.9106788 0.45162004 -0.6425186 1.3814799e-05 8.757084e-11 1.2094837e-06 1.1779276e-05
1.0466666666666666 0.91333765 0.91070163 0.45365444 -0.64180017 0.9172945 0.910729 0.4546065 -0.6452495 1.5656697e-05 7.4848927e-10 9.064278e-07 1.1897814e-05
1.0533333333333332 0.91940916 0.91072327 0.460456 -0.64765763 0.92362344 0.91076946 0.45761877 -0.64800495 1.7760212e-05 2.1338487e-09 8.049935e-06 1.2062858e-07
1.06 0.9254807 0.9107417 0.46464843 -0.651241 0.9299699 0.9108002 0.46065697 -0.6507851 2.0152767e-05 3.425967e-09 1.5931711e-05 2.0785933e-07
1.0666666666666667 0.93155247 0.91075623 0.46688548 -0.65314436 0.93633604 0.9108306 0.46372983 -0.65359676 2.288255e-05 5.5333658e-09 9.958118e-06 2.0466508e-07
1.0733333333333333 0.9376242 0.9107668 0.46834615 -0.65438396 0.9427222 0.9108623 0.4668392 -0.6564414 2.5989453e-05 9.129085e-09 2.2709116e-06 4.233031e-06
1.08 0.9436961 0.91077495 0.47176173 -0.65727603 0.9491285 0.9108956 0.46998554 -0.6593194 2.9511262e-05 1.4553962e-08 3.154846e-06 4.1753465e-06
1.0866666666666667 0.94976795 0.91077924 0.47358206 -0.6588122 0.95555496 0.9109305 0.47316933 -0.6622311 3.348954e-05 2.2884606e-08 1.70348e-07 1.1688623e-05
1.0933333333333333 0.95583975 0.910774 0.4749049 -0.6599276 0.9620016 0.91096735 0.47639102 -0.66517687 3.7968624e-05 3.738711e-08 2.2085603e-06 2.755475e-05
1.1 0.9619115 0.91076535 0.4756792 -0.6605804 0.96846855 0.9110063 0.4796511 -0.6681571 4.299487e-05 5.8043398e-08 1.5776026e-05 5.7406443e-05
1.1066666666666667 0.96798325 0.9107557 0.47976503 -0.6640092 0.9749558 0.91104746 0.48295003 -0.6711722 4.861647e-05 8.512666e-08 1.014425e-05 5.13084e-05
1.1133333333333333 0.9740549 0.91074634 0.48095554 -0.665006 0.9814635 0.91109115 0.4862883 -0.6742227 5.4887634e-05 1.1889591e-07 2.8438415e-05 8.4948035e-05
1.12 0.98012644 0.91073436 0.4807152 -0.66480696 0.98799473 0.9111391 0.4896667 -0.67731327 6.190999e-05 1.6379467e-07 8.012962e-05 0.0001564077
1.1266666666666667 0.98619795 0.9107234 0.4835265 -0.6671538 0.9945497 0.91119146 0.49308574 -0.6804445 6.9751615e-05 2.1909446e-07 9.1379145e-05 0.00017664279


==> graphs/visco/viscolastic_results_test_18.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 6.5356055e-08 9.803409e-06 1.380928e-05 -0.0039170953 6.5356055e-08 9.803409e-06 1.380928e-05 -0.0039170953 0.0 0.0 0.0 0.0
0.006666666666666667 5.016083e-07 6.543784e-05 7.4583645e-06 -0.0028786447 -9.034123e-06 0.0003321191 2.1041797e-06 -0.004147292 9.0930166e-11 7.111889e-08 2.8667296e-11 1.6094662e-06
0.013333333333333334 2.1020496e-06 0.0002400662 1.8447568e-05 -0.004526687 -2.2580163e-05 0.00085795554 -9.627875e-06 -0.0044083395 6.092116e-10 3.8178723e-07 7.882305e-10 1.4006095e-08
0.02 6.3895386e-06 0.00064312335 1.049246e-05 -0.0034076874 -4.5789468e-05 0.0016947768 -1.4946283e-05 -0.004721245 2.7226488e-09 1.1059749e-06 6.471297e-10 1.725433e-06
0.02666666666666667 1.579028e-05 0.0014101111 2.4680172e-05 -0.0052155037 -8.389898e-05 0.0030100816 -1.0058184e-05 -0.005114149 9.937949e-09 2.5599056e-06 1.2067533e-09 1.0272816e-08
0.03333333333333333 3.371518e-05 0.002688735 1.9767782e-05 -0.004600103 -0.00014499325 0.0050632567 1.1257058e-05 -0.005630952 3.1936704e-08 5.6383533e-06 7.243242e-11 1.0626493e-06
0.04 6.455874e-05 0.0046265344 3.4723438e-05 -0.0060169166 -0.00019038745 0.007916223 4.2561536e-05 -0.006156557 6.499756e-08 1.0822053e-05 6.143578e-11 1.949938e-08
0.04666666666666667 0.00011362369 0.007359742 5.644644e-05 -0.0075299297 -0.00018673192 0.011666432 6.0248967e-05 -0.006740841 9.021349e-08 1.8547576e-05 1.4459221e-11 6.2266093e-07
0.05333333333333334 0.00018701005 0.011007954 5.5635588e-05 -0.0069536627 -0.00012087704 0.016509047 4.9296104e-05 -0.007396345 9.4794466e-08 3.0262017e-05 4.0189053e-11 1.9596762e-07
0.06 0.00029147812 0.01567021 8.843504e-05 -0.008424797 4.304554e-05 0.02270647 -3.360714e-06 -0.0080635995 6.171874e-08 4.9508948e-05 8.4264595e-09 1.3046373e-07
0.06666666666666667 0.0004343189 0.021426115 0.00011547898 -0.0087921135 0.00022242207 0.02995264 2.5243184e-05 -0.008858862 4.4900272e-08 7.270162e-05 8.142498e-09 4.455405e-09
0.07333333333333333 0.0006231989 0.028332004 0.00015460221 -0.009087963 0.00040744827 0.03819079 0.00017394475 -0.009857486 4.6548344e-08 9.719565e-05 3.7413372e-10 5.921656e-07
0.08 0.0008660272 0.036424242 0.00022777406 -0.010279511 0.00059661234 0.0475742 0.00044541157 -0.011096502 7.258436e-08 0.00012432155 4.7366086e-08 6.6747367e-07
0.08666666666666667 0.0011708512 0.0457236 0.0003158355 -0.010891932 0.00086300494 0.058409445 0.00072476966 -0.012652075 9.4769305e-08 0.00016093071 1.6722716e-07 3.098103e-06
0.09333333333333334 0.0015457381 0.056233034 0.00046460706 -0.012840545 0.0011177291 0.070830174 0.0010253959 -0.015435772 1.8319167e-07 0.0002130765 3.144842e-07 6.7352044e-06
0.1 0.001998661 0.06793847 0.00063978566 -0.01407212 0.0014388703 0.08398182 0.0013884554 -0.018601272 3.133657e-07 0.0002573891 5.6050635e-07 2.0513218e-05
0.10666666666666667 0.002537217 0.08078336 0.00094054034 -0.017886842 0.0018801452 0.09796871 0.0018218202 -0.022068733 4.317434e-07 0.00029533636 7.7665413e-07 1.7488219e-05
0.11333333333333333 0.0031682663 0.094657406 0.0013743219 -0.023053547 0.002456853 0.11286279 0.002327621 -0.025873084 5.061089e-07 0.00033143593 9.087792e-07 7.949785e-06
0.12 0.0038977405 0.10942114 0.0018061372 -0.026009368 0.0031841905 0.12869024 0.0029145943 -0.030034354 5.091536e-07 0.00037129826 1.2286771e-06 1.6200514e-05
0.12666666666666668 0.004730364 0.12489349 0.002321959 -0.029099843 0.004074706 0.14542128 0.0035955894 -0.034549795 4.298869e-07 0.00042139037 1.6221344e-06 2.9701983e-05
0.13333333333333333 0.0056695472 0.14087752 0.0029959823 -0.033521716 0.0050974237 0.16212213 0.004394337 -0.03918778 3.2732538e-07 0.00045133368 1.955396e-06 3.2104304e-05
0.14 0.006717413 0.15717989 0.0038242075 -0.03878223 0.006253518 0.17879632 0.0052912715 -0.043968804 2.151986e-07 0.00046727 2.152277e-06 2.6900536e-05
0.14666666666666667 0.007874732 0.17359783 0.004582305 -0.041749045 0.0075467043 0.1953945 0.006284496 -0.048919953 1.0760213e-07 0.00047509497 2.8974537e-06 5.1421925e-05
0.15333333333333332 0.009141134 0.18996035 0.005614285 -0.047208656 0.008960789 0.21179932 0.0073982216 -0.054120272 3.252433e-08 0.00047694097 3.1824304e-06 4.7770445e-05
0.16 0.010515181 0.20610704 0.0068315994 -0.05357848 0.010482108 0.22780007 0.008645525 -0.059664592 1.0938317e-09 0.0004705878 3.2903267e-06 3.7040747e-05
0.16666666666666666 0.011994528 0.221902 0.007894024 -0.05744538 0.012122038 0.24318357 0.010017339 -0.06549602 1.6258843e-08 0.00045290522 4.508466e-06 6.481279e-05
0.17333333333333334 0.013575978 0.23721749 0.009206845 -0.063066386 0.013877542 0.25779787 0.011509588 -0.07160265 9.0940915e-08 0.0004235521 5.3026233e-06 7.2867806e-05
0.18 0.015255687 0.25195634 0.010641306 -0.06906603 0.015708033 0.2718375 0.013153295 -0.07799224 2.0461705e-07 0.0003952605 6.31009e-06 7.967714e-05
0.18666666666666668 0.017029308 0.26604325 0.012268676 -0.07594425 0.017601328 0.28524542 0.014950307 -0.08464976 3.272071e-07 0.00036872344 7.191143e-06 7.578581e-05
0.19333333333333333 0.018892007 0.2794047 0.014041496 -0.083231926 0.019567313 0.29801437 0.016837584 -0.09153763 4.560378e-07 0.00034631992 7.818105e-06 6.898475e-05
0.2 0.020838695 0.29200312 0.015969587 -0.090939574 0.021608157 0.31008998 0.018799668 -0.09863179 5.9207247e-07 0.00032713416 8.009357e-06 5.9170216e-05
0.20666666666666667 0.022863906 0.30378187 0.017659336 -0.096787244 0.023738297 0.32133245 0.020821348 -0.10587432 7.6455933e-07 0.00030802313 9.998317e-06 8.257499e-05
0.21333333333333335 0.02496217 0.3147395 0.019779569 -0.104740284 0.025947735 0.33165488 0.022893779 -0.11324536 9.713377e-07 0.00028613012 9.698307e-06 7.233632e-05
0.22 0.027127964 0.32486933 0.021644413 -0.11100753 0.028171265 0.3409801 0.025081107 -0.12085538 1.0884771e-06 0.00025955716 1.18108655e-05 9.6980286e-05
0.22666666666666666 0.029355569 0.3341406 0.023438461 -0.116778366 0.03043735 0.34951305 0.02733364 -0.12853599 1.1702512e-06 0.00023631238 1.5172415e-05 0.00013824162
0.23333333333333334 0.031639438 0.3425804 0.025969312 -0.12575628 0.032750152 0.35715926 0.029687833 -0.13625506 1.2336855e-06 0.00021254284 1.3827402e-05 0.00011022432
0.24 0.03397405 0.350192 0.028389534 -0.13385767 0.035097066 0.36393768 0.032125626 -0.14398389 1.2611623e-06 0.00018894332 1.3958382e-05 0.000102540296
0.24666666666666667 0.036353905 0.35697812 0.030714719 -0.14130889 0.037461687 0.36990634 0.03463696 -0.15171969 1.2271812e-06 0.00016713882 1.5383974e-05 0.00010838477
0.25333333333333335 0.038773704 0.3629699 0.033447407 -0.15008402 0.03984227 0.37517086 0.037236262 -0.15943721 1.1418333e-06 0.00014886323 1.4355422e-05 8.748218e-05
0.26 0.041228186 0.3681722 0.035693765 -0.15683922 0.042229816 0.37972367 0.039922748 -0.16713096 1.0032626e-06 0.00013343645 1.7884298e-05 0.00010591992
0.26666666666666666 0.043712366 0.3726272 0.03824461 -0.16451783 0.04462831 0.38354233 0.042651366 -0.17482542 8.3895446e-07 0.00011914007 1.9419513e-05 0.00010624621
0.2733333333333333 0.046221405 0.3763554 0.04092133 -0.17242387 0.047043808 0.38664487 0.04539523 -0.18246612 6.763459e-07 0.000105873 2.0015768e-05 0.00010084679
0.28 0.048750743 0.37940085 0.043456424 -0.17969704 0.0495682 0.38898236 0.04801963 -0.18977039 6.6823327e-07 9.180526e-05 2.082284e-05 0.00010147236
0.2866666666666667 0.05129613 0.3818082 0.04633576 -0.18784748 0.052210208 0.39064202 0.050554436 -0.19678669 8.3553897e-07 7.803647e-05 1.779722e-05 7.990941e-05
0.29333333333333333 0.05385351 0.3836072 0.048605725 -0.19405118 0.054958895 0.39166242 0.053013165 -0.20354967 1.2218717e-06 6.488641e-05 1.9425523e-05 9.022135e-05
0.3 0.056418978 0.3848199 0.051351044 -0.20150106 0.0577554 0.39221627 0.05549554 -0.21023637 1.7860233e-06 5.4706292e-05 1.7176857e-05 7.630571e-05
0.30666666666666664 0.0589889 0.38548794 0.053389758 -0.20690756 0.060430784 0.3922428 0.058132865 -0.21710192 2.0790317e-06 4.5627938e-05 2.249706e-05 0.000103925
0.31333333333333335 0.061559945 0.38565692 0.05564916 -0.21285371 0.06298988 0.39178485 0.06091864 -0.22412252 2.0447221e-06 3.755145e-05 2.776741e-05 0.00012698607
0.32 0.064128995 0.38535792 0.058788553 -0.22095369 0.06545957 0.3909104 0.063837774 -0.23126018 1.7704347e-06 3.082993e-05 2.5494635e-05 0.000106223786
0.32666666666666666 0.066693194 0.3846294 0.06187258 -0.22871283 0.06783261 0.38964215 0.06689288 -0.23851556 1.2982717e-06 2.5127669e-05 2.5203393e-05 9.609349e-05
0.3333333333333333 0.06924985 0.38349926 0.06478533 -0.23588642 0.07009816 0.3879982 0.070088975 -0.24589321 7.196268e-07 2.024036e-05 2.8128636e-05 0.00010013575
0.34 0.07179648 0.38199314 0.06824602 -0.2441633 0.072346844 0.38603026 0.07333793 -0.2532586 3.0290377e-07 1.6298272e-05 2.5927502e-05 8.2724146e-05
0.3466666666666667 0.074330814 0.380151 0.070716985 -0.25003445 0.074652545 0.38378224 0.07657592 -0.2605056 1.0351082e-07 1.31858615e-05 3.4327124e-05 0.00010964468
0.35333333333333333 0.076850876 0.37800872 0.07416228 -0.25792596 0.07700854 0.38128257 0.0797866 -0.2675934 2.4857224e-08 1.07180595e-05 3.163294e-05 9.345971e-05
0.36 0.0793548 0.37558883 0.07742141 -0.26523513 0.07940893 0.3785573 0.08295544 -0.27448896 2.929891e-09 8.811757e-06 3.0625495e-05 8.5633365e-05
0.36666666666666664 0.081840925 0.37291834 0.08104059 -0.27311736 0.08185141 0.37561765 0.08608091 -0.2811927 1.09892595e-10 7.2863045e-06 2.5404803e-05 6.52109e-05
0.37333333333333335 0.084307775 0.37002805 0.08441364 -0.28032038 0.084333725 0.3724749 0.0891617 -0.28770545 6.734218e-10 5.987124e-06 2.2544085e-05 5.4539334e-05
0.38 0.08675411 0.3669506 0.08778311 -0.28735933 0.08685159 0.36915213 0.09220081 -0.29403958 9.50156e-09 4.8467227e-06 1.951603e-05 4.4625744e-05
0.38666666666666666 0.089178815 0.36370572 0.08977033 -0.29162788 0.08937308 0.3657165 0.09524533 -0.30028486 3.773945e-08 4.0431664e-06 2.997562e-05 7.494328e-05
0.3933333333333333 0.09158098 0.3603244 0.092296 -0.2968588 0.09188879 0.36218134 0.0983097 -0.3064665 9.474902e-08 3.4481634e-06 3.6164663e-05 9.230795e-05
0.4 0.09395985 0.35683107 0.09605099 -0.30426258 0.09439901 0.35855266 0.101390384 -0.31257704 1.9286114e-07 2.9638747e-06 2.8509103e-05 6.9130256e-05
0.4066666666666667 0.09631483 0.35324705 0.09831469 -0.30882636 0.09688637 0.35485595 0.104475915 -0.31859523 3.2665116e-07 2.5885856e-06 3.796073e-05 9.5430885e-05
0.41333333333333333 0.09864545 0.3495923 0.10249307 -0.31670454 0.099334285 0.35112017 0.10755977 -0.32450822 4.74495e-07 2.3344041e-06 2.5671452e-05 6.0897397e-05
0.42 0.10095137 0.34588885 0.10630946 -0.32377213 0.10174067 0.34736094 0.11064387 -0.3303182 6.2299387e-07 2.1670364e-06 1.8787132e-05 4.2851167e-05
0.4266666666666667 0.10323246 0.34216237 0.109514885 -0.3296587 0.10410407 0.34358823 0.11372622 -0.33602566 7.597103e-07 2.0330833e-06 1.7735354e-05 4.0538285e-05
0.43333333333333335 0.10548863 0.3384259 0.112297095 -0.33473685 0.106421515 0.33982137 0.11680979 -0.34163535 8.7027854e-07 1.9473196e-06 2.0364438e-05 4.75892e-05
0.44 0.10771995 0.33469802 0.1153767 -0.3402196 0.10869986 0.33609903 0.11990868 -0.34715405 9.602193e-07 1.9628212e-06 2.0538839e-05 4.808679e-05
0.44666666666666666 0.109926574 0.3309933 0.117655136 -0.34431812 0.11094327 0.33245003 0.12302718 -0.35257494 1.0336764e-06 2.1220842e-06 2.8858893e-05 6.8175126e-05
0.4533333333333333 0.112108774 0.32733056 0.12129901 -0.35053053 0.113161765 0.32889855 0.12616399 -0.35789517 1.1087891e-06 2.4585913e-06 2.366799e-05 5.4237786e-05
0.46 0.11426689 0.32371628 0.124741435 -0.35631168 0.115354136 0.32543132 0.12930429 -0.36310586 1.1821089e-06 2.9413425e-06 2.0819643e-05 4.616094e-05
0.4666666666666667 0.11640133 0.32016653 0.12724762 -0.36055043 0.117520556 0.32204288 0.13243188 -0.3682139 1.2526673e-06 3.5207051e-06 2.6876583e-05 5.8728598e-05
0.47333333333333333 0.11851263 0.31669503 0.13081843 -0.3663466 0.119661294 0.31873706 0.13554484 -0.37322 1.3194277e-06 4.169867e-06 2.233895e-05 4.7243615e-05
0.48 0.12060133 0.31330597 0.13487971 -0.37277284 0.121776655 0.31551746 0.13864128 -0.378125 1.3813809e-06 4.8906495e-06 1.4149444e-05 2.8645716e-05
0.4866666666666667 0.12266805 0.31000766 0.13690872 -0.3760884 0.123866975 0.31238738 0.14171945 -0.38292986 1.4374214e-06 5.6630456e-06 2.3143033e-05 4.680545e-05
0.49333333333333335 0.124713436 0.3068077 0.14020796 -0.3812186 0.12593262 0.30934995 0.14477764 -0.38763547 1.4864077e-06 6.463072e-06 2.0881971e-05 4.1176056e-05
0.5 0.12673818 0.30371004 0.14387485 -0.38679722 0.127974 0.30640805 0.14781424 -0.39224285 1.5272703e-06 7.279227e-06 1.5518795e-05 2.9654879e-05
0.5066666666666667 0.12874298 0.30072007 0.14623423 -0.3904285 0.12999128 0.3035651 0.15082662 -0.39675155 1.5582531e-06 8.094304e-06 2.1090036e-05 3.998083e-05
0.5133333333333333 0.13072862 0.29784635 0.14907546 -0.3946929 0.13198659 0.3008311 0.15380493 -0.40114826 1.5824909e-06 8.908805e-06 2.2367836e-05 4.1671698e-05
0.52 0.13269588 0.29509047 0.15249643 -0.39970624 0.13397105 0.2982131 0.15674621 -0.4054225 1.6260506e-06 9.750804e-06 1.8060642e-05 3.2675678e-05
0.5266666666666666 0.13464563 0.29246217 0.15603532 -0.4048071 0.1359437 0.29572397 0.1596426 -0.40956315 1.6849856e-06 1.0639369e-05 1.3012526e-05 2.2620137e-05
0.5333333333333333 0.13657875 0.28996867 0.15914884 -0.40925494 0.13790445 0.2933702 0.16249037 -0.4135671 1.7574718e-06 1.1570324e-05 1.1165795e-05 1.8594703e-05
0.54 0.13849609 0.2875988 0.16169396 -0.41287968 0.13985355 0.2911615 0.1652915 -0.41744047 1.8427139e-06 1.2692964e-05 1.2942313e-05 2.0800882e-05
0.5466666666666666 0.14039846 0.28535587 0.1646929 -0.4170666 0.14179097 0.28909504 0.16804779 -0.4211922 1.9390939e-06 1.3981454e-05 1.1255302e-05 1.7020535e-05
0.5533333333333333 0.14228673 0.2832408 0.16657166 -0.41972098 0.14371368 0.28715742 0.17076881 -0.4248518 2.0361865e-06 1.5339921e-05 1.7616072e-05 2.632539e-05
0.56 0.14416173 0.28125024 0.17002398 -0.42441306 0.14562596 0.2853425 0.17345312 -0.42842036 2.1439778e-06 1.6746724e-05 1.17590325e-05 1.6058531e-05
0.5666666666666667 0.1460243 0.27938694 0.17170669 -0.42674607 0.14753132 0.2836575 0.17610481 -0.43190724 2.2710913e-06 1.8237628e-05 1.934348e-05 2.6637637e-05
0.5733333333333334 0.14787531 0.27765 0.17521814 -0.4314178 0.14943123 0.2821133 0.17872636 -0.4353187 2.420886e-06 1.992118e-05 1.2307643e-05 1.5217141e-05
0.58 0.14971559 0.27604306 0.17696628 -0.4337771 0.15132673 0.2807091 0.1813179 -0.4386567 2.595783e-06 2.1771839e-05 1.893656e-05 2.3810437e-05
0.5866666666666667 0.151546 0.27456143 0.1801577 -0.43794888 0.1532172 0.27942586 0.18387143 -0.44191456 2.792893e-06 2.3662626e-05 1.3791769e-05 1.5726584e-05
0.5933333333333334 0.15336734 0.27320117 0.18261774 -0.44115233 0.15510191 0.2782625 0.18638808 -0.4450975 3.008732e-06 2.5617046e-05 1.4215438e-05 1.5564381e-05
0.6 0.15518042 0.27196175 0.18527828 -0.44457465 0.15697618 0.27722707 0.18888855 -0.44823268 3.224732e-06 2.772365e-05 1.3034037e-05 1.3381157e-05
0.6066666666666667 0.15698601 0.27083918 0.18742526 -0.44732523 0.15882786 0.2763229 0.19140999 -0.45138162 3.3923861e-06 3.0071149e-05 1.5878108e-05 1.6454333e-05
0.6133333333333333 0.15878488 0.2698287 0.1893085 -0.4497255 0.16065659 0.27552924 0.19397017 -0.45456922 3.50328e-06 3.2496027e-05 2.1731254e-05 2.3461544e-05
0.62 0.16057776 0.2689324 0.19061315 -0.45139375 0.16246249 0.2748476 0.19656977 -0.45779642 3.552202e-06 3.4989527e-05 3.548132e-05 4.09942e-05
0.6266666666666667 0.16236538 0.26814255 0.19425787 -0.45590913 0.16424711 0.27427688 0.19920923 -0.4610638 3.5409212e-06 3.763002e-05 2.4515944e-05 2.6570615e-05
0.6333333333333333 0.16414839 0.2674532 0.1969598 -0.45923448 0.16601092 0.27381802 0.20188922 -0.46437228 3.4690029e-06 4.0510964e-05 2.4299214e-05 2.6397001e-05
0.64 0.16592744 0.26685643 0.19906819 -0.4618164 0.16775697 0.27346244 0.20460828 -0.46771896 3.3471974e-06 4.3639404e-05 3.0692572e-05 3.48402e-05
0.6466666666666666 0.16770314 0.26635376 0.20229118 -0.46570942 0.16949917 0.27317408 0.20735726 -0.47108346 3.2257487e-06 4.651678e-05 2.5665186e-05 2.8880351e-05
0.6533333333333333 0.1694761 0.2659453 0.20653616 -0.4707718 0.1712417 0.2729442 0.2101349 -0.4744625 3.1173217e-06 4.898497e-05 1.2950892e-05 1.3621411e-05
0.66 0.17124689 0.26561865 0.20887439 -0.47354347 0.17298746 0.2727669 0.21293828 -0.4778521 3.0296007e-06 5.109728e-05 1.6515198e-05 1.8564388e-05
0.6666666666666666 0.17301606 0.26537374 0.2118701 -0.4770602 0.17474915 0.27262917 0.2157239 -0.4811876 3.0036165e-06 5.264134e-05 1.4851758e-05 1.7035538e-05
0.6733333333333333 0.17478408 0.26520485 0.21486776 -0.48054874 0.1765298 0.27252883 0.21848235 -0.48445597 3.0475235e-06 5.3640688e-05 1.3065258e-05 1.5266474e-05
0.68 0.17655145 0.26510495 0.21860059 -0.4848511 0.17832963 0.27246523 0.22121362 -0.4876581 3.1619431e-06 5.4173714e-05 6.827967e-06 7.879367e-06
0.6866666666666666 0.1783186 0.26507384 0.22035041 -0.48685384 0.18014872 0.2724383 0.22391778 -0.49079487 3.3493243e-06 5.423515e-05 1.2726113e-05 1.5531712e-05
0.6933333333333334 0.18008599 0.26510644 0.22271137 -0.48953858 0.1819851 0.27245137 0.2265927 -0.49386337 3.6066124e-06 5.3948017e-05 1.5064764e-05 1.8703842e-05
0.7 0.1818539 0.26518878 0.22553566 -0.4927284 0.18383846 0.27250502 0.22923814 -0.49686393 3.938445e-06 5.352725e-05 1.3708333e-05 1.710252e-05
0.7066666666666667 0.18362275 0.26532504 0.22763039 -0.49507648 0.18570885 0.27259904 0.23185422 -0.49979755 4.3518257e-06 5.2911102e-05 1.7840684e-05 2.2288552e-05
0.7133333333333334 0.18539281 0.26551062 0.22953148 -0.49719423 0.18759437 0.27273482 0.23447475 -0.50270784 4.8468537e-06 5.2189098e-05 2.4435883e-05 3.0399879e-05
0.72 0.18716443 0.26574284 0.23182788 -0.4997399 0.18949658 0.2729092 0.23710857 -0.5056063 5.438928e-06 5.1356656e-05 2.788567e-05 3.441475e-05
0.7266666666666667 0.18893787 0.26601693 0.2351096 -0.50335884 0.19141625 0.2731231 0.23975584 -0.5084924 6.142348e-06 5.049744e-05 2.1587563e-05 2.6353533e-05
0.7333333333333333 0.19071339 0.26632693 0.23898597 -0.5076011 0.19335368 0.27337703 0.24241662 -0.511366 6.9711423e-06 4.9703867e-05 1.1769357e-05 1.4174679e-05
0.74 0.1924912 0.26667157 0.24153009 -0.510358 0.1953092 0.27367163 0.24509099 -0.5142269 7.941143e-06 4.9000824e-05 1.2680014e-05 1.49686775e-05
0.7466666666666667 0.19427152 0.26704857 0.24448688 -0.51354474 0.19728221 0.27401018 0.24777839 -0.5170736 9.064255e-06 4.846407e-05 1.0833989e-05 1.2452665e-05
0.7533333333333333 0.19605455 0.26745445 0.24637856 -0.5155637 0.19927284 0.2743938 0.25047877 -0.51990557 1.0357411e-05 4.81546e-05 1.6811791e-05 1.885158e-05
0.76 0.19784047 0.26788628 0.24888892 -0.518237 0.20127751 0.27482304 0.25319913 -0.5227315 1.1813259e-05 4.811862e-05 1.8577872e-05 2.0200425e-05
0.7666666666666667 0.19962938 0.2683373 0.25179255 -0.5213147 0.20327038 0.27527264 0.25598833 -0.5256288 1.325684e-05 4.8098776e-05 1.7604567e-05 1.861167e-05
0.7733333333333333 0.20142144 0.2688082 0.2535707 -0.5231793 0.20523685 0.27575022 0.25889778 -0.5286666 1.4557373e-05 4.8191832e-05 2.8377735e-05 3.0110712e-05
0.78 0.20321672 0.26929176 0.2556169 -0.5253201 0.20717196 0.2762521 0.26192564 -0.53183997 1.5643964e-05 4.8446225e-05 3.980013e-05 4.2508498e-05
0.7866666666666666 0.20501529 0.2697868 0.25822982 -0.5280481 0.20906837 0.27676892 0.26506105 -0.5351316 1.6427506e-05 4.874997e-05 4.6665686e-05 5.0175626e-05
0.7933333333333333 0.20681724 0.27029243 0.261508 -0.5314573 0.21092308 0.27729693 0.26829734 -0.5385306 1.685789e-05 4.9063012e-05 4.609536e-05 5.0031336e-05
0.8 0.20862259 0.27080208 0.26550287 -0.53558844 0.21276726 0.27782255 0.27156842 -0.5419424 1.7178278e-05 4.928705e-05 3.6790865e-05 4.037299e-05
0.8066666666666666 0.21043135 0.2713149 0.27006266 -0.54026896 0.21460368 0.278352 0.27485394 -0.54534143 1.7408296e-05 4.9520822e-05 2.2956456e-05 2.5729998e-05
0.8133333333333334 0.21224356 0.27182946 0.27351454 -0.54377836 0.21643576 0.27888855 0.27812874 -0.5486972 1.7574568e-05 4.9830855e-05 2.129088e-05 2.419473e-05
0.82 0.21405916 0.27234146 0.2769697 -0.5472687 0.21826406 0.27943027 0.28138733 -0.5520043 1.7681175e-05 5.025123e-05 1.9515437e-05 2.2425804e-05
0.8266666666666667 0.21587817 0.27285165 0.28023085 -0.5505412 0.22008872 0.27997765 0.2846296 -0.5552634 1.7728702e-05 5.0779927e-05 1.9349118e-05 2.2298966e-05
0.8333333333333334 0.21770056 0.27335772 0.2836 -0.55390286 0.22191465 0.28053093 0.2878637 -0.5584874 1.775858e-05 5.1454947e-05 1.817913e-05 2.1018106e-05
0.84 0.21952628 0.2738577 0.28749967 -0.5577732 0.2237381 0.28108543 0.29108596 -0.5616738 1.7739496e-05 5.223992e-05 1.2861492e-05 1.5215049e-05
0.8466666666666667 0.22135527 0.2743508 0.29083562 -0.5610593 0.22555697 0.2816387 0.2942941 -0.5648212 1.7654243e-05 5.311377e-05 1.1961016e-05 1.4151798e-05
0.8533333333333334 0.22318749 0.27483076 0.29175738 -0.5619452 0.22738102 0.28217858 0.29747024 -0.5679085 1.758569e-05 5.399049e-05 3.2636846e-05 3.556125e-05
0.86 0.2250228 0.27529696 0.294043 -0.56417507 0.22921072 0.282686 0.30061382 -0.5709444 1.753873e-05 5.4597895e-05 4.3175623e-05 4.582422e-05
0.8666666666666667 0.22686113 0.27574942 0.29571658 -0.5657962 0.23104729 0.28315732 0.30372047 -0.57392436 1.752388e-05 5.4877037e-05 6.406226e-05 6.6067085e-05
0.8733333333333333 0.22870237 0.276185 0.29909626 -0.56908154 0.2328936 0.2835937 0.306795 -0.576855 1.7566448e-05 5.488896e-05 5.9270667e-05 6.0426664e-05
0.88 0.2305464 0.27660602 0.30355117 -0.57339156 0.23475106 0.28399664 0.30984125 -0.5797421 1.7679171e-05 5.462124e-05 3.9565082e-05 4.032907e-05
0.8866666666666667 0.23239315 0.2770127 0.30601457 -0.57575166 0.23662022 0.28436658 0.31285992 -0.58258694 1.7868138e-05 5.4079435e-05 4.6858884e-05 4.6721078e-05
0.8933333333333333 0.2342425 0.27740312 0.31124395 -0.580755 0.23850124 0.28470412 0.3158513 -0.5853904 1.8136841e-05 5.330464e-05 2.122767e-05 2.1486874e-05
0.9 0.23609436 0.2777782 0.31465256 -0.58398676 0.24039388 0.28500992 0.31881523 -0.5881526 1.8485885e-05 5.2297662e-05 1.7327815e-05 1.7354125e-05
0.9066666666666666 0.23794861 0.27813706 0.31825846 -0.5873882 0.2422979 0.28528464 0.32175156 -0.5908738 1.8916335e-05 5.1087904e-05 1.220175e-05 1.2149131e-05
0.9133333333333333 0.23980513 0.27847874 0.3206842 -0.5896601 0.24421187 0.28553107 0.32466453 -0.5935577 1.9419316e-05 4.973539e-05 1.5843096e-05 1.5191343e-05
0.92 0.24166381 0.2788012 0.3239443 -0.59270686 0.246133 0.28575447 0.32756314 -0.59621215 1.9973624e-05 4.8347953e-05 1.3095977e-05 1.2287055e-05
0.9266666666666666 0.24352452 0.27910805 0.32473543 -0.59343195 0.24805799 0.28596252 0.3304523 -0.59884316 2.0552347e-05 4.698382e-05 3.2682492e-05 2.928117e-05
0.9333333333333333 0.24538717 0.27939647 0.32818592 -0.59663844 0.24998477 0.28616008 0.33333498 -0.60145456 2.1137965e-05 4.5746383e-05 2.6512886e-05 2.3194963e-05
0.94 0.24725163 0.27966875 0.33124965 -0.5994703 0.2519132 0.2863475 0.336211 -0.60404634 2.1730142e-05 4.4605837e-05 2.461491e-05 2.0940026e-05
0.9466666666666667 0.24911778 0.2799224 0.33299312 -0.60107076 0.25384313 0.2865252 0.33908013 -0.6066185 2.2328952e-05 4.3596887e-05 3.705163e-05 3.077766e-05
0.9533333333333334 0.2509855 0.2801592 0.33596876 -0.6038026 0.25577444 0.28669348 0.34194216 -0.60917103 2.29339e-05 4.2696793e-05 3.5681493e-05 2.8819843e-05
0.96 0.2528547 0.28037837 0.33736426 -0.6050739 0.257707 0.28685278 0.3447969 -0.61170393 2.3544766e-05 4.1917927e-05 5.524413e-05 4.3956945e-05
0.9666666666666667 0.25472522 0.28058013 0.34222132 -0.6095069 0.25964057 0.28700534 0.34764665 -0.61422014 2.416073e-05 4.128322e-05 2.9434248e-05 2.2214606e-05
0.9733333333333334 0.25659698 0.2807632 0.34478673 -0.6118314 0.2615755 0.28715435 0.3504958 -0.6167252 2.4785539e-05 4.0846644e-05 3.2593274e-05 2.394908e-05
0.98 0.25846988 0.28093356 0.34749988 -0.6142814 0.26351163 0.2873001 0.35334414 -0.619219 2.5419225e-05 4.053297e-05 3.4155437e-05 2.4379788e-05
0.9866666666666667 0.2603438 0.28108665 0.3526772 -0.6189383 0.2654489 0.28744292 0.35619155 -0.62170154 2.6062127e-05 4.0402156e-05 1.23506525e-05 7.635339e-06
0.9933333333333333 0.26221862 0.28122598 0.35435122 -0.62043214 0.26738718 0.28758302 0.35903782 -0.6241727 2.6713984e-05 4.0412007e-05 2.1964164e-05 1.3991707e-05
1.0 0.2640943 0.28135112 0.35835898 -0.6240042 0.26933157 0.28771743 0.361885 -0.62663764 2.7429116e-05 4.0529936e-05 1.2432902e-05 6.9350717e-06
1.0066666666666666 0.2659707 0.28146312 0.35976663 -0.6252506 0.27128497 0.28784415 0.36473417 -0.6290991 2.8241368e-05 4.0717605e-05 2.467646e-05 1.4810899e-05
1.0133333333333334 0.2678478 0.28156194 0.36328274 -0.6283621 0.27324745 0.28796315 0.3675852 -0.6315569 2.915616e-05 4.09755e-05 1.8511264e-05 1.0206804e-05
1.02 0.26972544 0.2816481 0.3669913 -0.63162816 0.27521896 0.28807455 0.3704381 -0.63401127 3.017878e-05 4.1299307e-05 1.1880345e-05 5.6792273e-06
1.0266666666666666 0.2716036 0.28172237 0.36926857 -0.6336243 0.27719945 0.28817847 0.3732927 -0.63646203 3.1313346e-05 4.1681316e-05 1.6193768e-05 8.052641e-06
1.0333333333333334 0.27348217 0.28178677 0.37094972 -0.63509345 0.27918887 0.28827503 0.37614903 -0.6389093 3.25664e-05 4.2097563e-05 2.7032858e-05 1.4560556e-05
1.04 0.27536115 0.28184336 0.37322193 -0.63707525 0.28118718 0.28836432 0.37900695 -0.64135295 3.3942582e-05 4.2522875e-05 3.3466436e-05 1.829877e-05
1.0466666666666666 0.27724043 0.281893 0.37632498 -0.6397731 0.2831943 0.2884465 0.38186643 -0.6437931 3.5448666e-05 4.2948373e-05 3.07076e-05 1.6160684e-05
1.0533333333333332 0.27911997 0.28193262 0.3832192 -0.6457301 0.28521022 0.28852162 0.3847274 -0.6462297 3.7091188e-05 4.341486e-05 2.2745958e-06 2.4960627e-07
1.06 0.28099975 0.28196442 0.38746592 -0.6493719 0.28723484 0.28858984 0.38758975 -0.64866275 3.8876384e-05 4.389611e-05 1.5333534e-08 5.029307e-07
1.0666666666666667 0.28287965 0.28198767 0.38978294 -0.6513501 0.28926814 0.28865126 0.39045346 -0.65109223 4.0812745e-05 4.440344e-05 4.4960035e-07 6.6486464e-08
1.0733333333333333 0.28475967 0.2820022 0.39133978 -0.6526759 0.29131034 0.28870958 0.39332148 -0.65352166 4.2911273e-05 4.4988818e-05 3.9271563e-06 7.152598e-07
1.08 0.28663975 0.28201035 0.394819 -0.6556303 0.29336149 0.2887654 0.39619428 -0.65595156 4.518172e-05 4.5630753e-05 1.8914164e-06 1.0321379e-07
1.0866666666666667 0.2885198 0.2820092 0.39675528 -0.65726906 0.29542154 0.28881878 0.3990718 -0.65838194 4.763403e-05 4.637014e-05 5.366332e-06 1.2384982e-06
1.0933333333333333 0.2903998 0.28199768 0.3982587 -0.6585391 0.29749048 0.28886974 0.40195408 -0.6608128 5.0277853e-05 4.722518e-05 1.365597e-05 5.169615e-06
1.1 0.29227963 0.28197888 0.39915842 -0.6592986 0.2995683 0.28891832 0.40484104 -0.66324425 5.312463e-05 4.815584e-05 3.229214e-05 1.5568143e-05
1.1066666666666667 0.29415932 0.2819516 0.40336463 -0.66283476 0.30165496 0.28896457 0.40773267 -0.66567624 5.6184646e-05 4.9181654e-05 1.9079747e-05 8.0739665e-06
1.1133333333333333 0.29603878 0.2819202 0.4046241 -0.6638911 0.30375046 0.28900853 0.41062894 -0.6681088 5.946999e-05 5.024447e-05 3.6058103e-05 1.7789363e-05
1.12 0.29791802 0.28188464 0.40447754 -0.6637701 0.30585477 0.28905022 0.41352987 -0.670542 6.299194e-05 5.1345552e-05 8.194479e-05 4.5858927e-05
1.1266666666666667 0.299797 0.2818468 0.40733027 -0.6661552 0.3079636 0.2890128 0.41631916 -0.6728816 6.669354e-05 5.135153e-05 8.080009e-05 4.5244244e-05


==> graphs/visco/viscolastic_results_test_19.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 0.00010212638 0.015318957 3.7276317e-05 -0.0039170953 0.00010212638 0.015318957 3.7276317e-05 -0.0039170953 0.0 0.0 0.0 0.0
0.006666666666666667 0.00038601764 0.042583685 0.00019602533 -0.0040398412 0.00044875234 0.04307576 0.00013962142 -0.0041257036 3.935643e-09 2.4213642e-07 3.1814007e-09 7.3723436e-09
0.013333333333333334 0.00090344885 0.07761469 0.00066484493 -0.0083294 0.0008965124 0.07838849 0.00062588823 -0.007142905 4.8114093e-11 5.9877016e-07 1.5176245e-09 1.4077697e-06
0.02 0.0016893549 0.1178859 0.0015041885 -0.011278297 0.0016311731 0.118143275 0.001650786 -0.011589223 3.3851237e-09 6.624079e-08 2.1490829e-08 9.667483e-08
0.02666666666666667 0.0027689287 0.16193607 0.0029286875 -0.018449884 0.0026345989 0.1626851 0.0031679398 -0.017390579 1.8044489e-08 5.6103363e-07 5.7241685e-08 1.122127e-06
0.03333333333333333 0.0041613574 0.20886429 0.0048958873 -0.024346085 0.0039391383 0.21075784 0.005274793 -0.024537701 4.9381352e-08 3.585532e-06 1.4356961e-07 3.671665e-08
0.04 0.005881976 0.25809276 0.007661939 -0.033345856 0.005577913 0.2602997 0.00821183 -0.033032678 9.2454215e-08 4.8706343e-06 3.0237965e-07 9.808028e-08
0.04666666666666667 0.007943134 0.30917367 0.011241522 -0.043239463 0.0076020835 0.31162143 0.011914652 -0.042423397 1.1631533e-07 5.9915005e-06 4.531042e-07 6.659634e-07
0.05333333333333334 0.010355196 0.3618093 0.0155062275 -0.051807642 0.010021409 0.36476907 0.016329354 -0.052321136 1.11413726e-07 8.7601675e-06 6.775367e-07 2.636761e-07
0.06 0.013126927 0.41575977 0.020861408 -0.06303253 0.012827869 0.41922885 0.021622354 -0.062846795 8.94362e-08 1.2034514e-05 5.7903947e-07 3.4497685e-08
0.06666666666666667 0.016266031 0.4708655 0.027071785 -0.07378914 0.015929118 0.47498083 0.027857725 -0.07384073 1.1351063e-07 1.6936048e-05 6.177007e-07 2.6613032e-09
0.07333333333333333 0.019779008 0.52694666 0.034239907 -0.084804535 0.01943232 0.53167063 0.035087623 -0.08527392 1.2019295e-07 2.2315857e-05 7.1862223e-07 2.2032376e-07
0.08 0.023671506 0.5838747 0.042559326 -0.0970015 0.023369845 0.589229 0.043450497 -0.09713598 9.099934e-08 2.866837e-05 7.9418646e-07 1.8085672e-08
0.08666666666666667 0.027948609 0.6415654 0.05184279 -0.10894534 0.027717205 0.6473045 0.05294869 -0.10941284 5.3547744e-08 3.2937187e-05 1.2230167e-06 2.1855773e-07
0.09333333333333334 0.03261475 0.6999209 0.062463596 -0.12235952 0.032478012 0.70585823 0.0635747 -0.12268531 1.8696948e-08 3.5251982e-05 1.2345545e-06 1.0614013e-07
0.1 0.037571993 0.74358654 0.07179029 -0.13539326 0.03738368 0.7498792 0.07333614 -0.13708024 3.5461944e-08 3.9597333e-05 2.3896414e-06 2.8458858e-06
0.10666666666666667 0.04274434 0.7758518 0.080411404 -0.14987701 0.042357773 0.7817096 0.08166835 -0.15129188 1.4943322e-07 3.431412e-05 1.5799051e-06 2.0018438e-06
0.11333333333333333 0.048083004 0.8008002 0.0883345 -0.16400002 0.047539666 0.80658776 0.08892295 -0.16402641 2.9521544e-07 3.349575e-05 3.462697e-07 6.964298e-10
0.12 0.053556107 0.82096547 0.09488665 -0.17476402 0.05292236 0.8266474 0.095518105 -0.17524038 4.0163448e-07 3.228435e-05 3.9873112e-07 2.2691916e-07
0.12666666666666668 0.059141077 0.83774525 0.100728646 -0.18423094 0.058500744 0.8430758 0.10140784 -0.18519926 4.1002596e-07 2.8414897e-05 4.6130575e-07 9.376478e-07
0.13333333333333333 0.06482109 0.8520015 0.10638724 -0.19378276 0.06414661 0.8569287 0.10685922 -0.19438249 4.5492152e-07 2.4277477e-05 2.2276454e-07 3.5967253e-07
0.14 0.070583135 0.8643068 0.11185451 -0.20317447 0.069882065 0.8691093 0.11190697 -0.20279855 4.914989e-07 2.3063674e-05 2.752003e-09 1.4132073e-07
0.14666666666666667 0.07641649 0.87500423 0.11584977 -0.2089299 0.07574091 0.8800037 0.11655781 -0.21041137 4.5641022e-07 2.4994588e-05 5.013151e-07 2.1947635e-06
0.15333333333333332 0.08231244 0.8843928 0.120352596 -0.2163781 0.08168128 0.8896367 0.12088479 -0.21739432 3.9836425e-07 2.749846e-05 2.832315e-07 1.0327221e-06
0.16 0.088263646 0.8926803 0.12478253 -0.22384201 0.0876523 0.8980055 0.12488148 -0.22377536 3.7373965e-07 2.8357736e-05 9.791332e-09 4.442608e-09
0.16666666666666666 0.09426383 0.900027 0.12781082 -0.22804962 0.093630426 0.90534586 0.12858489 -0.22969852 4.012002e-07 2.8290486e-05 5.9918534e-07 2.7188808e-06
0.17333333333333334 0.10030736 0.90653014 0.1310659 -0.23306227 0.09962351 0.9117579 0.13196917 -0.23512286 4.6765294e-07 2.7329314e-05 8.158853e-07 4.24604e-06
0.18 0.106389314 0.9122926 0.13412209 -0.23780082 0.10566417 0.9173798 0.13502803 -0.2399974 5.2583187e-07 2.5879572e-05 8.2073797e-07 4.8249644e-06
0.18666666666666668 0.112505406 0.9174144 0.13728525 -0.24294563 0.11174151 0.92233366 0.13780783 -0.24439946 5.835327e-07 2.4198833e-05 2.7309375e-07 2.1136268e-06
0.19333333333333333 0.11865167 0.9219398 0.14024156 -0.24775496 0.117849834 0.9267825 0.14037904 -0.2484337 6.429457e-07 2.345173e-05 1.890023e-08 4.6067848e-07
0.2 0.12482465 0.92594683 0.14320856 -0.25269836 0.12398276 0.93078023 0.14275368 -0.25211886 7.087842e-07 2.3361757e-05 2.0692286e-07 3.358274e-07
0.20666666666666667 0.13102092 0.9294411 0.14488149 -0.254941 0.13015226 0.93423015 0.14494948 -0.2555712 7.5457575e-07 2.2935043e-05 4.6231836e-09 3.9715192e-07
0.21333333333333335 0.1372376 0.93250084 0.14745198 -0.25926435 0.13635278 0.93717027 0.14698398 -0.25882354 7.8289946e-07 2.1803557e-05 2.1902473e-07 1.9431006e-07
0.22 0.14347202 0.93516254 0.14906219 -0.2616386 0.14257684 0.9396579 0.14887613 -0.26189938 8.0133356e-07 2.0208463e-05 3.4616797e-08 6.800116e-08
0.22666666666666666 0.14972149 0.9374212 0.15002918 -0.26279128 0.1488224 0.94173086 0.15063705 -0.26481688 8.0836526e-07 1.8573119e-05 3.694975e-07 4.1030726e-06
0.23333333333333334 0.1559837 0.93933284 0.1525088 -0.26723728 0.15508567 0.9434159 0.15227632 -0.26759154 8.0646396e-07 1.6671194e-05 5.4043703e-08 1.2550029e-07
0.24 0.1622565 0.9409175 0.15438804 -0.2705046 0.1613524 0.9447946 0.1538353 -0.2702782 8.1739347e-07 1.503193e-05 3.0552556e-07 5.126069e-08
0.24666666666666667 0.16853768 0.94217765 0.15570623 -0.27271548 0.16763519 0.9459015 0.15530898 -0.27285632 8.144861e-07 1.3867132e-05 1.578076e-07 1.9837533e-08
0.25333333333333335 0.17482533 0.9431476 0.15763566 -0.27625054 0.17393166 0.94674826 0.15670042 -0.27533203 7.9864134e-07 1.2964731e-05 8.746768e-07 8.4365615e-07
0.26 0.18111746 0.9438207 0.1583024 -0.27733383 0.18023987 0.94733745 0.15798205 -0.27768126 7.7016244e-07 1.2367415e-05 1.0262102e-07 1.207114e-07
0.26666666666666666 0.18741237 0.94423544 0.15944849 -0.27946463 0.18656138 0.9476777 0.15913284 -0.27988768 7.241847e-07 1.1848932e-05 9.963574e-08 1.789662e-07
0.2733333333333333 0.19370838 0.94440186 0.16057727 -0.28163764 0.19289291 0.9478166 0.1601684 -0.28197208 6.649849e-07 1.1660518e-05 1.671771e-07 1.1185122e-07
0.28 0.20000403 0.9443464 0.161411 -0.28329802 0.19923346 0.94776714 0.16110003 -0.28395253 5.9377635e-07 1.17012605e-05 9.670379e-08 4.283946e-07
0.2866666666666667 0.20629796 0.94408995 0.16273046 -0.2859679 0.20559455 0.9475338 0.16192332 -0.2857811 4.947847e-07 1.1860015e-05 6.51469e-07 3.4894597e-08
0.29333333333333333 0.21258892 0.9436456 0.1630033 -0.28666008 0.2120192 0.947128 0.16260657 -0.28729847 3.2457643e-07 1.212712e-05 1.5739352e-07 4.0754887e-07
0.3 0.21887568 0.94301295 0.16380325 -0.28843623 0.21849011 0.94655246 0.16320913 -0.28865692 1.4866234e-07 1.25280785e-05 3.5298356e-07 4.8702397e-08
0.30666666666666664 0.22515708 0.9422112 0.16357999 -0.2882973 0.22499135 0.94580364 0.16380829 -0.29006156 2.7466669e-08 1.2905564e-05 5.2121205e-08 3.1126406e-06
0.31333333333333335 0.23143217 0.9412619 0.1637148 -0.288901 0.23151936 0.94488525 0.16441566 -0.2915428 7.601519e-09 1.3128783e-05 4.9120644e-07 6.9790917e-06
0.32 0.23769996 0.9401685 0.16495147 -0.2916615 0.2379867 0.94376934 0.16502678 -0.29316232 8.2221575e-08 1.2966018e-05 5.6716667e-09 2.2524462e-06
0.32666666666666666 0.24395959 0.93894565 0.16606909 -0.29421684 0.24436443 0.9424931 0.16563109 -0.29490772 1.6389117e-07 1.258426e-05 1.9184814e-07 4.7731163e-07
0.3333333333333333 0.2502103 0.9376032 0.16688511 -0.2962265 0.2507108 0.941153 0.16626723 -0.29673582 2.5050045e-07 1.2601181e-05 3.8177154e-07 2.5940858e-07
0.34 0.25645128 0.9361479 0.16829763 -0.29937035 0.2570434 0.9397475 0.1669342 -0.2986249 3.5059725e-07 1.2957005e-05 1.8589317e-06 5.55689e-07
0.3466666666666667 0.2626819 0.93459594 0.16852029 -0.3003208 0.2633657 0.9382753 0.1676323 -0.30057168 4.6756122e-07 1.3537507e-05 7.885262e-07 6.293874e-08
0.35333333333333333 0.26890162 0.9329544 0.16991322 -0.30344838 0.26967725 0.9367378 0.16836146 -0.30257523 6.0161005e-07 1.4314152e-05 2.407966e-06 7.623882e-07
0.36 0.27510977 0.9312229 0.17099626 -0.30601135 0.27597314 0.9351198 0.16913083 -0.30465353 7.4541344e-07 1.5185768e-05 3.4798354e-06 1.8436849e-06
0.36666666666666664 0.2813059 0.92942345 0.17248909 -0.30931157 0.28225186 0.93341476 0.16994555 -0.30681458 8.948318e-07 1.5930522e-05 6.4695896e-06 6.234947e-06
0.37333333333333335 0.28748968 0.92756313 0.17370458 -0.31210262 0.28851256 0.9316248 0.17080624 -0.3090579 1.046274e-06 1.6497397e-05 8.400349e-06 9.270347e-06
0.38 0.29366073 0.9256592 0.1749708 -0.31497145 0.29475436 0.9297524 0.17171352 -0.3113829 1.1960178e-06 1.675453e-05 1.0609935e-05 1.2877743e-05
0.38666666666666666 0.29981878 0.92371 0.17470925 -0.31514588 0.30097643 0.9278 0.17266792 -0.31378898 1.3401336e-06 1.672819e-05 4.167008e-06 1.8411769e-06
0.3933333333333333 0.30596367 0.9217315 0.17513262 -0.31653282 0.30717763 0.92577904 0.17367312 -0.31627885 1.4737178e-06 1.6382844e-05 2.1301234e-06 6.4503496e-08
0.4 0.31209522 0.9197335 0.17691474 -0.3202842 0.31336114 0.9237236 0.1747427 -0.31886676 1.6025364e-06 1.5920532e-05 4.717749e-06 2.009103e-06
0.4066666666666667 0.3182134 0.9177261 0.17718008 -0.32138237 0.3195255 0.9216397 0.17588441 -0.32155818 1.7216244e-06 1.531612e-05 1.6787629e-06 3.090701e-08
0.41333333333333333 0.3243181 0.915706 0.17944594 -0.3259076 0.32567018 0.9195318 0.17710036 -0.3243536 1.828098e-06 1.4637078e-05 5.501731e-06 2.4148617e-06
0.42 0.33040935 0.9136844 0.18139379 -0.32983473 0.33179468 0.9174044 0.17839193 -0.32725286 1.9191425e-06 1.3838292e-05 9.011126e-06 6.666025e-06
0.4266666666666667 0.3364872 0.9116814 0.18284684 -0.33288395 0.33789858 0.9152621 0.1797605 -0.33025575 1.991989e-06 1.2821337e-05 9.525515e-06 6.907473e-06
0.43333333333333335 0.34255183 0.90969265 0.18389544 -0.3352302 0.34398147 0.9131098 0.18120739 -0.33336207 2.043891e-06 1.1676807e-05 7.2256144e-06 3.489905e-06
0.44 0.34860334 0.9077253 0.18532567 -0.33818 0.35003424 0.9109944 0.18273263 -0.3365556 2.0474718e-06 1.068725e-05 6.723859e-06 2.6386929e-06
0.44666666666666666 0.35464194 0.9057915 0.18605316 -0.3399466 0.35606304 0.9089137 0.18432954 -0.33982024 2.019508e-06 9.747826e-06 2.9708567e-06 1.5967316e-08
0.4533333333333333 0.36066794 0.9038993 0.18825026 -0.3440718 0.36206725 0.9068758 0.18599881 -0.34315482 1.958064e-06 8.859416e-06 5.06901e-06 8.408664e-07
0.46 0.36668155 0.9020422 0.19025773 -0.3478341 0.3680483 0.90487903 0.18774024 -0.3465588 1.8680447e-06 8.0475675e-06 6.337764e-06 1.6263925e-06
0.4666666666666667 0.37268305 0.90022564 0.19146037 -0.35026935 0.37400654 0.9029293 0.18955377 -0.35003018 1.7516293e-06 7.3098136e-06 3.635137e-06 5.7199244e-08
0.47333333333333333 0.3786728 0.89846146 0.19382417 -0.35449633 0.379944 0.9010295 0.19143799 -0.35356456 1.6159196e-06 6.5949635e-06 5.693867e-06 8.681946e-07
0.48 0.38465112 0.8967473 0.19668813 -0.35943252 0.38587958 0.89917403 0.1933841 -0.35714325 1.5090936e-06 5.889084e-06 1.0916644e-05 5.240736e-06
0.4866666666666667 0.39061838 0.89508915 0.19768392 -0.36142534 0.39181837 0.8973664 0.1953902 -0.36076054 1.4399773e-06 5.1858906e-06 5.2611554e-06 4.4195957e-07
0.49333333333333335 0.39657494 0.89348346 0.19996345 -0.36534944 0.39776197 0.8956098 0.19745685 -0.36441624 1.4090319e-06 4.521305e-06 6.2830377e-06 8.708625e-07
0.5 0.40252116 0.89193493 0.20266585 -0.3698514 0.40370944 0.8939099 0.19957861 -0.36809787 1.4120051e-06 3.9003894e-06 9.531035e-06 3.0748986e-06
0.5066666666666667 0.4084575 0.89044666 0.2042024 -0.3725481 0.40965775 0.8922784 0.20174962 -0.37179148 1.4406211e-06 3.3551628e-06 6.016109e-06 5.7247587e-07
0.5133333333333333 0.41438428 0.88901955 0.20630394 -0.37604424 0.41560712 0.8907234 0.2039706 -0.37549755 1.4953594e-06 2.9031335e-06 5.4444895e-06 2.988741e-07
0.52 0.42030194 0.8876513 0.20900714 -0.38037214 0.4215543 0.8892455 0.20625447 -0.37924796 1.5683885e-06 2.5414286e-06 7.5772286e-06 1.2637659e-06
0.5266666666666666 0.42621097 0.8863536 0.211982 -0.38502488 0.42749977 0.8878458 0.20860083 -0.38304085 1.6610092e-06 2.2266677e-06 1.1432262e-05 3.936375e-06
0.5333333333333333 0.43211186 0.8851323 0.21468948 -0.38922083 0.4334449 0.8865182 0.21099627 -0.3868488 1.7769638e-06 1.920629e-06 1.3639786e-05 5.6265094e-06
0.54 0.438005 0.88397163 0.2167948 -0.39250508 0.43938857 0.8852736 0.21343811 -0.39066455 1.9142738e-06 1.6950588e-06 1.1267402e-05 3.3875574e-06
0.5466666666666666 0.44389078 0.88286704 0.21940106 -0.3964504 0.44533145 0.8841147 0.21592632 -0.3944878 2.0755417e-06 1.5566166e-06 1.2073833e-05 3.8518074e-06
0.5533333333333333 0.4497696 0.88182086 0.2210168 -0.39896533 0.45127517 0.88304186 0.21846104 -0.39831904 2.2667818e-06 1.4908438e-06 6.5318977e-06 4.1769485e-07
0.56 0.45564184 0.88083696 0.22417952 -0.40358412 0.45722008 0.8820585 0.22104223 -0.4021578 2.4908466e-06 1.4921541e-06 9.842592e-06 2.0343584e-06
0.5666666666666667 0.46150795 0.8799145 0.22574422 -0.40595463 0.46316653 0.881168 0.22366987 -0.40600374 2.7509163e-06 1.5712263e-06 4.3029113e-06 2.4122073e-09
0.5733333333333334 0.46736833 0.8790591 0.22914001 -0.41077912 0.46910784 0.8803416 0.2263369 -0.4098518 3.025867e-06 1.6448399e-06 7.857465e-06 8.599392e-07
0.58 0.47322345 0.8782674 0.23095374 -0.4134118 0.47504252 0.8795723 0.22903815 -0.41369507 3.3090307e-06 1.7026723e-06 3.6694812e-06 8.02425e-08
0.5866666666666667 0.47907367 0.87753505 0.23416719 -0.41787878 0.48097062 0.87886226 0.23177306 -0.4175328 3.5984103e-06 1.761504e-06 5.731834e-06 1.1969881e-07
0.5933333333333334 0.48491946 0.876866 0.23673947 -0.42143944 0.48689187 0.8782125 0.23454194 -0.4213657 3.89039e-06 1.8131391e-06 4.829155e-06 5.4362523e-09
0.6 0.4907612 0.8762617 0.23959385 -0.4253239 0.49280497 0.8776201 0.23734817 -0.4251995 4.177052e-06 1.845223e-06 5.0430763e-06 1.547409e-08
0.6066666666666667 0.4965993 0.8757134 0.24197502 -0.42854744 0.49870935 0.8770947 0.24019255 -0.4290345 4.4523704e-06 1.9079291e-06 3.177224e-06 2.3722681e-07
0.6133333333333333 0.5024341 0.87521946 0.24413337 -0.43144777 0.5046049 0.8766401 0.2430749 -0.43287018 4.7123776e-06 2.018153e-06 1.1203676e-06 2.0232367e-06
0.62 0.508266 0.874784 0.24583772 -0.43373445 0.5104916 0.87625873 0.24599479 -0.43670586 4.953462e-06 2.1748526e-06 2.4671971e-08 8.829282e-06
0.6266666666666667 0.5140953 0.8743979 0.2497759 -0.43883523 0.51636946 0.8759531 0.24895182 -0.44054085 5.171784e-06 2.4186606e-06 6.7910605e-07 2.9091284e-06
0.6333333333333333 0.5199224 0.87406075 0.2528331 -0.44276264 0.52224195 0.87568074 0.25193316 -0.44436944 5.380425e-06 2.6243827e-06 8.098933e-07 2.5817812e-06
0.64 0.5257475 0.87376356 0.25528654 -0.4458952 0.5281095 0.8754341 0.25493574 -0.44819015 5.5791047e-06 2.7907017e-06 1.2306285e-07 5.2668306e-06
0.6466666666666666 0.5315709 0.8735187 0.258944 -0.45048186 0.5339718 0.8752144 0.25795898 -0.45200264 5.764201e-06 2.8753732e-06 9.702769e-07 2.31278e-06
0.6533333333333333 0.53739303 0.87332165 0.26365668 -0.45629865 0.53982854 0.8750229 0.26100224 -0.45580655 5.9316867e-06 2.8942031e-06 7.046016e-06 2.4215842e-07
0.66 0.5432141 0.87315595 0.26642224 -0.45968843 0.54568154 0.8748588 0.2640656 -0.4596025 6.0883267e-06 2.8996815e-06 5.553792e-06 7.382263e-09
0.6666666666666666 0.5490343 0.87303364 0.26992798 -0.46393153 0.55152625 0.8747271 0.26716 -0.4634035 6.2098197e-06 2.8676968e-06 7.661713e-06 2.7882365e-07
0.6733333333333333 0.554854 0.87295026 0.27344155 -0.46813735 0.5573564 0.8746266 0.27029625 -0.4672245 6.262213e-06 2.8100521e-06 9.892958e-06 8.3328626e-07
0.68 0.5606733 0.8728917 0.27761737 -0.47307903 0.56317556 0.8745572 0.2734735 -0.47106227 6.261318e-06 2.7738004e-06 1.7171607e-05 4.0672926e-06
0.6866666666666666 0.56649244 0.8728744 0.27996808 -0.47583508 0.568997 0.8745144 0.2766888 -0.4749058 6.272957e-06 2.6896714e-06 1.0753603e-05 8.635911e-07
0.6933333333333334 0.5723117 0.8728909 0.282908 -0.4792519 0.5748203 0.87450016 0.27994266 -0.47875527 6.292977e-06 2.5897364e-06 8.7931885e-06 2.4663728e-07
0.7 0.57813114 0.8729194 0.28614476 -0.4829837 0.5806447 0.8745164 0.2832355 -0.48261097 6.318122e-06 2.5505587e-06 8.463869e-06 1.3893336e-07
0.7066666666666667 0.583951 0.87297124 0.2887772 -0.4859919 0.5864699 0.87456524 0.28656775 -0.48647314 6.3448183e-06 2.5408583e-06 4.8816905e-06 2.3159954e-07
0.7133333333333334 0.5897713 0.87304884 0.2912309 -0.48877338 0.5923209 0.87461853 0.2898728 -0.49025255 6.500706e-06 2.4639214e-06 1.8444134e-06 2.1879696e-06
0.72 0.5955923 0.8731501 0.29408827 -0.49199048 0.598199 0.8746764 0.2931495 -0.49394807 6.794832e-06 2.32958e-06 8.81295e-07 3.8321796e-06
0.7266666666666667 0.6014141 0.8732706 0.29789618 -0.4962482 0.60410416 0.8747401 0.2963975 -0.49756032 7.2365133e-06 2.1595847e-06 2.24601e-06 1.7217026e-06
0.7333333333333333 0.60723686 0.87341493 0.3022987 -0.5011246 0.61002123 0.8747998 0.29964432 -0.5011291 7.752724e-06 1.9178215e-06 7.0456995e-06 1.9984014e-11
0.74 0.6130607 0.87358004 0.3054039 -0.50452363 0.6159408 0.8748508 0.30290616 -0.50467753 8.2949555e-06 1.614859e-06 6.2386684e-06 2.3684962e-08
0.7466666666666667 0.6188859 0.8737675 0.3089456 -0.5083728 0.6218625 0.8748953 0.3061826 -0.5082051 8.8601255e-06 1.2718866e-06 7.634186e-06 2.8112513e-08
0.7533333333333333 0.6247123 0.8739696 0.31140357 -0.51101345 0.62778574 0.87493527 0.30947328 -0.51171136 9.446119e-06 9.324893e-07 3.7260443e-06 4.870795e-07
0.76 0.6305402 0.8741853 0.3144695 -0.51429504 0.63371086 0.8749725 0.3127779 -0.5151958 1.0053142e-05 6.1968154e-07 2.8614422e-06 8.1134226e-07
0.7666666666666667 0.63636965 0.8744109 0.31787068 -0.51791376 0.63964 0.8750064 0.31609705 -0.51865965 1.0695046e-05 3.5456117e-07 3.1457478e-06 5.5635564e-07
0.7733333333333333 0.64220065 0.8746502 0.3202008 -0.5203626 0.6455748 0.87503445 0.31943232 -0.5221069 1.1384951e-05 1.4766431e-07 5.9056566e-07 3.042479e-06
0.78 0.6480332 0.87488794 0.32268298 -0.52296174 0.6514844 0.8750982 0.32286626 -0.52564955 1.1910564e-05 4.421986e-08 3.359313e-08 7.2243324e-06
0.7866666666666666 0.6538674 0.8751342 0.32577422 -0.52618986 0.65735126 0.8752178 0.3264411 -0.5293457 1.2137085e-05 6.983228e-09 4.447377e-07 9.959247e-06
0.7933333333333333 0.6597034 0.8753854 0.32952192 -0.5300859 0.6631765 0.8753951 0.33015165 -0.53318965 1.20624445e-05 9.439205e-11 3.9655114e-07 9.633159e-06
0.8 0.66554093 0.8756377 0.33391735 -0.5346268 0.66895735 0.8756345 0.33400413 -0.5371881 1.1671919e-05 1.0359713e-11 7.531526e-09 6.5604154e-06
0.8066666666666666 0.6713802 0.8758928 0.338884 -0.5397172 0.6746953 0.87593925 0.33800483 -0.541345 1.0989829e-05 2.1559323e-09 7.7293726e-07 2.649742e-06
0.8133333333333334 0.6772212 0.87614864 0.34273562 -0.5436216 0.68041193 0.8762525 0.34195495 -0.54543126 1.0180923e-05 1.0780937e-08 6.0944853e-07 3.2748571e-06
0.82 0.68306386 0.8764007 0.34653246 -0.5474432 0.68612593 0.8765522 0.3457905 -0.54936785 9.376269e-06 2.2956797e-08 5.505026e-07 3.704216e-06
0.8266666666666667 0.6889082 0.8766526 0.3501587 -0.55106634 0.6918501 0.8768453 0.34950534 -0.553142 8.654813e-06 3.713399e-08 4.2687446e-07 4.3084146e-06
0.8333333333333334 0.6947542 0.8768975 0.35384628 -0.5547285 0.6976037 0.8771393 0.35309932 -0.55674523 8.11976e-06 5.8446176e-08 5.579573e-07 4.067172e-06
0.84 0.7006018 0.87713814 0.3580492 -0.5588799 0.7033866 0.87743366 0.3565774 -0.5601857 7.755048e-06 8.733197e-08 2.1662468e-06 1.7050064e-06
0.8466666666666667 0.706451 0.8773766 0.36169133 -0.56244737 0.7092003 0.8777255 0.35995784 -0.56348735 7.558782e-06 1.2170747e-07 3.0049594e-06 1.0815622e-06
0.8533333333333334 0.7123017 0.8776012 0.36279044 -0.56349313 0.7150453 0.8780127 0.36325172 -0.56666535 7.527351e-06 1.6934086e-07 2.1277955e-07 1.0062972e-05
0.86 0.7181538 0.877815 0.36525172 -0.5658777 0.7209128 0.87829137 0.36647716 -0.5697451 7.6122983e-06 2.2691916e-07 1.5017074e-06 1.4957149e-05
0.8666666666666667 0.72400725 0.8780224 0.36710426 -0.5676579 0.72677857 0.87855107 0.36968017 -0.572789 7.680203e-06 2.7951648e-07 6.6352823e-06 2.632845e-05
0.8733333333333333 0.72986203 0.8782164 0.370597 -0.57103276 0.7326424 0.8787924 0.37286052 -0.57579744 7.730501e-06 3.3179822e-07 5.1235056e-06 2.270214e-05
0.88 0.7357181 0.8784074 0.37522677 -0.5754871 0.7385042 0.8790161 0.37601805 -0.57877094 7.762353e-06 3.7049455e-07 6.2612634e-07 1.0783725e-05
0.8866666666666667 0.74157536 0.87859625 0.3778618 -0.57799333 0.7443637 0.8792228 0.37915263 -0.5817099 7.774979e-06 3.9258248e-07 1.6662369e-06 1.3813026e-05
0.8933333333333333 0.7474339 0.87878 0.38324228 -0.5831112 0.7502212 0.879413 0.38226447 -0.58461535 7.7689965e-06 4.0069068e-07 9.561206e-07 2.2623867e-06
0.9 0.75329363 0.87895906 0.3867964 -0.58645785 0.7560781 0.87958646 0.38535592 -0.58749074 7.753388e-06 3.9362885e-07 2.0750265e-06 1.0668595e-06
0.9066666666666666 0.7591545 0.8791297 0.3905149 -0.5899416 0.7619369 0.8797405 0.38842124 -0.5903322 7.741774e-06 3.7303852e-07 4.3834657e-06 1.5255995e-07
0.9133333333333333 0.76501644 0.87929016 0.3930179 -0.5922676 0.76780444 0.87986684 0.39144516 -0.59312886 7.772985e-06 3.3255398e-07 2.4734738e-06 7.418155e-07
0.92 0.7708793 0.8794364 0.39629307 -0.5953078 0.7736807 0.8799663 0.39442813 -0.59588176 7.8476105e-06 2.808416e-07 3.478001e-06 3.2939923e-07
0.9266666666666666 0.7767432 0.87957895 0.39716104 -0.5960939 0.77956563 0.8800397 0.3973707 -0.59859186 7.966273e-06 2.1228495e-07 4.3957037e-08 6.2398594e-06
0.9333333333333333 0.7826079 0.87971115 0.4006323 -0.5992988 0.7854592 0.8800876 0.40027335 -0.60126024 8.129954e-06 1.4172434e-07 1.2883733e-07 3.847363e-06
0.94 0.78847355 0.8798384 0.4037455 -0.6021572 0.7913609 0.88013804 0.40316308 -0.6039115 8.336895e-06 8.977966e-08 3.3922097e-07 3.0777212e-06
0.9466666666666667 0.7943399 0.87995464 0.4054652 -0.6037229 0.7972709 0.880196 0.4060458 -0.60655165 8.590754e-06 5.8244613e-08 3.3710663e-07 8.001978e-06
0.9533333333333334 0.800207 0.8800675 0.40846798 -0.6064616 0.8031914 0.8802589 0.40893072 -0.609192 8.906671e-06 3.663033e-08 2.1412892e-07 7.4552436e-06
0.96 0.80607486 0.8801756 0.40986052 -0.6077185 0.8091225 0.8803271 0.41181764 -0.6118327 9.288141e-06 2.2956797e-08 3.830313e-06 1.6926238e-05
0.9666666666666667 0.8119433 0.8802695 0.4146709 -0.6120852 0.8150641 0.88040084 0.41470635 -0.6144737 9.739268e-06 1.7242062e-08 1.2556365e-09 5.7048237e-06
0.9733333333333334 0.8178123 0.8803508 0.4171545 -0.6143223 0.82101613 0.88048035 0.41759667 -0.61711514 1.02643935e-05 1.6775662e-08 1.9552056e-07 7.799928e-06
0.98 0.82368183 0.8804293 0.41987652 -0.61676663 0.8269786 0.88056594 0.4204884 -0.61975706 1.0868841e-05 1.8663343e-08 3.743867e-07 8.942639e-06
0.9866666666666667 0.8295518 0.8804998 0.4249872 -0.62134194 0.8329515 0.88065785 0.4233813 -0.62239957 1.1557757e-05 2.4986605e-08 2.5789088e-06 1.1185703e-06
0.9933333333333333 0.8354223 0.8805682 0.42663836 -0.6228058 0.83893466 0.8807564 0.4262752 -0.6250427 1.2336831e-05 3.540865e-08 1.3189324e-07 5.003734e-06
1.0 0.84129316 0.8806295 0.4305924 -0.6263133 0.84492815 0.88086176 0.42916992 -0.6276865 1.3213147e-05 5.3953674e-08 2.0234063e-06 1.8856008e-06
1.0066666666666666 0.8471644 0.88068426 0.43194312 -0.6275018 0.8509323 0.8809739 0.4320657 -0.6303315 1.4197128e-05 8.3879144e-08 1.5025108e-08 8.007375e-06
1.0133333333333334 0.8530359 0.88073164 0.4353904 -0.6305391 0.8569493 0.8810906 0.43496516 -0.6329805 1.531472e-05 1.2883733e-07 1.80837e-07 5.9604645e-06
1.02 0.85890776 0.88077205 0.43902227 -0.63372475 0.86297995 0.88121074 0.43787083 -0.63563406 1.6582726e-05 1.9244908e-07 1.3258199e-06 3.645486e-06
1.0266666666666666 0.86477983 0.88080966 0.4412371 -0.6356576 0.8690255 0.8813316 0.44078824 -0.6382933 1.8025956e-05 2.7244002e-07 2.0146882e-07 6.947006e-06
1.0333333333333334 0.87065214 0.8808466 0.44288254 -0.6370884 0.87508607 0.8814534 0.4437175 -0.6409585 1.9659734e-05 3.6817625e-07 6.971777e-07 1.4977441e-05
1.04 0.8765247 0.8808818 0.44513276 -0.63904226 0.88116175 0.8815696 0.4466654 -0.6436373 2.1502348e-05 4.7312056e-07 2.3489977e-06 2.1114405e-05
1.0466666666666666 0.8823975 0.8809216 0.4482601 -0.6417492 0.8872547 0.8816768 0.4496377 -0.6463392 2.35928e-05 5.703132e-07 1.8978158e-06 2.106787e-05
1.0533333333333332 0.8882705 0.8809497 0.455066 -0.64760995 0.89336485 0.88177484 0.45263457 -0.6490643 2.5952395e-05 6.809001e-07 5.911815e-06 2.1151436e-06
1.06 0.89414364 0.88097334 0.45925903 -0.65119344 0.89949256 0.8818659 0.45565802 -0.6518144 2.8610953e-05 7.9669826e-07 1.2967306e-05 3.8559278e-07
1.0666666666666667 0.9000169 0.880992 0.4614975 -0.65309757 0.9056397 0.8819589 0.45871645 -0.65459585 3.1615928e-05 9.3490826e-07 7.734147e-06 2.244849e-06
1.0733333333333333 0.9058903 0.8810055 0.4629599 -0.65433836 0.91180634 0.882054 0.4618103 -0.6574091 3.4999754e-05 1.0992384e-06 1.3215682e-06 9.429273e-06
1.08 0.9117637 0.8810158 0.46637595 -0.6572308 0.91799253 0.88215137 0.46493998 -0.66025436 3.8798007e-05 1.2895593e-06 2.0619964e-06 9.141944e-06
1.0866666666666667 0.91763717 0.881021 0.468198 -0.65876836 0.9241983 0.8822512 0.46810597 -0.6631321 4.304882e-05 1.5133435e-06 8.469442e-09 1.9042014e-05
1.0933333333333333 0.9235106 0.88101494 0.46952793 -0.6598899 0.9304238 0.88235366 0.47130868 -0.6660426 4.7792128e-05 1.792172e-06 3.1710647e-06 3.785632e-05
1.1 0.929384 0.8810042 0.4703057 -0.66054595 0.936669 0.882459 0.47454858 -0.6689863 5.307121e-05 2.1163573e-06 1.8001921e-05 7.1239934e-05
1.1066666666666667 0.93525726 0.88099146 0.47439247 -0.66397613 0.9429339 0.8825673 0.47782612 -0.6719636 5.8931124e-05 2.4832327e-06 1.1789916e-05 6.379919e-05
1.1133333333333333 0.94113046 0.88097864 0.47558236 -0.66497284 0.9492198 0.88267475 0.48114133 -0.6749749 6.54378e-05 2.8767884e-06 3.090212e-05 0.000100041536
1.12 0.94700354 0.8809627 0.47534353 -0.66477567 0.95552886 0.8827742 0.48449394 -0.67802125 7.2680945e-05 3.281332e-06 8.3730105e-05 0.00017544546
1.1266666666666667 0.9528765 0.88094777 0.4781533 -0.6671218 0.9618612 0.8828654 0.48788443 -0.68110293 8.072457e-05 3.6774209e-06 9.4695155e-05 0.00019547126


==> graphs/visco/viscolastic_results_test_2.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 1.437359e-05 0.0021560385 1.427412e-05 -0.0039170953 1.437359e-05 0.0021560385 1.427412e-05 -0.0039170953 0.0 0.0 0.0 0.0
0.006666666666666667 6.92741e-05 0.008235076 1.5106942e-05 -0.0030414348 0.00031390355 0.008118575 -7.7067816e-05 -0.0040210965 5.984357e-08 1.3572484e-08 8.496186e-09 9.59737e-07
0.013333333333333334 0.00019530162 0.018904127 6.0330756e-05 -0.005227508 0.00047082733 0.01819139 -8.751704e-06 -0.0049472805 7.591443e-08 5.079947e-07 4.7723865e-09 7.852746e-08
0.02 0.0004227847 0.034122463 0.0001406517 -0.005187318 0.0007175229 0.03261819 7.424973e-05 -0.006542556 8.6870614e-08 2.2628349e-06 4.4092214e-09 1.8366695e-06
0.02666666666666667 0.00077981816 0.053555015 0.0003551872 -0.008716091 0.0010705303 0.051093698 0.00028864422 -0.008840059 8.451353e-08 6.058086e-06 4.427967e-09 1.5368151e-08
0.03333333333333333 0.0012917484 0.07678953 0.00068906473 -0.010509337 0.0015602977 0.07320079 0.00062388333 -0.011720476 7.211873e-08 1.2879026e-05 4.2486157e-09 1.4668564e-06
0.04 0.0019813215 0.103435986 0.0012737524 -0.015049996 0.0022944245 0.099506214 0.0011289252 -0.015369033 9.803347e-08 1.5443104e-05 2.0974912e-08 1.01784984e-07
0.04666666666666667 0.0028687913 0.13312046 0.0021443877 -0.020338304 0.0031977075 0.12833492 0.0019018783 -0.019584961 1.08185816e-07 2.2901371e-05 5.8810816e-08 5.6752583e-07
0.05333333333333334 0.003972317 0.16552885 0.0032659643 -0.024174927 0.004307879 0.1598745 0.0029876903 -0.02442163 1.1260188e-07 3.1971675e-05 7.7436454e-08 6.0862675e-08
0.06 0.0053081997 0.20038241 0.00485988 -0.03063348 0.005665186 0.1942888 0.0044210516 -0.029881686 1.2743914e-07 3.713204e-05 1.9257044e-07 5.651933e-07
0.06666666666666667 0.006891257 0.23745862 0.0068416973 -0.036561035 0.007275139 0.23108798 0.0062838662 -0.035876825 1.4736527e-07 4.0584975e-05 3.1117546e-07 4.681422e-07
0.07333333333333333 0.008734798 0.27653113 0.009299379 -0.042848997 0.009117941 0.26973468 0.008635381 -0.042422447 1.467988e-07 4.6191726e-05 4.4089282e-07 1.8194444e-07
0.08 0.010850843 0.31740674 0.012362341 -0.05041645 0.0111889895 0.30968374 0.01154923 -0.04936999 1.1434303e-07 5.9644786e-05 6.611506e-07 1.0950788e-06
0.08666666666666667 0.013250391 0.35993227 0.01596041 -0.05778587 0.013511552 0.35126603 0.015061525 -0.056872856 6.8204834e-08 7.510384e-05 8.079952e-07 8.335923e-07
0.09333333333333334 0.015943417 0.40395388 0.020329291 -0.06676173 0.016147142 0.39419848 0.019214567 -0.06496372 4.1503856e-08 9.516788e-05 1.2426101e-06 3.2328448e-06
0.1 0.018924851 0.44721514 0.025112756 -0.07537033 0.019131877 0.43804508 0.024118187 -0.07400094 4.2859583e-08 8.4089916e-05 9.891669e-07 1.8752205e-06
0.10666666666666667 0.022177 0.4878223 0.030543618 -0.08658046 0.022378303 0.4785223 0.0294263 -0.085217685 4.0523105e-08 8.648988e-05 1.2483973e-06 1.8571645e-06
0.11333333333333333 0.025676763 0.52496433 0.03634134 -0.09878475 0.02585599 0.5160951 0.0348304 -0.096087776 3.2122475e-08 7.866325e-05 2.282941e-06 7.27368e-06
0.12 0.029400947 0.55862767 0.041802477 -0.108504966 0.029540423 0.55019987 0.040298603 -0.10651939 1.945376e-08 7.102779e-05 2.261636e-06 3.942497e-06
0.12666666666666668 0.03332792 0.5890458 0.04717663 -0.11775272 0.03343129 0.58048165 0.04573724 -0.11646188 1.0685993e-08 7.334508e-05 2.0718403e-06 1.6662754e-06
0.13333333333333333 0.037438236 0.61654764 0.05268445 -0.12767732 0.037566844 0.60835993 0.051172756 -0.12609714 1.6540069e-08 6.7038614e-05 2.2852157e-06 2.496965e-06
0.14 0.04171472 0.6414729 0.058248304 -0.1378387 0.041890234 0.6335063 0.056576226 -0.13537519 3.0804927e-08 6.346637e-05 2.7958447e-06 6.0689285e-06
0.14666666666666667 0.046141844 0.66406816 0.06297545 -0.14482482 0.046386782 0.65650344 0.06181541 -0.14407475 5.999454e-08 5.7225043e-05 1.3456939e-06 5.625973e-07
0.15333333333333332 0.050705846 0.68460023 0.06812948 -0.15370148 0.051015586 0.67747337 0.06686546 -0.15217939 9.593841e-08 5.0792245e-05 1.5977486e-06 2.3167702e-06
0.16 0.05539435 0.703276 0.073308885 -0.1627854 0.055746812 0.69659954 0.071704626 -0.15977383 1.2422868e-07 4.457479e-05 2.573647e-06 9.06955e-06
0.16666666666666666 0.060196195 0.7202768 0.07750563 -0.16873966 0.06056179 0.7138949 0.076365046 -0.1671254 1.3366063e-07 4.0728257e-05 1.3009388e-06 2.6058278e-06
0.17333333333333334 0.06510103 0.7357245 0.081907265 -0.17568345 0.06543598 0.7297253 0.08086369 -0.1741849 1.1219536e-07 3.599049e-05 1.0890446e-06 2.2456527e-06
0.18 0.070099354 0.74974865 0.08616333 -0.18242508 0.07036343 0.74422514 0.08520386 -0.1809904 6.973739e-08 3.0509083e-05 9.205701e-07 2.0583177e-06
0.18666666666666668 0.075182535 0.7624771 0.09047868 -0.18956542 0.07535519 0.7574043 0.08936138 -0.18752752 2.9808817e-08 2.5733021e-05 1.2483681e-06 4.153027e-06
0.19333333333333333 0.08034241 0.77398163 0.09464335 -0.19646484 0.080418445 0.76925695 0.09331481 -0.19377299 5.7810436e-09 2.2322614e-05 1.7650062e-06 7.2460566e-06
0.2 0.08557155 0.7843706 0.09877244 -0.20343909 0.08555278 0.77996546 0.09710235 -0.19978315 3.522383e-10 1.9405266e-05 2.7891836e-06 1.33659e-05
0.20666666666666667 0.09086269 0.7936716 0.10186989 -0.2078419 0.09076285 0.78962964 0.10072467 -0.20556955 9.967582e-09 1.6337519e-05 1.3115318e-06 5.163586e-06
0.21333333333333335 0.09620932 0.8019934 0.105612844 -0.21420005 0.09605193 0.79828 0.104170166 -0.21114434 2.4770372e-08 1.3789555e-05 2.0813206e-06 9.337343e-06
0.22 0.10160533 0.80940306 0.108508416 -0.21856879 0.10140781 0.80590117 0.107435174 -0.21651864 3.9015077e-08 1.2263248e-05 1.1518467e-06 4.2031006e-06
0.22666666666666666 0.10704473 0.8159087 0.110850066 -0.22180916 0.10682209 0.8126545 0.11055299 -0.2217234 4.956779e-08 1.0589656e-05 8.8254744e-08 7.356679e-09
0.23333333333333334 0.11252205 0.8215983 0.11437653 -0.22821566 0.112289146 0.818577 0.11352192 -0.2267616 5.4244808e-08 9.128253e-06 7.303606e-07 2.11432e-06
0.24 0.11803212 0.82651126 0.117348045 -0.23341893 0.117808685 0.82373667 0.11633931 -0.23163797 4.9923404e-08 7.698384e-06 1.0175445e-06 3.1718077e-06
0.24666666666666667 0.123569906 0.8306673 0.11980517 -0.23759058 0.1233934 0.82819647 0.118998654 -0.23631826 3.1153753e-08 6.1051046e-06 6.504711e-07 1.6188001e-06
0.25333333333333335 0.12913074 0.8341251 0.12272061 -0.2430001 0.12903322 0.83194923 0.12148662 -0.24078187 9.508824e-09 4.7343997e-06 1.5227251e-06 4.9205514e-06
0.26 0.13471001 0.8368914 0.124504045 -0.24600206 0.13471049 0.8349886 0.123796865 -0.2450233 2.2737368e-13 3.6207189e-06 5.001026e-07 9.579866e-07
0.26666666666666666 0.14030354 0.8390295 0.12662154 -0.24994333 0.1404132 0.8373493 0.12594599 -0.24907026 1.2024799e-08 2.8230563e-06 4.5638e-07 7.622581e-07
0.2733333333333333 0.14590731 0.84056544 0.12867528 -0.25390342 0.14613582 0.83908784 0.12795198 -0.2529462 5.2216503e-08 2.1832993e-06 5.231663e-07 9.1627163e-07
0.28 0.15151766 0.8415517 0.13038571 -0.25726074 0.15187389 0.8402626 0.12983045 -0.25667122 1.2689779e-07 1.6618542e-06 3.0831586e-07 3.4753353e-07
0.2866666666666667 0.15713124 0.84203637 0.13246733 -0.2615441 0.15760858 0.84090453 0.13159499 -0.2602731 2.278571e-07 1.281045e-06 7.6098365e-07 1.615465e-06
0.29333333333333333 0.1627449 0.842049 0.13353659 -0.26380113 0.16330987 0.840973 0.133128 -0.26351178 3.1919961e-07 1.1577395e-06 1.6694565e-07 8.3723855e-08
0.3 0.16835557 0.8416017 0.13505664 -0.2671398 0.1690093 0.84065753 0.13446327 -0.26638684 4.273614e-07 8.915083e-07 3.520988e-07 5.669423e-07
0.30666666666666664 0.17396048 0.8407346 0.13556243 -0.2684916 0.17468655 0.8399619 0.1356667 -0.26904982 5.2718343e-07 5.970879e-07 1.08708615e-08 3.1161773e-07
0.31333333333333335 0.17955709 0.8394919 0.13632779 -0.2704998 0.18025587 0.83880603 0.13689424 -0.27193442 4.883074e-07 4.7041854e-07 3.208687e-07 2.0581465e-06
0.32 0.18514304 0.83789355 0.13809049 -0.274639 0.1857333 0.83718085 0.1381243 -0.27505195 3.4841253e-07 5.0793096e-07 1.1431658e-09 1.7052025e-07
0.32666666666666666 0.19071619 0.8359718 0.13969812 -0.27851442 0.19120738 0.835162 0.13934973 -0.27827922 2.4126464e-07 6.5575773e-07 1.21375e-07 5.5319006e-08
0.3333333333333333 0.1962745 0.8337487 0.14098628 -0.28180486 0.1967048 0.83282924 0.14058395 -0.28158 1.8515881e-07 8.45409e-07 1.6187052e-07 5.0561354e-08
0.34 0.20181614 0.8312443 0.14281414 -0.2861962 0.2022168 0.8302213 0.14185163 -0.2849762 1.6053038e-07 1.0465178e-06 9.264269e-07 1.4883703e-06
0.3466666666666667 0.20733942 0.82849306 0.14345886 -0.28832617 0.20774083 0.8273494 0.14315867 -0.28846824 1.6112797e-07 1.3078994e-06 9.011037e-08 2.0183222e-08
0.35333333333333333 0.2128429 0.8255201 0.14519693 -0.2925911 0.21326348 0.8242547 0.14449736 -0.29202017 1.7689197e-07 1.6012539e-06 4.893909e-07 3.2595318e-07
0.36 0.21832514 0.82233626 0.14662907 -0.29628322 0.2187738 0.8209552 0.14585814 -0.29560357 2.0129495e-07 1.9072704e-06 5.943276e-07 4.619132e-07
0.36666666666666664 0.22378494 0.81897074 0.14841938 -0.3006439 0.22426555 0.8174607 0.1472321 -0.29919758 2.3098323e-07 2.2801728e-06 1.4096333e-06 2.091803e-06
0.37333333333333335 0.22922125 0.81544745 0.14991689 -0.3044511 0.22972861 0.81380534 0.14859667 -0.30276188 2.5740883e-07 2.6965185e-06 1.7429626e-06 2.8534826e-06
0.38 0.23463324 0.8117973 0.15142606 -0.308265 0.23515084 0.81001526 0.1499376 -0.30626976 2.6791673e-07 3.1757368e-06 2.2155193e-06 3.9809656e-06
0.38666666666666666 0.24002011 0.80803174 0.15142858 -0.30936682 0.24053948 0.8061086 0.15126012 -0.309723 2.6974007e-07 3.6984823e-06 2.8377972e-08 1.2685533e-07
0.3933333333333333 0.24538131 0.804179 0.15206403 -0.3116152 0.24588566 0.8021438 0.15259746 -0.31317574 2.5436358e-07 4.1420417e-06 2.8454946e-07 2.4352819e-06
0.4 0.2507164 0.80026054 0.15401277 -0.31617695 0.25118238 0.7981529 0.15396646 -0.31665826 2.1714585e-07 4.442063e-06 2.1448763e-09 2.3165691e-07
0.4066666666666667 0.25602502 0.7962969 0.15443893 -0.31803223 0.2564336 0.79414403 0.15537462 -0.32017726 1.6694565e-07 4.634807e-06 8.755132e-07 4.60112e-06
0.41333333333333333 0.261307 0.7922957 0.15684491 -0.32330182 0.26165295 0.7901332 0.15682848 -0.32372916 1.1967819e-07 4.676476e-06 2.7014146e-10 1.8261564e-07
0.42 0.2665622 0.7882773 0.1589175 -0.32792175 0.26684424 0.7861245 0.15832941 -0.3273135 7.955174e-08 4.6345504e-06 3.4584895e-07 3.6995056e-07
0.4266666666666667 0.27179065 0.7842715 0.16045937 -0.3315807 0.27200788 0.78212434 0.15987748 -0.33093017 4.7188493e-08 4.6102023e-06 3.3859638e-07 4.2318288e-07
0.43333333333333335 0.27699256 0.7802838 0.16159783 -0.3345205 0.2771425 0.7781642 0.1614822 -0.33458778 2.2480648e-08 4.4927074e-06 1.3370993e-08 4.5284345e-09
0.44 0.28216806 0.7763291 0.1631011 -0.3380211 0.28224847 0.77425396 0.16314492 -0.33828595 6.465232e-09 4.306188e-06 1.9192647e-09 7.014724e-08
0.44666666666666666 0.28731757 0.7724243 0.16387619 -0.34028134 0.2873277 0.7703956 0.16486448 -0.3420212 1.02673425e-10 4.1156386e-06 9.767166e-07 3.0271115e-06
0.4533333333333333 0.2924415 0.76858777 0.16609807 -0.3448435 0.2923803 0.7665957 0.16664062 -0.3457919 3.7435024e-09 3.9682504e-06 2.9436188e-07 8.9946127e-07
0.46 0.29754028 0.7648182 0.16813888 -0.34903708 0.29740638 0.76286113 0.16847302 -0.34959653 1.79297e-08 3.8300795e-06 1.1165197e-07 3.129834e-07
0.4666666666666667 0.30261448 0.76112884 0.16935755 -0.35186145 0.3024061 0.7591986 0.1703613 -0.35343352 4.3421323e-08 3.7258142e-06 1.0074984e-06 2.471412e-06
0.47333333333333333 0.30766472 0.7575368 0.17171647 -0.35641778 0.3073797 0.75561494 0.17230502 -0.35730135 8.1241765e-08 3.6936694e-06 3.4639248e-07 7.807123e-07
0.48 0.31269166 0.7540411 0.17458244 -0.36166996 0.3123447 0.75210565 0.17430013 -0.36118767 1.2038029e-07 3.7458599e-06 7.96947e-08 2.3260459e-07
0.4866666666666667 0.317696 0.7506509 0.17555308 -0.36393744 0.31730625 0.74867445 0.17634577 -0.3650884 1.5190878e-07 3.906277e-06 6.2834505e-07 1.324722e-06
0.49333333333333335 0.32267845 0.747367 0.17781854 -0.36812255 0.32226476 0.74532807 0.17844205 -0.36900255 1.7113614e-07 4.1573403e-06 3.8876382e-07 7.7440524e-07
0.5 0.32763973 0.7441951 0.18049985 -0.3728527 0.32722098 0.7420766 0.18058832 -0.37292796 1.753536e-07 4.4881604e-06 7.826621e-09 5.6626925e-09
0.5066666666666667 0.3325807 0.7411409 0.18199472 -0.37574482 0.33217514 0.73893017 0.18278186 -0.3768597 1.644708e-07 4.887355e-06 6.195877e-07 1.2429465e-06
0.5133333333333333 0.3375021 0.7382106 0.1840498 -0.37940642 0.33712322 0.7358924 0.18500754 -0.380776 1.4354772e-07 5.3740673e-06 9.1727037e-07 1.8757103e-06
0.52 0.34240475 0.73540235 0.18671452 -0.3838878 0.34206572 0.73296815 0.18726487 -0.38467622 1.1494217e-07 5.9253007e-06 3.0289556e-07 6.216068e-07
0.5266666666666666 0.34728965 0.7327318 0.18962176 -0.3886332 0.34699816 0.7301746 0.18956204 -0.38856146 8.497022e-08 6.539364e-06 3.5669387e-09 5.145794e-09
0.5333333333333333 0.3521577 0.7302091 0.19223513 -0.39287347 0.3519163 0.72753555 0.19189405 -0.39241228 5.8273386e-08 7.147957e-06 1.16330575e-07 2.1269709e-07
0.54 0.3570098 0.7278133 0.1942727 -0.39623433 0.3568198 0.72506183 0.19425555 -0.39621884 3.6096125e-08 7.5705852e-06 2.9416491e-10 2.4016344e-10
0.5466666666666666 0.36184675 0.7255427 0.19682057 -0.400249 0.3617092 0.7227504 0.19665216 -0.39999557 1.8916623e-08 7.796933e-06 2.8362912e-08 6.42313e-08
0.5533333333333333 0.36666942 0.7233985 0.19836351 -0.40281367 0.36658388 0.72059923 0.19908285 -0.4037444 7.315837e-09 7.835927e-06 5.174481e-07 8.6625187e-07
0.56 0.37147862 0.7213798 0.20146106 -0.40746123 0.37143886 0.7185935 0.20153289 -0.407448 1.5805632e-09 7.763681e-06 5.158629e-09 1.7509194e-10
0.5666666666666667 0.37627518 0.719488 0.20293987 -0.4098422 0.37627563 0.71673405 0.2040014 -0.4111071 1.9984014e-13 7.5843673e-06 1.1268437e-06 1.5999719e-06
0.5733333333333334 0.38106003 0.71772796 0.20624873 -0.41464227 0.3810938 0.7149669 0.20649834 -0.41475117 1.1401449e-09 7.623485e-06 6.230483e-08 1.1858706e-08
0.58 0.38583404 0.71610093 0.20795465 -0.4172324 0.38589263 0.7132946 0.20902428 -0.41838196 3.4329481e-09 7.875353e-06 1.1441193e-06 1.3214997e-06
0.5866666666666667 0.39059803 0.7145992 0.21108063 -0.42165735 0.39067447 0.7117752 0.21159276 -0.4220169 5.8435257e-09 7.975023e-06 2.6228534e-07 1.2926557e-07
0.5933333333333334 0.39535287 0.71322215 0.2135487 -0.42515373 0.39544383 0.7103939 0.21420257 -0.4256566 8.273119e-09 7.998944e-06 4.2753675e-07 2.5286275e-07
0.6 0.40009934 0.7119727 0.21628559 -0.42894584 0.4002066 0.70911884 0.21684965 -0.42929906 1.1504398e-08 8.144576e-06 3.1817333e-07 1.2476234e-07
0.6066666666666667 0.4048383 0.7108418 0.21855706 -0.43208468 0.4049632 0.7079527 0.21953389 -0.4329441 1.5600392e-08 8.34688e-06 9.541983e-07 7.385848e-07
0.6133333333333333 0.40957046 0.70982414 0.22060496 -0.4348945 0.40971214 0.7068938 0.22226039 -0.43660033 2.007329e-08 8.586911e-06 2.7404471e-06 2.90984e-06
0.62 0.4142966 0.7089241 0.22217812 -0.43706188 0.41445196 0.70594734 0.225035 -0.44027674 2.4136575e-08 8.8611905e-06 8.161765e-06 1.0335363e-05
0.6266666666666667 0.41901746 0.70812976 0.22601864 -0.44205815 0.4191814 0.7051211 0.22786345 -0.44398168 2.6877167e-08 9.052057e-06 3.4033183e-06 3.6999727e-06
0.6333333333333333 0.4237337 0.7074366 0.22896987 -0.44587395 0.4239007 0.7044188 0.23074631 -0.44771552 2.7883125e-08 9.107375e-06 3.1557458e-06 3.3913982e-06
0.64 0.42844594 0.7068318 0.23133375 -0.4489155 0.42861283 0.7038391 0.23366895 -0.45145357 2.7853275e-08 8.956191e-06 5.4531856e-06 6.441724e-06
0.6466666666666666 0.43315476 0.70632666 0.23487343 -0.45336238 0.43332085 0.7033802 0.23661701 -0.45517227 2.7585337e-08 8.681487e-06 3.0400881e-06 3.27572e-06
0.6533333333333333 0.4378609 0.7059196 0.23947112 -0.45903143 0.43803144 0.70302665 0.23958345 -0.45885795 2.9080102e-08 8.369281e-06 1.2616895e-08 3.0095073e-08
0.66 0.44256482 0.70558834 0.2421516 -0.4623204 0.4427404 0.70277035 0.2425697 -0.46251592 3.0833704e-08 7.941058e-06 1.7480492e-07 3.8233168e-08
0.6666666666666666 0.44726712 0.7053412 0.24554574 -0.46642268 0.44744742 0.70259976 0.24557342 -0.466148 3.250955e-08 7.5155813e-06 7.657095e-10 7.54535e-08
0.6733333333333333 0.45196825 0.7051724 0.24895135 -0.47048974 0.45215037 0.7024736 0.24858801 -0.46976078 3.316842e-08 7.2837306e-06 1.3201233e-07 5.313897e-07
0.68 0.4566687 0.70506644 0.25305423 -0.4753272 0.4568505 0.7023916 0.2516123 -0.4733528 3.304912e-08 7.1546515e-06 2.07915e-06 3.8982707e-06
0.6866666666666666 0.46136892 0.7050343 0.25528312 -0.47793046 0.46154794 0.7023546 0.25464574 -0.47692373 3.2049073e-08 7.180822e-06 4.0625616e-07 1.0134901e-06
0.6933333333333334 0.46606937 0.70506907 0.25811243 -0.48120242 0.46624267 0.70236325 0.25768775 -0.4804735 3.0033064e-08 7.321421e-06 1.8035573e-07 5.3134625e-07
0.7 0.47077036 0.7051444 0.26129785 -0.48485392 0.4709457 0.70241517 0.26074022 -0.4839968 3.0739578e-08 7.4487352e-06 3.1095263e-07 7.3464577e-07
0.7066666666666667 0.47547215 0.7052704 0.26384932 -0.4877484 0.4756594 0.7025106 0.26380345 -0.48749253 3.506181e-08 7.6165747e-06 2.1036692e-09 6.547597e-08
0.7133333333333334 0.48017514 0.70544606 0.2662152 -0.49040774 0.48038387 0.70265055 0.26687723 -0.4909607 4.3570495e-08 7.814918e-06 4.3828211e-07 3.0575623e-07
0.72 0.48487958 0.7056691 0.2689856 -0.49350077 0.48511913 0.70283604 0.2699614 -0.49440122 5.7384714e-08 8.026276e-06 9.5216154e-07 8.108055e-07
0.7266666666666667 0.48958582 0.70593315 0.27271914 -0.49764442 0.48986524 0.703068 0.27305573 -0.49781415 7.807921e-08 8.209003e-06 1.13291094e-07 2.8806312e-08
0.7333333333333333 0.49429405 0.70623785 0.2770362 -0.5023931 0.49462226 0.70334744 0.27616006 -0.5011994 1.0772376e-07 8.354458e-06 7.676015e-07 1.424925e-06
0.74 0.4990046 0.70658123 0.28005156 -0.50566334 0.49937654 0.7036671 0.27930063 -0.50459325 1.3833414e-07 8.492158e-06 5.6389456e-07 1.1450759e-06
0.7466666666666667 0.5037177 0.7069641 0.28349304 -0.50937134 0.50414747 0.7040073 0.2824274 -0.50792855 1.8468462e-07 8.742359e-06 1.1355921e-06 2.081643e-06
0.7533333333333333 0.5084336 0.7073785 0.2858635 -0.51188654 0.5089184 0.7043508 0.28556538 -0.51124066 2.3505449e-07 9.166832e-06 8.887114e-08 4.1715572e-07
0.76 0.51315236 0.70782113 0.28884476 -0.51504445 0.51369125 0.70469654 0.28871605 -0.5145321 2.9039768e-07 9.763092e-06 1.6567867e-08 2.6251433e-07
0.7666666666666667 0.51787424 0.70828384 0.2921744 -0.5185533 0.5184678 0.7050474 0.29188082 -0.51780343 3.5229334e-07 1.0474369e-05 8.619079e-08 5.623291e-07
0.7733333333333333 0.5225994 0.7087707 0.2944167 -0.5208765 0.5232506 0.7054019 0.29506168 -0.5210581 4.2403636e-07 1.13487795e-05 4.160016e-07 3.296249e-08
0.78 0.52732784 0.7092649 0.29685417 -0.5233954 0.5280073 0.7057815 0.29833907 -0.5244159 4.6171067e-07 1.21337625e-05 2.20493e-06 1.0414021e-06
0.7866666666666666 0.53205967 0.70977306 0.29987743 -0.5265186 0.53272605 0.7061973 0.30173826 -0.5279108 4.440622e-07 1.2785933e-05 3.4626778e-06 1.938347e-06
0.7933333333333333 0.5367949 0.7102923 0.30356374 -0.5303167 0.5374032 0.70665264 0.30526537 -0.53155017 3.700593e-07 1.3246968e-05 2.8955214e-06 1.5214199e-06
0.8 0.5415337 0.7108147 0.3079127 -0.53477615 0.54203516 0.70715106 0.30892694 -0.5353417 2.51456e-07 1.3422398e-05 1.0286678e-06 3.198229e-07
0.8066666666666666 0.546276 0.7113407 0.31282842 -0.5397817 0.54661787 0.7076964 0.31272987 -0.5392935 1.16890305e-07 1.3281267e-05 9.71334e-09 2.3830218e-07
0.8133333333333334 0.55102175 0.71186876 0.3166321 -0.5436056 0.5511945 0.70825785 0.31654 -0.5432328 2.9837125e-08 1.3038663e-05 8.480416e-09 1.3900001e-07
0.82 0.55577105 0.7123921 0.32039666 -0.5473638 0.55579954 0.7088107 0.32024664 -0.54701865 8.1173823e-10 1.2826459e-05 2.2507468e-08 1.1914267e-07
0.8266666666666667 0.5605238 0.7129136 0.32398155 -0.55091536 0.5604329 0.7093553 0.32385233 -0.5506561 8.26228e-09 1.2661343e-05 1.669855e-08 6.7226225e-08
0.8333333333333334 0.56527996 0.71342725 0.32764655 -0.55452555 0.56509435 0.709892 0.32735968 -0.55415016 3.445065e-08 1.2498139e-05 8.22985e-08 1.4091769e-07
0.84 0.5700395 0.7139326 0.33182627 -0.5586256 0.5697837 0.7104209 0.3307713 -0.5575058 6.544548e-08 1.2331807e-05 1.1129667e-06 1.2539351e-06
0.8466666666666667 0.5748024 0.7144311 0.33543938 -0.562137 0.5745009 0.7109473 0.33409974 -0.56074023 9.089037e-08 1.2137085e-05 1.7946466e-06 1.9509812e-06
0.8533333333333334 0.57956845 0.7149097 0.33655068 -0.56316674 0.57923084 0.7114661 0.33737448 -0.56389356 1.1397424e-07 1.1858372e-05 6.7863954e-07 5.282659e-07
0.86 0.5843376 0.7153698 0.33902112 -0.5655339 0.5839545 0.71197146 0.34063032 -0.56701255 1.4674956e-07 1.1548843e-05 2.5895447e-06 2.186471e-06
0.8666666666666667 0.58910966 0.7158143 0.34087545 -0.5672903 0.58867174 0.7124641 0.34386688 -0.5700974 1.9176983e-07 1.1223829e-05 8.948701e-06 7.879702e-06
0.8733333333333333 0.5938846 0.71623653 0.34439152 -0.57066435 0.5933823 0.7129447 0.34708384 -0.5731483 2.5229357e-07 1.0836246e-05 7.248544e-06 6.170077e-06
0.88 0.59866226 0.7166457 0.34901613 -0.57509226 0.59809 0.7134124 0.35028538 -0.57617044 3.274863e-07 1.0454317e-05 1.6109984e-06 1.1624903e-06
0.8866666666666667 0.60344255 0.71704376 0.35164097 -0.5775675 0.60279506 0.71386766 0.3534717 -0.57916456 4.1923715e-07 1.0087568e-05 3.3515607e-06 2.5505587e-06
0.8933333333333333 0.6082254 0.71742845 0.35701436 -0.58266056 0.6075008 0.7143061 0.3566356 -0.582125 5.25065e-07 9.748943e-06 1.4345741e-07 2.8681137e-07
0.9 0.6130107 0.71780074 0.36056018 -0.5859811 0.61221576 0.7147161 0.35975948 -0.58503747 6.3194096e-07 9.5151245e-06 6.411189e-07 8.903831e-07
0.9066666666666666 0.61779845 0.7181574 0.3642806 -0.58944947 0.6169399 0.7150984 0.36284357 -0.5879027 7.3710004e-07 9.357662e-06 2.0650787e-06 2.3924063e-06
0.9133333333333333 0.6225884 0.71849644 0.36679485 -0.5917687 0.62167317 0.71545374 0.36588815 -0.5907216 8.3764473e-07 9.25801e-06 8.221155e-07 1.0963656e-06
0.92 0.6273805 0.7188118 0.37010106 -0.5948221 0.6264155 0.71578294 0.36889356 -0.59349495 9.3122344e-07 9.174051e-06 1.4580579e-06 1.7613457e-06
0.9266666666666666 0.6321746 0.7191138 0.3709712 -0.59559375 0.63116723 0.7160866 0.37186137 -0.596225 1.0148107e-06 9.163944e-06 7.9239476e-07 3.9850534e-07
0.9333333333333333 0.6369706 0.7193966 0.37446284 -0.59880406 0.63592744 0.71637595 0.37480256 -0.5989224 1.0881429e-06 9.124291e-06 1.1540742e-07 1.3998491e-08
0.94 0.64176834 0.7196648 0.37758195 -0.6016553 0.6406952 0.71666765 0.3777383 -0.6016084 1.1515908e-06 8.982968e-06 2.4443128e-08 2.2004407e-09
0.9466666666666667 0.64656776 0.7199127 0.37932906 -0.6032335 0.64547133 0.7169613 0.3806711 -0.6042867 1.2021532e-06 8.7106655e-06 1.8011201e-06 1.1091344e-06
0.9533333333333334 0.65136874 0.72014755 0.38233453 -0.6059641 0.65025574 0.71725726 0.3836008 -0.60695726 1.2387635e-06 8.35377e-06 1.6034419e-06 9.863123e-07
0.96 0.6561712 0.72036827 0.38373324 -0.60721606 0.6550484 0.71755576 0.38652712 -0.6096202 1.2607524e-06 7.910183e-06 7.8057565e-06 5.7799534e-06
0.9666666666666667 0.660975 0.72056806 0.3885756 -0.6116043 0.65985096 0.7178542 0.38945058 -0.6122762 1.2634308e-06 7.3650313e-06 7.655662e-07 4.5148073e-07
0.9733333333333334 0.66577995 0.72074664 0.39109612 -0.6138662 0.6646646 0.71815085 0.39237148 -0.6149257 1.2439434e-06 6.7380856e-06 1.6265446e-06 1.1224821e-06
0.98 0.67058605 0.7209143 0.39382455 -0.61630875 0.6694893 0.71844596 0.39528963 -0.6175687 1.2028067e-06 6.0927396e-06 2.1464657e-06 1.5874059e-06
0.9866666666666667 0.67539316 0.7210643 0.39895996 -0.6209013 0.67432505 0.7187398 0.39820486 -0.6202052 1.1408702e-06 5.4034003e-06 5.701782e-07 4.8450374e-07
0.9933333333333333 0.6802012 0.72120416 0.40061605 -0.6223633 0.6791717 0.7190326 0.40111703 -0.62283546 1.0598526e-06 4.7157423e-06 2.50978e-07 2.2290521e-07
1.0 0.68501 0.72132987 0.40458778 -0.62588257 0.6840292 0.7193246 0.40402594 -0.62545943 9.619578e-07 4.021144e-06 3.1565673e-07 1.7904185e-07
1.0066666666666666 0.68981963 0.7214431 0.40595543 -0.6270809 0.6888976 0.719616 0.40693143 -0.6280772 8.5012874e-07 3.3383703e-06 9.525687e-07 9.92597e-07
1.0133333333333334 0.69462997 0.7215427 0.40942392 -0.6301336 0.69377816 0.7199048 0.4098355 -0.63069093 7.2558026e-07 2.6828332e-06 1.6938992e-07 3.105871e-07
1.02 0.6994408 0.7216287 0.4130781 -0.63333625 0.69867265 0.7201879 0.41274098 -0.63330364 5.900161e-07 2.0759712e-06 1.13652504e-07 1.0630039e-09
1.0266666666666666 0.7042522 0.7217049 0.41530377 -0.63527596 0.70358187 0.72046435 0.4156513 -0.63591665 4.4932062e-07 1.5389679e-06 1.2077355e-07 4.104841e-07
1.0333333333333334 0.709064 0.7217747 0.4169492 -0.6367045 0.7085065 0.7207332 0.41856965 -0.63853127 3.1078645e-07 1.0846638e-06 2.6258313e-06 3.3370636e-06
1.04 0.71387625 0.72183895 0.41919827 -0.63865584 0.7134466 0.72099465 0.42149597 -0.6411475 1.8458218e-07 7.1284217e-07 5.2794226e-06 6.2083345e-06
1.0466666666666666 0.71868896 0.7219036 0.42229939 -0.64133966 0.718402 0.7212488 0.4244302 -0.64376533 8.2332704e-08 4.287848e-07 4.5403362e-06 5.8838777e-06
1.0533333333333332 0.723502 0.7219545 0.4291292 -0.6472226 0.72337425 0.72149426 0.42737255 -0.64638513 1.6315656e-08 2.1184577e-07 3.0858828e-06 7.0131455e-07
1.06 0.7283153 0.721997 0.43333033 -0.65081346 0.7283637 0.72173065 0.43032306 -0.649007 2.3424604e-09 7.0954655e-08 9.043631e-06 3.263218e-06
1.0666666666666667 0.73312885 0.7220303 0.43558195 -0.6527286 0.7333703 0.7219581 0.4332817 -0.65163106 5.8302167e-08 5.210129e-09 5.2912073e-06 1.2046378e-06
1.0733333333333333 0.7379425 0.72205365 0.43706128 -0.6539836 0.73839474 0.7221741 0.43625212 -0.654263 2.0450332e-07 1.4510849e-08 6.5474455e-07 7.807921e-08
1.08 0.7427563 0.72207016 0.4404863 -0.65688473 0.7434353 0.72238237 0.4392398 -0.6569074 4.6106288e-07 9.747454e-08 1.553792e-06 5.1301186e-10
1.0866666666666667 0.74757016 0.7220766 0.44232792 -0.65843964 0.7484925 0.7225846 0.44225016 -0.65956897 8.5067836e-07 2.5807455e-07 6.045725e-09 1.2753844e-06
1.0933333333333333 0.75238395 0.72206753 0.44370174 -0.6595989 0.7535677 0.7227798 0.44528365 -0.66224843 1.4012599e-06 5.073364e-07 2.5024306e-06 7.020092e-06
1.1 0.7571976 0.722049 0.44450605 -0.6602782 0.7586612 0.7229678 0.4483405 -0.6649459 2.1421017e-06 8.442037e-07 1.4703054e-05 2.1787417e-05
1.1066666666666667 0.7620111 0.7220228 0.44861057 -0.6637259 0.76377296 0.7231486 0.45142087 -0.6676615 3.1041284e-06 1.2674539e-06 7.897783e-06 1.5488755e-05
1.1133333333333333 0.76682436 0.7219936 0.4498073 -0.66473037 0.7689031 0.7233221 0.4545249 -0.6703953 4.3210434e-06 1.7648281e-06 2.2255921e-05 3.2091597e-05
1.12 0.77163744 0.7219593 0.44958514 -0.6645488 0.77405155 0.7234883 0.45765275 -0.6731475 5.8279143e-06 2.3377747e-06 6.50863e-05 7.3937386e-05
1.1266666666666667 0.7764503 0.72192466 0.45239434 -0.6668973 0.7792184 0.72364706 0.4608046 -0.67591804 7.662374e-06 2.966646e-06 7.073273e-05 8.137385e-05


==> graphs/visco/viscolastic_results_test_20.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 4.770408e-06 0.0007155612 1.3860473e-05 -0.0039170953 4.770408e-06 0.0007155612 1.3860473e-05 -0.0039170953 0.0 0.0 0.0 0.0
0.006666666666666667 2.5781152e-05 0.0031516117 8.73115e-06 -0.0029321748 0.00024758288 0.0036758168 -6.2663275e-05 -0.0037738343 4.9196007e-08 2.7479103e-07 5.097164e-09 7.083907e-07
0.013333333333333334 7.9806625e-05 0.008103821 2.7195161e-05 -0.00478748 0.00040323622 0.008770634 -0.0001122697 -0.004078541 1.046067e-07 4.4463957e-07 1.9450447e-08 5.0259456e-07
0.02 0.0001866159 0.016021391 4.1085823e-05 -0.004138884 0.00054331357 0.01670048 -0.00013454577 -0.004948284 1.2723322e-07 4.6116153e-07 3.0846454e-08 6.5512813e-07
0.02666666666666667 0.00036710984 0.02707409 0.00011459177 -0.006773407 0.0007735469 0.028255053 -7.3190415e-05 -0.0064724893 1.6519111e-07 1.394675e-06 3.526215e-08 9.055151e-08
0.03333333333333333 0.0006421463 0.041255463 0.00021957875 -0.0074070105 0.00107942 0.042495187 5.8485588e-05 -0.008365438 1.9120829e-07 1.5369168e-06 2.5951008e-08 9.1858385e-07
0.04 0.0010319399 0.058469035 0.00044193337 -0.010544644 0.0014920728 0.05993873 0.0002826461 -0.010710538 2.1172234e-07 2.1600006e-06 2.5372435e-08 2.7521027e-08
0.04666666666666667 0.0015556607 0.07855813 0.00079977134 -0.014245208 0.0020739094 0.080299094 0.00060711254 -0.013458054 2.6858166e-07 3.0309495e-06 3.7117413e-08 6.1961265e-07
0.05333333333333334 0.0022313567 0.101354405 0.0012673055 -0.016331086 0.0028489428 0.10332392 0.0010711593 -0.016614893 3.8141255e-07 3.8789944e-06 3.847333e-08 8.0546705e-08
0.06 0.0030759051 0.12668225 0.0019985335 -0.020915022 0.0037777657 0.12857533 0.0017460443 -0.020186914 4.926082e-07 3.5837265e-06 6.375081e-08 5.301412e-07
0.06666666666666667 0.0041051293 0.15438364 0.0029391865 -0.02484967 0.004882558 0.1562572 0.0026681148 -0.024220008 6.043951e-07 3.5102e-06 7.347985e-08 3.9647372e-07
0.07333333333333333 0.005333706 0.18428648 0.004157681 -0.029088568 0.006189102 0.18659109 0.0038805325 -0.028765189 7.3170236e-07 5.311244e-06 7.6811325e-08 1.0457424e-07
0.08 0.0067752437 0.21623065 0.005750878 -0.0345657 0.007677431 0.21938157 0.005412504 -0.03406991 8.139424e-07 9.928329e-06 1.14496764e-07 2.4580547e-07
0.08666666666666667 0.008442433 0.2500784 0.0076795802 -0.039800316 0.009349594 0.2535538 0.0073817456 -0.0398484 8.2294156e-07 1.207839e-05 8.870547e-08 2.3119098e-09
0.09333333333333334 0.010347023 0.28568852 0.010119109 -0.046634715 0.011234496 0.28897217 0.009858891 -0.046143252 7.8760854e-07 1.0782355e-05 6.771343e-08 2.4153553e-07
0.1 0.012495299 0.32224134 0.012917734 -0.053059563 0.013370324 0.32551017 0.012878124 -0.053104077 7.6566886e-07 1.0685301e-05 1.5689585e-09 1.9814512e-09
0.10666666666666667 0.014886022 0.35860842 0.016343102 -0.06221022 0.015746826 0.36201224 0.016425159 -0.061876323 7.409847e-07 1.158594e-05 6.7333463e-09 1.1148772e-07
0.11333333333333333 0.017511712 0.3938537 0.020260995 -0.07264007 0.018353472 0.39755556 0.020274857 -0.07134233 7.0855845e-07 1.370381e-05 1.9214964e-10 1.6841346e-06
0.12 0.020361418 0.42745566 0.02415223 -0.08083176 0.021228349 0.43147054 0.024304846 -0.08046101 7.5156925e-07 1.6119257e-05 2.329159e-08 1.3745434e-07
0.12666666666666668 0.023422332 0.45913738 0.028190514 -0.08888069 0.02432984 0.463243 0.028477859 -0.08931671 8.235686e-07 1.6856178e-05 8.256696e-08 1.9011595e-07
0.13333333333333333 0.026681075 0.4888112 0.032520935 -0.097907536 0.027635891 0.49285614 0.032774895 -0.09801003 9.116738e-07 1.636162e-05 6.449593e-08 1.0505766e-08
0.14 0.03012445 0.51650643 0.0370627 -0.107418254 0.031160453 0.5206914 0.03715963 -0.1065532 1.0733027e-06 1.7513901e-05 9.395101e-09 7.483238e-07
0.14666666666666667 0.033739474 0.5422534 0.04111079 -0.11405125 0.03492049 0.5464016 0.04158993 -0.11485815 1.3948026e-06 1.7207936e-05 2.2957455e-07 6.510842e-07
0.15333333333333332 0.037513845 0.566156 0.04561574 -0.12275756 0.038842376 0.5700649 0.046104718 -0.122947514 1.7649963e-06 1.5279285e-05 2.3909936e-07 3.608197e-08
0.16 0.04143588 0.5883048 0.050258383 -0.13185905 0.042920675 0.5919721 0.050545257 -0.13075228 2.2046204e-06 1.3449053e-05 8.229637e-08 1.2249373e-06
0.16666666666666666 0.045494527 0.6087975 0.054198418 -0.13798141 0.047110744 0.6121913 0.054907914 -0.1383325 2.612158e-06 1.1518075e-05 5.033852e-07 1.2326156e-07
0.17333333333333334 0.04967918 0.62769765 0.05839334 -0.14526951 0.051371984 0.63080686 0.05920225 -0.1458019 2.8655902e-06 9.667228e-06 6.5433466e-07 2.834377e-07
0.18 0.053979777 0.6450896 0.06253669 -0.15247086 0.055729464 0.6478345 0.06338234 -0.15311687 3.0614042e-06 7.534221e-06 7.1513375e-07 4.1732898e-07
0.18666666666666668 0.058386877 0.6610649 0.06678304 -0.16014701 0.060134757 0.66358745 0.06747652 -0.16022626 3.055085e-06 6.3631483e-06 4.809113e-07 6.279671e-09
0.19333333333333333 0.062891364 0.67567295 0.070965245 -0.16770296 0.06462272 0.6781001 0.07145448 -0.1671444 2.9976022e-06 5.891109e-06 2.393508e-07 3.1198383e-07
0.2 0.067484714 0.68900293 0.07515159 -0.17536972 0.069184825 0.6913618 0.0753011 -0.17385837 2.8903764e-06 5.5641913e-06 2.2353479e-08 2.2841796e-06
0.20666666666666667 0.07215854 0.70107305 0.07850362 -0.18059558 0.07381788 0.70329857 0.0789999 -0.18034379 2.7534131e-06 4.9529312e-06 2.462896e-07 6.3395646e-08
0.21333333333333335 0.07690509 0.7119828 0.08242174 -0.18776402 0.078525424 0.7140596 0.08257753 -0.18664286 2.6254932e-06 4.3131176e-06 2.4268713e-08 1.2570073e-06
0.22 0.08171706 0.7217957 0.085613005 -0.19297123 0.083294034 0.7236693 0.08602733 -0.19276838 2.48685e-06 3.5104235e-06 1.7166668e-07 4.1147924e-08
0.22666666666666666 0.086587176 0.73051786 0.08834889 -0.19715546 0.08811564 0.7322021 0.08934067 -0.19876182 2.336203e-06 2.8366928e-06 9.836356e-07 2.5803927e-06
0.23333333333333334 0.09150877 0.7382387 0.09212811 -0.20447351 0.093002774 0.7397629 0.0925236 -0.20459934 2.2320519e-06 2.323216e-06 1.5640781e-07 1.5832033e-08
0.24 0.09647542 0.7449979 0.09542722 -0.21062085 0.09794629 0.74640834 0.09558784 -0.21029794 2.1634623e-06 1.989298e-06 2.5798661e-08 1.0426968e-07
0.24666666666666667 0.10148089 0.75081927 0.098281175 -0.21578851 0.10295871 0.7521968 0.09852497 -0.2158228 2.1839599e-06 1.8975695e-06 5.9437415e-08 1.1756376e-09
0.25333333333333335 0.10651933 0.75576615 0.10154495 -0.22217786 0.1080101 0.75701576 0.10130168 -0.22113007 2.2224006e-06 1.5615286e-06 5.917976e-08 1.097864e-06
0.26 0.111585 0.7598506 0.10379398 -0.22621691 0.11309182 0.7609009 0.10391647 -0.226224 2.2705076e-06 1.1031163e-06 1.5005025e-08 5.030998e-11
0.26666666666666666 0.116672605 0.76314193 0.10632985 -0.23115963 0.11820675 0.7639384 0.10636488 -0.23111245 2.3535904e-06 6.344073e-07 1.2272852e-09 2.2256765e-09
0.2733333333333333 0.12177708 0.76567125 0.10881006 -0.23613748 0.12335285 0.7662051 0.10866798 -0.23581569 2.4830447e-06 2.8496294e-07 2.0187457e-08 1.03549176e-07
0.28 0.12689374 0.7674993 0.110953204 -0.24048026 0.12852314 0.76777995 0.11084584 -0.24035916 2.6549355e-06 7.874684e-08 1.1526785e-08 1.46656305e-08
0.2866666666666667 0.1320183 0.7686838 0.11342606 -0.2457157 0.13372044 0.7688026 0.11292447 -0.24476993 2.8972968e-06 1.4111553e-08 2.515905e-07 8.9446536e-07
0.29333333333333333 0.13714671 0.7692607 0.11494046 -0.24891822 0.13900542 0.76936126 0.11478498 -0.24875411 3.4548075e-06 1.0110913e-08 2.417363e-08 2.693094e-08
0.3 0.14227504 0.76924926 0.11688272 -0.25321987 0.14428423 0.76933134 0.1164622 -0.25242907 4.036877e-06 6.7364034e-09 1.7683557e-07 6.2537197e-07
0.30666666666666664 0.1473997 0.76869804 0.11784404 -0.25550467 0.14954636 0.7687517 0.11797791 -0.25584155 4.6081545e-06 2.877698e-09 1.7921721e-08 1.1349181e-07
0.31333333333333335 0.15251742 0.76766026 0.119025804 -0.25840446 0.1546679 0.76755303 0.119555175 -0.25952718 4.624547e-06 1.1498006e-08 2.8023388e-07 1.2604846e-06
0.32 0.15762518 0.7661642 0.121155985 -0.26342875 0.15966015 0.7658389 0.12119631 -0.2634869 4.1410713e-06 1.0579572e-07 1.6259074e-09 3.3807632e-09
0.32666666666666666 0.16272019 0.7642503 0.123127356 -0.26816145 0.16457538 0.76371974 0.1228737 -0.26766923 3.441747e-06 2.814737e-07 6.434087e-08 2.4227575e-07
0.3333333333333333 0.16779983 0.7619467 0.12478715 -0.27229658 0.16951035 0.7612987 0.12457426 -0.27193448 2.9258758e-06 4.1985487e-07 4.5323382e-08 1.3111512e-07
0.34 0.1728617 0.75927913 0.12696671 -0.27752125 0.17446841 0.75858843 0.1262996 -0.27627137 2.5815418e-06 4.770646e-07 4.4503588e-07 1.562199e-06
0.3466666666666667 0.17790362 0.7562904 0.12798263 -0.2804463 0.17944786 0.7555771 0.12801228 -0.28060722 2.3846683e-06 5.087809e-07 8.7931884e-10 2.5899283e-08
0.35333333333333333 0.18292372 0.7530144 0.13005133 -0.28547868 0.18445611 0.752274 0.12970158 -0.2849199 2.3482212e-06 5.482053e-07 1.2232168e-07 3.1225022e-07
0.36 0.18792018 0.7494687 0.13182527 -0.28993282 0.18948886 0.74868983 0.13136148 -0.2891914 2.4607414e-06 6.066134e-07 2.1509535e-07 5.4970684e-07
0.36666666666666664 0.19289142 0.74568534 0.13394034 -0.2950248 0.19452131 0.74488664 0.13299984 -0.29340494 2.6565383e-06 6.3792527e-07 8.8454345e-07 2.6239964e-06
0.37333333333333335 0.19783606 0.7416952 0.1357598 -0.2995341 0.19953844 0.74090105 0.13464852 -0.29760322 2.8981085e-06 6.307096e-07 1.2349519e-06 3.7283457e-06
0.38 0.20275295 0.7375349 0.1375753 -0.30400938 0.20452756 0.7367488 0.13629235 -0.3017598 3.1492375e-06 6.1789984e-07 1.6459486e-06 5.0605595e-06
0.38666666666666666 0.2076411 0.7332217 0.13790077 -0.3057584 0.20947096 0.7324555 0.13790691 -0.30583435 3.348397e-06 5.870896e-07 3.769074e-11 5.7708514e-09
0.3933333333333333 0.2124997 0.72878957 0.13883103 -0.30861267 0.21436249 0.7280574 0.13951935 -0.3098712 3.4700022e-06 5.360926e-07 4.7377677e-07 1.5838783e-06
0.4 0.21732813 0.72426474 0.14105015 -0.31374833 0.2192088 0.7235824 0.14114785 -0.31389478 3.5369405e-06 4.6560694e-07 9.546641e-09 2.1447196e-08
0.4066666666666667 0.22212593 0.71967155 0.1417458 -0.31614536 0.22400714 0.7190559 0.14279896 -0.31791294 3.5389585e-06 3.7903277e-07 1.1091344e-06 3.124324e-06
0.41333333333333333 0.22689277 0.7150243 0.14440705 -0.32194042 0.22875574 0.7145029 0.14447951 -0.32193372 3.4706684e-06 2.718803e-07 5.2510813e-09 4.4964032e-11
0.42 0.23162842 0.7103473 0.14672545 -0.32705098 0.23345587 0.70992875 0.14619035 -0.32595667 3.3395684e-06 1.7517893e-07 2.8633275e-07 1.1975176e-06
0.4266666666666667 0.23633291 0.7056733 0.14849223 -0.3311508 0.23811328 0.70534104 0.14793482 -0.32998154 3.1697382e-06 1.1038095e-07 3.107034e-07 1.367179e-06
0.43333333333333335 0.24100631 0.70101225 0.14985198 -0.33451483 0.24273542 0.7007656 0.14971788 -0.33400738 2.9897901e-06 6.083327e-08 1.7981616e-08 2.5749955e-07
0.44 0.24564888 0.6963831 0.15156329 -0.33840862 0.24732848 0.6962179 0.15153733 -0.33802795 2.8210538e-06 2.7298995e-08 6.7380856e-10 1.449059e-07
0.44666666666666666 0.2502609 0.69180405 0.15253006 -0.34102914 0.25189155 0.6917261 0.153402 -0.34205145 2.6590646e-06 6.07821e-09 7.6028186e-07 1.0451158e-06
0.4533333333333333 0.25484288 0.6872971 0.1549275 -0.34591228 0.25642547 0.68730724 0.15531664 -0.34608787 2.5045997e-06 1.02673425e-10 1.5142132e-07 3.0833704e-08
0.46 0.2593953 0.68286425 0.15714334 -0.35041717 0.26093063 0.6829676 0.15728043 -0.3501355 2.3572268e-06 1.0682143e-08 1.8793855e-08 7.933334e-08
0.4666666666666667 0.2639188 0.67852265 0.15851735 -0.35351887 0.26540747 0.6787135 0.15929255 -0.35419264 2.2161848e-06 3.6425277e-08 6.0093987e-07 4.5396723e-07
0.47333333333333333 0.26841405 0.67429066 0.16101687 -0.35831407 0.2698565 0.6745511 0.16135213 -0.35825762 2.0806972e-06 6.784582e-08 1.1240009e-07 3.1861056e-09
0.48 0.27288187 0.6701688 0.16402416 -0.3637941 0.27427825 0.6704867 0.16345824 -0.36232886 1.949899e-06 1.0104233e-07 3.2026125e-07 2.1469025e-06
0.4866666666666667 0.27732298 0.6661673 0.16511147 -0.36626276 0.27867386 0.66652596 0.16561002 -0.36640456 1.8248759e-06 1.2862347e-07 2.4855026e-07 2.0107084e-08
0.49333333333333335 0.28173825 0.6622901 0.16749468 -0.3706329 0.28306034 0.66267115 0.1678091 -0.37047914 1.7479236e-06 1.45201e-07 9.8856475e-08 2.3639117e-08
0.5 0.28612852 0.65854263 0.17028648 -0.37552723 0.28743833 0.65892947 0.17005542 -0.37455162 1.7156077e-06 1.4964066e-07 5.3387524e-08 9.518126e-07
0.5066666666666667 0.29049474 0.6549316 0.17187117 -0.37856108 0.29180786 0.6553056 0.17234655 -0.3786185 1.7242845e-06 1.3989032e-07 2.2598314e-07 3.2980987e-09
0.5133333333333333 0.29483783 0.6514656 0.17400546 -0.38233888 0.29616547 0.65179306 0.17466669 -0.38266125 1.7626116e-06 1.0723524e-07 4.3721735e-07 1.03923526e-07
0.52 0.29915878 0.64814365 0.17674866 -0.38692468 0.3005114 0.64839846 0.17701414 -0.38667703 1.829549e-06 6.492806e-08 7.0479146e-08 6.1334134e-08
0.5266666666666666 0.30345866 0.6449819 0.17971107 -0.39173532 0.3048423 0.6451479 0.17937179 -0.39063287 1.9144386e-06 2.7555647e-08 1.15114e-07 1.2153905e-06
0.5333333333333333 0.3077386 0.64199096 0.1823561 -0.39600906 0.30915537 0.64206564 0.1817327 -0.3945149 2.0072446e-06 5.5777925e-09 3.8863377e-07 2.2325416e-06
0.54 0.31199962 0.63915014 0.18443425 -0.39942035 0.31345266 0.6391461 0.18409643 -0.3983256 2.1113312e-06 1.6427748e-11 1.1412521e-07 1.1984962e-06
0.5466666666666666 0.3162427 0.6364601 0.1870182 -0.40347114 0.3177351 0.63639235 0.18646203 -0.40206543 2.2272902e-06 4.592838e-09 3.093261e-07 1.9760373e-06
0.5533333333333333 0.3204688 0.63392174 0.18857905 -0.40605608 0.3220012 0.63380545 0.18884605 -0.40575218 2.3481757e-06 1.3523053e-08 7.128847e-08 9.235173e-08
0.56 0.32467905 0.63153225 0.19170038 -0.41071358 0.32625163 0.63138777 0.19124943 -0.40938786 2.4730052e-06 2.087495e-08 2.0335936e-07 1.7575508e-06
0.5666666666666667 0.32887432 0.6292937 0.19317879 -0.41308826 0.33048835 0.6291389 0.19367106 -0.41297317 2.6051064e-06 2.3960954e-08 2.4233444e-07 1.324722e-08
0.5733333333333334 0.33305573 0.6272093 0.1964872 -0.41786236 0.33471227 0.6270732 0.19610688 -0.4165048 2.7440992e-06 1.851706e-08 1.4464509e-07 1.8429566e-06
0.58 0.33722427 0.6252823 0.19816639 -0.420408 0.33892444 0.62519467 0.19855525 -0.4199819 2.8905538e-06 7.677059e-09 1.5121265e-07 1.815728e-07
0.5866666666666667 0.34138098 0.62350464 0.2012748 -0.4247862 0.34312528 0.62349015 0.20102482 -0.4234248 3.0425829e-06 2.0978419e-10 6.249094e-08 1.8534097e-06
0.5933333333333334 0.34552678 0.6218735 0.20371245 -0.42822605 0.347316 0.62188965 0.20353268 -0.42687395 3.2012804e-06 2.6091485e-10 3.2316393e-08 1.8281786e-06
0.6 0.34966275 0.62039125 0.20640634 -0.43194368 0.351498 0.6204014 0.20607646 -0.4303244 3.3681677e-06 1.02673425e-10 1.0882207e-07 2.6220657e-06
0.6066666666666667 0.35378975 0.6190497 0.20863082 -0.43500772 0.355672 0.6190536 0.20866503 -0.4337886 3.542884e-06 1.5010215e-11 1.1705339e-09 1.4862624e-06
0.6133333333333333 0.3579087 0.6178427 0.2106267 -0.43773884 0.35982478 0.61784923 0.21131803 -0.43730268 3.6713652e-06 4.2987836e-11 4.779295e-07 1.9023292e-07
0.62 0.36202052 0.6167742 0.21212946 -0.43980858 0.36395422 0.616788 0.2140315 -0.44086155 3.7391721e-06 1.9122126e-10 3.6177707e-06 1.1087577e-06
0.6266666666666667 0.36612606 0.615832 0.21591806 -0.4447136 0.3680682 0.61584216 0.21679527 -0.44445193 3.771861e-06 1.038849e-10 7.694826e-07 6.846825e-08
0.6333333333333333 0.37022611 0.61500996 0.2188084 -0.44843513 0.37216872 0.61500686 0.2196071 -0.4480708 3.7737134e-06 9.606538e-12 6.3792527e-07 1.3273882e-07
0.64 0.37432143 0.6142949 0.22111548 -0.4513925 0.37625602 0.6142847 0.22246732 -0.45171842 3.7426305e-06 1.038849e-10 1.8274534e-06 1.0622267e-07
0.6466666666666666 0.37841272 0.6136958 0.22458296 -0.4557298 0.3803307 0.61367476 0.2253768 -0.4553967 3.6786782e-06 4.427001e-10 6.3018905e-07 1.1095598e-07
0.6533333333333333 0.38250083 0.613212 0.2291041 -0.46127987 0.38439775 0.6131639 0.22833142 -0.4591004 3.5982973e-06 2.3137012e-09 5.9704183e-07 4.7501053e-06
0.66 0.38658628 0.61282134 0.23171774 -0.4644743 0.38847572 0.61273634 0.23129658 -0.4627666 3.5699738e-06 7.224358e-09 1.773686e-07 2.916249e-06
0.6666666666666666 0.39066982 0.61252964 0.23503108 -0.468463 0.39256504 0.6123929 0.2342719 -0.46639532 3.5918554e-06 1.8695928e-08 5.763609e-07 4.2753218e-06
0.6733333333333333 0.39475203 0.61232996 0.23835553 -0.47241783 0.3966669 0.6121434 0.23725453 -0.46998054 3.6667984e-06 3.480558e-08 1.2122056e-06 5.9403997e-06
0.68 0.3988334 0.6122082 0.24239129 -0.47715756 0.4007825 0.6119964 0.24024193 -0.47351712 3.7989973e-06 4.484878e-08 4.6197415e-06 1.3252826e-05
0.6866666666666666 0.40291455 0.6121715 0.24452688 -0.47964278 0.4049124 0.6119528 0.24323362 -0.47700498 3.9914376e-06 4.7825072e-08 1.6725133e-06 6.958008e-06
0.6933333333333334 0.40699598 0.6122128 0.247267 -0.48280033 0.40905666 0.6120036 0.24622795 -0.48044604 4.2464085e-06 4.374485e-08 1.0796105e-06 5.5427004e-06
0.7 0.411078 0.6123068 0.2503926 -0.4863705 0.41320813 0.61210066 0.24922407 -0.4838586 4.5374154e-06 4.248251e-08 1.3654372e-06 6.309735e-06
0.7066666666666667 0.4151611 0.6124626 0.25286415 -0.48916382 0.41736168 0.6122377 0.25222942 -0.48725283 4.8425245e-06 5.057476e-08 4.02882e-07 3.6518618e-06
0.7133333333333334 0.4192456 0.6126768 0.2551477 -0.4917208 0.42152292 0.61241496 0.25524768 -0.4906282 5.186162e-06 6.856186e-08 9.9973585e-09 1.1937375e-06
0.72 0.42333192 0.61294705 0.2578346 -0.49471003 0.42569184 0.6126334 0.2582787 -0.4939846 5.569254e-06 9.8369824e-08 1.9721097e-07 5.2623176e-07
0.7266666666666667 0.42742038 0.6132663 0.2614909 -0.4987555 0.4298685 0.612894 0.2613223 -0.497322 5.9932513e-06 1.386003e-07 2.8433224e-08 2.054984e-06
0.7333333333333333 0.43151125 0.61363137 0.26572967 -0.50340545 0.43405288 0.6131977 0.26437834 -0.5006403 6.4598903e-06 1.8808129e-07 1.8260839e-06 7.646213e-06
0.74 0.43560484 0.61404055 0.2686615 -0.5065755 0.43824506 0.6135455 0.2674467 -0.50393933 6.9707485e-06 2.451004e-07 1.4757445e-06 6.94952e-06
0.7466666666666667 0.43970147 0.6144936 0.2720146 -0.510179 0.44244504 0.61393833 0.2705272 -0.50721914 7.5271873e-06 3.083324e-07 2.2122824e-06 8.760697e-06
0.7533333333333333 0.44380137 0.6149835 0.27430046 -0.51259685 0.4466529 0.6143772 0.27361974 -0.5104796 8.131144e-06 3.675978e-07 4.6337271e-07 4.482606e-06
0.76 0.44790474 0.61550635 0.27719894 -0.5156594 0.45087025 0.614861 0.27672458 -0.51372135 8.794249e-06 4.1646305e-07 2.250208e-07 3.7560185e-06
0.7666666666666667 0.45201176 0.6160529 0.28045538 -0.51908386 0.45509443 0.61537534 0.27984235 -0.51694036 9.50281e-06 4.5912225e-07 3.758104e-07 4.5946017e-06
0.7733333333333333 0.4561226 0.61662644 0.28261483 -0.5213146 0.45932132 0.61590296 0.2829712 -0.52013385 1.0231765e-05 5.23425e-07 1.2700397e-07 1.3942131e-06
0.78 0.46023735 0.6172117 0.28499028 -0.52376336 0.46352538 0.6164488 0.2861785 -0.52340895 1.0811145e-05 5.8198566e-07 1.4118634e-06 1.256059e-07
0.7866666666666666 0.4643561 0.6178126 0.28794265 -0.52680737 0.46769398 0.61702394 0.28949824 -0.52681226 1.1141509e-05 6.219358e-07 2.419866e-06 2.3888447e-11
0.7933333333333333 0.46847895 0.6184267 0.29155988 -0.5305288 0.47182906 0.61762714 0.29293245 -0.53034526 1.1223229e-05 6.3925893e-07 1.8839642e-06 3.3680582e-08
0.8 0.4726059 0.61904496 0.29585108 -0.5349241 0.4759314 0.6182577 0.296483 -0.5340096 1.1058898e-05 6.197754e-07 3.9933354e-07 8.3633597e-07
0.8066666666666666 0.47673702 0.6196672 0.3007079 -0.5398654 0.47999814 0.6189181 0.3001554 -0.5378117 1.0634898e-05 5.6107825e-07 3.0526206e-07 4.2175934e-06
0.8133333333333334 0.4808723 0.6202917 0.30445358 -0.5436271 0.48402616 0.6196112 0.30395538 -0.54175836 9.946836e-06 4.6308872e-07 2.4820864e-07 3.4921325e-06
0.82 0.4850117 0.6209116 0.30817002 -0.54733384 0.4880726 0.62030077 0.30768657 -0.545596 9.369152e-06 3.7311133e-07 2.3372706e-07 3.0200636e-06
0.8266666666666667 0.48915523 0.6215292 0.31170258 -0.5508304 0.49214634 0.62098145 0.3113198 -0.5492885 8.946739e-06 3.0004833e-07 1.4652132e-07 2.3774944e-06
0.8333333333333334 0.49330282 0.62213945 0.3153233 -0.5543941 0.4962464 0.62165105 0.3148511 -0.5528325 8.664636e-06 2.38535e-07 2.229615e-07 2.4387248e-06
0.84 0.49745443 0.6227405 0.31946117 -0.5584508 0.50037235 0.6223091 0.31828108 -0.5562303 8.514231e-06 1.8612185e-07 1.3925949e-06 4.930671e-06
0.8466666666666667 0.50161 0.6233333 0.3230312 -0.5619181 0.50452524 0.62295496 0.32162392 -0.5595012 8.49876e-06 1.4311897e-07 1.9803967e-06 5.841448e-06
0.8533333333333334 0.5057694 0.6239051 0.3241218 -0.562925 0.50867116 0.6235799 0.32494357 -0.56272984 8.4204e-06 1.0575695e-07 6.753047e-07 3.8081808e-08
0.86 0.5099324 0.624457 0.32657117 -0.56526935 0.5128079 0.62418425 0.3282432 -0.56592107 8.26854e-06 7.439303e-08 2.7956826e-06 4.2473528e-07
0.8666666666666667 0.514099 0.6249906 0.32840365 -0.5670022 0.5169352 0.6247686 0.33152235 -0.569075 8.044186e-06 4.926966e-08 9.726251e-06 4.2965457e-06
0.8733333333333333 0.518269 0.6254998 0.33190918 -0.5703646 0.5210529 0.6253338 0.33478057 -0.5721918 7.750069e-06 2.7555647e-08 8.244904e-06 3.3385882e-06
0.88 0.5224423 0.62599206 0.33651176 -0.5747706 0.5251614 0.62588334 0.33801943 -0.5752737 7.393528e-06 1.1819793e-08 2.2730678e-06 2.5307259e-07
0.8866666666666667 0.5266187 0.6264691 0.3391145 -0.57722336 0.52926254 0.6264159 0.34123552 -0.57831836 6.9898033e-06 2.8267664e-09 4.4987737e-06 1.1990182e-06
0.8933333333333333 0.53079826 0.6269288 0.34446836 -0.5822985 0.5333725 0.62691385 0.34441137 -0.58131176 6.6268403e-06 2.2382451e-10 3.246953e-09 9.736852e-07
0.9 0.5349808 0.6273724 0.34799522 -0.5856009 0.5374914 0.62737787 0.34754744 -0.5842549 6.303149e-06 3.007017e-11 2.0050683e-07 1.8116947e-06
0.9066666666666666 0.5391661 0.6277975 0.3517019 -0.5890566 0.54161894 0.6278088 0.3506438 -0.5871485 6.016475e-06 1.2825296e-10 1.119516e-06 3.6409353e-06
0.9133333333333333 0.5433541 0.62820214 0.3542077 -0.5913674 0.5457551 0.6282075 0.3537007 -0.5899932 5.7647735e-06 2.877698e-11 2.5704605e-07 1.8885485e-06
0.92 0.5475446 0.62858087 0.35751662 -0.59442335 0.54989976 0.6285747 0.35671824 -0.5927897 5.546771e-06 3.769074e-11 6.374017e-07 2.668793e-06
0.9266666666666666 0.55173755 0.6289425 0.35837772 -0.59518516 0.55405277 0.6289112 0.3596967 -0.5955388 5.3602585e-06 9.792167e-10 1.7396592e-06 1.2505726e-07
0.9333333333333333 0.55593276 0.62928164 0.3618696 -0.59839606 0.55821335 0.6292226 0.36264133 -0.59824586 5.201104e-06 3.4890526e-09 5.9556896e-07 2.2561153e-08
0.94 0.5601301 0.6296026 0.36498386 -0.6012431 0.56238157 0.62952757 0.3655784 -0.6009379 5.06901e-06 5.631339e-09 3.5349723e-07 9.313226e-08
0.9466666666666667 0.56432945 0.6299 0.36673844 -0.6028276 0.56655866 0.62982553 0.36850935 -0.6036171 4.9693936e-06 5.542237e-09 3.136135e-06 6.232527e-07
0.9533333333333334 0.5685307 0.63018 0.36974126 -0.6055563 0.5707445 0.63011676 0.37143397 -0.60628337 4.9010687e-06 3.9993644e-09 2.865275e-06 5.2861253e-07
0.96 0.57273364 0.63044167 0.37114173 -0.60680956 0.574939 0.63040155 0.37435207 -0.6089369 4.863665e-06 1.609127e-09 1.0306257e-05 4.525615e-06
0.9666666666666667 0.57693815 0.6306803 0.37599444 -0.6112089 0.5791434 0.6306795 0.37726557 -0.61158 4.863139e-06 6.963319e-13 1.615768e-06 1.3771411e-07
0.9733333333333334 0.5811441 0.63089526 0.37853006 -0.61348474 0.5833607 0.6309491 0.3801793 -0.6142182 4.913216e-06 2.8969147e-09 2.719962e-06 5.379271e-07
0.98 0.5853514 0.63109624 0.38125828 -0.6159275 0.58759075 0.63121045 0.3830931 -0.6168514 5.0146728e-06 1.3042211e-08 3.366527e-06 8.5353946e-07
0.9866666666666667 0.5895599 0.63127625 0.38640612 -0.62053305 0.5918336 0.6314638 0.3860068 -0.6194797 5.169615e-06 3.5184687e-08 1.5945751e-07 1.109511e-06
0.9933333333333333 0.59376955 0.63144225 0.38806623 -0.62199885 0.59609115 0.631708 0.3889213 -0.62210417 5.3898307e-06 7.063747e-08 7.3112494e-07 1.1092599e-08
1.0 0.59798014 0.63159144 0.39204776 -0.6255282 0.6003634 0.63194317 0.39183646 -0.62472475 5.6797953e-06 1.2371189e-07 4.464704e-08 6.45565e-07
1.0066666666666666 0.6021917 0.63172567 0.39342484 -0.62673503 0.6046502 0.6321694 0.39475217 -0.6273415 6.0442853e-06 1.969199e-07 1.7618204e-06 3.6781466e-07
1.0133333333333334 0.60640395 0.63184404 0.39690495 -0.6297991 0.60894746 0.6323915 0.3976655 -0.62994987 6.469438e-06 2.9972193e-07 5.784443e-07 2.2722592e-08
1.02 0.6106169 0.63194674 0.40057203 -0.63301426 0.61325336 0.6326116 0.4005751 -0.6325479 6.950777e-06 4.419992e-07 9.422685e-12 2.1747928e-07
1.0266666666666666 0.6148305 0.6320366 0.4028074 -0.63496315 0.6175678 0.63282984 0.40348083 -0.6351357 7.492722e-06 6.2919577e-07 4.5348543e-07 2.9775382e-08
1.0333333333333334 0.6190446 0.6321173 0.4044576 -0.6363964 0.6218917 0.63304573 0.40638688 -0.6377154 8.105839e-06 8.6204085e-07 3.7221334e-06 1.7397377e-06
1.04 0.62325925 0.6321904 0.4067095 -0.6383512 0.6262257 0.6332589 0.40929636 -0.64028865 8.799906e-06 1.1416342e-06 6.6919038e-06 3.7537086e-06
1.0466666666666666 0.6274743 0.6322606 0.40980396 -0.64103097 0.63056976 0.6334695 0.41220915 -0.6428554 9.581799e-06 1.4614426e-06 5.7849697e-06 3.3285762e-06
1.0533333333333332 0.6316897 0.63231677 0.4166479 -0.646929 0.6349237 0.6336779 0.4151251 -0.64541566 1.0458557e-05 1.8526794e-06 2.318948e-06 2.2902643e-06
1.06 0.6359055 0.6323634 0.42085677 -0.6505284 0.63928753 0.63388425 0.41804406 -0.64796937 1.1438107e-05 2.313052e-06 7.911357e-06 6.548513e-06
1.0666666666666667 0.6401215 0.63239944 0.42311984 -0.6524543 0.64366114 0.6340888 0.4209659 -0.6505165 1.25289225e-05 2.853986e-06 4.6394275e-06 3.7550944e-06
1.0733333333333333 0.64433765 0.63242435 0.42461342 -0.6537221 0.6480489 0.6342872 0.42389756 -0.6530683 1.377318e-05 3.4701131e-06 5.1244376e-07 4.2745882e-07
1.08 0.6485539 0.6324411 0.42804766 -0.65663236 0.6524519 0.63447815 0.42684087 -0.65562785 1.519413e-05 4.149566e-06 1.4563311e-06 1.0090546e-06
1.0866666666666667 0.6527702 0.6324463 0.42990643 -0.6582026 0.6568701 0.63466173 0.42979583 -0.6581952 1.6809225e-05 4.908197e-06 1.2231568e-08 5.4626526e-11
1.0933333333333333 0.6569865 0.6324354 0.43130803 -0.65938574 0.66130364 0.634838 0.4327624 -0.6607703 1.863791e-05 5.772504e-06 2.1152302e-06 1.916996e-06
1.1 0.66120255 0.63241404 0.43213147 -0.6600814 0.66575235 0.63500696 0.43574062 -0.66335326 2.0700692e-05 6.723241e-06 1.3025969e-05 1.0705184e-05
1.1066666666666667 0.66541845 0.6323829 0.4362537 -0.66354513 0.67021626 0.63516873 0.43873045 -0.66594404 2.3019042e-05 7.760692e-06 6.1342994e-06 5.7547604e-06
1.1133333333333333 0.6696341 0.63234746 0.43746036 -0.66455835 0.6746954 0.6353232 0.44173202 -0.66854286 2.5616442e-05 8.855159e-06 1.8247047e-05 1.5876327e-05
1.12 0.67384946 0.6323062 0.4372525 -0.6643889 0.6791898 0.6354695 0.4447487 -0.6711535 2.8519207e-05 1.0006328e-05 5.6193134e-05 4.5759687e-05
1.1266666666666667 0.6780646 0.6322637 0.44006687 -0.6667426 0.68369985 0.6356128 0.44778562 -0.6737794 3.175617e-05 1.1216242e-05 5.9578975e-05 4.9516628e-05


==> graphs/visco/viscolastic_results_test_3.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 0.00011544131 0.017316196 4.3794338e-05 -0.0039170953 0.00011544131 0.017316196 4.3794338e-05 -0.0039170953 0.0 0.0 0.0 0.0
0.006666666666666667 0.00042884363 0.04701035 0.00023680783 -0.0041913316 0.0004429114 0.04778061 0.000199203 -0.0042287298 1.9790224e-10 5.9329994e-07 1.4141229e-09 1.3986245e-09
0.013333333333333334 0.0009911739 0.08434954 0.0007802403 -0.008740441 0.0009244507 0.08543018 0.0007505886 -0.007636847 4.451987e-09 1.1677821e-06 8.792222e-10 1.2179196e-06
0.02 0.0018358998 0.12670888 0.0017352875 -0.012008027 0.0017085209 0.12691173 0.001913351 -0.0123375915 1.6225371e-08 4.1147924e-08 3.1706616e-08 1.08612646e-07
0.02666666666666667 0.0029868057 0.17263588 0.0033235748 -0.019529462 0.0027828957 0.17332809 0.0036095232 -0.018442132 4.157931e-08 4.7914585e-07 8.176649e-08 1.1822872e-06
0.03333333333333333 0.0044618477 0.22125633 0.0054940516 -0.025790079 0.0041691456 0.22306359 0.0059048887 -0.02590309 8.567453e-08 3.2661799e-06 1.6878714e-07 1.2771773e-08
0.04 0.0062753023 0.27201816 0.008512194 -0.035163205 0.005895149 0.27419376 0.009091274 -0.034741946 1.4451653e-07 4.7332323e-06 3.353332e-07 1.7745961e-07
0.04666666666666667 0.0084386 0.32449472 0.01238658 -0.045422677 0.008018928 0.32691863 0.01310344 -0.044531368 1.7612507e-07 5.875351e-06 5.1388884e-07 7.9443214e-07
0.05333333333333334 0.010961313 0.37840685 0.01697791 -0.0543521 0.010534331 0.38134933 0.017864224 -0.054803986 1.8231329e-07 8.658146e-06 7.8555183e-07 2.042002e-07
0.06 0.013851508 0.4335292 0.022706635 -0.065928236 0.013432388 0.43683413 0.023520283 -0.06565824 1.7566104e-07 1.0922553e-05 6.6202324e-07 7.289684e-08
0.06666666666666667 0.01711627 0.48971435 0.029322445 -0.07703124 0.01664096 0.4935447 0.030150235 -0.0769667 2.259194e-07 1.4671531e-05 6.8523514e-07 4.165015e-09
0.07333333333333333 0.020761553 0.54679245 0.036927406 -0.088375516 0.020270023 0.5512014 0.037815128 -0.08870437 2.4160144e-07 1.9438889e-05 7.8804993e-07 1.08144775e-07
0.08 0.024792515 0.60464436 0.04571977 -0.100886576 0.024345847 0.60981613 0.046633173 -0.100900024 1.9951221e-07 2.6747264e-05 8.343067e-07 1.8085672e-10
0.08666666666666667 0.029213805 0.6631934 0.055502083 -0.1131348 0.02882965 0.6688558 0.056630544 -0.11348359 1.4757558e-07 3.2062566e-05 1.2734247e-06 1.216555e-07
0.09333333333333334 0.03402946 0.7223484 0.06665783 -0.12683809 0.03372461 0.7280873 0.06776312 -0.12711732 9.293455e-08 3.2935135e-05 1.221674e-06 7.797099e-08
0.1 0.039127875 0.7647624 0.07616563 -0.1401566 0.038724564 0.7709199 0.07777749 -0.14171486 1.6265984e-07 3.7915022e-05 2.5980883e-06 2.4281715e-06
0.10666666666666667 0.044429842 0.79529476 0.08480457 -0.15475859 0.043814097 0.80103266 0.08605572 -0.15603124 3.7914288e-07 3.2923504e-05 1.5653668e-06 1.6196344e-06
0.11333333333333333 0.049887095 0.8185881 0.09267422 -0.16887067 0.04910677 0.82434046 0.09327491 -0.16872308 6.089077e-07 3.308993e-05 3.6082628e-07 2.178458e-08
0.12 0.05546895 0.83727837 0.099122375 -0.17956387 0.05463133 0.84314674 0.099749774 -0.17978455 7.0160786e-07 3.4437828e-05 3.9362885e-07 4.8702397e-08
0.12666666666666668 0.061154004 0.85275793 0.104839474 -0.18891466 0.060299203 0.8580977 0.10555453 -0.1897792 7.3068543e-07 2.851284e-05 5.11303e-07 7.4744753e-07
0.13333333333333333 0.06692644 0.86586547 0.11037191 -0.19832525 0.06599019 0.87084544 0.11094194 -0.19895735 8.7657315e-07 2.4800082e-05 3.249331e-07 3.9955958e-07
0.14 0.072774105 0.87715024 0.11571366 -0.20756365 0.07182201 0.88209456 0.115881965 -0.20726939 9.064845e-07 2.4446344e-05 2.8325282e-08 8.659373e-08
0.14666666666666667 0.07868703 0.8869378 0.11955498 -0.21314867 0.07776966 0.8921961 0.120434076 -0.21475947 8.415634e-07 2.7649949e-05 7.728063e-07 2.5946786e-06
0.15333333333333332 0.0846571 0.8955117 0.123922825 -0.22042562 0.08379524 0.9010899 0.12465178 -0.22158885 7.4280405e-07 3.111654e-05 5.313788e-07 1.3531026e-06
0.16 0.09067755 0.90306765 0.12822287 -0.22771752 0.08982408 0.9086467 0.12849818 -0.22782065 7.284135e-07 3.112585e-05 7.5797715e-08 1.063599e-08
0.16666666666666666 0.09674259 0.90975595 0.13110483 -0.23175476 0.09586047 0.9152188 0.13202204 -0.233558 7.7814695e-07 2.984246e-05 8.4127635e-07 3.2516537e-06
0.17333333333333334 0.10284704 0.9156666 0.1342235 -0.23659383 0.101926625 0.9209391 0.13522175 -0.2387652 8.471636e-07 2.7799337e-05 9.964905e-07 4.7148365e-06
0.18 0.10898635 0.920896 0.13714811 -0.24116193 0.108033456 0.9259228 0.13810492 -0.24343452 9.080032e-07 2.5268891e-05 9.1547304e-07 5.16467e-06
0.18666666666666668 0.1151566 0.9255383 0.1401904 -0.2461442 0.11417266 0.930361 0.14076363 -0.24771109 9.681352e-07 2.3258159e-05 3.285958e-07 2.4551346e-06
0.19333333333333333 0.121354155 0.92963344 0.14302854 -0.25079143 0.120338164 0.93433285 0.14322144 -0.25162858 1.0322376e-06 2.2084445e-05 3.7208686e-08 7.008155e-07
0.2 0.12757586 0.93325496 0.14588651 -0.25558218 0.12652361 0.9378831 0.14548665 -0.25520116 1.1072206e-06 2.1419512e-05 1.5988623e-07 1.4517829e-07
0.20666666666666667 0.13381857 0.93640625 0.1474397 -0.25766912 0.13273077 0.94099665 0.14757146 -0.25848374 1.1833081e-06 2.1071699e-05 1.735966e-08 6.6360036e-07
0.21333333333333335 0.14007965 0.9391615 0.14991082 -0.261849 0.13896373 0.94365335 0.14951053 -0.26158407 1.2452733e-06 2.0176856e-05 1.60232e-07 7.0178814e-08
0.22 0.14635667 0.94155395 0.15141971 -0.2640861 0.14521839 0.94588125 0.15130533 -0.26449427 1.2956923e-06 1.8725501e-05 1.3083085e-08 1.6660488e-07
0.22666666666666666 0.15264718 0.94357777 0.15228416 -0.26510012 0.15149693 0.9477359 0.1529729 -0.26724252 1.323076e-06 1.7290122e-05 4.7437183e-07 4.589876e-06
0.23333333333333334 0.15894909 0.9452857 0.1546839 -0.2694179 0.15778399 0.94928104 0.15454692 -0.26987636 1.357474e-06 1.5962893e-05 1.8765267e-08 2.101756e-07
0.24 0.1652604 0.94669604 0.15648435 -0.27256194 0.16407394 0.95053524 0.15604226 -0.2724249 1.4076879e-06 1.4739417e-05 1.9544149e-07 1.8777516e-08
0.24666666666666667 0.17157914 0.94781023 0.15772417 -0.2746508 0.17037855 0.9515296 0.15745413 -0.2748692 1.4414081e-06 1.3833858e-05 7.2920976e-08 4.769481e-08
0.25333333333333335 0.17790353 0.94866043 0.15958694 -0.27807128 0.17669816 0.95227987 0.1587831 -0.27721396 1.4529164e-06 1.3100292e-05 6.461638e-07 7.350034e-07
0.26 0.1842318 0.9492395 0.16018237 -0.27903965 0.18303727 0.9527991 0.1599968 -0.27943227 1.426918e-06 1.2670676e-05 3.4439587e-08 1.5414716e-07
0.26666666666666666 0.19056235 0.9495836 0.16126804 -0.28106374 0.18938856 0.9530868 0.1610839 -0.28151453 1.377793e-06 1.2272434e-05 3.3905202e-08 2.0321156e-07
0.2733333333333333 0.1968937 0.9497017 0.16234145 -0.28313345 0.195749 0.95318395 0.16205819 -0.28347927 1.3103546e-06 1.2125874e-05 8.023406e-08 1.1959573e-07
0.28 0.2032245 0.9496184 0.16312473 -0.28469715 0.20211852 0.95310307 0.16293497 -0.28535083 1.2231898e-06 1.2142899e-05 3.6005588e-08 4.2730295e-07
0.2866666666666667 0.20955351 0.9493525 0.16440175 -0.28727597 0.20852503 0.95286745 0.16371973 -0.28708607 1.0577673e-06 1.2354842e-05 4.6515967e-07 3.606216e-08
0.29333333333333333 0.21587962 0.94891596 0.16463234 -0.2878815 0.21499383 0.95246756 0.16436596 -0.28851512 7.8461443e-07 1.2613879e-05 7.0954655e-08 4.014834e-07
0.3 0.22220166 0.94830805 0.1653958 -0.28957242 0.22150587 0.95190334 0.16493848 -0.2898047 4.8413045e-07 1.2926129e-05 2.091385e-07 5.3953674e-08
0.30666666666666664 0.22851865 0.9475464 0.16513714 -0.28935316 0.22804669 0.95117015 0.16550952 -0.29114735 2.2275047e-07 1.3131375e-05 1.3866688e-07 3.219115e-06
0.31333333333333335 0.23482965 0.946651 0.16524324 -0.28988203 0.2346065 0.950278 0.1660875 -0.29255655 4.979364e-08 1.3155145e-05 7.127667e-07 7.153057e-06
0.32 0.24113381 0.9456244 0.16645788 -0.29256967 0.24114984 0.949253 0.16665734 -0.29402044 2.5707791e-10 1.3166822e-05 3.978706e-08 2.104754e-06
0.32666666666666666 0.24743035 0.94448024 0.16755651 -0.29505596 0.24760887 0.9481069 0.16725008 -0.29563466 3.186793e-08 1.3152551e-05 9.3897796e-08 3.3489542e-07
0.3333333333333333 0.25371853 0.94322747 0.16835569 -0.2969996 0.25399172 0.9468671 0.16787685 -0.29739767 7.4637086e-08 1.3246968e-05 2.2928192e-07 1.5845943e-07
0.34 0.25999767 0.9418721 0.16975538 -0.30007973 0.26035345 0.94556135 0.16853496 -0.29923218 1.265795e-07 1.36104145e-05 1.489425e-06 7.18338e-07
0.3466666666666667 0.2662672 0.94042903 0.1699656 -0.3009705 0.266705 0.9441904 0.16922443 -0.30112538 1.9166544e-07 1.4147762e-05 5.493313e-07 2.398864e-08
0.35333333333333333 0.27252656 0.9389044 0.17135067 -0.30404043 0.27304602 0.9427557 0.16994524 -0.3030764 2.6983295e-07 1.483247e-05 1.9752415e-06 9.2938376e-07
0.36 0.27877522 0.93729746 0.17242606 -0.306546 0.2793761 0.94125897 0.17069735 -0.30508432 3.6105007e-07 1.569351e-05 2.9884504e-06 2.1365222e-06
0.36666666666666664 0.28501275 0.93562937 0.17391512 -0.30979365 0.28569213 0.93969053 0.17148696 -0.30716074 4.6154867e-07 1.649304e-05 5.8959567e-06 6.9322464e-06
0.37333333333333335 0.29123878 0.933906 0.17512797 -0.3125343 0.29199076 0.9380384 0.17232226 -0.30932015 5.654622e-07 1.7076647e-05 7.872008e-06 1.0330765e-05
0.38 0.29745308 0.93214375 0.17639422 -0.315357 0.29827115 0.93630487 0.17320387 -0.31156203 6.692447e-07 1.7314915e-05 1.0178355e-05 1.4401783e-05
0.38666666666666666 0.30365536 0.93034023 0.17613143 -0.31548578 0.3045317 0.9344938 0.17413698 -0.3138898 7.6796704e-07 1.7251974e-05 3.9778147e-06 2.547133e-06
0.3933333333333333 0.30984542 0.92851055 0.17655669 -0.31683066 0.3107705 0.9326308 0.17513219 -0.31631315 8.557987e-07 1.69763e-05 2.0292182e-06 2.678242e-07
0.4 0.31602317 0.92666376 0.17834347 -0.32054275 0.31699026 0.93073297 0.17619696 -0.31883964 9.352541e-07 1.6558462e-05 4.6075147e-06 2.900595e-06
0.4066666666666667 0.32218856 0.92480904 0.17861374 -0.32160458 0.3231915 0.9288077 0.17733438 -0.32147124 1.0058837e-06 1.5989099e-05 1.6367469e-06 1.777838e-08
0.41333333333333333 0.3283415 0.92294276 0.18088558 -0.32609347 0.32937372 0.92685914 0.17854589 -0.3242079 1.0654439e-06 1.5338053e-05 5.4741536e-06 3.5553483e-06
0.42 0.334482 0.9210756 0.18284018 -0.3299868 0.33553648 0.92489177 0.1798329 -0.3270495 1.1118981e-06 1.4563286e-05 9.04372e-06 8.6278305e-06
0.4266666666666667 0.3406102 0.9192264 0.18430203 -0.33300704 0.34167936 0.9229102 0.18119681 -0.3299959 1.1430996e-06 1.3570423e-05 9.642411e-06 9.066947e-06
0.43333333333333335 0.34672615 0.91739064 0.18535884 -0.33532453 0.34780192 0.92091936 0.18263897 -0.333047 1.1572906e-06 1.2451824e-05 7.3976616e-06 5.1871125e-06
0.44 0.35282996 0.91557485 0.186798 -0.33824757 0.35390288 0.91892976 0.1841601 -0.3361993 1.1511432e-06 1.1255402e-05 6.958558e-06 4.1953444e-06
0.44666666666666666 0.35892192 0.91379076 0.18753576 -0.33999085 0.3599813 0.91697085 0.18575287 -0.33942455 1.1222927e-06 1.0112951e-05 3.1787115e-06 3.206999e-07
0.4533333333333333 0.36500221 0.91204554 0.18974426 -0.34409553 0.3660379 0.9150439 0.18741742 -0.342722 1.0726544e-06 8.990115e-06 5.414213e-06 1.886583e-06
0.46 0.3710711 0.9103327 0.19176212 -0.34783706 0.37207213 0.91315645 0.18915443 -0.3460906 1.0020615e-06 7.973677e-06 6.800038e-06 3.0500732e-06
0.4666666666666667 0.3771288 0.90865713 0.1929753 -0.3502531 0.37808344 0.9113164 0.19096453 -0.3495293 9.113146e-07 7.07167e-06 4.0431664e-06 5.238995e-07
0.47333333333333333 0.38317567 0.9070303 0.1953507 -0.35446408 0.38407445 0.9095257 0.19284587 -0.35303283 8.078027e-07 6.2270615e-06 6.274226e-06 2.0484952e-06
0.48 0.389212 0.9054497 0.19822563 -0.35938486 0.39006197 0.90777993 0.19479047 -0.3565842 7.224358e-07 5.4300353e-06 1.1800356e-05 7.843771e-06
0.4866666666666667 0.39523816 0.9039211 0.19923322 -0.3613645 0.39605373 0.90608096 0.19679508 -0.3601752 6.65155e-07 4.6648825e-06 5.9445406e-06 1.4144852e-06
0.49333333333333335 0.40125442 0.90244085 0.20152357 -0.3652756 0.40204978 0.90443575 0.19886027 -0.36380482 6.326045e-07 3.9796573e-06 7.0931637e-06 2.1631774e-06
0.5 0.4072612 0.90101343 0.20423698 -0.36976638 0.40804985 0.90284795 0.20097895 -0.3674576 6.219828e-07 3.3654335e-06 1.0614789e-05 5.3304925e-06
0.5066666666666667 0.4132588 0.8996418 0.20578498 -0.37245348 0.4140519 0.90133053 0.20314744 -0.37112367 6.2900665e-07 2.8517711e-06 6.9565926e-06 1.7683931e-06
0.5133333333333333 0.41924763 0.8983266 0.20789763 -0.37594116 0.42005783 0.89988667 0.20537749 -0.37483105 6.5643366e-07 2.433887e-06 6.3511256e-06 1.2323369e-06
0.52 0.42522806 0.8970655 0.21061113 -0.38026085 0.42606235 0.89852095 0.20767088 -0.37858334 6.960335e-07 2.1182655e-06 8.645085e-06 2.8140503e-06
0.5266666666666666 0.43120053 0.89586973 0.21359743 -0.38490862 0.43206966 0.89721054 0.21002169 -0.38237122 7.553785e-07 1.797762e-06 1.2785933e-05 6.438396e-06
0.5333333333333333 0.4371655 0.8947447 0.21631719 -0.38910207 0.43807855 0.89596605 0.21242417 -0.3861803 8.336672e-07 1.4917173e-06 1.5155588e-05 8.536682e-06
0.54 0.44312334 0.8936754 0.2184328 -0.39238194 0.44408685 0.8948052 0.21487354 -0.38999754 9.283498e-07 1.2764617e-06 1.2668343e-05 5.685337e-06
0.5466666666666666 0.4490744 0.8926572 0.22104797 -0.39632237 0.4500953 0.89373034 0.2173698 -0.39382276 1.0422539e-06 1.1515908e-06 1.3528956e-05 6.2480512e-06
0.5533333333333333 0.455019 0.89169276 0.22267267 -0.39883313 0.45610544 0.8927422 0.21991308 -0.39765635 1.1803598e-06 1.1013642e-06 7.615341e-06 1.3847982e-06
0.56 0.4609576 0.8907858 0.22584414 -0.4034493 0.46211764 0.8918443 0.22250336 -0.40149787 1.3457285e-06 1.120336e-06 1.1160816e-05 3.8080645e-06
0.5666666666666667 0.46689048 0.88993555 0.22741783 -0.40581784 0.4681266 0.89101356 0.22513482 -0.405343 1.5279702e-06 1.1621047e-06 5.2121204e-06 2.2547341e-07
0.5733333333333334 0.47281814 0.8891473 0.23082273 -0.4106424 0.47412947 0.8902372 0.22780134 -0.4091846 1.7195916e-06 1.1879486e-06 9.128793e-06 2.1251242e-06
0.58 0.4787409 0.8884176 0.23264551 -0.41327542 0.4801263 0.88951737 0.23050238 -0.4130219 1.9193076e-06 1.2094837e-06 4.593005e-06 6.427663e-08
0.5866666666666667 0.4846592 0.88774246 0.23586667 -0.4177426 0.4861171 0.8888562 0.23323739 -0.4168541 2.1254718e-06 1.2403561e-06 6.913114e-06 7.894263e-07
0.5933333333333334 0.49057338 0.88712597 0.23844747 -0.42130515 0.49210122 0.8882529 0.23600793 -0.42068404 2.334313e-06 1.2700051e-06 5.951373e-06 3.857779e-07
0.6 0.49648383 0.8865694 0.24131066 -0.42519295 0.49807775 0.8877063 0.23881619 -0.4245153 2.5405734e-06 1.2925393e-06 6.222377e-06 4.5920302e-07
0.6066666666666667 0.5023909 0.8860642 0.24369948 -0.42841893 0.5040462 0.88722414 0.24166265 -0.42834795 2.7399537e-06 1.3455211e-06 4.1486555e-06 5.039457e-09
0.6133333333333333 0.508295 0.8856089 0.24586515 -0.43132204 0.51000637 0.8868121 0.24454743 -0.4321817 2.9287824e-06 1.4476406e-06 1.7363981e-06 7.389947e-07
0.62 0.5141964 0.8852078 0.24757753 -0.43361306 0.5159582 0.8864726 0.24747011 -0.4360158 3.1039185e-06 1.5997457e-06 1.1539587e-08 5.7732204e-06
0.6266666666666667 0.5200954 0.8848519 0.25152174 -0.43871713 0.5219023 0.88619983 0.250428 -0.43984866 3.2649411e-06 1.8169936e-06 1.1962786e-06 1.2803705e-06
0.6333333333333333 0.52599233 0.88454115 0.2545851 -0.44264835 0.5278422 0.8859512 0.253408 -0.4436742 3.422092e-06 1.9882891e-06 1.3854997e-06 1.0523796e-06
0.64 0.5318874 0.8842669 0.25704333 -0.44578338 0.5337776 0.885728 0.25640956 -0.44749206 3.5727899e-06 2.13478e-06 4.0167225e-07 2.919609e-06
0.6466666666666666 0.53778106 0.8840413 0.2607073 -0.45037562 0.5397082 0.8855314 0.25943205 -0.45130187 3.7138584e-06 2.220446e-06 1.6262405e-06 8.579505e-07
0.6533333333333333 0.54367346 0.88385975 0.2654257 -0.45619792 0.5456351 0.8853614 0.2624753 -0.45510393 3.848065e-06 2.254862e-06 8.704861e-06 1.1968002e-06
0.66 0.54956484 0.8837065 0.2681947 -0.45959038 0.5515556 0.8852131 0.26554722 -0.4589103 3.963028e-06 2.269744e-06 7.0091996e-06 4.6252103e-07
0.6666666666666666 0.55545545 0.8835937 0.2717056 -0.46383885 0.55746347 0.8850885 0.2686585 -0.46273482 4.032148e-06 2.2345014e-06 9.284871e-06 1.2188757e-06
0.6733333333333333 0.5613456 0.88351667 0.27522382 -0.4680499 0.5633569 0.8849952 0.27181208 -0.46657947 4.045324e-06 2.1861185e-06 1.1639971e-05 2.1622131e-06
0.68 0.5672353 0.883462 0.27940175 -0.47299427 0.5692434 0.88493115 0.2750061 -0.4704376 4.032387e-06 2.1583585e-06 1.932186e-05 6.536621e-06
0.6866666666666666 0.57312495 0.88344604 0.28175768 -0.4757567 0.57513267 0.8848934 0.2782383 -0.47430095 4.030951e-06 2.0949076e-06 1.2386078e-05 2.1192197e-06
0.6933333333333334 0.57901466 0.8834612 0.28470188 -0.4791793 0.5810242 0.884884 0.28150913 -0.4781698 4.038374e-06 2.0244238e-06 1.0193669e-05 1.0190782e-06
0.7 0.5849046 0.8834866 0.2879391 -0.48291272 0.5869175 0.88490486 0.28481907 -0.48204437 4.0518003e-06 2.0113846e-06 9.734618e-06 7.540322e-07
0.7066666666666667 0.5907948 0.88353366 0.29057348 -0.48592442 0.5928191 0.88494915 0.28814778 -0.48589778 4.097762e-06 2.003615e-06 5.8840224e-06 7.0986417e-10
0.7133333333333334 0.5966855 0.8836045 0.29302967 -0.48871028 0.5987463 0.88499737 0.29144728 -0.48966685 4.2467773e-06 1.940007e-06 2.5039394e-06 9.1501687e-07
0.72 0.60257685 0.88369733 0.29588935 -0.49193186 0.6047006 0.8850497 0.2947189 -0.4933529 4.510412e-06 1.828904e-06 1.3699682e-06 2.0193386e-06
0.7266666666666667 0.6084689 0.8838077 0.2996987 -0.4961934 0.6106821 0.8851074 0.29796228 -0.49695653 4.898166e-06 1.6891662e-06 3.015197e-06 5.823495e-07
0.7333333333333333 0.6143618 0.8839406 0.30410385 -0.50107527 0.6166718 0.88515776 0.30121168 -0.50052714 5.3359986e-06 1.4815429e-06 8.364626e-06 3.0044026e-07
0.74 0.62025577 0.8840926 0.30721167 -0.5044796 0.6226641 0.88519883 0.30447647 -0.5040781 5.8000323e-06 1.2236842e-06 7.4813056e-06 1.6119975e-07
0.7466666666666667 0.62615085 0.8842656 0.31075662 -0.50833505 0.6286585 0.88523275 0.30775625 -0.50760883 6.288193e-06 9.3536937e-07 9.002272e-06 5.2739983e-07
0.7533333333333333 0.63204724 0.88445187 0.3132168 -0.51098084 0.63465446 0.8852616 0.31105062 -0.5111189 6.7976293e-06 6.556612e-07 4.6923437e-06 1.9056245e-08
0.76 0.6379449 0.88465065 0.31628472 -0.51426756 0.64065224 0.88528717 0.3143593 -0.5146078 7.32981e-06 4.0515516e-07 3.7071993e-06 1.157519e-07
0.7666666666666667 0.64384395 0.8848585 0.3196874 -0.51789093 0.646654 0.88530874 0.31768295 -0.51807684 7.896443e-06 2.027282e-07 4.0177983e-06 3.456137e-08
0.7733333333333333 0.64974445 0.8850792 0.3220199 -0.5203454 0.6526614 0.8853238 0.32102296 -0.52152985 8.508493e-06 5.98377e-08 9.939039e-07 1.4029538e-06
0.78 0.65564644 0.88529795 0.3245016 -0.52294713 0.6586445 0.88537353 0.3244592 -0.5250747 8.988328e-06 5.7121383e-09 1.7984982e-09 4.5266297e-06
0.7866666666666666 0.66155 0.88552475 0.32759407 -0.5261798 0.6645875 0.8854781 0.3280303 -0.5287661 9.226481e-06 2.1781297e-09 1.9028492e-07 6.6889743e-06
0.7933333333333333 0.667455 0.885756 0.33134246 -0.5300797 0.6704889 0.88564074 0.3317376 -0.53260577 9.2044065e-06 1.3288414e-08 1.5614273e-07 6.3809025e-06
0.8 0.6733616 0.88598835 0.33573797 -0.5346239 0.67635083 0.8858644 0.3355869 -0.5365968 8.935511e-06 1.537046e-08 2.2821531e-08 3.8921535e-06
0.8066666666666666 0.67926973 0.8862234 0.34070513 -0.539718 0.6821701 0.8861539 0.33958495 -0.54074657 8.4121e-06 4.830113e-09 1.254803e-06 1.0580126e-06
0.8133333333333334 0.6851795 0.886459 0.34455696 -0.5436257 0.6879604 0.88645774 0.34354886 -0.5448482 7.733484e-06 1.5667467e-12 1.0162522e-06 1.4944849e-06
0.82 0.69109076 0.88669103 0.34835318 -0.5474497 0.69374824 0.8867468 0.34739718 -0.5487986 7.062163e-06 3.1125182e-09 9.139339e-07 1.8195656e-06
0.8266666666666667 0.69700354 0.8869229 0.35197937 -0.5510759 0.699538 0.8870236 0.3511299 -0.55259746 6.4234323e-06 1.01469055e-08 7.2162544e-07 2.3152281e-06
0.8333333333333334 0.7029179 0.88714814 0.3556656 -0.5547396 0.70535666 0.88730276 0.354734 -0.55621576 5.9476656e-06 2.3905628e-08 8.678614e-07 2.1790738e-06
0.84 0.7088337 0.8873694 0.35986748 -0.5588928 0.71120477 0.88758224 0.35822138 -0.5596702 5.621986e-06 4.530435e-08 2.70965e-06 6.0438714e-07
0.8466666666666667 0.71475095 0.88758886 0.3635091 -0.5624625 0.71708316 0.88786054 0.3616028 -0.56297576 5.439206e-06 7.380892e-08 3.6338872e-06 2.634313e-07
0.8533333333333334 0.72066957 0.8877951 0.3646052 -0.56350803 0.72299296 0.8881341 0.3648975 -0.5661574 5.3981366e-06 1.1494217e-07 8.543998e-08 7.019145e-06
0.86 0.7265895 0.8879913 0.3670637 -0.56589246 0.7289283 0.8884002 0.36811858 -0.56923395 5.47011e-06 1.6718928e-07 1.1127781e-06 1.1165595e-05
0.8666666666666667 0.73251075 0.88818175 0.3689143 -0.56767327 0.73486227 0.88864684 0.37131712 -0.5722746 5.5296578e-06 2.163134e-07 5.7735065e-06 2.1172507e-05
0.8733333333333333 0.7384331 0.88835967 0.3724037 -0.57104725 0.7407946 0.88887477 0.37449294 -0.5752799 5.576571e-06 2.6533144e-07 4.364891e-06 1.7915285e-05
0.88 0.7443567 0.88853514 0.37703228 -0.5755025 0.7467252 0.8890847 0.37764588 -0.5782502 5.6098384e-06 3.020105e-07 3.7650497e-07 7.549935e-06
0.8866666666666667 0.7502814 0.88870895 0.37966666 -0.57801026 0.7526539 0.8892772 0.3807758 -0.5811861 5.6287718e-06 3.2293156e-07 1.2302205e-06 1.0086053e-05
0.8933333333333333 0.7562073 0.8888781 0.3850463 -0.58312935 0.75858146 0.8894525 0.38388386 -0.58408964 5.6366935e-06 3.299468e-07 1.3512658e-06 9.221577e-07
0.9 0.76213425 0.889043 0.38859975 -0.5864773 0.7645087 0.8896107 0.3869715 -0.5869632 5.638109e-06 3.2232217e-07 2.6511977e-06 2.3609596e-07
0.9066666666666666 0.76806223 0.8892001 0.39231688 -0.5899616 0.7704364 0.8897513 0.39003688 -0.58980584 5.6366935e-06 3.0384763e-07 5.1983857e-06 2.4257108e-08
0.9133333333333333 0.7739912 0.8893475 0.39481786 -0.5922874 0.77637297 0.88986415 0.39306095 -0.592604 5.672695e-06 2.6693039e-07 3.0867204e-06 1.002104e-07
0.92 0.7799211 0.88948166 0.39809 -0.5953265 0.7823184 0.88995 0.39604422 -0.59535855 5.7470415e-06 2.1931771e-07 4.1852177e-06 1.0283117e-09
0.9266666666666666 0.78585184 0.8896128 0.398957 -0.59611326 0.7882727 0.8900096 0.3989872 -0.5980707 5.860479e-06 1.5744081e-07 9.1142116e-10 3.8314793e-06
0.9333333333333333 0.7917834 0.8897342 0.4024261 -0.5993176 0.7942357 0.8900436 0.4018904 -0.6007414 6.0138436e-06 9.573313e-08 2.8697102e-07 2.0271386e-06
0.94 0.7977157 0.8898512 0.40553832 -0.6021764 0.8002051 0.890079 0.40477538 -0.60339016 6.1970527e-06 5.189692e-08 5.820766e-07 1.473139e-06
0.9466666666666667 0.80364877 0.8899581 0.40725574 -0.6037413 0.8061826 0.8901224 0.4076524 -0.60602677 6.4204114e-06 2.700435e-08 1.5734622e-07 5.223421e-06
0.9533333333333334 0.80958253 0.890062 0.41025805 -0.6064808 0.81217086 0.8901709 0.410532 -0.6086641 6.699461e-06 1.1858706e-08 7.504474e-08 4.766878e-06
0.96 0.81551695 0.89016175 0.41165006 -0.6077383 0.81816983 0.89022464 0.41341397 -0.61130226 7.037791e-06 3.954259e-09 3.1113786e-06 1.2701672e-05
0.9666666666666667 0.82145196 0.890248 0.4164579 -0.6121036 0.8241795 0.890284 0.41629812 -0.6139413 7.439303e-06 1.2960868e-09 2.5526532e-08 3.377253e-06
0.9733333333333334 0.82738745 0.8903224 0.4189387 -0.6143391 0.8301997 0.8903492 0.41918424 -0.6165813 7.908842e-06 7.194245e-10 6.0290546e-08 5.027495e-06
0.98 0.83332336 0.8903945 0.42166 -0.61678356 0.8362306 0.89042056 0.4220721 -0.61922234 8.451908e-06 6.784582e-10 1.6983178e-07 5.9476656e-06
0.9866666666666667 0.8392598 0.89045924 0.42676914 -0.62135816 0.842272 0.8904983 0.42496157 -0.62186444 9.07323e-06 1.524203e-09 3.267311e-06 2.563213e-07
0.9933333333333333 0.8451966 0.89052236 0.42842016 -0.6228226 0.84832394 0.8905827 0.42785242 -0.62450767 9.780234e-06 3.6384904e-09 3.2232217e-07 2.8395045e-06
1.0 0.85113376 0.8905789 0.43237317 -0.6263298 0.8543864 0.890674 0.43074447 -0.6271521 1.05795725e-05 9.038192e-09 2.6526536e-06 6.7618663e-07
1.0066666666666666 0.85707134 0.89062935 0.4337228 -0.6275178 0.86046183 0.8907698 0.43364063 -0.62980086 1.1495429e-05 1.9720176e-08 6.7510877e-09 5.212257e-06
1.0133333333333334 0.86300915 0.8906729 0.4371688 -0.6305544 0.8665504 0.89087015 0.4365409 -0.63245416 1.25403185e-05 3.890037e-08 3.9426484e-07 3.6091596e-06
1.02 0.8689472 0.89071006 0.44079933 -0.63373923 0.8726524 0.89097446 0.43944675 -0.6351123 1.3728533e-05 6.991064e-08 1.8294684e-06 1.8852734e-06
1.0266666666666666 0.8748855 0.89074475 0.44301382 -0.63567215 0.87876964 0.8910794 0.44236475 -0.63777655 1.5086518e-05 1.1201075e-07 4.2128508e-07 4.428506e-06
1.0333333333333334 0.880824 0.8907791 0.44465968 -0.6371036 0.88490206 0.8911837 0.44529647 -0.6404488 1.6630334e-05 1.6369819e-07 4.054967e-07 1.1190306e-05
1.04 0.8867628 0.89081186 0.4469103 -0.6390581 0.8910501 0.8912817 0.44824794 -0.64313626 1.8380963e-05 2.2077162e-07 1.7893007e-06 1.6631306e-05
1.0466666666666666 0.89270175 0.89084923 0.45003983 -0.64176714 0.89721555 0.8913705 0.4512242 -0.6458472 2.0374391e-05 2.7169386e-07 1.402742e-06 1.6646867e-05
1.0533333333333332 0.89864093 0.8908752 0.4568443 -0.6476268 0.90339833 0.8914499 0.45422545 -0.64858186 2.2632896e-05 3.3028925e-07 6.8583718e-06 9.121114e-07
1.06 0.90458024 0.8908972 0.46103707 -0.65121025 0.90959847 0.8915205 0.45725214 -0.65134066 2.5182675e-05 3.8848515e-07 1.4325656e-05 1.7008063e-08
1.0666666666666667 0.91051966 0.8909145 0.46327502 -0.653114 0.9158182 0.89159274 0.46031418 -0.65413123 2.8074684e-05 4.600112e-07 8.766519e-06 1.034722e-06
1.0733333333333333 0.9164592 0.89092714 0.46473682 -0.6543544 0.9220576 0.8916668 0.463412 -0.656954 3.1342373e-05 5.4714667e-07 1.755181e-06 6.7579044e-06
1.08 0.9223988 0.89093673 0.46815267 -0.65724665 0.9283168 0.89174294 0.466546 -0.65980923 3.5022327e-05 6.4997846e-07 2.5813981e-06 6.566829e-06
1.0866666666666667 0.9283384 0.8909416 0.46997404 -0.6587837 0.9345957 0.89182127 0.46971667 -0.6626973 3.9153747e-05 7.737759e-07 6.624079e-08 1.5316586e-05
1.0933333333333333 0.93427795 0.89093584 0.4713016 -0.6599031 0.9408945 0.89190197 0.47292444 -0.6656186 4.3778506e-05 9.3341043e-07 2.6336604e-06 3.266682e-05
1.1 0.9402175 0.89092577 0.47207814 -0.66055804 0.9472132 0.89198524 0.4761698 -0.6685735 4.893951e-05 1.1224821e-06 1.6741602e-05 6.42475e-05
1.1066666666666667 0.9461569 0.890914 0.4761645 -0.6639877 0.9535518 0.89207125 0.47945318 -0.6715624 5.4684693e-05 1.3391679e-06 1.0815457e-05 5.737574e-05
1.1133333333333333 0.9520962 0.89090234 0.47735453 -0.6649844 0.95991045 0.89216024 0.48277506 -0.6745856 6.1062165e-05 1.5823034e-06 2.9382209e-05 9.218258e-05
1.12 0.95803547 0.89088774 0.47711512 -0.6647865 0.9662902 0.8922488 0.48613557 -0.6776437 6.814019e-05 1.8525171e-06 8.1368475e-05 0.00016530756
1.1266666666666667 0.96397465 0.89087415 0.47992533 -0.6671329 0.9726933 0.89232904 0.48953438 -0.6807377 7.6015196e-05 2.1167043e-06 9.233372e-05 0.0001850895


==> graphs/visco/viscolastic_results_test_4.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 4.8955128e-05 0.0073432694 1.920163e-05 -0.0039170953 4.8955128e-05 0.0073432694 1.920163e-05 -0.0039170953 0.0 0.0 0.0 0.0
0.006666666666666667 0.00020412843 0.023275996 6.479579e-05 -0.0034348858 0.00039612438 0.022669362 -8.29511e-06 -0.0042412495 3.6862442e-08 3.6800446e-07 5.34228e-09 6.5022255e-07
0.013333333333333334 0.0005139123 0.04646758 0.00025470302 -0.0065641636 0.0006393702 0.045534518 0.0002285143 -0.0061849463 1.573968e-08 8.706052e-07 6.8584893e-10 1.4380578e-07
0.02 0.0010164898 0.07538663 0.00062562956 -0.007980197 0.0011170511 0.074307896 0.0006052865 -0.009188959 1.0112576e-08 1.1636635e-06 4.1383982e-10 1.4611071e-06
0.02666666666666667 0.0017420843 0.10883917 0.0013458274 -0.01338452 0.0018620109 0.10781449 0.001322803 -0.013622958 1.4382399e-08 1.0499657e-06 5.301225e-10 5.6852745e-08
0.03333333333333333 0.0027151124 0.14595422 0.002401941 -0.017374234 0.0028246178 0.14374548 0.0024872194 -0.019079912 1.19914265e-08 4.8785305e-06 7.272408e-09 2.909338e-06
0.04 0.003955842 0.18610942 0.0039981883 -0.024370221 0.00407138 0.18303525 0.0040823678 -0.025326066 1.3349033e-08 9.450516e-06 7.0861805e-09 9.136383e-07
0.04666666666666667 0.005481182 0.22880106 0.006171352 -0.03225522 0.0056255707 0.2251732 0.006151748 -0.032264337 2.0848047e-08 1.3161307e-05 3.8433015e-10 8.309754e-11
0.05333333333333334 0.0073056147 0.27366486 0.008844623 -0.038806893 0.0075039743 0.26976758 0.008786576 -0.03993671 3.934653e-08 1.5188787e-05 3.3695091e-09 1.276487e-06
0.06 0.009441634 0.3204028 0.012343014 -0.04804187 0.009701881 0.3161812 0.012094503 -0.048312854 6.772846e-08 1.7821809e-05 6.175741e-08 7.343291e-08
0.06666666666666667 0.011900307 0.36880103 0.01650652 -0.056814495 0.012194649 0.36408022 0.016097201 -0.05719681 8.663759e-08 2.228602e-05 1.6754133e-07 1.4616504e-07
0.07333333333333333 0.0146912215 0.41863725 0.021436814 -0.06592167 0.014978322 0.41323942 0.020898646 -0.06649569 8.2426794e-08 2.913653e-05 2.8962532e-07 3.294933e-07
0.08 0.017822811 0.4697385 0.02730182 -0.07627722 0.01811951 0.4633741 0.026553126 -0.07624018 8.803023e-08 4.0505653e-05 5.605426e-07 1.3717272e-09
0.08666666666666667 0.021302687 0.5219812 0.03396842 -0.08642265 0.021643871 0.51483244 0.03312931 -0.08651755 1.16406824e-07 5.1104522e-05 7.0410636e-07 9.005639e-09
0.09333333333333334 0.025137587 0.57523495 0.041753165 -0.09811353 0.025575524 0.5676078 0.04073011 -0.09746558 1.9178941e-07 5.8173104e-05 1.0466397e-06 4.1983557e-07
0.1 0.029284855 0.6220904 0.049479473 -0.10944217 0.029801685 0.61421347 0.048489645 -0.11025114 2.6711325e-07 6.204607e-05 9.7976e-07 6.544431e-07
0.10666666666666667 0.033692818 0.66119444 0.057312395 -0.12290281 0.034127522 0.65234256 0.05585058 -0.123286426 1.8896768e-07 7.835588e-05 2.1369033e-06 1.4716085e-07
0.11333333333333333 0.038317848 0.69375455 0.06494086 -0.13667203 0.038629036 0.6852053 0.063025855 -0.13565445 9.683822e-08 7.309007e-05 3.667255e-06 1.0354801e-06
0.12 0.04312642 0.7212854 0.07159436 -0.14745654 0.043319657 0.71266234 0.069754556 -0.14721262 3.7341024e-08 7.4357224e-05 3.38487e-06 5.9495555e-08
0.12666666666666668 0.048092414 0.7448996 0.077743925 -0.15725559 0.048178587 0.7363205 0.076054014 -0.15783454 7.4258573e-09 7.360053e-05 2.8557988e-06 3.3518867e-07
0.13333333333333333 0.053195145 0.7654095 0.083786726 -0.16733718 0.053182367 0.75689155 0.08199367 -0.16753587 1.6327079e-10 7.2555995e-05 3.2150524e-06 3.9478543e-08
0.14 0.058417913 0.7834152 0.08968945 -0.1773744 0.0584019 0.774793 0.08748477 -0.17640604 2.5636165e-10 7.4341806e-05 4.8606094e-06 9.377055e-07
0.14666666666666667 0.063746594 0.79930174 0.09433081 -0.18391569 0.063721694 0.7905949 0.092639565 -0.18465978 6.2000205e-10 7.580955e-05 2.860308e-06 5.5366917e-07
0.15333333333333332 0.06916936 0.813415 0.099407226 -0.19218864 0.06905712 0.80475783 0.0975176 -0.19233952 1.2596818e-08 7.494637e-05 3.5706778e-06 2.2767537e-08
0.16 0.07467606 0.8260046 0.10441365 -0.200514 0.07447528 0.8174218 0.10207709 -0.19942637 4.0311903e-08 7.366498e-05 5.4595207e-06 1.1829516e-06
0.16666666666666666 0.08025786 0.83727056 0.10814625 -0.20559953 0.079960614 0.8287171 0.106334254 -0.20594844 8.8356586e-08 7.316143e-05 3.28333e-06 1.2173867e-07
0.17333333333333334 0.085906796 0.8473407 0.11206981 -0.21153194 0.085495725 0.8387221 0.11029095 -0.21191095 1.6897927e-07 7.428015e-05 3.1643283e-06 1.4364936e-07
0.18 0.09161577 0.8563456 0.11578772 -0.21719155 0.09106183 0.8477811 0.11402005 -0.21747819 3.0684484e-07 7.335019e-05 3.1246664e-06 8.216176e-08
0.18666666666666668 0.09737851 0.8644111 0.11956869 -0.22322892 0.09667541 0.8559695 0.11756279 -0.22279195 4.9434453e-07 7.126106e-05 4.0236246e-06 1.9093548e-07
0.19333333333333333 0.103189185 0.8716016 0.12314298 -0.22894455 0.10237103 0.8633306 0.120912366 -0.22785704 6.693788e-07 6.840909e-05 4.975641e-06 1.1826922e-06
0.2 0.10904263 0.8780164 0.12668878 -0.23475161 0.10814814 0.8699434 0.12406962 -0.23267557 8.001068e-07 6.5173845e-05 6.8599716e-06 4.3099617e-06
0.20666666666666667 0.11493379 0.8836739 0.12901993 -0.2378888 0.113996275 0.8758759 0.1270529 -0.23726991 8.789325e-07 6.0809056e-05 3.8691983e-06 3.8302474e-07
0.21333333333333335 0.12085826 0.8886711 0.13213696 -0.24304394 0.11990575 0.8811993 0.12988277 -0.24166436 9.072792e-07 5.5827793e-05 5.0813637e-06 1.9032391e-06
0.22 0.126812 0.89306104 0.13431807 -0.2462209 0.12585638 0.88581085 0.13250652 -0.24579936 9.131933e-07 5.256525e-05 3.28171e-06 1.7769509e-07
0.22666666666666666 0.13279097 0.89684486 0.13587414 -0.24819586 0.13184068 0.88974315 0.13495249 -0.2497384 9.030544e-07 5.043435e-05 8.494419e-07 2.3794248e-06
0.23333333333333334 0.1387916 0.90009487 0.13881068 -0.25340703 0.1378497 0.89300275 0.13722545 -0.25350136 8.8718014e-07 5.0298142e-05 2.5129548e-06 8.897083e-09
0.24 0.14481054 0.9028408 0.1411497 -0.25741783 0.14388146 0.89566296 0.13934024 -0.25709787 8.632034e-07 5.152124e-05 3.274156e-06 1.0237295e-07
0.24666666666666667 0.15084448 0.9050921 0.14293306 -0.2603713 0.14995107 0.89782465 0.14130549 -0.26050922 7.9818864e-07 5.2816195e-05 2.648966e-06 1.9023346e-08
0.25333333333333335 0.15689045 0.9068943 0.1452617 -0.26460868 0.15605256 0.89950895 0.14312372 -0.26374152 7.020635e-07 5.4543736e-05 4.570996e-06 7.519633e-07
0.26 0.16294542 0.90824556 0.14636411 -0.26640218 0.16216967 0.9006884 0.14477326 -0.26676902 6.0179497e-07 5.7110574e-05 2.5307972e-06 1.3456923e-07
0.26666666666666666 0.16900672 0.9091955 0.14788397 -0.26919702 0.16828656 0.90147823 0.1462974 -0.26963934 5.1862787e-07 5.9555976e-05 2.5172087e-06 1.9565235e-07
0.2733333333333333 0.17507179 0.909761 0.1493608 -0.27201778 0.17439833 0.90194905 0.14771564 -0.2723784 4.5354565e-07 6.1026774e-05 2.7065603e-06 1.300597e-07
0.28 0.18113832 0.9099797 0.15051696 -0.2742883 0.1805028 0.9021562 0.1490409 -0.27500546 4.038852e-07 6.1207575e-05 2.178766e-06 5.143229e-07
0.2866666666666667 0.18720421 0.9098836 0.15211177 -0.2775347 0.18662186 0.90211815 0.15023932 -0.27744606 3.3913417e-07 6.0302555e-05 3.5060693e-06 7.85565e-09
0.29333333333333333 0.1932675 0.90949243 0.1526642 -0.2787802 0.19278727 0.9018256 0.15125804 -0.2795068 2.3061098e-07 5.8780224e-05 1.9772942e-06 5.279627e-07
0.3 0.19932623 0.9088099 0.15371099 -0.28110388 0.19901851 0.90133977 0.15212093 -0.2812353 9.469399e-08 5.5802855e-05 2.528285e-06 1.7273383e-08
0.30666666666666664 0.20537865 0.90786344 0.1537314 -0.2814838 0.20519955 0.90053225 0.1529349 -0.283002 3.2075757e-08 5.3746382e-05 6.34431e-07 2.3049006e-06
0.31333333333333335 0.21142322 0.9066839 0.1540704 -0.28257316 0.2112735 0.8994049 0.15374678 -0.2849817 2.2413673e-08 5.29844e-05 1.04732116e-07 5.8010373e-06
0.32 0.21745843 0.9052807 0.15547094 -0.28580806 0.21723948 0.89797026 0.15456475 -0.28717887 4.7935934e-08 5.344268e-05 8.2117003e-07 1.8791404e-06
0.32666666666666666 0.22348292 0.90367514 0.15673558 -0.28881502 0.2231975 0.89626205 0.15541133 -0.2894893 8.146277e-08 5.4953893e-05 1.7536415e-06 4.546502e-07
0.3333333333333333 0.22949547 0.9018817 0.15768793 -0.29125947 0.22914326 0.8943314 0.15628462 -0.29188105 1.2404755e-07 5.700702e-05 1.9692982e-06 3.8637046e-07
0.34 0.23549488 0.89991224 0.15921341 -0.29482427 0.23508354 0.8922147 0.15718304 -0.29433352 1.6920599e-07 5.9251855e-05 4.122413e-06 2.408403e-07
0.3466666666666667 0.24148014 0.89779 0.1595482 -0.29617095 0.241012 0.88995415 0.15808678 -0.29681015 2.1915027e-07 6.140078e-05 2.1357382e-06 4.085769e-07
0.35333333333333333 0.24745034 0.8955288 0.16102482 -0.29968065 0.24693663 0.8875635 0.15899985 -0.29930937 2.638904e-07 6.344548e-05 4.1005374e-06 1.3784685e-07
0.36 0.25340456 0.89313173 0.1621913 -0.30262348 0.25285426 0.88505346 0.1599275 -0.30183792 3.0282996e-07 6.525856e-05 5.124787e-06 6.171036e-07
0.36666666666666664 0.25934204 0.8906243 0.16374551 -0.30627576 0.2587631 0.8824293 0.16087182 -0.30439788 3.3517142e-07 6.715774e-05 8.258088e-06 3.5264113e-06
0.37333333333333335 0.2652622 0.8880201 0.16501577 -0.3094041 0.26465705 0.87970084 0.16184679 -0.30701068 3.6618977e-07 6.9210066e-05 1.0042468e-05 5.728481e-06
0.38 0.27116445 0.8853422 0.16632102 -0.3125841 0.27052778 0.8768807 0.16287057 -0.30970514 4.0534488e-07 7.1596565e-05 1.1905628e-05 8.2884335e-06
0.38666666666666666 0.2770484 0.8825937 0.16610591 -0.31306505 0.27637446 0.8739718 0.16394378 -0.31248054 4.5420822e-07 7.433667e-05 4.6748005e-06 3.4165538e-07
0.3933333333333333 0.2829137 0.8797954 0.16655648 -0.3147353 0.2821963 0.8709773 0.16506694 -0.31533608 5.146649e-07 7.775871e-05 2.2187144e-06 3.6094264e-07
0.4 0.28876013 0.8769618 0.1683489 -0.31875223 0.2879932 0.8679307 0.16624565 -0.31827235 5.881862e-07 8.156108e-05 4.4236153e-06 2.3028193e-07
0.4066666666666667 0.29458752 0.8741074 0.16862236 -0.32009718 0.29375976 0.86486685 0.16747926 -0.3212804 6.851858e-07 8.538809e-05 1.3066727e-06 1.3999902e-06
0.41333333333333333 0.30039573 0.8712324 0.17088939 -0.3248672 0.29949534 0.86179984 0.16877013 -0.32436046 8.106981e-07 8.897308e-05 4.4912545e-06 2.5677417e-07
0.42 0.30618474 0.86835146 0.17283328 -0.32902187 0.30519837 0.85876733 0.17012951 -0.327522 9.729208e-07 9.185552e-05 7.3103774e-06 2.2495844e-06
0.4266666666666667 0.31195468 0.86548936 0.17426945 -0.33226874 0.31087038 0.85577655 0.1715564 -0.3307596 1.175702e-06 9.433878e-05 7.3606643e-06 2.2774734e-06
0.43333333333333335 0.31770563 0.86264545 0.17530316 -0.33480915 0.31652084 0.8528201 0.17304324 -0.33405292 1.4037305e-06 9.653748e-05 5.107261e-06 5.7188976e-07
0.44 0.32343784 0.8598295 0.17671335 -0.3379393 0.32214963 0.8499067 0.1745902 -0.33740017 1.6594731e-06 9.8462006e-05 4.507754e-06 2.906547e-07
0.44666666666666666 0.32915154 0.85705614 0.17741208 -0.33986527 0.3277567 0.84704524 0.17619742 -0.34079957 1.9455733e-06 0.00010021808 1.4753825e-06 8.7292176e-07
0.4533333333333333 0.33484712 0.8543378 0.17957288 -0.34413105 0.33334205 0.84424484 0.17786498 -0.34424934 2.2652564e-06 0.00010186812 2.9169107e-06 1.399144e-08
0.46 0.34052494 0.8516694 0.18154886 -0.34803385 0.3389067 0.8415126 0.17959233 -0.34774652 2.6186888e-06 0.00010315958 3.8280386e-06 8.255519e-08
0.4666666666666667 0.34618533 0.84905905 0.1827167 -0.35059723 0.34445453 0.8388485 0.18138017 -0.35128963 2.9956675e-06 0.000104255814 1.786312e-06 4.794141e-07
0.47333333333333333 0.35182878 0.8465213 0.18503873 -0.35493174 0.3499852 0.8362535 0.18324418 -0.354897 3.3987565e-06 0.0001054276 3.2203984e-06 1.2075283e-09
0.48 0.35745582 0.844054 0.18786418 -0.3599714 0.35551533 0.8337212 0.18517901 -0.35855612 3.7654968e-06 0.000106766 7.210161e-06 2.0030245e-06
0.4866666666666667 0.3630669 0.8416646 0.18881427 -0.3620533 0.36104345 0.831244 0.18717259 -0.36224717 4.094384e-06 0.00010858933 2.6950995e-06 3.758329e-08
0.49333333333333335 0.3686626 0.8393508 0.1910534 -0.36606377 0.36656964 0.828829 0.18922532 -0.3659691 4.380471e-06 0.00011070889 3.3419108e-06 8.964677e-09
0.5 0.37424338 0.83711785 0.19371365 -0.37064064 0.37209398 0.8264834 0.19133751 -0.36972085 4.619934e-06 0.00011309094 5.646037e-06 8.46012e-07
0.5066666666666667 0.37980986 0.83497 0.19520314 -0.37340125 0.37761396 0.8242133 0.19350229 -0.37348858 4.8219536e-06 0.00011570598 2.892885e-06 7.624923e-09
0.5133333333333333 0.38536257 0.8329102 0.19725807 -0.3769529 0.38312486 0.8220338 0.19571322 -0.37725794 5.0073345e-06 0.00011829515 2.3865557e-06 9.305951e-08
0.52 0.39090216 0.8309359 0.19991896 -0.3813332 0.388625 0.81995076 0.19796796 -0.38102418 5.1854836e-06 0.00012067321 3.8063781e-06 9.549353e-08
0.5266666666666666 0.3964292 0.82906103 0.20284277 -0.3860175 0.39411467 0.8179693 0.20026588 -0.3847863 5.3570852e-06 0.00012302601 6.64035e-06 1.5158375e-06
0.5333333333333333 0.40194452 0.82729363 0.205492 -0.3902286 0.39959165 0.8161084 0.20259967 -0.38852754 5.535967e-06 0.00012510935 8.365574e-06 2.8935947e-06
0.54 0.40744862 0.82561487 0.20755032 -0.39353997 0.40505293 0.814365 0.204963 -0.39223865 5.739328e-06 0.00012655891 6.6942166e-06 1.6934296e-06
0.5466666666666666 0.41294208 0.8240207 0.21011588 -0.3975129 0.41049975 0.81271297 0.20736636 -0.39594883 5.9649765e-06 0.00012786445 7.559847e-06 2.4463634e-06
0.5533333333333333 0.4184255 0.82251287 0.21168849 -0.40004966 0.41593423 0.81118774 0.20981729 -0.39966762 6.206404e-06 0.00012825837 3.5013836e-06 1.4595149e-07
0.56 0.42389947 0.82109374 0.2148101 -0.4046818 0.4213646 0.80974764 0.21231046 -0.40339187 6.4255473e-06 0.00012873403 6.2482e-06 1.6639295e-06
0.5666666666666667 0.42936456 0.81976336 0.21632965 -0.40706053 0.42679158 0.80839354 0.21484557 -0.40712118 6.620244e-06 0.00012927291 2.202497e-06 3.6781467e-09
0.5733333333333334 0.4348214 0.8185276 0.21967968 -0.41188043 0.43221545 0.8071284 0.21742252 -0.41085523 6.7909486e-06 0.00012994061 5.094809e-06 1.0510348e-06
0.58 0.44027063 0.8173849 0.22144441 -0.41450453 0.43763655 0.80595523 0.22004122 -0.41459367 6.938368e-06 0.0001306373 1.9689637e-06 7.945716e-09
0.5866666666666667 0.44571283 0.81632906 0.22461683 -0.4189637 0.44305524 0.8048769 0.22270158 -0.41833618 7.0627966e-06 0.00013115148 3.6681681e-06 3.9377846e-07
0.5933333333333334 0.45114857 0.8153624 0.22714269 -0.4225072 0.4484719 0.80389774 0.22540364 -0.42208254 7.1645395e-06 0.00013143833 3.024312e-06 1.8033042e-07
0.6 0.4565785 0.8144876 0.2299474 -0.426365 0.45388728 0.8030334 0.22814858 -0.42583305 7.242608e-06 0.0001311979 3.235766e-06 2.8296193e-07
0.6066666666666667 0.46200314 0.8136951 0.23228428 -0.4295661 0.45929623 0.80226743 0.23093802 -0.4295937 7.3273895e-06 0.00013059098 1.8124168e-06 7.632375e-10
0.6133333333333333 0.46742302 0.8129815 0.2343993 -0.43244192 0.46469355 0.80157447 0.23376225 -0.43335283 7.4500367e-06 0.00013012005 4.0583836e-07 8.2975333e-07
0.62 0.47283867 0.8123514 0.23605458 -0.43469414 0.4700793 0.8009567 0.23662084 -0.43710977 7.6141073e-06 0.00012983872 3.206493e-07 5.835255e-06
0.6266666666666667 0.47825065 0.8117941 0.23995611 -0.43976653 0.4754535 0.80041647 0.23951337 -0.44086397 7.824085e-06 0.00012945052 1.9602163e-07 1.2043761e-06
0.6333333333333333 0.48365936 0.8113076 0.24297486 -0.4436626 0.48081622 0.7999559 0.24243939 -0.4446149 8.083454e-06 0.0001288612 2.867316e-07 9.0682505e-07
0.64 0.48906523 0.81088084 0.24539725 -0.4467717 0.4861675 0.79957724 0.24539846 -0.44836196 8.3968935e-06 0.00012777146 1.4568347e-12 2.5289012e-06
0.6466666666666666 0.49446875 0.81052667 0.2490132 -0.4513164 0.4915093 0.79925996 0.2483835 -0.4521015 8.758404e-06 0.00012693871 3.9651363e-07 6.1640145e-07
0.6533333333333333 0.49987036 0.8102418 0.25368726 -0.45708993 0.49684328 0.79898363 0.25138783 -0.45583057 9.163223e-06 0.00012674673 5.2873693e-06 1.5859794e-06
0.66 0.5052704 0.81000614 0.25642723 -0.46045417 0.5021693 0.7987494 0.2544109 -0.45954892 9.616886e-06 0.00012671451 4.0656096e-06 8.194695e-07
0.6666666666666666 0.5106693 0.809831 0.2598972 -0.46465585 0.5074872 0.7985585 0.25745213 -0.46325624 1.0125844e-05 0.00012707038 5.978377e-06 1.9588983e-06
0.6733333333333333 0.5160673 0.8097116 0.2633771 -0.46882102 0.51279676 0.7984121 0.26051095 -0.46695232 1.0696605e-05 0.00012767849 8.21481e-06 3.492021e-06
0.68 0.5214649 0.80963224 0.26753393 -0.47373632 0.5180983 0.79831153 0.2635867 -0.47063655 1.1333926e-05 0.00012815848 1.558061e-05 9.60857e-06
0.6866666666666666 0.52686226 0.80960816 0.26984698 -0.47644567 0.52339596 0.7982573 0.26667753 -0.47430447 1.2015292e-05 0.00012884225 1.0045395e-05 4.584769e-06
0.6933333333333334 0.5322598 0.8096322 0.2727541 -0.47981906 0.5287073 0.7982463 0.26977888 -0.47794017 1.2620231e-05 0.00012963776 8.851966e-06 3.530218e-06
0.7 0.5376577 0.80967927 0.27598116 -0.48353225 0.5340267 0.79827124 0.2729066 -0.4815664 1.318413e-05 0.00013014318 9.452899e-06 3.8645685e-06
0.7066666666666667 0.5430561 0.8097606 0.27859384 -0.48650983 0.5393507 0.7983285 0.2760699 -0.48519516 1.3729858e-05 0.0001306918 6.370217e-06 1.7283568e-06
0.7133333333333334 0.5484553 0.80987763 0.28102478 -0.48925638 0.5446792 0.79841924 0.2792697 -0.48882693 1.42587305e-05 0.00013129486 3.0803358e-06 1.8442856e-07
0.72 0.5538555 0.8100285 0.2838603 -0.49243802 0.55001193 0.7985451 0.28250644 -0.49246198 1.4772845e-05 0.00013186781 1.8329366e-06 5.7413274e-10
0.7266666666666667 0.55925685 0.8102075 0.28765112 -0.49666387 0.5553609 0.7986877 0.28573683 -0.496045 1.5178336e-05 0.00013270555 3.664516e-06 3.830063e-07
0.7333333333333333 0.56465966 0.810418 0.29203084 -0.5015012 0.5607322 0.7988386 0.2889394 -0.49954924 1.5425016e-05 0.00013408238 9.557091e-06 3.8101584e-06
0.74 0.570064 0.8106573 0.2951126 -0.50486094 0.5661182 0.7989941 0.29212773 -0.5029946 1.5569554e-05 0.0001360302 8.909517e-06 3.4832274e-06
0.7466666666666667 0.5754702 0.810927 0.29862684 -0.50866556 0.5715026 0.79914576 0.29533094 -0.506422 1.5741716e-05 0.00013879704 1.08629465e-05 5.0336444e-06
0.7533333333333333 0.5808783 0.81121856 0.3010631 -0.5112681 0.5768851 0.7992955 0.29854867 -0.50983095 1.5945752e-05 0.00014215971 6.322318e-06 2.0653358e-06
0.76 0.5862885 0.81153 0.30410832 -0.5145119 0.5822651 0.7994452 0.30178055 -0.5132211 1.618801e-05 0.00014604196 5.418513e-06 1.66616e-06
0.7666666666666667 0.5917009 0.8118556 0.30749288 -0.51809686 0.5876435 0.79959583 0.3050266 -0.51659226 1.6462554e-05 0.00015030224 6.0825923e-06 2.2638212e-06
0.7733333333333333 0.5971156 0.81219965 0.30980057 -0.52050585 0.5930275 0.79974604 0.308288 -0.5199455 1.6712593e-05 0.00015509254 2.2878296e-06 3.1398457e-07
0.78 0.6025325 0.8125453 0.3122772 -0.523083 0.5983903 0.79992604 0.31163582 -0.52338004 1.7158027e-05 0.00015924565 4.113629e-07 8.825032e-08
0.7866666666666666 0.6079519 0.8129018 0.31535316 -0.5262786 0.6037128 0.80015504 0.31511518 -0.52695847 1.7969818e-05 0.00016247967 5.6630455e-08 4.621968e-07
0.7933333333333333 0.61337364 0.81326574 0.31908858 -0.5301451 0.60899144 0.8004372 0.31873274 -0.53068835 1.9203617e-05 0.00016457116 1.2662191e-07 2.9510613e-07
0.8 0.61879784 0.81363165 0.32347625 -0.5346615 0.61422247 0.8007771 0.3224955 -0.5345778 2.0934027e-05 0.00016524013 9.618992e-07 7.003166e-09
0.8066666666666666 0.62422454 0.81400067 0.32843304 -0.53972554 0.619403 0.8011783 0.32641003 -0.5386342 2.3247238e-05 0.00016441368 4.092575e-06 1.1910689e-06
0.8133333333333334 0.6296537 0.81437105 0.3322762 -0.54360545 0.6245749 0.8015826 0.33026204 -0.5426025 2.5794134e-05 0.00016354508 4.056841e-06 1.0059435e-06
0.82 0.6350852 0.814737 0.33607003 -0.54740846 0.62977105 0.80198747 0.3339969 -0.5464034 2.8240416e-05 0.00016255109 4.297905e-06 1.0101326e-06
0.8266666666666667 0.64051926 0.8151021 0.33968958 -0.55100965 0.6349953 0.8023933 0.3376177 -0.5500407 3.0514351e-05 0.00016151316 4.2927168e-06 9.3883136e-07
0.8333333333333334 0.6459557 0.81545955 0.34337834 -0.554658 0.64024895 0.80279666 0.34114453 -0.5535409 3.256674e-05 0.00016034872 4.989877e-06 1.2479353e-06
0.84 0.6513944 0.8158106 0.34758112 -0.55879474 0.64553255 0.803197 0.34458262 -0.5569118 3.436162e-05 0.00015910277 8.991009e-06 3.545353e-06
0.8466666666666667 0.65683544 0.81615764 0.35122043 -0.5623454 0.6508459 0.80359423 0.34793434 -0.5601581 3.5874727e-05 0.00015783921 1.0798411e-05 4.7843323e-06
0.8533333333333334 0.6622787 0.8164876 0.35233206 -0.56338936 0.6561888 0.8039881 0.3512021 -0.56328404 3.7087197e-05 0.00015623779 1.2767985e-06 1.1092599e-08
0.86 0.6677241 0.8168031 0.35480437 -0.5657715 0.66154116 0.80437064 0.3544244 -0.56634194 3.8228365e-05 0.00015456596 1.443845e-07 3.253749e-07
0.8666666666666667 0.67317146 0.81710815 0.35666406 -0.5675459 0.66688997 0.8047372 0.35762545 -0.56936485 3.945718e-05 0.00015304025 9.242767e-07 3.3085971e-06
0.8733333333333333 0.67862076 0.8173957 0.36017218 -0.5709238 0.672235 0.8050885 0.36080506 -0.57235307 4.0777722e-05 0.00015146636 4.0053976e-07 2.0427835e-06
0.88 0.6840719 0.8176763 0.3648054 -0.5753704 0.6775761 0.8054252 0.36396298 -0.57530695 4.2195075e-05 0.00015008893 7.0967525e-07 4.022013e-09
0.8866666666666667 0.68952495 0.81795144 0.3674412 -0.57786655 0.6829132 0.8057479 0.367099 -0.5782269 4.371543e-05 0.00014892577 1.17114574e-07 1.2986631e-07
0.8933333333333333 0.6949797 0.8182186 0.3728235 -0.5829764 0.6882461 0.8060572 0.37021288 -0.58111334 4.5342123e-05 0.00014789902 6.8153568e-06 3.4710015e-06
0.9 0.70043623 0.8184781 0.3763787 -0.5863143 0.69357604 0.8063519 0.37330154 -0.5839643 4.7062298e-05 0.0001470449 9.4688485e-06 5.522652e-06
0.9066666666666666 0.7058944 0.81872636 0.38010222 -0.5897937 0.6989127 0.8066199 0.3763445 -0.5867642 4.874456e-05 0.00014656682 1.4120424e-05 9.177662e-06
0.9133333333333333 0.71135414 0.8189611 0.38261384 -0.59211874 0.7042597 0.80686116 0.37935066 -0.5895228 5.033112e-05 0.0001464081 1.0648314e-05 6.739014e-06
0.92 0.71681535 0.8191771 0.3859047 -0.5951653 0.7096182 0.8070761 0.38232282 -0.59224325 5.179885e-05 0.00014643407 1.2829875e-05 8.538424e-06
0.9266666666666666 0.72227794 0.8193856 0.3867764 -0.5959466 0.7149882 0.8072654 0.38526127 -0.5949265 5.3140706e-05 0.00014689894 2.2955894e-06 1.0406724e-06
0.9333333333333333 0.7277418 0.81957996 0.39025846 -0.59915435 0.7203695 0.8074296 0.3881663 -0.59757316 5.4350217e-05 0.00014763094 4.3771033e-06 2.5001682e-06
0.94 0.73320687 0.81976557 0.39337614 -0.60201013 0.725759 0.80759126 0.39105454 -0.60019815 5.5470304e-05 0.00014821379 5.3898307e-06 3.2832759e-06
0.9466666666666667 0.73867315 0.8199361 0.39510807 -0.6035806 0.7311565 0.80775875 0.39393714 -0.60281307 5.6499615e-05 0.00014828781 1.3710846e-06 5.891008e-07
0.9533333333333334 0.74414045 0.82009965 0.39811304 -0.60631555 0.7365635 0.8079306 0.39681965 -0.605425 5.7410056e-05 0.0001480861 1.6728602e-06 7.9308467e-07
0.96 0.7496088 0.82025504 0.39950827 -0.60756934 0.74197996 0.8081071 0.3997019 -0.608034 5.8199475e-05 0.00014757301 3.7490906e-08 2.1592547e-07
0.9666666666666667 0.75507814 0.820393 0.40433282 -0.6119444 0.7474058 0.8082885 0.40258366 -0.61064017 5.8864338e-05 0.00014651919 3.0595534e-06 1.7009618e-06
0.9733333333333334 0.7605482 0.8205144 0.40683183 -0.61419094 0.75284106 0.8084752 0.40546474 -0.6132436 5.9399685e-05 0.00014494197 1.8689409e-06 8.974838e-07
0.98 0.76601905 0.82062966 0.40955734 -0.61663425 0.75828564 0.80866736 0.40834495 -0.61584425 5.980555e-05 0.00014309649 1.4698853e-06 6.240999e-07
0.9866666666666667 0.77149063 0.8207329 0.41467747 -0.621215 0.7637395 0.80886525 0.4112241 -0.61844224 6.0079663e-05 0.00014084093 1.1925791e-05 7.688134e-06
0.9933333333333333 0.7769628 0.8208311 0.41632995 -0.6226767 0.76920265 0.8090692 0.414102 -0.62103766 6.0220194e-05 0.00013834238 4.9638147e-06 2.686349e-06
1.0 0.7824356 0.82091945 0.42029044 -0.6261874 0.774675 0.80927944 0.41697842 -0.6236306 6.022667e-05 0.00013548988 1.09694865e-05 6.5372305e-06
1.0066666666666666 0.787909 0.8209988 0.42164752 -0.6273787 0.78015655 0.8094962 0.41985324 -0.6262211 6.0099992e-05 0.00013230898 3.2194357e-06 1.3399956e-06
1.0133333333333334 0.79338276 0.82106805 0.42510277 -0.6304209 0.7856473 0.8097198 0.42272624 -0.6288093 5.9837817e-05 0.00012878272 5.647879e-06 2.5974157e-06
1.02 0.7988569 0.8211274 0.4287428 -0.63361204 0.79114735 0.8099501 0.42559803 -0.6313954 5.943736e-05 0.00012493206 9.889583e-06 4.91348e-06
1.0266666666666666 0.8043315 0.82118124 0.4309605 -0.6355458 0.7966589 0.8101837 0.42847687 -0.6339817 5.886891e-05 0.00012094575 6.1684486e-06 2.4463634e-06
1.0333333333333334 0.80980635 0.82123244 0.43260455 -0.636974 0.8021817 0.8104208 0.43136263 -0.6365682 5.8134923e-05 0.00011689128 1.5423711e-06 1.6466424e-07
1.04 0.81528157 0.82128066 0.43485326 -0.6389254 0.8077164 0.8106612 0.43425578 -0.6391557 5.7231355e-05 0.00011277296 3.5697872e-07 5.3043777e-08
1.0466666666666666 0.8207571 0.8213325 0.43796858 -0.6416211 0.8132646 0.8109025 0.43715915 -0.64174765 5.6137298e-05 0.000108785694 6.5517867e-07 1.6012539e-08
1.0533333333333332 0.8262329 0.8213714 0.4447833 -0.6474893 0.8188279 0.81113786 0.4400817 -0.64435595 5.4833774e-05 0.00010472496 2.2105178e-05 9.8179235e-06
1.06 0.8317089 0.8214039 0.44897842 -0.6510743 0.82440794 0.8113691 0.443029 -0.64698696 5.3304208e-05 0.0001006972 3.539581e-05 1.6706257e-05
1.0666666666666667 0.83718514 0.82142955 0.45122066 -0.6529812 0.8300073 0.81160074 0.4460073 -0.6496451 5.152124e-05 9.660543e-05 2.717902e-05 1.1129774e-05
1.0733333333333333 0.84266144 0.82144797 0.45268795 -0.6542258 0.8356284 0.811826 0.44901597 -0.6523304 4.9463793e-05 9.258246e-05 1.3483393e-05 3.5926462e-06
1.08 0.84813786 0.82146156 0.45610616 -0.65712017 0.84127206 0.8120422 0.452055 -0.6550433 4.71392e-05 8.872475e-05 1.6411808e-05 4.313365e-06
1.0866666666666667 0.85361433 0.8214679 0.4579336 -0.6586625 0.84693843 0.8122491 0.45512477 -0.65778404 4.4567627e-05 8.49854e-05 7.889577e-06 7.716801e-07
1.0933333333333333 0.85909075 0.82146066 0.4592789 -0.65979725 0.85262764 0.8124468 0.45822558 -0.6605529 4.1771797e-05 8.125023e-05 1.109511e-06 5.7103364e-07
1.1 0.86456704 0.8214464 0.4600652 -0.66046095 0.8583397 0.81263494 0.46135783 -0.66335016 3.8779446e-05 7.764207e-05 1.6709336e-06 8.347569e-06
1.1066666666666667 0.8700432 0.821428 0.46415624 -0.6638958 0.8640749 0.8128135 0.46452186 -0.666176 3.562099e-05 7.4209274e-05 1.3367425e-07 5.199473e-06
1.1133333333333333 0.8755193 0.82140845 0.46534675 -0.664894 0.8698352 0.8129801 0.46771798 -0.6690307 3.230874e-05 7.103683e-05 5.6226927e-06 1.7112627e-05
1.12 0.88099515 0.82138497 0.4651126 -0.6647015 0.875621 0.81313443 0.47094658 -0.6719145 2.8881312e-05 6.807132e-05 3.403536e-05 5.2027317e-05
1.1266666666666667 0.8864709 0.82136214 0.4679206 -0.66704744 0.8814325 0.81327623 0.47420806 -0.6748277 2.538588e-05 6.5381886e-05 3.9532097e-05 6.053235e-05


==> graphs/visco/viscolastic_results_test_5.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 3.831348e-05 0.005747022 1.7112096e-05 -0.0039170953 3.831348e-05 0.005747022 1.7112096e-05 -0.0039170953 0.0 0.0 0.0 0.0
0.006666666666666667 0.0001647354 0.018963287 4.5843834e-05 -0.0033138106 0.00039965706 0.01890713 -8.283934e-05 -0.0042281025 5.518819e-08 3.153596e-09 1.6559358e-08 8.3592977e-07
0.013333333333333334 0.00042458298 0.03897714 0.0001862595 -0.0061768168 0.0005990002 0.038907476 4.6550515e-05 -0.005970314 3.0421365e-08 4.8529234e-09 1.9518598e-08 4.2643332e-08
0.02 0.00085540704 0.06462361 0.00046437923 -0.007207882 0.0010315665 0.06459928 0.00030191796 -0.00872557 3.1032165e-08 5.9176136e-10 2.6393666e-08 2.3033751e-06
0.02666666666666667 0.0014878922 0.09487277 0.0010327342 -0.012140377 0.001686286 0.0947901 0.0008411686 -0.01265588 3.9360064e-08 6.8346004e-09 3.6697358e-08 2.657432e-07
0.03333333333333333 0.002347363 0.12892061 0.0018810281 -0.015598272 0.0025813838 0.12822267 0.0017288923 -0.017529929 5.476577e-08 4.8712104e-07 2.3145281e-08 3.731299e-06
0.04 0.003455147 0.16616759 0.0031974432 -0.022017084 0.0037295318 0.16502407 0.0029898528 -0.023154287 7.5287055e-08 1.3076268e-06 4.3093777e-08 1.2932297e-06
0.04666666666666667 0.00482926 0.206117 0.0050214445 -0.029307231 0.0051505994 0.20455873 0.0046939766 -0.029469602 1.0325898e-07 2.428218e-06 1.0723524e-07 2.636418e-08
0.05333333333333334 0.0064852587 0.24839976 0.0072885053 -0.035249285 0.00687013 0.24660902 0.006936875 -0.03651552 1.4812598e-07 3.206775e-06 1.2364376e-07 1.6033476e-06
0.06 0.008436662 0.2927105 0.010300201 -0.04387175 0.0088822795 0.29069927 0.009782101 -0.044314824 1.9857484e-07 4.0450846e-06 2.6842795e-07 1.9631533e-07
0.06666666666666667 0.0106954975 0.33882532 0.013916234 -0.052025355 0.011169316 0.33614597 0.013248797 -0.05257438 2.245042e-07 7.1789054e-06 4.4547212e-07 3.0142937e-07
0.07333333333333333 0.01327226 0.38651448 0.018236626 -0.060528055 0.013738552 0.3828937 0.017453704 -0.061257053 2.1742804e-07 1.3110001e-05 6.1296674e-07 5.3143856e-07
0.08 0.016176231 0.4355956 0.023421358 -0.07029308 0.016642975 0.43114427 0.022465322 -0.07044864 2.1784948e-07 1.9814379e-05 9.140051e-07 2.4199123e-08
0.08666666666666667 0.019415798 0.485935 0.029352607 -0.07985629 0.019917632 0.48074374 0.028326653 -0.080187924 2.518372e-07 2.6949248e-05 1.0525821e-06 1.0998031e-07
0.09333333333333334 0.022998428 0.5373945 0.03632949 -0.090983525 0.023591489 0.5318867 0.03511066 -0.09053726 3.517209e-07 3.0336156e-05 1.4855449e-06 1.9915461e-07
0.1 0.026892774 0.58415186 0.043441314 -0.10175119 0.02758018 0.5773667 0.042190343 -0.10293068 4.7252627e-07 4.603832e-05 1.5649288e-06 1.3911884e-06
0.10666666666666667 0.031055255 0.62437207 0.050843623 -0.11479245 0.03170429 0.616343 0.049114093 -0.11554725 4.212488e-07 6.4465545e-05 2.9912717e-06 5.69717e-07
0.11333333333333333 0.035445902 0.6585972 0.0581945 -0.12832025 0.03601891 0.6506269 0.055937905 -0.12761097 3.283396e-07 6.352526e-05 5.092219e-06 5.0307864e-07
0.12 0.04003235 0.68796694 0.06471407 -0.13898127 0.04049468 0.6798491 0.062557854 -0.13896435 2.1374984e-07 6.589956e-05 4.649254e-06 2.860434e-10
0.12666666666666668 0.044788513 0.7134249 0.070815735 -0.14876613 0.04517991 0.70509255 0.06878746 -0.14959154 1.531921e-07 6.942842e-05 4.1138856e-06 6.812936e-07
0.13333333333333333 0.049693253 0.7357106 0.07685439 -0.1589108 0.0500152 0.72739524 0.074725 -0.15939179 1.03649896e-07 6.9145615e-05 4.5343054e-06 2.3135578e-07
0.14 0.05472922 0.75539535 0.082786 -0.16906206 0.055000484 0.7471275 0.080330916 -0.1684432 7.358441e-08 6.835783e-05 6.0274447e-06 3.8298785e-07
0.14666666666666667 0.059881583 0.7728543 0.087537736 -0.17577562 0.06016173 0.7644256 0.08555515 -0.17681421 7.8481534e-08 7.104387e-05 3.9306415e-06 1.0786817e-06
0.15333333333333332 0.065137796 0.78843176 0.09271407 -0.184245 0.06536634 0.77996266 0.09051257 -0.18462843 5.223353e-08 7.1725735e-05 4.8465913e-06 1.4701226e-07
0.16 0.07048699 0.8023795 0.097832434 -0.19278988 0.07061279 0.7939551 0.09519453 -0.1918811 1.5824533e-08 7.0970535e-05 6.9585185e-06 8.258759e-07
0.16666666666666666 0.07591967 0.81490195 0.101729214 -0.19810967 0.07593801 0.80656934 0.09959378 -0.19859275 3.3620445e-10 6.943239e-05 4.560075e-06 2.33367e-07
0.17333333333333334 0.08142722 0.8261318 0.1058134 -0.20429832 0.081325024 0.8178771 0.10370968 -0.20476545 1.0443238e-08 6.814019e-05 4.4256217e-06 2.1821651e-07
0.18 0.08700191 0.8362042 0.10969768 -0.21022193 0.08676651 0.82792777 0.10755893 -0.21048786 5.5413675e-08 6.849885e-05 4.5742463e-06 7.07167e-08
0.18666666666666668 0.092636906 0.8452495 0.11363787 -0.21652098 0.09226308 0.8370057 0.11123211 -0.21602398 1.3974545e-07 6.796022e-05 5.787694e-06 2.4700745e-07
0.19333333333333333 0.09832582 0.8533363 0.1173775 -0.22250895 0.09782687 0.8451667 0.114720255 -0.22133479 2.4895158e-07 6.674222e-05 7.060936e-06 1.3786677e-06
0.2 0.104062945 0.8605687 0.12108164 -0.22857966 0.10346532 0.8524727 0.1180216 -0.22640778 3.571568e-07 6.554489e-05 9.363862e-06 4.717037e-06
0.20666666666666667 0.10984273 0.8669683 0.12360316 -0.23199558 0.10918206 0.8590245 0.12113651 -0.23124528 4.3648853e-07 6.310316e-05 6.0843563e-06 5.62955e-07
0.21333333333333335 0.1156603 0.8726364 0.12687774 -0.23741269 0.114965886 0.86493486 0.1240987 -0.23588404 4.822142e-07 5.931335e-05 7.723045e-06 2.3367725e-06
0.22 0.121511176 0.8776303 0.12922943 -0.24084558 0.120808885 0.8702286 0.12691166 -0.24033055 4.932137e-07 5.4785232e-05 5.3720637e-06 2.652547e-07
0.22666666666666666 0.12739086 0.8819532 0.13096637 -0.24308714 0.12669788 0.87483454 0.12956734 -0.24461016 4.802192e-07 5.067507e-05 1.957272e-06 2.3195835e-06
0.23333333333333334 0.1332954 0.8856816 0.13404177 -0.24854816 0.13262232 0.8787557 0.13206184 -0.24872449 4.5304404e-07 4.7968653e-05 3.9201313e-06 3.109066e-08
0.24 0.13922106 0.88884807 0.13652436 -0.25280488 0.1385741 0.8819911 0.13438319 -0.2526585 4.1856205e-07 4.7018148e-05 4.584642e-06 2.1429742e-08
0.24666666666666667 0.14516416 0.89146423 0.13845628 -0.2560066 0.14456962 0.8846536 0.13654023 -0.25639045 3.5347952e-07 4.6384346e-05 3.671251e-06 1.4734383e-07
0.25333333333333335 0.15112135 0.89357895 0.14091355 -0.2604808 0.15059648 0.8867665 0.13853192 -0.25991562 2.754818e-07 4.640952e-05 5.672127e-06 3.1941852e-07
0.26 0.1570893 0.895192 0.14216007 -0.26251602 0.15664068 0.88831943 0.1403442 -0.26321787 2.0125485e-07 4.7232552e-05 3.2973853e-06 4.9258597e-07
0.26666666666666666 0.163065 0.89635646 0.1438051 -0.26553848 0.16269918 0.8893601 0.14199083 -0.26631767 1.3382684e-07 4.8949518e-05 3.2915973e-06 6.0712415e-07
0.2733333333333333 0.16904561 0.89709127 0.14540058 -0.26858336 0.16875683 0.890012 0.14351578 -0.26926377 8.3396486e-08 5.011569e-05 3.5524831e-06 4.6296705e-07
0.28 0.17502853 0.8974373 0.14666861 -0.2710663 0.17480916 0.8903721 0.14494452 -0.27209046 4.8125344e-08 4.9916725e-05 2.9725006e-06 1.0488972e-06
0.2866666666666667 0.1810114 0.89743024 0.14836045 -0.2745144 0.180869 0.8904553 0.14625435 -0.2747321 2.0276477e-08 4.8649727e-05 4.4356584e-06 4.7395886e-08
0.29333333333333333 0.186992 0.89709187 0.14901346 -0.27595505 0.18698779 0.8902717 0.1473606 -0.2769569 1.778333e-11 4.6514342e-05 2.731968e-06 1.0036731e-06
0.3 0.19296819 0.8964275 0.15015084 -0.27847323 0.19312991 0.88981676 0.14831069 -0.27888513 2.6154103e-08 4.370203e-05 3.3861313e-06 1.6965988e-07
0.30666666666666664 0.19893797 0.8954673 0.15026237 -0.27903843 0.19918054 0.88897234 0.14919811 -0.28084904 5.8843117e-08 4.2184238e-05 1.1326405e-06 3.2783096e-06
0.31333333333333335 0.20489961 0.8942451 0.15067977 -0.2803021 0.20512742 0.8877886 0.15007423 -0.28301293 5.189692e-08 4.168632e-05 3.6667686e-07 7.3485407e-06
0.32 0.21085142 0.89277226 0.1521454 -0.28370792 0.21098647 0.88628644 0.15096778 -0.28538957 1.8238293e-08 4.2065858e-05 1.386798e-06 2.8279658e-06
0.32666666666666666 0.21679191 0.89107233 0.15347025 -0.28687835 0.21683604 0.8844748 0.1519056 -0.2879236 1.9467807e-09 4.3527256e-05 2.448135e-06 1.0925619e-06
0.3333333333333333 0.22271965 0.88916147 0.1544802 -0.28948113 0.22268124 0.88241124 0.15288179 -0.2905713 1.4757271e-09 4.556555e-05 2.5549393e-06 1.1884683e-06
0.34 0.22863333 0.8870532 0.1560559 -0.2931999 0.22852218 0.8801559 0.15388745 -0.2932847 1.2353825e-08 4.7572343e-05 4.7021613e-06 7.193993e-09
0.3466666666666667 0.23453182 0.8847731 0.1564414 -0.29469207 0.23435768 0.87771004 0.15492319 -0.29606205 3.0322987e-08 4.988641e-05 2.304991e-06 1.8768533e-06
0.35333333333333333 0.24041407 0.8823372 0.15795904 -0.298342 0.24017549 0.87509996 0.15596716 -0.2988655 5.6921607e-08 5.237787e-05 3.9675974e-06 2.740602e-07
0.36 0.24627908 0.8797502 0.15916683 -0.30142403 0.24598047 0.87234 0.157016 -0.30168158 8.916457e-08 5.49106e-05 4.6260852e-06 6.633286e-08
0.36666666666666664 0.252126 0.87703824 0.16075565 -0.30520675 0.25177142 0.8694412 0.15807392 -0.30451497 1.2573267e-07 5.7714853e-05 7.1916875e-06 4.785478e-07
0.37333333333333335 0.25795412 0.8742173 0.16205843 -0.30846006 0.257549 0.8664217 0.15914722 -0.3073732 1.6413256e-07 6.0770948e-05 8.475144e-06 1.1812666e-06
0.38 0.26376286 0.8713121 0.16339119 -0.31175616 0.26331478 0.8632903 0.16023757 -0.3102572 2.0077383e-07 6.4348824e-05 9.945333e-06 2.2469033e-06
0.38666666666666666 0.2695517 0.8683274 0.16320607 -0.312351 0.26905873 0.86007214 0.16136089 -0.31318867 2.4300977e-07 6.814904e-05 3.404693e-06 7.0171393e-07
0.3933333333333333 0.2753203 0.86528563 0.16368009 -0.31412697 0.27476734 0.85681003 0.16253091 -0.31618387 3.0575623e-07 7.183582e-05 1.320609e-06 4.230824e-06
0.4 0.2810683 0.86220276 0.16549025 -0.31824327 0.28044462 0.8535279 0.16375512 -0.3192484 3.8896826e-07 7.52532e-05 3.0106967e-06 1.0103123e-06
0.4066666666666667 0.2867956 0.85909456 0.16578066 -0.31968093 0.2860901 0.85023355 0.1650335 -0.32238013 4.9770284e-07 7.851741e-05 5.5824677e-07 7.285661e-06
0.41333333333333333 0.29250202 0.8559627 0.1680621 -0.32454222 0.29170337 0.8469359 0.16636625 -0.32557702 6.3783006e-07 8.14825e-05 2.875929e-06 1.0708033e-06
0.42 0.2981875 0.852823 0.17001845 -0.3287818 0.29728273 0.843678 0.16776659 -0.32885063 8.186064e-07 8.3631414e-05 5.070889e-06 4.7353064e-09
0.4266666666666667 0.30385217 0.8497015 0.1714626 -0.33210328 0.30283752 0.8404522 0.16922711 -0.3321808 1.0295144e-06 8.55501e-05 4.997403e-06 6.0087055e-09
0.43333333333333335 0.30949616 0.84659874 0.17250447 -0.33471635 0.3083693 0.8372642 0.17074662 -0.33556262 1.2698035e-06 8.713409e-05 3.09002e-06 7.161674e-07
0.44 0.31511968 0.8435256 0.1739208 -0.33791396 0.313878 0.8341226 0.1723252 -0.33899426 1.541779e-06 8.841623e-05 2.545944e-06 1.1670576e-06
0.44666666666666666 0.320723 0.84049714 0.17462248 -0.3399002 0.31936356 0.8310363 0.17396285 -0.3424739 1.8480579e-06 8.9506866e-05 4.3511133e-07 6.6239254e-06
0.4533333333333333 0.3263065 0.8375273 0.17678346 -0.34421933 0.3248265 0.8280133 0.17565963 -0.346 2.1903506e-06 9.051571e-05 1.2629954e-06 3.1707464e-06
0.46 0.3318706 0.8346114 0.17876077 -0.34817484 0.33027247 0.8250491 0.17741449 -0.34956944 2.5539866e-06 9.143784e-05 1.812457e-06 1.9449083e-06
0.4666666666666667 0.33741564 0.831759 0.17992793 -0.35078585 0.33570176 0.8221519 0.17922732 -0.35318044 2.937357e-06 9.229592e-05 4.9085145e-07 5.7340458e-06
0.47333333333333333 0.3429422 0.8289849 0.18224673 -0.35516056 0.34111598 0.81932944 0.18109752 -0.3568302 3.335104e-06 9.322821e-05 1.3206776e-06 2.7877154e-06
0.48 0.34845078 0.8262873 0.18506989 -0.36023882 0.34653404 0.816578 0.18301861 -0.36050263 3.6738784e-06 9.4271636e-05 4.2077454e-06 6.95958e-08
0.4866666666666667 0.35394195 0.8236741 0.18601441 -0.36235422 0.35195446 0.8139052 0.18500528 -0.36420962 3.950105e-06 9.543147e-05 1.0183563e-06 3.442521e-06
0.49333333333333335 0.35941625 0.82114345 0.1882495 -0.36639664 0.3573777 0.81131375 0.18706276 -0.367961 4.155639e-06 9.6623e-05 1.4083598e-06 2.4472024e-06
0.5 0.36487424 0.8187007 0.1909049 -0.37100136 0.36280015 0.8088008 0.18918513 -0.3717481 4.3018604e-06 9.800712e-05 2.9576186e-06 5.576012e-07
0.5066666666666667 0.37031657 0.8163505 0.1923871 -0.37378585 0.36821613 0.80636674 0.19135964 -0.37554914 4.411839e-06 9.9675824e-05 1.055684e-06 3.1091713e-06
0.5133333333333333 0.3757439 0.8140965 0.19443429 -0.37735772 0.3736215 0.80402344 0.1935798 -0.37935063 4.504591e-06 0.000101466656 7.301569e-07 3.9716947e-06
0.52 0.3811568 0.81193614 0.19708851 -0.38175687 0.37901288 0.8017875 0.19584349 -0.38314644 4.5963907e-06 0.000102994985 1.5500793e-06 1.9308857e-06
0.5266666666666666 0.38655603 0.80988395 0.20000216 -0.38645247 0.38439053 0.7996653 0.19815004 -0.38693538 4.6893742e-06 0.00010442142 3.4303669e-06 2.3320867e-07
0.5333333333333333 0.39194235 0.8079485 0.20263804 -0.3906689 0.38975212 0.7976747 0.20048845 -0.390694 4.7971175e-06 0.000105551255 4.6207665e-06 6.296865e-10
0.54 0.39731643 0.80611026 0.20468642 -0.39398965 0.39509693 0.7958265 0.20285201 -0.39440948 4.926172e-06 0.00010575589 3.3650506e-06 1.762533e-07
0.5466666666666666 0.40267885 0.8043655 0.2072434 -0.39797127 0.4004253 0.7940772 0.2052464 -0.39810434 5.0785425e-06 0.00010584908 3.987985e-06 1.7706924e-08
0.5533333333333333 0.4080303 0.8027159 0.2088058 -0.40051427 0.40573865 0.79242575 0.20768042 -0.4017983 5.251658e-06 0.0001058871 1.266481e-06 1.6487409e-06
0.56 0.41337138 0.80116314 0.21191816 -0.4051501 0.41104 0.7909011 0.21016106 -0.4055009 5.4353145e-06 0.0001053089 3.0874012e-06 1.2306285e-07
0.5666666666666667 0.41870275 0.7997076 0.21342607 -0.4075303 0.41633663 0.789463 0.21268272 -0.40920824 5.59855e-06 0.00010495199 5.5256095e-07 2.8154502e-06
0.5733333333333334 0.42402512 0.798355 0.21676433 -0.4123473 0.421629 0.7881128 0.21524513 -0.41291994 5.741327e-06 0.00010490193 2.3079783e-06 3.2792988e-07
0.58 0.42933914 0.7971044 0.2185149 -0.41496634 0.4269175 0.7868535 0.21784815 -0.4166357 5.864376e-06 0.00010508148 4.4455885e-07 2.7867204e-06
0.5866666666666667 0.43464547 0.7959492 0.22167577 -0.41942057 0.43220243 0.7856878 0.2204917 -0.4203552 5.9684708e-06 0.00010529667 1.4020009e-06 8.735344e-07
0.5933333333333334 0.43994474 0.7948911 0.22418806 -0.42295635 0.43748435 0.78462785 0.22317661 -0.42407858 6.053521e-06 0.00010533459 1.0230233e-06 1.2594141e-06
0.6 0.44523764 0.79393303 0.22697762 -0.4268029 0.4427638 0.78368115 0.22590324 -0.42780578 6.1198407e-06 0.00010510104 1.154279e-06 1.0057641e-06
0.6066666666666667 0.45052475 0.7930653 0.22930045 -0.42999378 0.4480402 0.78284764 0.22867462 -0.4315417 6.1730384e-06 0.00010440071 3.9166804e-07 2.3960954e-06
0.6133333333333333 0.45580664 0.79228413 0.23140143 -0.43285874 0.4533094 0.7821161 0.23149419 -0.43529406 6.2362865e-06 0.00010338855 8.604367e-09 5.9308154e-06
0.62 0.46108395 0.7915941 0.2330402 -0.4350965 0.45856628 0.7814613 0.23434734 -0.43904367 6.338664e-06 0.000102673424 1.7086275e-06 1.5580139e-05
0.6266666666666667 0.46635717 0.7909841 0.23692942 -0.44015634 0.4638109 0.78088534 0.23723365 -0.44279 6.483545e-06 0.00010198486 9.256016e-08 6.9361704e-06
0.6333333333333333 0.47162685 0.79045165 0.23993489 -0.44403893 0.4690433 0.78039044 0.24015267 -0.4465325 6.6746456e-06 0.00010122784 4.7428333e-08 6.217843e-06
0.64 0.4768934 0.7899852 0.24234615 -0.44713718 0.47426364 0.77998304 0.24310414 -0.45026952 6.9156213e-06 0.00010004273 5.745523e-07 9.811574e-06
0.6466666666666666 0.48215738 0.78959745 0.24594744 -0.45166487 0.47947207 0.77966803 0.2460877 -0.45399985 7.2108814e-06 9.859335e-05 1.9674166e-08 5.4521415e-06
0.6533333333333333 0.4874193 0.7892855 0.25060728 -0.45742047 0.48467216 0.77939457 0.24908991 -0.45771977 7.546824e-06 9.7830176e-05 2.3024127e-06 8.958332e-08
0.66 0.49267948 0.7890284 0.2533369 -0.46077266 0.48986375 0.7791638 0.2521102 -0.46142903 7.928298e-06 9.731089e-05 1.5047767e-06 4.3081678e-07
0.6666666666666666 0.4979384 0.78883725 0.2567932 -0.4649573 0.49504668 0.7789768 0.25514805 -0.46512738 8.362041e-06 9.722859e-05 2.7065114e-06 2.8927836e-08
0.6733333333333333 0.5031964 0.7887068 0.26025993 -0.46910563 0.5002222 0.77883524 0.25820208 -0.46881267 8.845938e-06 9.744735e-05 4.2347483e-06 8.58237e-08
0.68 0.5084539 0.78862137 0.26440802 -0.47400853 0.5053948 0.7787411 0.2612685 -0.47247767 9.358027e-06 9.761924e-05 9.856622e-06 2.3435198e-06
0.6866666666666666 0.5137112 0.7885954 0.26670626 -0.4766993 0.5105655 0.778695 0.26434672 -0.47612154 9.895395e-06 9.801774e-05 5.5674254e-06 3.3379254e-07
0.6933333333333334 0.5189687 0.7886218 0.2696 -0.48005506 0.51574886 0.77869225 0.2674357 -0.4797345 1.0367388e-05 9.859572e-05 4.684213e-06 1.02754726e-07
0.7 0.52422655 0.7886749 0.27282113 -0.4837588 0.52094615 0.7787331 0.27053478 -0.4833153 1.0761032e-05 9.8839715e-05 5.227372e-06 1.9670836e-07
0.7066666666666667 0.529485 0.78876585 0.2754243 -0.48672277 0.5261516 0.7788101 0.27366024 -0.48688653 1.1111487e-05 9.9117235e-05 3.1119043e-06 2.6818569e-08
0.7133333333333334 0.53474426 0.78889555 0.27784482 -0.48945457 0.53136075 0.7789203 0.27682206 -0.4904621 1.1448189e-05 9.9505705e-05 1.0460301e-06 1.0151109e-06
0.72 0.5400047 0.7890621 0.28067002 -0.49262124 0.5365732 0.77906543 0.28002074 -0.49404225 1.1775185e-05 9.9933066e-05 4.2155594e-07 2.019254e-06
0.7266666666666667 0.54526645 0.7892597 0.28445214 -0.49683338 0.54179347 0.77923995 0.2832402 -0.49760598 1.2061617e-05 0.000100394784 1.4688015e-06 5.9690365e-07
0.7333333333333333 0.5505297 0.7894909 0.2888217 -0.50165516 0.547036 0.7794237 0.28643137 -0.50109047 1.2206123e-05 0.00010134781 5.713654e-06 3.1887976e-07
0.74 0.5557947 0.78975314 0.2918928 -0.5049992 0.55229604 0.779615 0.28960273 -0.5045084 1.22407155e-05 0.00010278216 5.2444207e-06 2.4092807e-07
0.7466666666666667 0.5610617 0.790048 0.29539502 -0.5087866 0.5575547 0.77980375 0.2927883 -0.5079074 1.2298758e-05 0.000104944666 6.7949877e-06 7.730421e-07
0.7533333333333333 0.5663308 0.790367 0.29782093 -0.5113739 0.56281155 0.7799919 0.29598776 -0.51128715 1.238503e-05 0.000107642336 3.3605147e-06 7.521184e-09
0.76 0.5716022 0.79070777 0.30085614 -0.5146026 0.56806606 0.7801814 0.2992007 -0.5146472 1.2504462e-05 0.000110804234 2.7404471e-06 1.9877575e-09
0.7666666666666667 0.576876 0.7910641 0.30423227 -0.5181742 0.57331973 0.78037274 0.30242735 -0.51798767 1.2646925e-05 0.00011430485 3.257729e-06 3.4783344e-08
0.7733333333333333 0.58215225 0.79144007 0.30652952 -0.52056783 0.5785773 0.78056455 0.30567193 -0.52131474 1.2780391e-05 0.000118277 7.354634e-07 5.578683e-07
0.78 0.587431 0.7918189 0.3090012 -0.5231353 0.5838007 0.7807927 0.30902693 -0.52476025 1.31793695e-05 0.00012157717 6.6148775e-10 2.640436e-06
0.7866666666666666 0.5927124 0.79220927 0.31206924 -0.52631813 0.58897924 0.78106767 0.31251568 -0.5283556 1.3936469e-05 0.00012413521 1.9930759e-07 4.151266e-06
0.7933333333333333 0.5979965 0.7926079 0.31579754 -0.53017277 0.5941115 0.78139395 0.31614336 -0.5321054 1.5093001e-05 0.00012575286 1.1959573e-07 3.735024e-06
0.8 0.60328317 0.79300874 0.32017994 -0.5346792 0.59919924 0.7817735 0.3199129 -0.5360106 1.6678496e-05 0.00012623056 7.1304385e-08 1.7727552e-06
0.8066666666666666 0.6085726 0.7934128 0.32513088 -0.53973293 0.60423994 0.7822097 0.32383054 -0.5400783 1.8771956e-05 0.00012550967 1.6908709e-06 1.1926615e-07
0.8133333333333334 0.6138647 0.79381835 0.32896855 -0.543603 0.6092896 0.78264254 0.32764155 -0.5439961 2.0931844e-05 0.00012489875 1.7609502e-06 1.5452181e-07
0.82 0.6191595 0.7942194 0.33275887 -0.5473983 0.6143668 0.783077 0.33133525 -0.5477445 2.296988e-05 0.00012415247 2.0267141e-06 1.1984321e-07
0.8266666666666667 0.624457 0.7946193 0.33637375 -0.5509908 0.6194728 0.7835099 0.33492967 -0.5513478 2.484225e-05 0.00012341903 2.0853427e-06 1.2742916e-07
0.8333333333333334 0.62975705 0.7950115 0.3400602 -0.5546329 0.62460834 0.7839401 0.33843434 -0.5548191 2.6509202e-05 0.00012257686 2.6434393e-06 3.467227e-08
0.84 0.6350597 0.7953968 0.3442606 -0.5587635 0.6297733 0.78436744 0.34185153 -0.5581629 2.7945978e-05 0.000121646844 5.8036217e-06 3.60692e-07
0.8466666666666667 0.6403649 0.7957775 0.34789675 -0.5623073 0.6349676 0.7847918 0.34518355 -0.5613836 2.9130417e-05 0.000120685 7.361473e-06 8.532091e-07
0.8533333333333334 0.6456725 0.79614025 0.34901038 -0.56334955 0.6401911 0.78521305 0.34843272 -0.56448543 3.0045987e-05 0.0001194037 3.3368926e-07 1.2902364e-06
0.86 0.65098244 0.79648757 0.35148433 -0.5657297 0.64541304 0.78561944 0.35165656 -0.5675458 3.10182e-05 0.000118116295 2.9662353e-08 3.298197e-06
0.8666666666666667 0.6562946 0.7968232 0.35334465 -0.56750125 0.65063083 0.7860106 0.35485956 -0.57057124 3.2078093e-05 0.0001169119 2.2949573e-06 9.424881e-06
0.8733333333333333 0.6616088 0.79714024 0.35685614 -0.57087934 0.6558443 0.7863873 0.35804144 -0.5735622 3.3229968e-05 0.00011562521 1.4049313e-06 7.197763e-06
0.88 0.6669252 0.797449 0.36148906 -0.5753227 0.6610532 0.78675014 0.36120194 -0.576519 3.4480516e-05 0.000114465496 8.243535e-08 1.4311931e-06
0.8866666666666667 0.6722435 0.79775107 0.36412388 -0.57781506 0.6662575 0.7870997 0.36434084 -0.57944196 3.58319e-05 0.00011345126 4.7072035e-08 2.6468322e-06
0.8933333333333333 0.6775638 0.79804415 0.36950558 -0.58292186 0.67145705 0.78743666 0.3674579 -0.5823315 3.7292204e-05 0.00011251865 4.1930252e-06 3.4855327e-07
0.9 0.682886 0.7983286 0.37305996 -0.5862566 0.67665833 0.78775275 0.37053913 -0.5851769 3.87839e-05 0.0001118482 6.3545813e-06 1.1658344e-06
0.9066666666666666 0.68821 0.7986008 0.376784 -0.5897341 0.681869 0.7880417 0.37358043 -0.58797663 4.020879e-05 0.00011149421 1.0262866e-05 3.0886058e-06
0.9133333333333333 0.69353575 0.7988586 0.3792973 -0.59205836 0.68709034 0.788304 0.37658548 -0.5907351 4.1543284e-05 0.00011139983 7.353874e-06 1.7510772e-06
0.92 0.698863 0.79909647 0.38259232 -0.5951067 0.69232297 0.78854007 0.3795563 -0.5934549 4.2772386e-05 0.00011143758 9.2174305e-06 2.728521e-06
0.9266666666666666 0.70419186 0.7993255 0.38346446 -0.5958862 0.69756675 0.78875065 0.38249317 -0.59613687 4.389216e-05 0.00011182803 9.433994e-07 6.2849054e-08
0.9333333333333333 0.7095221 0.7995393 0.38694927 -0.5990947 0.7028217 0.7889363 0.3853964 -0.59878176 4.489611e-05 0.00011242383 2.4114356e-06 9.792167e-08
0.94 0.71485376 0.7997431 0.39006785 -0.6019496 0.7080833 0.78912747 0.3882887 -0.6014097 4.5839555e-05 0.00011269196 3.1653358e-06 2.9149078e-07
0.9466666666666667 0.7201866 0.79993063 0.39180335 -0.6035216 0.7133536 0.78932303 0.3911784 -0.6040311 4.669012e-05 0.000112521186 3.9056837e-07 2.5959076e-07
0.9533333333333334 0.7255207 0.8001099 0.39480874 -0.6062555 0.7186331 0.78952265 0.39406738 -0.60664856 4.7438414e-05 0.00011209039 5.4961845e-07 1.5452181e-07
0.96 0.7308559 0.80027986 0.39620477 -0.60750854 0.72392184 0.7897266 0.39695543 -0.60926217 4.8081005e-05 0.00011137089 5.6349177e-07 3.0752121e-06
0.9666666666666667 0.7361921 0.8004315 0.40103343 -0.6118863 0.72921973 0.78993523 0.39984235 -0.611872 4.861398e-05 0.000110171444 1.4186706e-06 2.0463631e-10
0.9733333333333334 0.7415292 0.8005654 0.40353718 -0.614136 0.73452675 0.79014874 0.40272796 -0.6144781 4.9034625e-05 0.00010850736 6.54841e-07 1.1705339e-07
0.98 0.7468671 0.80069226 0.40626356 -0.61657906 0.73984283 0.7903674 0.40561205 -0.61708057 4.9340626e-05 0.00010660223 4.2446342e-07 2.5151576e-07
0.9866666666666667 0.75220585 0.80080575 0.41138682 -0.6211619 0.745168 0.7905916 0.4084944 -0.61967945 4.953173e-05 0.00010432886 8.366005e-06 2.1975902e-06
0.9933333333333333 0.7575453 0.80091316 0.41303992 -0.6226232 0.7505021 0.79082155 0.4113749 -0.6222748 4.9606424e-05 0.000101840444 2.7723115e-06 1.21375e-07
1.0 0.76288533 0.8010098 0.41700262 -0.62613535 0.7558452 0.79105747 0.4142533 -0.6248667 4.9563612e-05 9.904841e-05 7.558782e-06 1.60941e-06
1.0066666666666666 0.76822597 0.80109674 0.4183618 -0.62732786 0.7611972 0.79129964 0.41712943 -0.6274553 4.9403447e-05 9.5983094e-05 1.5187743e-06 1.623961e-08
1.0133333333333334 0.77356714 0.8011727 0.42181972 -0.630372 0.7665581 0.7915484 0.4200031 -0.6300406 4.9126495e-05 9.26272e-05 3.3001459e-06 1.0982717e-07
1.02 0.7789087 0.801238 0.42546254 -0.6335651 0.7719286 0.7918027 0.42287698 -0.6326235 4.872209e-05 8.902481e-05 6.6851208e-06 8.866749e-07
1.0266666666666666 0.7842507 0.8012968 0.42768154 -0.6354997 0.77731025 0.79206026 0.42575732 -0.63520586 4.816949e-05 8.53132e-05 3.70261e-06 8.634835e-08
1.0333333333333334 0.78959304 0.80135226 0.4293255 -0.6369275 0.7827029 0.79232126 0.42864394 -0.6377877 4.7473728e-05 8.155892e-05 4.6450947e-07 7.399685e-07
1.04 0.79493576 0.8014042 0.43157402 -0.63887846 0.78810686 0.79258543 0.4315368 -0.6403691 4.6633933e-05 7.777027e-05 1.3855592e-09 2.2220452e-06
1.0466666666666666 0.8002788 0.80145925 0.43468592 -0.64157116 0.7935245 0.7928485 0.43443623 -0.6429507 4.5620287e-05 7.414459e-05 6.2342025e-08 1.9031569e-06
1.0533333333333332 0.80562216 0.8015011 0.44150358 -0.6474421 0.7989581 0.79310304 0.4373524 -0.6455452 4.44094e-05 7.052734e-05 1.7232422e-05 3.5982973e-06
1.06 0.8109657 0.8015361 0.44569966 -0.651028 0.80441266 0.7933467 0.44029394 -0.64816296 4.2942516e-05 6.706595e-05 2.9221852e-05 8.20832e-06
1.0666666666666667 0.81630945 0.8015637 0.44794348 -0.65293616 0.8098892 0.79358196 0.44326454 -0.650807 4.121967e-05 6.370782e-05 2.189243e-05 4.5332267e-06
1.0733333333333333 0.82165337 0.8015834 0.4494128 -0.65418243 0.8153878 0.7938087 0.4462645 -0.6534776 3.9257502e-05 6.0446127e-05 9.911714e-06 4.9677817e-07
1.08 0.82699734 0.80159783 0.45283204 -0.65707785 0.82090855 0.79402673 0.44929418 -0.65617496 3.7073405e-05 5.7321573e-05 1.2516478e-05 8.1521245e-07
1.0866666666666667 0.8323414 0.80160433 0.45466185 -0.6586222 0.8264516 0.794236 0.4523539 -0.65889937 3.468943e-05 5.429223e-05 5.32664e-06 7.681855e-08
1.0933333333333333 0.83768535 0.80159676 0.45601258 -0.6597616 0.83201706 0.79443634 0.45544398 -0.661651 3.212943e-05 5.127169e-05 3.2330428e-07 3.5698613e-06
1.1 0.84302926 0.80158156 0.45680213 -0.66042817 0.837606 0.79462653 0.45856476 -0.66443014 2.9411616e-05 4.8372407e-05 3.1068594e-06 1.6015805e-05
1.1066666666666667 0.848373 0.80156136 0.46089527 -0.66386515 0.84321976 0.7948053 0.46171656 -0.667237 2.655587e-05 4.5644447e-05 6.7452123e-07 1.13692695e-05
1.1133333333333333 0.85371655 0.8015397 0.46208656 -0.6648642 0.84885836 0.79497236 0.46489978 -0.6700718 2.3602066e-05 4.3130203e-05 7.914207e-06 2.7119078e-05
1.12 0.85906 0.80151385 0.4618544 -0.6646736 0.854522 0.7951276 0.46811473 -0.67293483 2.0593441e-05 4.0784573e-05 3.91918e-05 6.8247486e-05
1.1266666666666667 0.86440325 0.80148846 0.46466222 -0.6670198 0.8602078 0.7952721 0.4713583 -0.67582166 1.7601815e-05 3.864297e-05 4.4837423e-05 7.747305e-05


==> graphs/visco/viscolastic_results_test_6.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 9.697297e-07 0.00014545946 1.38113855e-05 -0.0039170953 9.697297e-07 0.00014545946 1.38113855e-05 -0.0039170953 0.0 0.0 0.0 0.0
0.006666666666666667 6.0599855e-06 0.0007635384 7.5696385e-06 -0.0028889328 0.000109823646 0.0013384916 -4.350824e-05 -0.0039839298 1.0766898e-08 3.3057114e-07 2.6089495e-09 1.1990182e-06
0.013333333333333334 2.1209524e-05 0.0022724308 1.9434472e-05 -0.004584767 0.00016993811 0.0033671763 -7.9571764e-05 -0.0042445604 2.2120194e-08 1.1984677e-06 9.8022355e-09 1.157405e-07
0.02 5.5049066e-05 0.0050759315 1.4186372e-05 -0.003591636 0.00013812285 0.0068601537 -6.1256855e-05 -0.004861506 6.901254e-09 3.1834488e-06 5.6916805e-09 1.6125704e-06
0.02666666666666667 0.00011840261 0.009503031 3.775193e-05 -0.005649107 9.748222e-05 0.011852591 -1.165098e-05 -0.0057313545 4.3766288e-10 5.5204328e-06 2.4406477e-09 6.764639e-09
0.03333333333333333 0.00022367614 0.015791029 5.1668358e-05 -0.0054500457 0.0001276137 0.019006075 3.6520058e-05 -0.0070091817 9.227991e-09 1.0336525e-05 2.29471e-10 2.430905e-06
0.04 0.0003843146 0.02409577 0.000108530716 -0.0074885176 0.00023175418 0.028079636 9.87675e-05 -0.0085758325 2.327468e-08 1.5871192e-05 9.532036e-11 1.1822538e-06
0.04666666666666667 0.00061431306 0.03449977 0.00020630038 -0.00984756 0.00044603605 0.039053537 0.00017933523 -0.010212297 2.8317151e-08 2.073681e-05 7.271193e-10 1.3303283e-07
0.05333333333333334 0.0009278852 0.047035817 0.00031782954 -0.010359791 0.00077950314 0.052413985 0.00034618203 -0.012052592 2.2017229e-08 2.8924693e-05 8.038635e-10 2.8655745e-06
0.06 0.0013391988 0.061697047 0.0005366481 -0.013165423 0.0012972062 0.06767326 0.0005698462 -0.013995993 1.7633816e-09 3.57151e-05 1.1021137e-09 6.898469e-07
0.06666666666666667 0.0018622401 0.07845619 0.00082137575 -0.015123135 0.0019770842 0.085217476 0.00090831146 -0.016301788 1.3189159e-08 4.5714944e-05 7.557817e-09 1.3892228e-06
0.07333333333333333 0.0025106156 0.09725634 0.0012133864 -0.017240357 0.002761587 0.104426205 0.0014033692 -0.018962879 6.298665e-08 5.1406965e-05 3.609347e-08 2.9670823e-06
0.08 0.0032974635 0.118027166 0.0017702301 -0.020471904 0.0036723875 0.12544048 0.002082725 -0.022060696 1.4056795e-07 5.4957207e-05 9.765308e-08 2.524259e-06
0.08666666666666667 0.004235437 0.14069603 0.0024698488 -0.023340754 0.0047085066 0.14832763 0.0029649043 -0.025785737 2.2379474e-07 5.8241316e-05 2.4507992e-07 5.9779395e-06
0.09333333333333334 0.0053366167 0.16517693 0.0034204025 -0.02773006 0.0058452617 0.17301658 0.004052155 -0.030510008 2.587198e-07 6.146011e-05 3.9911143e-07 7.728108e-06
0.1 0.0066116285 0.19125181 0.004556647 -0.03160382 0.0071101408 0.199079 0.0053781075 -0.036195118 2.485145e-07 6.1264946e-05 6.747974e-07 2.1080012e-05
0.10666666666666667 0.008068317 0.21850318 0.006087703 -0.038200337 0.008536976 0.2259096 0.0069902753 -0.042638138 2.1964146e-07 5.4855183e-05 8.1463656e-07 1.9694073e-05
0.11333333333333333 0.009711013 0.24640454 0.007992778 -0.046203155 0.010180306 0.25325227 0.008873363 -0.04946173 2.2023546e-07 4.6891328e-05 7.7543e-07 1.061831e-05
0.12 0.011540895 0.27448234 0.009974764 -0.05207589 0.012058437 0.2806878 0.010968923 -0.05617702 2.6784926e-07 3.850785e-05 9.88352e-07 1.6819276e-05
0.12666666666666668 0.0135563165 0.30231318 0.0121713 -0.058041885 0.014146155 0.3078069 0.013267168 -0.06284738 3.4790915e-07 3.0181072e-05 1.200926e-06 2.3092809e-05
0.13333333333333333 0.015753454 0.32957047 0.014692824 -0.06524446 0.016424343 0.33427286 0.01575242 -0.06950869 4.5009259e-07 2.2112465e-05 1.1227426e-06 1.818364e-05
0.14 0.018126959 0.3560259 0.017494157 -0.073171884 0.018875964 0.3598005 0.018421052 -0.07622423 5.610085e-07 1.4247479e-05 8.5913445e-07 9.316818e-06
0.14666666666666667 0.020670187 0.38148403 0.020106869 -0.07855544 0.02150079 0.38434753 0.021249646 -0.08306985 6.899026e-07 8.199612e-06 1.3059404e-06 2.0379908e-05
0.15333333333333332 0.023375785 0.4058397 0.023164682 -0.08624316 0.024297412 0.40789008 0.024215348 -0.090035275 8.493973e-07 4.204017e-06 1.103899e-06 1.4380133e-05
0.16 0.026235858 0.42901096 0.026456673 -0.09458466 0.027249519 0.43018514 0.027300011 -0.09707876 1.0275082e-06 1.3787027e-06 7.112201e-07 6.220556e-06
0.16666666666666666 0.029242205 0.4509521 0.029366858 -0.100172505 0.030349167 0.45108885 0.03049757 -0.10413486 1.2253661e-06 1.8695928e-08 1.278508e-06 1.570024e-05
0.17333333333333334 0.032386307 0.47161543 0.0325832 -0.10719188 0.033561878 0.4709299 0.033807606 -0.11124809 1.3819678e-06 4.6996897e-07 1.4991703e-06 1.6452823e-05
0.18 0.035659574 0.4909897 0.03586969 -0.11432216 0.036906216 0.48952544 0.037136022 -0.118430816 1.554117e-06 2.1441085e-06 1.6035929e-06 1.6881026e-05
0.18666666666666668 0.03905347 0.50908446 0.03933102 -0.1220852 0.040365364 0.5067734 0.040466134 -0.12566428 1.7210672e-06 5.3409562e-06 1.2884851e-06 1.28098145e-05
0.19333333333333333 0.042559404 0.52589005 0.042852033 -0.12994015 0.043917105 0.5226958 0.04379553 -0.1329346 1.8433511e-06 1.0203377e-05 8.9018624e-07 8.966718e-06
0.2 0.04616901 0.54144114 0.0464585 -0.13801229 0.04755118 0.53733855 0.047108386 -0.14009197 1.9103998e-06 1.6831225e-05 4.2234967e-07 4.325071e-06
0.20666666666666667 0.049873825 0.5557222 0.0495114 -0.14386988 0.051267914 0.55078566 0.050395228 -0.14712062 1.943485e-06 2.4369194e-05 7.8115346e-07 1.0567362e-05
0.21333333333333335 0.053665794 0.5687955 0.053066626 -0.15170802 0.055064034 0.5630489 0.053641047 -0.15403625 1.955073e-06 3.3023447e-05 3.2995965e-07 5.420664e-06
0.22 0.057537127 0.5807001 0.056096036 -0.15767328 0.05892392 0.5740958 0.056841604 -0.16084261 1.9231907e-06 4.361696e-05 5.5587225e-07 1.004464e-05
0.22666666666666666 0.061479975 0.59142715 0.058835108 -0.1628104 0.06283907 0.5840783 0.060027834 -0.1676112 1.8471363e-06 5.4005384e-05 1.4225958e-06 2.3047647e-05
0.23333333333333334 0.06548697 0.6010492 0.062468145 -0.17108196 0.06679838 0.59297067 0.06319293 -0.17433327 1.7198065e-06 6.5262415e-05 5.2530794e-07 1.0571044e-05
0.24 0.06955094 0.60959524 0.06576479 -0.17827618 0.070792004 0.60078776 0.06629398 -0.18097125 1.5402437e-06 7.757171e-05 2.800367e-07 7.263395e-06
0.24666666666666667 0.07366484 0.61708486 0.0687498 -0.18460296 0.074814565 0.607706 0.0693315 -0.18754287 1.3218765e-06 8.7962835e-05 3.3837097e-07 8.643069e-06
0.25333333333333335 0.077822015 0.62357634 0.07212022 -0.19216739 0.07886204 0.61374104 0.07230614 -0.1940523 1.0816552e-06 9.673318e-05 3.4566913e-08 3.5528763e-06
0.26 0.0820159 0.62908286 0.07467882 -0.19749627 0.08295751 0.61884457 0.07519522 -0.20043352 8.8663285e-07 0.00010482258 2.666687e-07 8.62748e-06
0.26666666666666666 0.08624037 0.6336714 0.077502795 -0.20371234 0.08709119 0.6230283 0.07799726 -0.20668592 7.2389304e-07 0.0001132761 2.4449588e-07 8.842127e-06
0.2733333333333333 0.09048954 0.6373742 0.080322206 -0.21002014 0.09125924 0.62635756 0.080729306 -0.21281207 5.9244513e-07 0.00012136695 1.6573019e-07 7.7948525e-06
0.28 0.0947579 0.6402542 0.08285619 -0.21567374 0.095451355 0.6288534 0.08339205 -0.21881175 4.808803e-07 0.00012997867 2.8713865e-07 9.84708e-06
0.2866666666666667 0.09904038 0.64237297 0.08569801 -0.22219537 0.09969091 0.63058347 0.08594657 -0.22458345 4.2318288e-07 0.00013899233 6.1781485e-08 5.7029024e-06
0.29333333333333333 0.103332184 0.6437703 0.08769798 -0.2267009 0.10404863 0.631625 0.088278115 -0.2298613 5.132975e-07 0.00014750785 3.3655314e-07 9.988142e-06
0.3 0.107628666 0.64447147 0.09012282 -0.23235144 0.10850368 0.6319954 0.09040654 -0.23469862 7.656444e-07 0.00015565274 8.0495965e-08 5.5092833e-06
0.30666666666666664 0.111925535 0.6445305 0.09165139 -0.23596007 0.112876706 0.631682 0.09252523 -0.23955217 9.047261e-07 0.00016508387 7.635987e-07 1.2903209e-05
0.31333333333333335 0.11621891 0.64400595 0.093374796 -0.24013984 0.11712564 0.630799 0.094753556 -0.24467738 8.2215604e-07 0.00017442377 1.9009784e-06 2.0589248e-05
0.32 0.12050513 0.64293367 0.09599876 -0.2464467 0.12125799 0.62940323 0.09709505 -0.2500629 5.667964e-07 0.00018307263 1.201859e-06 1.3077002e-05
0.32666666666666666 0.12478087 0.6413605 0.09848447 -0.2524329 0.1252461 0.6274892 0.09953778 -0.25567225 2.1643123e-07 0.0001924133 1.1094639e-06 1.0493282e-05
0.3333333333333333 0.129043 0.63931966 0.10069539 -0.25781652 0.12912305 0.6250994 0.1020063 -0.26141283 6.4078485e-09 0.00020221516 1.7184975e-06 1.2933416e-05
0.34 0.1332886 0.6368418 0.10341895 -0.26428565 0.13304904 0.6223706 0.104430676 -0.26706097 5.7391855e-08 0.00020941485 1.023581e-06 7.702354e-06
0.3466666666666667 0.13751511 0.6339756 0.10503008 -0.26840594 0.13702242 0.6193157 0.10681435 -0.27261952 2.427454e-07 0.00021491387 3.1836018e-06 1.7754186e-05
0.35333333333333333 0.1417202 0.630763 0.10764841 -0.27459508 0.14104092 0.6159419 0.1091585 -0.27808964 4.6142722e-07 0.00021966537 2.2803752e-06 1.22119545e-05
0.36 0.14590172 0.6272281 0.11000276 -0.28020084 0.14509715 0.6122691 0.11145915 -0.28345692 6.473382e-07 0.00022377101 2.1210642e-06 1.0602073e-05
0.36666666666666664 0.15005775 0.6234049 0.112691395 -0.2864108 0.14916812 0.60836947 0.11370969 -0.2886839 7.9143996e-07 0.00022606477 1.036921e-06 5.166905e-06
0.37333333333333335 0.15418662 0.61933005 0.1150927 -0.29199645 0.15325151 0.60426676 0.11591645 -0.2937773 8.74426e-07 0.00022690259 6.7856587e-07 3.1713832e-06
0.38 0.15828691 0.6150439 0.117479414 -0.29749233 0.15734467 0.5999721 0.11808169 -0.29874146 8.878259e-07 0.00022715764 3.6273534e-07 1.5603371e-06
0.38666666666666666 0.16235738 0.610569 0.11841004 -0.30024174 0.16142191 0.5955363 0.120260134 -0.30365667 8.7509494e-07 0.00022598232 3.4228365e-06 1.1661739e-05
0.3933333333333333 0.16639699 0.6059435 0.11991139 -0.30403697 0.16546062 0.59098583 0.12245249 -0.3085284 8.767964e-07 0.00022373178 6.457202e-06 2.0172842e-05
0.4 0.17040499 0.6011971 0.122671664 -0.31006786 0.16944033 0.58636296 0.12464898 -0.3133528 9.305621e-07 0.00022005246 3.9097827e-06 1.0790773e-05
0.4066666666666667 0.17438069 0.59635675 0.123914406 -0.31331608 0.17336151 0.5816781 0.12684691 -0.3181279 1.0387275e-06 0.00021546298 8.599579e-06 2.3153643e-05
0.41333333333333333 0.17832364 0.59144324 0.12710121 -0.31993178 0.17722332 0.57694364 0.1290418 -0.32284567 1.2106967e-06 0.00021023853 3.7659017e-06 8.490768e-06
0.42 0.18223354 0.58648396 0.12993397 -0.32581118 0.18103054 0.57216996 0.13123369 -0.3275051 1.4472104e-06 0.00020489047 1.6892824e-06 2.869413e-06
0.4266666666666667 0.18611029 0.58151263 0.1321877 -0.33060887 0.1847964 0.5673626 0.13342686 -0.33211568 1.7263201e-06 0.00020022316 1.5355315e-06 2.2704626e-06
0.43333333333333335 0.18995391 0.57654345 0.13402739 -0.33464268 0.18852279 0.5625264 0.13562283 -0.33668146 2.0481114e-06 0.00019647756 2.545421e-06 4.1566113e-06
0.44 0.19376457 0.57159853 0.13619725 -0.33915707 0.19221531 0.5576937 0.13783441 -0.34121063 2.400203e-06 0.00019334375 2.6802954e-06 4.2171037e-06
0.44666666666666666 0.19754255 0.56669664 0.13759896 -0.34235206 0.19587368 0.5529275 0.1400872 -0.34572372 2.7851286e-06 0.00018958948 6.191341e-06 1.13680635e-05
0.4533333333333333 0.2012883 0.56186205 0.1404058 -0.34774977 0.19949667 0.5482436 0.14238468 -0.35022447 3.2099244e-06 0.0001854627 3.915943e-06 6.1241176e-06
0.46 0.2050023 0.5571001 0.14302555 -0.3527503 0.20308454 0.54364735 0.14472535 -0.35471126 3.6777637e-06 0.00018097697 2.889338e-06 3.845376e-06
0.4666666666666667 0.20868516 0.55243075 0.14476813 -0.35629287 0.20663758 0.539144 0.14710769 -0.35918257 4.192598e-06 0.00017653825 5.473526e-06 8.350325e-06
0.47333333333333333 0.21233766 0.5478727 0.14761278 -0.36147282 0.21015608 0.5347386 0.14953011 -0.3636369 4.759268e-06 0.00017250516 3.6761635e-06 4.6833097e-06
0.48 0.2159605 0.5434287 0.15096168 -0.36731791 0.21364042 0.5304363 0.15199102 -0.36807284 5.3827757e-06 0.00016880354 1.0595458e-06 5.699082e-07
0.4866666666666667 0.21955457 0.53910947 0.15234832 -0.37011173 0.21709669 0.52624726 0.15448745 -0.3724836 6.041208e-06 0.00016543633 4.5758397e-06 5.6258027e-06
0.49333333333333335 0.22312072 0.53492206 0.15502551 -0.374776 0.2205301 0.52217525 0.15701161 -0.37685925 6.7113456e-06 0.00016248118 3.944598e-06 4.339897e-06
0.5 0.22665986 0.530872 0.15809722 -0.37993377 0.22394119 0.5182206 0.1595423 -0.38117036 7.3911783e-06 0.00016005752 2.08827e-06 1.5291492e-06
0.5066666666666667 0.23017298 0.5269662 0.15992498 -0.38319656 0.22733057 0.51438934 0.16207528 -0.3854107 8.0793025e-06 0.00015817786 4.623778e-06 4.9023884e-06
0.5133333333333333 0.23366107 0.523215 0.16227949 -0.38716075 0.23069924 0.5106847 0.16460982 -0.3895807 8.772433e-06 0.0001570076 5.430452e-06 5.856151e-06
0.52 0.2371252 0.51961905 0.16523555 -0.3919115 0.23404908 0.50711876 0.1671479 -0.3936837 9.462522e-06 0.00015625716 3.6571032e-06 3.1406755e-06
0.5266666666666666 0.24056649 0.5161931 0.1683723 -0.39683017 0.23737775 0.503717 0.1696815 -0.39770523 1.016809e-05 0.00015565274 1.7140076e-06 7.6572263e-07
0.5333333333333333 0.24398614 0.5129476 0.17115138 -0.40116477 0.24068616 0.5004818 0.17220955 -0.4016461 1.0889877e-05 0.00015539704 1.1197053e-06 2.316856e-07
0.54 0.24738523 0.5098642 0.17336854 -0.40465677 0.24397573 0.49741656 0.17473017 -0.40550545 1.1624724e-05 0.00015494412 1.8540183e-06 7.20259e-07
0.5466666666666666 0.25076488 0.5069458 0.17607582 -0.4087602 0.24724911 0.49453592 0.17723311 -0.40926775 1.2360604e-05 0.00015400477 1.3393402e-06 2.5762057e-07
0.5533333333333333 0.25412616 0.50419337 0.17772526 -0.41137192 0.2505073 0.49184203 0.179717 -0.41293362 1.3096193e-05 0.00015255545 3.967063e-06 2.438911e-06
0.56 0.2574702 0.5016027 0.18094249 -0.41604215 0.25375137 0.4893355 0.18218121 -0.41650486 1.3829646e-05 0.00015048425 1.5344239e-06 2.1410133e-07
0.5666666666666667 0.26079804 0.49917674 0.18247132 -0.41840115 0.256982 0.4870131 0.18462689 -0.41998753 1.4562149e-05 0.00014795411 4.6464916e-06 2.516594e-06
0.5733333333333334 0.2641108 0.49691644 0.18583013 -0.4231332 0.26019776 0.48486266 0.18706392 -0.42340693 1.531192e-05 0.0001452938 1.5222288e-06 7.493048e-08
0.58 0.26740965 0.49482617 0.18751082 -0.42560485 0.26339722 0.48288336 0.18950698 -0.42678028 1.609964e-05 0.00014263057 3.984653e-06 1.3816436e-06
0.5866666666666667 0.27069563 0.49289864 0.19062969 -0.42990282 0.26658073 0.48107612 0.1919586 -0.4301116 1.693237e-05 0.00013977202 1.766016e-06 4.3582936e-08
0.5933333333333334 0.27396983 0.49112928 0.19305575 -0.43324992 0.26975054 0.47944218 0.19441836 -0.43340153 1.7802438e-05 0.0001365883 1.8566975e-06 2.2983897e-08
0.6 0.2772333 0.48951915 0.19571677 -0.43684965 0.27290842 0.47797996 0.19688551 -0.43665078 1.8704615e-05 0.00013315293 1.3659596e-06 3.9549633e-08
0.6066666666666667 0.28048703 0.48806146 0.19789484 -0.4397909 0.2760557 0.47665918 0.19936967 -0.4398778 1.963675e-05 0.00013001198 2.1751162e-06 7.552231e-09
0.6133333333333333 0.28373203 0.4867498 0.19983278 -0.4423928 0.27918696 0.47544912 0.2018979 -0.44313127 2.0657595e-05 0.00012770544 4.2647293e-06 5.453405e-07
0.62 0.28696927 0.48558757 0.20124562 -0.44430482 0.28229317 0.4743709 0.20450355 -0.44646776 2.1865944e-05 0.00012581369 1.061411e-05 4.6782807e-06
0.6266666666666667 0.2901997 0.48456323 0.20496854 -0.44905874 0.28537396 0.47342956 0.20718944 -0.44989058 2.3287777e-05 0.00012395863 4.9323917e-06 6.919618e-07
0.6333333333333333 0.29342416 0.48366955 0.20777683 -0.45262593 0.2884294 0.47262946 0.2099568 -0.45340094 2.4947527e-05 0.00012188362 4.752249e-06 6.0063957e-07
0.64 0.29664347 0.48289427 0.21000168 -0.45543995 0.2914608 0.47199133 0.21277496 -0.45695412 2.68599e-05 0.00011887413 7.691109e-06 2.2927004e-06
0.6466666666666666 0.29985842 0.48224285 0.21336675 -0.4596024 0.29446843 0.4715187 0.21564454 -0.46055093 2.9051975e-05 0.00011500755 5.188334e-06 8.997439e-07
0.6533333333333333 0.30306986 0.48171535 0.21777476 -0.46496093 0.2974824 0.4711545 0.21854013 -0.46414158 3.1219693e-05 0.00011153135 5.857887e-07 6.71343e-07
0.66 0.30627847 0.48129198 0.22028081 -0.4679941 0.300508 0.47088224 0.22147666 -0.46774876 3.3298376e-05 0.00010836274 1.4300524e-06 6.018814e-08
0.6666666666666666 0.30948496 0.48097533 0.22346827 -0.47179863 0.3035456 0.47069094 0.22442564 -0.47133026 3.527605e-05 0.00010576876 9.165569e-07 2.1937355e-07
0.6733333333333333 0.31269002 0.48075804 0.22666425 -0.47557148 0.30659485 0.47057572 0.2273749 -0.47486895 3.715111e-05 0.00010367966 5.0502524e-07 4.935486e-07
0.68 0.31589422 0.48062813 0.23058522 -0.4801445 0.30965623 0.47053674 0.2303242 -0.47836497 3.891244e-05 0.00010183624 6.813334e-08 3.1667146e-06
0.6866666666666666 0.31909814 0.48058885 0.23257075 -0.48244077 0.31273013 0.4705742 0.23327333 -0.4818185 4.0551568e-05 0.00010029328 4.936114e-07 3.8722305e-07
0.6933333333333334 0.32230234 0.48063314 0.23516467 -0.48541373 0.31581384 0.47068015 0.23621364 -0.48522004 4.210066e-05 9.9062054e-05 1.1003323e-06 3.7513992e-08
0.7 0.32550728 0.48073876 0.23818001 -0.4888411 0.31890815 0.4708533 0.23914655 -0.48856926 4.3548494e-05 9.7722324e-05 9.34188e-07 7.388991e-08
0.7066666666666667 0.32871336 0.48091316 0.24051091 -0.491464 0.32201594 0.47108987 0.2420795 -0.49187326 4.4855384e-05 9.6497075e-05 2.4604608e-06 1.6750627e-07
0.7133333333333334 0.33192104 0.48115116 0.24265115 -0.49385166 0.3251375 0.47139028 0.24501237 -0.4951323 4.6016485e-05 9.52749e-05 5.5753744e-06 1.6400276e-06
0.72 0.3351307 0.4814498 0.24519199 -0.4966696 0.32827368 0.47174516 0.24794343 -0.49834624 4.7018555e-05 9.418022e-05 7.570421e-06 2.8111515e-06
0.7266666666666667 0.33834273 0.48180228 0.24870975 -0.5005513 0.33142594 0.47213373 0.25086913 -0.50151473 4.7842e-05 9.348103e-05 4.6628875e-06 9.282349e-07
0.7333333333333333 0.3415574 0.48220262 0.25281277 -0.5050422 0.33459535 0.47255558 0.2537903 -0.5046393 4.8470294e-05 9.306541e-05 9.555379e-07 1.6230246e-07
0.74 0.34477505 0.48264915 0.25559938 -0.50805116 0.33778578 0.4730063 0.25671038 -0.5077257 4.8849903e-05 9.298435e-05 1.2343228e-06 1.0591208e-07
0.7466666666666667 0.347996 0.48314035 0.25880235 -0.51149005 0.34099737 0.4734866 0.2596293 -0.5107739 4.89808e-05 9.319483e-05 6.838543e-07 5.1287054e-07
0.7533333333333333 0.35122046 0.48367035 0.26094058 -0.51375186 0.3442265 0.47399172 0.26255807 -0.51380515 4.8915328e-05 9.367592e-05 2.616278e-06 2.8394567e-09
0.76 0.3544487 0.48423526 0.26369396 -0.51666194 0.34747162 0.47452003 0.26550236 -0.5168301 4.8679663e-05 9.438568e-05 3.2703283e-06 2.8272641e-08
0.7666666666666667 0.3576809 0.48482552 0.26681978 -0.51995105 0.35071704 0.47508103 0.26847962 -0.5198757 4.8495192e-05 9.495518e-05 2.75507e-06 5.6761564e-09
0.7733333333333333 0.36091715 0.48544338 0.26883578 -0.5220369 0.35395265 0.4756895 0.27151698 -0.5229737 4.8504327e-05 9.513823e-05 7.1888107e-06 8.776059e-07
0.78 0.36415768 0.48607627 0.27109247 -0.5243678 0.35717028 0.47634038 0.27463508 -0.52615064 4.882366e-05 9.478741e-05 1.2550029e-05 3.178499e-06
0.7866666666666666 0.3674025 0.48672518 0.27391854 -0.527287 0.3603826 0.47702336 0.27780852 -0.52937216 4.9279097e-05 9.412528e-05 1.5131928e-05 4.3478476e-06
0.7933333333333333 0.37065175 0.48738834 0.2774104 -0.5308857 0.3635989 0.4777301 0.28100765 -0.5325984 4.9742535e-05 9.328174e-05 1.2940276e-05 2.9332723e-06
0.8 0.37390548 0.48805642 0.28159365 -0.53517777 0.36679786 0.47845474 0.2842729 -0.5358856 5.0518196e-05 9.2192306e-05 7.1784266e-06 5.0098816e-07
0.8066666666666666 0.37716368 0.48872867 0.2863418 -0.5400167 0.3699707 0.47918808 0.28762838 -0.5392771 5.1738807e-05 9.102281e-05 1.6553295e-06 5.470585e-07
0.8133333333333334 0.38042635 0.48940337 0.28997993 -0.5436792 0.37312168 0.4799281 0.29105723 -0.54275036 5.335818e-05 8.978057e-05 1.1605631e-06 8.6270506e-07
0.82 0.38369352 0.4900739 0.2936028 -0.547302 0.37629673 0.48065048 0.2944075 -0.5461065 5.4712465e-05 8.880056e-05 6.4753004e-07 1.4291973e-06
0.8266666666666667 0.38696513 0.49074197 0.29703683 -0.55071074 0.37948677 0.48135433 0.2976961 -0.54936856 5.5925815e-05 8.8127825e-05 4.346593e-07 1.8014401e-06
0.8333333333333334 0.39024115 0.49140358 0.30056828 -0.55419666 0.3826673 0.48203617 0.30096713 -0.5525943 5.7363097e-05 8.77483e-05 1.5907692e-07 2.5675308e-06
0.84 0.39352152 0.49205625 0.3046219 -0.5581815 0.38584077 0.48269674 0.30422333 -0.5557874 5.8993828e-05 8.7600405e-05 1.5886303e-07 5.7319053e-06
0.8466666666666667 0.39680618 0.49269983 0.30810803 -0.56157786 0.38900748 0.4833367 0.30746496 -0.55894846 6.0819744e-05 8.766848e-05 4.1354483e-07 6.913741e-06
0.8533333333333334 0.40009502 0.4933237 0.30914387 -0.5625409 0.39216718 0.48395663 0.3106915 -0.56207746 6.2850566e-05 8.774216e-05 2.395173e-06 2.1476376e-07
0.86 0.40338787 0.49392784 0.3115394 -0.56484306 0.39531964 0.48455718 0.31390253 -0.56517434 6.509639e-05 8.7809174e-05 5.584315e-06 1.0974817e-07
0.8666666666666667 0.4066846 0.49451295 0.31331918 -0.56653416 0.39846462 0.48513898 0.31709754 -0.5682391 6.756819e-05 8.787118e-05 1.4276066e-05 2.9067905e-06
0.8733333333333333 0.40998513 0.49507377 0.3167867 -0.56987023 0.40160188 0.48570263 0.3202761 -0.57127166 7.027879e-05 8.781811e-05 1.2175947e-05 1.9639904e-06
0.88 0.41328922 0.49561557 0.3213396 -0.57423973 0.40473124 0.48624873 0.3234378 -0.57427204 7.323894e-05 8.7737695e-05 4.4024546e-06 1.0436594e-09
0.8866666666666667 0.4165968 0.49613932 0.3238949 -0.5766565 0.4078653 0.48675895 0.32656115 -0.5772202 7.623934e-05 8.799135e-05 7.108968e-06 3.177364e-07
0.8933333333333333 0.41990775 0.49664286 0.32920644 -0.5817035 0.41101158 0.4872239 0.32963514 -0.5801062 7.914188e-05 8.871689e-05 1.8378918e-07 2.5513202e-06
0.9 0.42322195 0.49712747 0.3326929 -0.584978 0.414165 0.48765007 0.33265862 -0.5829276 8.202845e-05 8.982124e-05 1.174616e-09 4.2041393e-06
0.9066666666666666 0.4265392 0.4975915 0.33636636 -0.58841276 0.4173291 0.48804185 0.33564332 -0.58569765 8.482612e-05 9.119577e-05 5.2277835e-07 7.3718265e-06
0.9133333333333333 0.42985946 0.49803352 0.33884686 -0.59070873 0.4205022 0.48840326 0.33859202 -0.58841956 8.755857e-05 9.274196e-05 6.494325e-08 5.2403266e-06
0.92 0.43318245 0.4984492 0.34214485 -0.5937636 0.42368078 0.48874202 0.34151053 -0.59109944 9.0281654e-05 9.422939e-05 4.023525e-07 7.097689e-06
0.9266666666666666 0.4365081 0.49884534 0.3429832 -0.59451056 0.42686525 0.48905918 0.34440073 -0.59374 9.298435e-05 9.5768904e-05 2.0094408e-06 5.9377635e-07
0.9333333333333333 0.4398362 0.4992174 0.34646454 -0.59772044 0.43005636 0.48936298 0.3472775 -0.5963576 9.5645286e-05 9.710932e-05 6.6088404e-07 1.8573879e-06
0.94 0.44316664 0.49956888 0.34956345 -0.6005613 0.43325266 0.48966134 0.35014907 -0.5989594 9.828702e-05 9.815942e-05 3.4294567e-07 2.5661939e-06
0.9466666666666667 0.4464993 0.49989548 0.3513195 -0.6021535 0.43645424 0.4899544 0.35301545 -0.60154563 0.00010090306 9.88249e-05 2.876283e-06 3.6947938e-07
0.9533333333333334 0.44983396 0.50020146 0.35431412 -0.60488194 0.43966198 0.4902419 0.3558774 -0.60411763 0.00010346917 9.91932e-05 2.4438468e-06 5.841703e-07
0.96 0.45317054 0.50048584 0.3557146 -0.6061408 0.44287583 0.49052402 0.3587347 -0.6066753 0.000105980966 9.923773e-05 9.12105e-06 2.8572708e-07
0.9666666666666667 0.45650885 0.5007467 0.36057407 -0.6105547 0.44609568 0.49080113 0.36158717 -0.6092188 0.000108434106 9.8914985e-05 1.0263719e-06 1.7846793e-06
0.9733333333333334 0.45984873 0.50098276 0.36312547 -0.6128504 0.44932142 0.49107346 0.3644346 -0.6117479 0.000110824316 9.8194265e-05 1.7138125e-06 1.2155219e-06
0.98 0.46319008 0.50120294 0.36584976 -0.6152952 0.452553 0.49134132 0.36727685 -0.6142628 0.00011314736 9.725151e-05 2.0365694e-06 1.0657516e-06
0.9866666666666667 0.46653277 0.5014005 0.3710121 -0.619921 0.45579034 0.491605 0.3701137 -0.6167634 0.000115399715 9.595098e-05 8.071064e-07 9.970537e-06
0.9933333333333333 0.46987662 0.5015812 0.37267825 -0.6213962 0.45903334 0.49186477 0.37294498 -0.61924976 0.00011757665 9.4408846e-05 7.114531e-08 4.607131e-06
1.0 0.4732216 0.5017435 0.37667212 -0.6249422 0.46228194 0.4921209 0.3757705 -0.62172186 0.00011967611 9.25945e-05 8.129e-07 1.037046e-05
1.0066666666666666 0.4765675 0.50188917 0.37806216 -0.6261637 0.46553606 0.49237365 0.37859014 -0.6241797 0.000121692865 9.0545196e-05 2.787607e-07 3.9362567e-06
1.0133333333333334 0.4799143 0.5020178 0.38155782 -0.6292461 0.46879628 0.49262348 0.38140702 -0.62662584 0.00012361047 8.825321e-05 2.2740565e-08 6.865866e-06
1.02 0.48326182 0.50212973 0.38524267 -0.6324812 0.47206324 0.49287078 0.38422474 -0.62906283 0.0001254082 8.572826e-05 1.0361777e-06 1.1685363e-05
1.0266666666666666 0.48661003 0.5022268 0.38749433 -0.6344474 0.47533685 0.4931158 0.38704318 -0.6314907 0.00012708448 8.301063e-05 2.0353411e-07 8.742007e-06
1.0333333333333334 0.48995876 0.50231236 0.3891552 -0.63589257 0.478617 0.49335882 0.38986215 -0.6339094 0.0001286353 8.0165904e-05 4.997654e-07 3.932946e-06
1.04 0.493308 0.5023886 0.39141396 -0.63785625 0.48190367 0.49360004 0.3926815 -0.6363189 0.00013005886 7.7238714e-05 1.606689e-06 2.363362e-06
1.0466666666666666 0.49665773 0.50245845 0.39450726 -0.64053863 0.48519674 0.4938397 0.39550114 -0.6387192 0.00013135429 7.428272e-05 9.877928e-07 3.310332e-06
1.0533333333333332 0.5000078 0.5025146 0.4013717 -0.6464601 0.488499 0.49407557 0.398324 -0.6411156 0.00013245299 7.12173e-05 9.288322e-06 2.8563789e-05
1.06 0.50335824 0.5025606 0.40559444 -0.65007496 0.4918137 0.4943048 0.40115365 -0.64351434 0.00013327676 6.815839e-05 1.9720566e-05 4.3041782e-05
1.0666666666666667 0.50670886 0.5025954 0.40787756 -0.6520202 0.49514082 0.4945275 0.40399003 -0.64591545 0.00013381954 6.509159e-05 1.5112922e-05 3.7268182e-05
1.0733333333333333 0.51005965 0.5026186 0.40939513 -0.65331 0.49848035 0.49474367 0.40683308 -0.64831895 0.0001340803 6.201462e-05 6.5640797e-06 2.4910625e-05
1.08 0.51341057 0.5026332 0.41284594 -0.6562367 0.50183225 0.49495345 0.4096828 -0.6507248 0.00013405753 5.897872e-05 1.0005386e-05 3.0380821e-05
1.0866666666666667 0.5167615 0.50263554 0.41473395 -0.65783286 0.5051965 0.49515688 0.41253915 -0.65313315 0.00013374853 5.593027e-05 4.817112e-06 2.2087246e-05
1.0933333333333333 0.5201123 0.5026226 0.41617668 -0.6590513 0.50857306 0.49535406 0.41540208 -0.65554386 0.00013315362 5.283179e-05 5.9999303e-07 1.2302103e-05
1.1 0.52346295 0.50259924 0.41703016 -0.6597723 0.5119619 0.49554503 0.41827154 -0.657957 0.0001322747 4.9761875e-05 1.5410391e-06 3.2951668e-06
1.1066666666666667 0.5268134 0.5025649 0.42118365 -0.6632634 0.515363 0.49572986 0.4211475 -0.6603727 0.00013111188 4.6717818e-05 1.3068382e-09 8.356182e-06
1.1133333333333333 0.5301635 0.50252545 0.42240936 -0.6642926 0.5187763 0.49590862 0.42402992 -0.6627908 0.00012966899 4.378245e-05 2.6262176e-06 2.255399e-06
1.12 0.5335134 0.50248003 0.42222506 -0.66414225 0.5222018 0.49608144 0.4269192 -0.66521186 0.00012795343 4.0941934e-05 2.2034894e-05 1.1440557e-06
1.1266666666666667 0.53686297 0.5024323 0.42505214 -0.6665069 0.52563965 0.49624887 0.42981848 -0.66763943 0.00012596283 3.823463e-05 2.2718044e-05 1.2826647e-06


==> graphs/visco/viscolastic_results_test_7.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 2.0760372e-05 0.0031140558 1.4779004e-05 -0.0039170953 2.0760372e-05 0.0031140558 1.4779004e-05 -0.0039170953 0.0 0.0 0.0 0.0
0.006666666666666667 9.60082e-05 0.011287175 2.1467891e-05 -0.0031141003 0.00030483308 0.01145061 -8.1331884e-05 -0.004342987 4.3607827e-08 2.6711001e-08 1.0567795e-08 1.510163e-06
0.013333333333333334 0.00026191733 0.02488637 8.911058e-05 -0.005495194 0.00043414702 0.024937121 1.6832906e-05 -0.0057826946 2.9663065e-08 2.575714e-09 5.224062e-09 8.265664e-08
0.02 0.00055211404 0.043529503 0.00021956087 -0.0057811085 0.00079671544 0.043816507 0.0001419982 -0.00788353 5.9829844e-08 8.237119e-08 6.0159677e-09 4.4201765e-06
0.02666666666666667 0.0009963361 0.06663331 0.00052963657 -0.00975459 0.0012804904 0.06643774 0.00040991392 -0.010617437 8.0743675e-08 3.8244824e-08 1.4333513e-08 7.445051e-07
0.03333333333333333 0.001620521 0.093627736 0.0010081917 -0.012091157 0.0019862992 0.09344973 0.0008625871 -0.014226921 1.337937e-07 3.16873e-08 2.12007e-08 4.5614875e-06
0.04 0.0024473786 0.124028645 0.0018063887 -0.017258756 0.0028847908 0.123355344 0.0015967946 -0.018518254 1.9132942e-07 4.5333493e-07 4.3929706e-08 1.586336e-06
0.04666666666666667 0.003496725 0.15740198 0.002963129 -0.02322811 0.003979435 0.15569891 0.002660523 -0.023418296 2.3300902e-07 2.9004427e-06 9.1570406e-08 3.617048e-08
0.05333333333333334 0.004786064 0.19340083 0.0044355216 -0.027791549 0.0053075673 0.19066668 0.004111111 -0.028986169 2.7196577e-07 7.475601e-06 1.052421e-07 1.4271181e-06
0.06 0.0063309106 0.23172697 0.0064726495 -0.03500652 0.0068931403 0.22813882 0.0059958836 -0.035172462 3.161022e-07 1.2874856e-05 2.2730573e-07 2.7537098e-08
0.06666666666666667 0.008145243 0.2721498 0.008973046 -0.041719887 0.008750849 0.2681093 0.008361766 -0.042040717 3.667592e-07 1.6325717e-05 3.7366334e-07 1.0293154e-07
0.07333333333333333 0.010241482 0.3144359 0.0120300725 -0.04879753 0.010857669 0.30964473 0.011314409 -0.04933401 3.7968556e-07 2.2955313e-05 5.121745e-07 2.8780977e-07
0.08 0.012630756 0.35839108 0.015784448 -0.05715507 0.01321577 0.35254315 0.014921606 -0.057053294 3.4224138e-07 3.4198296e-05 7.444971e-07 1.0358137e-08
0.08666666666666667 0.015323193 0.4038655 0.020150589 -0.0653185 0.01588586 0.39699426 0.019214282 -0.06535555 3.1659405e-07 4.721371e-05 8.766708e-07 1.3722792e-09
0.09333333333333334 0.018327914 0.45070815 0.02538686 -0.0750783 0.018901948 0.44288552 0.02423496 -0.07428742 3.295147e-07 6.119358e-05 1.3268753e-06 6.254898e-07
0.1 0.021632658 0.4957117 0.030995764 -0.08447718 0.022307213 0.4886533 0.030045886 -0.08479129 4.5502455e-07 4.9821178e-05 9.022687e-07 9.866448e-08
0.10666666666666667 0.025211377 0.5368077 0.037178013 -0.09638902 0.025901364 0.52870566 0.035912618 -0.09641182 4.760822e-07 6.564337e-05 1.6012256e-06 5.197842e-10
0.11333333333333333 0.029034633 0.5734886 0.043609165 -0.10913929 0.029700197 0.5651367 0.041824896 -0.10761985 4.4297556e-07 6.97546e-05 3.183615e-06 2.3087027e-06
0.12 0.033075247 0.6060918 0.04953978 -0.11928051 0.033711474 0.5978161 0.047729462 -0.11836196 4.0478534e-07 6.848701e-05 3.277244e-06 8.437383e-07
0.12666666666666668 0.03730927 0.6351037 0.055267908 -0.12880751 0.037932463 0.6268875 0.0535576 -0.12858492 3.8836907e-07 6.750598e-05 2.9251496e-06 4.9547886e-08
0.13333333333333333 0.04171605 0.6610171 0.061056826 -0.13889429 0.042351507 0.65296596 0.059328496 -0.13840353 4.038047e-07 6.482113e-05 2.987124e-06 2.408403e-07
0.14 0.046277877 0.68427366 0.06683862 -0.14912926 0.04695135 0.6764358 0.06488133 -0.14764516 4.5356572e-07 6.143161e-05 3.8309836e-06 2.202541e-06
0.14666666666666667 0.050979085 0.70518136 0.071654946 -0.15608713 0.05168335 0.69761693 0.07021276 -0.15624781 4.959908e-07 5.722053e-05 2.079902e-06 2.5817812e-08
0.15333333333333332 0.055806067 0.7240475 0.076891206 -0.16487952 0.056526493 0.71669847 0.07527965 -0.16423546 5.1901424e-07 5.400801e-05 2.5971035e-06 4.148107e-07
0.16 0.060746767 0.7411047 0.082116805 -0.17382362 0.061466776 0.73382765 0.08009176 -0.17174019 5.184133e-07 5.295577e-05 4.1008093e-06 4.340704e-06
0.16666666666666666 0.06579044 0.7565503 0.08626621 -0.17959638 0.06647127 0.74941933 0.08467665 -0.17875695 4.63535e-07 5.0850882e-05 2.526698e-06 7.046379e-07
0.17333333333333334 0.0709272 0.77051556 0.09060904 -0.18630804 0.07152825 0.76364934 0.08908319 -0.18549727 3.6125604e-07 4.714493e-05 2.3282155e-06 6.573515e-07
0.18 0.076148115 0.7831365 0.094780944 -0.19278853 0.07664212 0.7765529 0.09329523 -0.19195455 2.4403926e-07 4.3343414e-05 2.2073425e-06 6.9551146e-07
0.18666666666666668 0.08144508 0.79454565 0.09900555 -0.19965324 0.08183013 0.7881187 0.097285055 -0.19809695 1.4826043e-07 4.1305433e-05 2.960105e-06 2.4220453e-06
0.19333333333333333 0.08681053 0.80481637 0.10305657 -0.20624588 0.087087825 0.7984958 0.10108304 -0.2039696 7.689291e-08 3.9949176e-05 3.894829e-06 5.18148e-06
0.2 0.092237584 0.81405807 0.107067205 -0.21291144 0.092409804 0.80787057 0.10471354 -0.20964466 2.9659788e-08 3.828514e-05 5.539754e-06 1.0671862e-05
0.20666666666666667 0.097719565 0.82229745 0.10998578 -0.21697022 0.09781258 0.8162978 0.10816237 -0.21508844 8.651427e-09 3.5995497e-05 3.3248255e-06 3.5410894e-06
0.21333333333333335 0.10325051 0.8296425 0.11358578 -0.22299753 0.103285596 0.8238027 0.111428976 -0.22030394 1.230942e-09 3.4102857e-05 4.651793e-06 7.255446e-06
0.22 0.1088249 0.83615786 0.11630593 -0.22703387 0.10881634 0.8304473 0.114536025 -0.22533657 7.328588e-11 3.2610293e-05 3.1325735e-06 2.8808336e-06
0.22666666666666666 0.11443724 0.8418506 0.11844586 -0.22991452 0.11440641 0.8363396 0.11749118 -0.23020302 9.505199e-10 3.0370966e-05 9.114142e-07 8.323305e-08
0.23333333333333334 0.12008261 0.8468056 0.1218253 -0.23597863 0.12004791 0.8414964 0.120294385 -0.23490685 1.2039063e-09 2.8187227e-05 2.3437024e-06 1.1487143e-06
0.24 0.12575634 0.8510602 0.1246321 -0.24083592 0.12573314 0.845936 0.122946426 -0.23945245 5.382914e-10 2.6257541e-05 2.8414884e-06 1.9139852e-06
0.24666666666666667 0.13145389 0.8546316 0.12690789 -0.24465024 0.13148235 0.8497606 0.12545267 -0.2438162 8.100409e-10 2.3726747e-05 2.1176584e-06 6.956357e-07
0.25333333333333335 0.13717106 0.85757536 0.12966457 -0.2497132 0.13728331 0.8529672 0.12780686 -0.24799137 1.2600163e-08 2.1235086e-05 3.4510972e-06 2.9646958e-06
0.26 0.1429037 0.8598959 0.13125665 -0.2523546 0.14311783 0.8555371 0.1299908 -0.2519515 4.585152e-08 1.8998862e-05 1.6023854e-06 1.6249462e-07
0.26666666666666666 0.14864805 0.86165285 0.13320465 -0.25595158 0.14897886 0.8575198 0.13201381 -0.2557068 1.0943246e-07 1.7082066e-05 1.4181028e-06 5.992521e-08
0.2733333333333333 0.15440051 0.86287016 0.1350919 -0.25956675 0.15486123 0.8589491 0.13389489 -0.25929075 2.1225749e-07 1.5374491e-05 1.4328336e-06 7.617562e-08
0.28 0.16015783 0.86359626 0.13663955 -0.26259327 0.160752 0.8598403 0.13563646 -0.26271215 3.5303668e-07 1.4107436e-05 1.0061826e-06 1.41328025e-08
0.2866666666666667 0.165917 0.8638749 0.13857661 -0.26655963 0.16658995 0.8601813 0.13725427 -0.26602632 4.528635e-07 1.3642978e-05 1.7485935e-06 2.844223e-07
0.29333333333333333 0.1716752 0.86373305 0.13948905 -0.2685053 0.17239726 0.8601152 0.13864395 -0.26894647 5.2135715e-07 1.3089076e-05 7.142015e-07 1.9462549e-07
0.3 0.17742975 0.8631801 0.14086358 -0.2715298 0.17818555 0.8596464 0.13984284 -0.27153176 5.7123634e-07 1.2487184e-05 1.0419192e-06 3.868905e-12
0.30666666666666664 0.1831781 0.86225265 0.14121759 -0.2725795 0.1839253 0.85879457 0.14094351 -0.27401143 5.5831356e-07 1.1958336e-05 7.511824e-08 2.0504579e-06
0.31333333333333335 0.18891804 0.86099136 0.1418475 -0.2743009 0.18958774 0.8575242 0.14201611 -0.27666724 4.4850196e-07 1.2021078e-05 2.8428198e-08 5.5995374e-06
0.32 0.19464746 0.85941297 0.14349325 -0.278157 0.19519733 0.85584986 0.14309835 -0.2795115 3.0235455e-07 1.2695725e-05 1.5594259e-07 1.8347124e-06
0.32666666666666666 0.20036444 0.85754645 0.14498821 -0.2817596 0.20081046 0.85385513 0.14421427 -0.28248745 1.9893523e-07 1.3625811e-05 5.9897775e-07 5.297833e-07
0.3333333333333333 0.20606717 0.8554118 0.14616422 -0.28478312 0.2064348 0.85158384 0.14536797 -0.28557637 1.3514928e-07 1.46535e-05 6.340275e-07 6.2924306e-07
0.34 0.21175402 0.8530267 0.14788894 -0.2889127 0.21207209 0.84905016 0.14655985 -0.28876677 1.01165526e-07 1.5812742e-05 1.7664913e-06 2.1299059e-08
0.3466666666666667 0.2174235 0.8504223 0.14842686 -0.29079401 0.21771042 0.8462986 0.14778188 -0.2920201 8.2324156e-08 1.7005292e-05 4.160016e-07 1.5033147e-06
0.35333333333333333 0.22307432 0.8476206 0.15007253 -0.2948191 0.22334415 0.84334326 0.14903222 -0.29532465 7.280835e-08 1.829571e-05 1.0822442e-06 2.5559757e-07
0.36 0.22870517 0.8446298 0.15141024 -0.29827332 0.2289721 0.8401846 0.15031183 -0.29867974 7.125664e-08 1.975976e-05 1.2065029e-06 1.6517257e-07
0.36666666666666664 0.23431504 0.8414783 0.1531139 -0.30240762 0.23458274 0.8368416 0.15160242 -0.30204898 7.1662946e-08 2.1499032e-05 2.284585e-06 1.2862347e-07
0.37333333333333335 0.23990294 0.838187 0.15452692 -0.3059978 0.24015641 0.8333567 0.1528721 -0.30537435 6.424641e-08 2.3331806e-05 2.7384249e-06 3.8867094e-07
0.38 0.24546817 0.8347847 0.15595809 -0.30960825 0.24570034 0.8297462 0.15412667 -0.30865774 5.390523e-08 2.538648e-05 3.3540712e-06 9.034793e-07
0.38666666666666666 0.25101003 0.8312804 0.1558781 -0.31051102 0.25121436 0.82603633 0.15537454 -0.3119107 4.1748592e-08 2.7500335e-05 2.5356758e-07 1.959065e-06
0.3933333333333333 0.25652805 0.82770026 0.15644081 -0.3125736 0.25669125 0.8222748 0.1566466 -0.3151871 2.663343e-08 2.9435541e-05 4.234748e-08 6.830303e-06
0.4 0.2620218 0.8240638 0.15832536 -0.31695995 0.26212442 0.8184797 0.15796083 -0.31851467 1.0528688e-08 3.118174e-05 1.3288002e-07 2.4171777e-06
0.4066666666666667 0.26749107 0.8203898 0.15868822 -0.3186504 0.2675171 0.8146806 0.1593249 -0.32189682 6.7690653e-10 3.259532e-05 4.0536386e-07 1.05392855e-05
0.41333333333333333 0.27293563 0.8166837 0.16103531 -0.32375932 0.27287352 0.81088966 0.16074085 -0.32533053 3.8574086e-09 3.3570996e-05 8.670778e-08 2.4686954e-06
0.42 0.2783554 0.8129643 0.1630522 -0.32822946 0.27820057 0.80710346 0.16220464 -0.32880226 2.397018e-08 3.434974e-05 7.183633e-07 3.2810055e-07
0.4266666666666667 0.28375044 0.80925995 0.16454537 -0.33175492 0.28349707 0.8033507 0.16372478 -0.33231923 6.420109e-08 3.49194e-05 6.733713e-07 3.1844237e-07
0.43333333333333335 0.28912094 0.80557454 0.16563588 -0.33456582 0.28876507 0.79963934 0.16530447 -0.33588442 1.2664313e-07 3.5226505e-05 1.09837046e-07 1.7387158e-06
0.44 0.2944671 0.80192125 0.16709507 -0.3379469 0.29400504 0.79597515 0.16694377 -0.3394967 2.1349501e-07 3.53561e-05 2.2889115e-08 2.4019116e-06
0.44666666666666666 0.29978922 0.79831666 0.16783129 -0.3400986 0.2992181 0.79236215 0.16864198 -0.34315327 3.261914e-07 3.545612e-05 6.572307e-07 9.33106e-06
0.4533333333333333 0.30508772 0.79477745 0.17001924 -0.34456432 0.30440566 0.78880376 0.17039825 -0.3468511 4.6520032e-07 3.5685054e-05 1.4364936e-07 5.2294167e-06
0.46 0.31036305 0.791301 0.17202552 -0.34866378 0.3095678 0.7853067 0.17221236 -0.35058877 6.3241487e-07 3.5931873e-05 3.4911302e-08 3.7055927e-06
0.4666666666666667 0.3156157 0.7878994 0.17321484 -0.351404 0.31470516 0.78187823 0.17408383 -0.35436425 8.2910196e-07 3.625415e-05 7.551454e-07 8.762991e-06
0.47333333333333333 0.32084632 0.78458875 0.1755489 -0.3558885 0.31983358 0.7785216 0.17600696 -0.35816294 1.0256474e-06 3.681039e-05 2.0982051e-07 5.1731395e-06
0.48 0.32605544 0.7813678 0.1783892 -0.3610719 0.32496095 0.7752386 0.17797974 -0.36197844 1.197909e-06 3.7567155e-05 1.6766487e-07 8.217913e-07
0.4866666666666667 0.33124372 0.7782453 0.1793411 -0.3632791 0.33008766 0.7720359 0.18000232 -0.36580974 1.336479e-06 3.8556318e-05 4.3721735e-07 6.4041105e-06
0.49333333333333335 0.33641186 0.77522105 0.18158656 -0.36740804 0.3352142 0.76892036 0.18207484 -0.36965585 1.4344037e-06 3.9698665e-05 2.3841858e-07 5.0526514e-06
0.5 0.34156054 0.7723006 0.18424977 -0.37208864 0.34034103 0.7658989 0.18419744 -0.3735158 1.4872071e-06 4.0981988e-05 2.7387301e-09 2.0368245e-06
0.5066666666666667 0.34669048 0.7694893 0.18573213 -0.37493816 0.34546685 0.7629784 0.18636452 -0.37738025 1.4972551e-06 4.2391992e-05 3.9991758e-07 5.963812e-06
0.5133333333333333 0.35180244 0.7667925 0.18777704 -0.3785645 0.3505878 0.7601624 0.18857354 -0.3812405 1.4753825e-06 4.3957738e-05 6.344073e-07 7.1608706e-06
0.52 0.35689715 0.7642079 0.19043095 -0.38301376 0.35570025 0.75747234 0.19083235 -0.38509682 1.4325483e-06 4.536781e-05 1.61116e-07 4.339152e-06
0.5266666666666666 0.3619755 0.761751 0.19333424 -0.38773957 0.36080357 0.7549261 0.19314082 -0.3889462 1.3733888e-06 4.6579404e-05 3.7410164e-08 1.4559714e-06
0.5333333333333333 0.36703837 0.75943136 0.19595027 -0.39197034 0.36589462 0.7525356 0.19549781 -0.39278674 1.3081722e-06 4.7551788e-05 2.0471902e-07 6.665168e-07
0.54 0.37208655 0.75722843 0.19798651 -0.39531565 0.37096322 0.75029945 0.19787724 -0.39657772 1.2618904e-06 4.801077e-05 1.193998e-08 1.5928175e-06
0.5466666666666666 0.37712082 0.7551397 0.20053309 -0.39931816 0.37601 0.7482227 0.2002776 -0.4003183 1.2339254e-06 4.7844886e-05 6.527785e-08 1.0002723e-06
0.5533333333333333 0.38214192 0.75316644 0.20207931 -0.40187526 0.38103572 0.7463102 0.20269741 -0.40400773 1.2236842e-06 4.700834e-05 3.820478e-07 4.547451e-06
0.56 0.38715065 0.75130874 0.20517829 -0.40651885 0.3860419 0.7445215 0.20514268 -0.40766734 1.2292951e-06 4.6066634e-05 1.268341e-09 1.3190341e-06
0.5666666666666667 0.39214778 0.7495677 0.20666476 -0.4089004 0.39102954 0.7428201 0.20761898 -0.41131568 1.2504669e-06 4.5530152e-05 9.105466e-07 5.833527e-06
0.5733333333333334 0.3971341 0.7479484 0.20998134 -0.4137077 0.39600295 0.7412411 0.21013719 -0.41496867 1.2794939e-06 4.4988017e-05 2.428961e-08 1.5900354e-06
0.58 0.40211043 0.7464515 0.21170169 -0.41631013 0.40096498 0.7397813 0.21269731 -0.4186274 1.3120609e-06 4.4491262e-05 9.912613e-07 5.3697845e-06
0.5866666666666667 0.40707755 0.74506956 0.21483862 -0.4207477 0.40592104 0.73842347 0.21529633 -0.42228964 1.3375129e-06 4.41706e-05 2.0949301e-07 2.3775863e-06
0.5933333333333334 0.41203624 0.7438027 0.21732137 -0.4242603 0.4108716 0.7371717 0.21793427 -0.42595518 1.3563979e-06 4.3970384e-05 3.7564598e-07 2.872645e-06
0.6 0.41698727 0.7426541 0.22007646 -0.42807442 0.41581705 0.7360289 0.22061104 -0.42962384 1.3694101e-06 4.389295e-05 2.857749e-07 2.4007109e-06
0.6066666666666667 0.4219314 0.7416143 0.22236621 -0.43123472 0.4207574 0.73499674 0.22332783 -0.43329757 1.3782128e-06 4.3791915e-05 9.2470657e-07 4.2553797e-06
0.6133333333333333 0.42686924 0.74067855 0.22443335 -0.43406716 0.42569107 0.7340731 0.22609012 -0.4369855 1.3880968e-06 4.363192e-05 2.7448891e-06 8.516667e-06
0.62 0.43180156 0.73985124 0.22603093 -0.4362631 0.43061835 0.7332613 0.22889808 -0.44068757 1.3999902e-06 4.342743e-05 8.220533e-06 1.9575782e-05
0.6266666666666667 0.43672904 0.73912066 0.22988953 -0.4412855 0.43553782 0.73256934 0.23175831 -0.44441345 1.4190257e-06 4.2919863e-05 3.4923553e-06 9.7841485e-06
0.6333333333333333 0.44165227 0.7384832 0.23286124 -0.44512856 0.44045138 0.7319962 0.2346565 -0.44813877 1.4421238e-06 4.2081323e-05 3.222966e-06 9.061385e-06
0.64 0.44657177 0.7379262 0.23524337 -0.44819373 0.4453514 0.73151636 0.23758537 -0.45185685 1.4893159e-06 4.108584e-05 5.484967e-06 1.34184675e-05
0.6466666666666666 0.4514882 0.7374617 0.23880659 -0.45267308 0.45023796 0.7311319 0.24054448 -0.4555673 1.5630932e-06 4.006605e-05 3.0202707e-06 8.376525e-06
0.6533333333333333 0.4564021 0.7370876 0.24342845 -0.45837712 0.45511794 0.7308447 0.24352874 -0.45925927 1.649047e-06 3.8974187e-05 1.0057044e-08 7.781864e-07
0.66 0.461314 0.73678195 0.2461287 -0.46169245 0.45999572 0.73063034 0.24653009 -0.46292782 1.7378514e-06 3.7842387e-05 1.61116e-07 1.5261288e-06
0.6666666666666666 0.46622434 0.73655415 0.24954742 -0.46582806 0.4648699 0.7304603 0.24954355 -0.46657696 1.8345509e-06 3.7135127e-05 1.5010215e-11 5.60855e-07
0.6733333333333333 0.47113368 0.73639864 0.2529774 -0.46992803 0.46974042 0.73033553 0.25256857 -0.4702066 1.9411696e-06 3.6761227e-05 1.6714054e-07 7.759696e-08
0.68 0.47604233 0.73629963 0.25709906 -0.47479278 0.47460726 0.730257 0.25560462 -0.4738165 2.0594293e-06 3.651373e-05 2.2333434e-06 9.5309235e-07
0.6866666666666666 0.4809508 0.7362696 0.25935572 -0.47743112 0.47947147 0.73022467 0.2586507 -0.47740546 2.1884105e-06 3.654111e-05 4.970723e-07 6.584253e-10
0.6933333333333334 0.48585945 0.73630136 0.26221108 -0.48073685 0.48434058 0.7302367 0.26170677 -0.4809689 2.3069824e-06 3.678002e-05 2.5433351e-07 5.384297e-08
0.7 0.49076858 0.7363689 0.26541206 -0.48441046 0.4892219 0.73029155 0.26477334 -0.4845028 2.3922219e-06 3.6934172e-05 4.0796755e-07 8.524385e-09
0.7066666666666667 0.49567848 0.73648256 0.2679853 -0.48733363 0.49411547 0.7303902 0.26785025 -0.48800713 2.4430085e-06 3.7116966e-05 1.8242318e-08 4.5360588e-07
0.7133333333333334 0.50058943 0.736642 0.270374 -0.4900225 0.49902132 0.73053366 0.27093726 -0.49148193 2.4589651e-06 3.731186e-05 3.172662e-07 2.1299059e-06
0.72 0.50550175 0.73684525 0.27316737 -0.49314556 0.5039395 0.7307229 0.27403423 -0.4949272 2.4405867e-06 3.748318e-05 7.514465e-07 3.1742497e-06
0.7266666666666667 0.5104156 0.737086 0.2769216 -0.49731725 0.50885797 0.7309501 0.27716556 -0.49837694 2.4262679e-06 3.7649035e-05 5.9517365e-08 1.1229242e-06
0.7333333333333333 0.5153314 0.737365 0.28126043 -0.5020953 0.513777 0.7312147 0.2803343 -0.501835 2.4160659e-06 3.7826256e-05 8.577297e-07 6.7752694e-08
0.74 0.52024925 0.7376802 0.28429902 -0.5053951 0.5187157 0.7314949 0.28348154 -0.5052236 2.3518305e-06 3.825785e-05 6.682698e-07 2.9426715e-08
0.7466666666666667 0.5251695 0.73803264 0.28776553 -0.50913465 0.5236624 0.7317808 0.28662488 -0.50856817 2.2713607e-06 3.9085153e-05 1.3010917e-06 3.2090247e-07
0.7533333333333333 0.53009224 0.7384141 0.29015923 -0.5116788 0.5286078 0.7320691 0.2897806 -0.5118913 2.2036027e-06 4.0259452e-05 1.4336712e-07 4.5152238e-08
0.76 0.5350177 0.7388216 0.2931632 -0.5148651 0.5335523 0.73236084 0.2929485 -0.515193 2.147514e-06 4.1741754e-05 4.6094343e-08 1.0750867e-07
0.7666666666666667 0.539946 0.7392477 0.29651257 -0.5183991 0.5384982 0.73265874 0.29613033 -0.51847416 2.0961156e-06 4.3414075e-05 1.4611092e-07 5.631339e-09
0.7733333333333333 0.54487735 0.7396964 0.29877782 -0.5207502 0.5434482 0.7329587 0.29933476 -0.52175 2.0424427e-06 4.5396722e-05 3.1018863e-07 9.994975e-07
0.78 0.54981166 0.7401508 0.3012307 -0.52328914 0.54836243 0.73329407 0.3026582 -0.52515876 2.10026e-06 4.7014877e-05 2.0377604e-06 3.4954749e-06
0.7866666666666666 0.55474913 0.74061835 0.30427304 -0.5264361 0.55323714 0.7336687 0.30610752 -0.5287088 2.2861168e-06 4.8297818e-05 3.3653241e-06 5.1652796e-06
0.7933333333333333 0.55968976 0.741096 0.3079775 -0.5302569 0.55806863 0.73408604 0.3096891 -0.5324077 2.6280532e-06 4.9139864e-05 2.9295984e-06 4.6258288e-06
0.8 0.5646336 0.7415765 0.3123412 -0.53473526 0.5628531 0.73454994 0.3134098 -0.5362635 3.1702157e-06 4.937245e-05 1.141889e-06 2.335588e-06
0.8066666666666666 0.5695807 0.7420604 0.31727225 -0.5397601 0.56758636 0.73506457 0.31727687 -0.5402849 3.9772794e-06 4.8942013e-05 2.1338487e-11 2.7537232e-07
0.8133333333333334 0.574531 0.7425462 0.32109082 -0.5436025 0.5723372 0.7355805 0.3210503 -0.544165 4.812796e-06 4.852093e-05 1.6427748e-09 3.163939e-07
0.82 0.5794845 0.7430273 0.32486713 -0.54737574 0.5771167 0.7360882 0.32472008 -0.54789215 5.606451e-06 4.815129e-05 2.1622132e-08 2.6668408e-07
0.8266666666666667 0.58444124 0.74350685 0.32846528 -0.5509437 0.5819247 0.736588 0.32828915 -0.55147177 6.333113e-06 4.7870453e-05 3.1022385e-08 2.788866e-07
0.8333333333333334 0.58940107 0.74397856 0.33214054 -0.55456704 0.58676124 0.7370841 0.3317683 -0.5549192 6.968703e-06 4.7533707e-05 1.3855592e-07 1.2400557e-07
0.84 0.59436405 0.7444423 0.33633 -0.5586796 0.5916263 0.7375777 0.33516216 -0.5582418 7.4953327e-06 4.7122834e-05 1.3638358e-06 1.9166544e-07
0.8466666666666667 0.59933007 0.7449 0.33995363 -0.56220406 0.5965197 0.73806864 0.33847284 -0.56144357 7.8981175e-06 4.6667315e-05 2.192733e-06 5.7835365e-07
0.8533333333333334 0.60429895 0.7453383 0.3410677 -0.5632394 0.60142714 0.73855186 0.34172812 -0.5645625 8.247301e-06 4.6056117e-05 4.3615387e-07 1.7506039e-06
0.86 0.6092707 0.7457592 0.34354126 -0.5656123 0.60632914 0.7390209 0.34496385 -0.56764686 8.65271e-06 4.5404755e-05 2.0237453e-06 4.1393732e-06
0.8666666666666667 0.6142451 0.7461657 0.34539944 -0.5673751 0.61122555 0.73947644 0.34817973 -0.57069695 9.117811e-06 4.4746073e-05 7.730004e-06 1.1034531e-05
0.8733333333333333 0.61922216 0.74655116 0.3489154 -0.5707515 0.61611617 0.7399191 0.3513754 -0.57371294 9.647224e-06 4.3983822e-05 6.051614e-06 8.7702265e-06
0.88 0.62420166 0.74692523 0.35354444 -0.5751857 0.6210009 0.74034965 0.35455057 -0.57669514 1.0244925e-05 4.323831e-05 1.0122903e-06 2.278373e-06
0.8866666666666667 0.6291836 0.7472897 0.35617417 -0.5776677 0.6258817 0.7407678 0.35770753 -0.5796466 1.0902666e-05 4.2535703e-05 2.3511907e-06 3.915943e-06
0.8933333333333333 0.63416785 0.7476425 0.36155173 -0.5827662 0.63076335 0.74116945 0.36084312 -0.5825658 1.1590608e-05 4.1900563e-05 5.021279e-07 4.015648e-08
0.9 0.63915443 0.74798423 0.36510175 -0.5860923 0.6356546 0.74154305 0.3639393 -0.5854383 1.2248642e-05 4.1488747e-05 1.3513351e-06 4.2769267e-07
0.9066666666666666 0.64414316 0.74831164 0.36882457 -0.5895644 0.64055544 0.74188936 0.36699632 -0.588265 1.2871755e-05 4.1245698e-05 3.3425101e-06 1.6883916e-06
0.9133333333333333 0.649134 0.7486224 0.37133947 -0.5918858 0.6454657 0.7422091 0.37001455 -0.5910467 1.3456485e-05 4.1130937e-05 1.7554179e-06 7.041126e-07
0.92 0.6541267 0.7489108 0.3746425 -0.5949377 0.6503857 0.7425029 0.3729953 -0.5937854 1.3995275e-05 4.106063e-05 2.7132814e-06 1.3277422e-06
0.9266666666666666 0.6591213 0.7491874 0.3755141 -0.59571236 0.65531623 0.74277127 0.37594134 -0.5964846 1.447834e-05 4.1166877e-05 1.8253922e-07 5.963512e-07
0.9333333333333333 0.6641176 0.7494461 0.37900394 -0.5989222 0.6602557 0.7430255 0.37886125 -0.5991522 1.4914303e-05 4.1224263e-05 2.036144e-08 5.290659e-08
0.94 0.66911554 0.7496919 0.3821234 -0.6017748 0.6652024 0.74328357 0.3817744 -0.60180724 1.5312853e-05 4.106674e-05 1.2181147e-07 1.0513759e-09
0.9466666666666667 0.674115 0.7499187 0.3838667 -0.60335076 0.6701578 0.7435444 0.3846855 -0.60445595 1.5659527e-05 4.0631694e-05 6.7041543e-07 1.2214434e-06
0.9533333333333334 0.6791159 0.7501342 0.3868724 -0.6060824 0.67512184 0.74380827 0.3875943 -0.6070984 1.5952417e-05 4.001777e-05 5.21142e-07 1.0322982e-06
0.96 0.68411815 0.75033736 0.38827026 -0.60733443 0.6800945 0.74407554 0.39050066 -0.60973465 1.618993e-05 3.921046e-05 4.97471e-06 5.761053e-06
0.9666666666666667 0.6891216 0.75052047 0.393108 -0.61171883 0.68507564 0.74434644 0.39340433 -0.61236477 1.6369819e-05 3.8118622e-05 8.78082e-08 4.172327e-07
0.9733333333333334 0.6941262 0.7506834 0.3956226 -0.6139761 0.69006526 0.7446213 0.39630514 -0.6149888 1.6491103e-05 3.674966e-05 4.65851e-07 1.0255267e-06
0.98 0.6991317 0.7508369 0.39835054 -0.6164188 0.69506335 0.74490035 0.39920288 -0.6176069 1.6551672e-05 3.524278e-05 7.264944e-07 1.4115801e-06
0.9866666666666667 0.7041383 0.7509742 0.40348148 -0.6210075 0.70006984 0.74518394 0.40209737 -0.62021905 1.6552158e-05 3.3526805e-05 1.9157585e-06 6.216538e-07
0.9933333333333333 0.7091456 0.75110275 0.40513635 -0.62246895 0.70508647 0.7454693 0.40498915 -0.622826 1.6476584e-05 3.173602e-05 2.1665976e-08 1.2747172e-07
1.0 0.7141537 0.7512184 0.4091047 -0.62598526 0.71011436 0.74575454 0.40787855 -0.6254281 1.6316326e-05 2.9853532e-05 1.5034609e-06 3.1045425e-07
1.0066666666666666 0.7191625 0.7513225 0.41046917 -0.6271812 0.71515346 0.74604 0.41076538 -0.6280254 1.6072627e-05 2.7905031e-05 8.773757e-08 7.127415e-07
1.0133333333333334 0.72417194 0.75141394 0.41393372 -0.6302305 0.72020376 0.74632585 0.41364953 -0.6306181 1.5746446e-05 2.5888668e-05 8.076677e-08 1.5024074e-07
1.02 0.72918195 0.7514928 0.4175836 -0.63342935 0.72526574 0.7466115 0.41653305 -0.6332069 1.5336653e-05 2.3827308e-05 1.1036798e-06 4.948157e-08
1.0266666666666666 0.7341923 0.7515629 0.4198065 -0.6353668 0.7303413 0.7468941 0.41942263 -0.63579476 1.4830174e-05 2.1797434e-05 1.473667e-07 1.8315092e-07
1.0333333333333334 0.7392032 0.75162786 0.42145106 -0.6367946 0.73543274 0.7471695 0.422321 -0.6383853 1.4216449e-05 1.9877043e-05 7.5677787e-07 2.5302284e-06
1.04 0.7442144 0.751688 0.4236997 -0.6387455 0.74054 0.7474377 0.4252281 -0.6409786 1.3501127e-05 1.8064948e-05 2.3359526e-06 4.986682e-06
1.0466666666666666 0.7492261 0.75174963 0.42680427 -0.641432 0.74566305 0.74769896 0.42814386 -0.64357454 1.26953e-05 1.6407945e-05 1.7944868e-06 4.5905144e-06
1.0533333333333332 0.75423807 0.7517976 0.43362948 -0.64731026 0.7508018 0.7479533 0.43106818 -0.64617324 1.1807933e-05 1.4778802e-05 6.5602626e-06 1.2928103e-06
1.06 0.75925034 0.7518378 0.4378285 -0.65089893 0.75595623 0.74820083 0.434001 -0.6487747 1.0851163e-05 1.3227451e-05 1.46498505e-05 4.512438e-06
1.0666666666666667 0.7642628 0.75186926 0.44007692 -0.65281117 0.76112884 0.7484358 0.4369501 -0.6513902 9.821659e-06 1.1788688e-05 9.777065e-06 2.0191692e-06
1.0733333333333333 0.7692754 0.75189155 0.44155216 -0.65406257 0.76632273 0.74866146 0.43992612 -0.6540295 8.718407e-06 1.0433513e-05 2.6440207e-06 1.0943246e-09
1.08 0.7742881 0.7519075 0.44497475 -0.65696126 0.77153975 0.74887735 0.44293016 -0.6566934 7.5535386e-06 9.181997e-06 4.1803414e-06 7.175073e-08
1.0866666666666667 0.77930087 0.75191414 0.4468115 -0.6585118 0.77678 0.7490833 0.44596252 -0.6593822 6.3547313e-06 8.013785e-06 7.2076494e-07 7.576077e-07
1.0933333333333333 0.7843136 0.7519056 0.44817644 -0.65966344 0.7820411 0.7492804 0.44902077 -0.66209245 5.1644665e-06 6.8918166e-06 7.128925e-07 5.900082e-06
1.1 0.7893262 0.7518882 0.4489749 -0.6603377 0.78732115 0.74946946 0.45210326 -0.6648217 4.020188e-06 5.850383e-06 9.786572e-06 2.0106236e-05
1.1066666666666667 0.7943386 0.75186414 0.45307463 -0.663781 0.7926203 0.7496504 0.45521015 -0.66757005 2.9524954e-06 4.9005407e-06 4.560425e-06 1.43570305e-05
1.1133333333333333 0.79935086 0.7518376 0.45426887 -0.66478306 0.7979385 0.7498232 0.4583416 -0.6703376 1.994682e-06 4.0578016e-06 1.6587095e-05 3.08531e-05
1.12 0.8043629 0.7518062 0.45404264 -0.6645979 0.8032758 0.7499878 0.46149778 -0.67312443 1.1817201e-06 3.3066458e-06 5.557912e-05 7.2701274e-05
1.1266666666666667 0.80937475 0.75177485 0.45685092 -0.6669453 0.80863225 0.7501441 0.46467888 -0.6759306 5.512989e-07 2.659259e-06 6.1277075e-05 8.073635e-05


==> graphs/visco/viscolastic_results_test_8.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 0.00021304813 0.03195722 0.000115935654 -0.0039170953 0.00021304813 0.03195722 0.000115935654 -0.0039170953 0.0 0.0 0.0 0.0
0.006666666666666667 0.0007222122 0.076374605 0.00060860673 -0.005301852 0.0006973909 0.07559149 0.0006197079 -0.0053918283 6.1609784e-10 6.1327006e-07 1.2323643e-10 8.095765e-09
0.013333333333333334 0.0015653017 0.12646343 0.0017187248 -0.011519311 0.0015253132 0.12557165 0.001680807 -0.011029646 1.5990745e-09 7.9526245e-07 1.4377647e-09 2.39772e-07
0.02 0.002764015 0.17980699 0.0034837758 -0.016690662 0.0027428488 0.17903176 0.003499535 -0.017586883 4.480067e-10 6.009861e-07 2.4835056e-10 8.032121e-07
0.02666666666666667 0.0043328125 0.23531963 0.0061558285 -0.026210599 0.004281929 0.23376486 0.006142394 -0.025486581 2.5891076e-09 2.4173169e-06 1.8048117e-10 5.2420154e-07
0.03333333333333333 0.006282217 0.2924107 0.009621031 -0.034490414 0.0062049143 0.29084274 0.009579042 -0.034629922 5.975687e-09 2.4584979e-06 1.7630492e-09 1.9462593e-08
0.04 0.008620425 0.35073116 0.014196403 -0.045888383 0.008458419 0.34847653 0.014184412 -0.045292288 2.624606e-08 5.0833796e-06 1.438011e-10 3.553291e-07
0.04666666666666667 0.011353818 0.410009 0.019848121 -0.058093634 0.011113076 0.40698355 0.019850694 -0.056930143 5.795682e-08 9.153301e-06 6.616794e-12 1.3537093e-06
0.05333333333333334 0.014487699 0.47008204 0.026372459 -0.0689182 0.01417027 0.46658507 0.026435588 -0.068944424 1.007607e-07 1.2228832e-05 3.9852415e-09 6.8780537e-10
0.06 0.01802647 0.5308157 0.034274615 -0.08231432 0.017628089 0.5265777 0.034066483 -0.08140978 1.5870717e-07 1.7960725e-05 4.3318916e-08 8.1818854e-07
0.06666666666666667 0.021974007 0.5921305 0.04321802 -0.09519669 0.021504857 0.5870942 0.04272935 -0.09414186 2.2010174e-07 2.5364261e-05 2.3879707e-07 1.1126524e-06
0.07333333333333333 0.026333468 0.65391916 0.053299785 -0.10821152 0.0258694 0.6487976 0.052602604 -0.10734511 2.1535978e-07 2.6230671e-05 4.8606086e-07 7.506588e-07
0.08 0.031107573 0.7161157 0.06474466 -0.1223042 0.030685654 0.71125126 0.063767746 -0.12098172 1.7801558e-07 2.3662915e-05 9.543584e-07 1.7489482e-06
0.08666666666666667 0.03629879 0.7786824 0.07729954 -0.13607562 0.035884116 0.77392256 0.07626953 -0.13494769 1.719539e-07 2.2656153e-05 1.0609267e-06 1.2722227e-06
0.09333333333333334 0.041909218 0.8415646 0.091402456 -0.15121491 0.041461743 0.83707345 0.09016235 -0.14962974 2.0023336e-07 2.0170432e-05 1.537859e-06 2.5127658e-06
0.1 0.047727868 0.87279725 0.10096095 -0.16594324 0.047052495 0.8687561 0.09994416 -0.16499886 4.561284e-07 1.6330774e-05 1.0338582e-06 8.91846e-07
0.10666666666666667 0.053673375 0.89182633 0.108942494 -0.18076098 0.052857146 0.88815427 0.10751333 -0.17916119 6.6623096e-07 1.3484049e-05 2.0425066e-06 2.5593238e-06
0.11333333333333333 0.059709273 0.9053847 0.11599059 -0.19441774 0.05883787 0.90223575 0.114158645 -0.19176938 7.593467e-07 9.916031e-06 3.3560088e-06 7.013856e-06
0.12 0.065815344 0.9159103 0.12149627 -0.20441541 0.06484548 0.9137265 0.12008841 -0.20272821 9.40637e-07 4.7689605e-06 1.9820536e-06 2.84664e-06
0.12666666666666668 0.07197833 0.92444855 0.12625451 -0.21290062 0.07089201 0.9232702 0.12535168 -0.21224248 1.1800846e-06 1.388448e-06 8.1510484e-07 4.331477e-07
0.13333333333333333 0.078188814 0.93157214 0.13088681 -0.22136983 0.077039346 0.9307626 0.1299064 -0.22047904 1.321277e-06 6.5537165e-07 9.611979e-07 7.9350934e-07
0.14 0.08443972 0.93763584 0.13537993 -0.22964664 0.083262876 0.93684405 0.1339135 -0.22767161 1.384956e-06 6.269284e-07 2.1503972e-06 3.9007423e-06
0.14666666666666667 0.0907253 0.94283795 0.13826631 -0.23421732 0.08953537 0.9421105 0.13752645 -0.23410714 1.4159388e-06 5.2921945e-07 5.473892e-07 1.2139453e-08
0.15333333333333332 0.09704101 0.94735575 0.14180595 -0.24050331 0.09584064 0.9467764 0.14081277 -0.23992021 1.4408893e-06 3.356547e-07 9.864011e-07 3.4000252e-07
0.16 0.10338306 0.9513071 0.14532909 -0.24682553 0.10217489 0.9508221 0.14380464 -0.24519992 1.4596598e-06 2.352279e-07 2.323943e-06 2.6426155e-06
0.16666666666666666 0.10974826 0.95478016 0.14737505 -0.24992119 0.10854101 0.9542997 0.14652653 -0.24998336 1.4574463e-06 2.3085434e-07 7.199808e-07 3.864816e-09
0.17333333333333334 0.11613375 0.95782375 0.1497245 -0.2538194 0.114929296 0.9573373 0.1490329 -0.25434527 1.450708e-06 2.3661755e-07 4.783005e-07 2.765308e-07
0.18 0.122537054 0.9604959 0.15192008 -0.25747672 0.1213331 0.9599824 0.15133384 -0.25830615 1.4495058e-06 2.636761e-07 3.436791e-07 6.879515e-07
0.18666666666666668 0.12895608 0.9628538 0.15430038 -0.26160112 0.12774664 0.9622785 0.15343934 -0.26188627 1.4627399e-06 3.3097473e-07 7.413792e-07 8.1309736e-08
0.19333333333333333 0.13538885 0.9649161 0.1565016 -0.2654039 0.13416328 0.9642853 0.15537094 -0.26512218 1.5020361e-06 3.9790353e-07 1.2784153e-06 7.936692e-08
0.2 0.14183371 0.9667284 0.15877855 -0.2694071 0.14057785 0.96605104 0.15714544 -0.2680432 1.5771717e-06 4.587992e-07 2.6670407e-06 1.8602321e-06
0.20666666666666667 0.14828895 0.9682856 0.15970819 -0.27069968 0.14699292 0.967631 0.15877898 -0.27068296 1.6796898e-06 4.2855066e-07 8.6342493e-07 2.795284e-10
0.21333333333333335 0.1547532 0.96963656 0.1616632 -0.27415264 0.15339494 0.9690967 0.16030279 -0.27308208 1.8448586e-06 2.9142643e-07 1.8507328e-06 1.1460967e-06
0.22 0.16122518 0.9707977 0.16265453 -0.27570054 0.15977971 0.9704658 0.16173854 -0.27528694 2.08939e-06 1.1018301e-07 8.390364e-07 1.7106217e-07
0.22666666666666666 0.16770358 0.9717612 0.16300274 -0.27602488 0.16616763 0.97160935 0.16309871 -0.27740094 2.3591488e-06 2.3065297e-08 9.208989e-09 1.8935484e-06
0.23333333333333334 0.17418733 0.9725608 0.16500033 -0.27970794 0.17256574 0.9725467 0.16437633 -0.2794218 2.629551e-06 1.9955237e-10 3.8937728e-07 8.1871576e-08
0.24 0.18067536 0.9732055 0.16640998 -0.28224713 0.17898029 0.97329664 0.16557145 -0.28134367 2.873251e-06 8.30568e-09 7.031377e-07 8.162353e-07
0.24666666666666667 0.18716665 0.97369313 0.16726626 -0.28374174 0.18542016 0.97388875 0.16668381 -0.28317127 3.0502295e-06 3.826814e-08 3.3925568e-07 3.2544293e-07
0.25333333333333335 0.19366027 0.9740438 0.16880578 -0.28660783 0.19188228 0.9743201 0.16771522 -0.28491634 3.1612544e-06 7.6356685e-08 1.1893133e-06 2.8611398e-06
0.26 0.20015527 0.97424966 0.16906057 -0.2870237 0.19835916 0.9745726 0.16864474 -0.28655824 3.2260164e-06 1.0428893e-07 1.7291609e-07 2.1664619e-07
0.26666666666666666 0.20665084 0.9743341 0.1698612 -0.2885375 0.20486401 0.9746894 0.16948333 -0.28810704 3.1927545e-06 1.2624042e-07 1.4278093e-07 1.852999e-07
0.2733333333333333 0.21314617 0.97430074 0.17067736 -0.29011714 0.21140231 0.97469014 0.17024912 -0.28958687 3.0410235e-06 1.5163013e-07 1.8339333e-07 2.8118916e-07
0.28 0.2196406 0.9741635 0.17122978 -0.2912241 0.21797508 0.9745828 0.17095584 -0.29101697 2.773949e-06 1.7582815e-07 7.504474e-08 4.2901238e-08
0.2866666666666667 0.22613348 0.973932 0.17231606 -0.29337445 0.2245881 0.97436726 0.17158848 -0.29234365 2.3882133e-06 1.8942787e-07 5.293712e-07 1.0625542e-06
0.29333333333333333 0.23262423 0.9736127 0.1723597 -0.29357475 0.23124991 0.9740369 0.17210607 -0.29341647 1.8887532e-06 1.7990038e-07 6.432953e-08 2.50526e-08
0.3 0.23911224 0.9732035 0.17296599 -0.29487 0.23793606 0.9735941 0.17258064 -0.29441047 1.3833958e-06 1.5260652e-07 1.4849002e-07 2.1116048e-07
0.30666666666666664 0.24559702 0.9727146 0.17255756 -0.29427916 0.24460073 0.9730763 0.17306668 -0.29546386 9.92597e-07 1.3081313e-07 2.5919613e-07 1.4035186e-06
0.31333333333333335 0.25207806 0.97215736 0.17254683 -0.29446343 0.25121862 0.9724972 0.17358059 -0.29663205 7.3863606e-07 1.1550868e-07 1.0686456e-06 4.702937e-06
0.32 0.25855494 0.97153133 0.17367738 -0.2968166 0.2577871 0.97186023 0.17412807 -0.2979243 5.8955834e-07 1.0817418e-07 2.0311752e-07 1.2270492e-06
0.32666666666666666 0.26502723 0.9708445 0.17470792 -0.2989872 0.26430374 0.9711736 0.17472301 -0.29935107 5.23425e-07 1.0829183e-07 2.2785529e-10 1.3239159e-07
0.3333333333333333 0.27149457 0.9701017 0.17545077 -0.30063087 0.27077764 0.9704324 0.17536373 -0.30090094 5.13981e-07 1.0935361e-07 7.575558e-09 7.293707e-08
0.34 0.2779566 0.9693056 0.1768142 -0.30342284 0.27721614 0.96964234 0.17605008 -0.30256218 5.482936e-07 1.134115e-07 5.838742e-07 7.4073785e-07
0.3466666666666667 0.28441304 0.9684645 0.17699094 -0.30404422 0.283649 0.9688089 0.17677656 -0.3042896 5.8376037e-07 1.18608355e-07 4.5960075e-08 6.021739e-08
0.35333333333333333 0.29086357 0.9675805 0.17836459 -0.30685392 0.29007638 0.96793467 0.17754316 -0.3060809 6.1968154e-07 1.2543696e-07 6.747415e-07 5.9754854e-07
0.36 0.29730794 0.96665174 0.1794298 -0.30909947 0.29649794 0.9670216 0.17835021 -0.3079356 6.5609566e-07 1.3678667e-07 1.1655127e-06 1.3545936e-06
0.36666666666666664 0.3037459 0.96569353 0.18092908 -0.3121123 0.3029127 0.96609133 0.17920475 -0.3098605 6.941948e-07 1.5824595e-07 2.9733228e-06 5.070621e-06
0.37333333333333335 0.31017727 0.96470696 0.18215743 -0.31462762 0.30932033 0.9651474 0.18010764 -0.31185567 7.3433927e-07 1.9396865e-07 4.201634e-06 7.683672e-06
0.38 0.31660196 0.9637024 0.18345255 -0.31724563 0.3157205 0.9641927 0.18105951 -0.3139209 7.769775e-07 2.4040173e-07 5.7266266e-06 1.1053943e-05
0.38666666666666666 0.32301977 0.9626758 0.18321183 -0.31717044 0.32211292 0.96323043 0.18206099 -0.31605595 8.2238574e-07 3.076047e-07 1.3244476e-06 1.2420827e-06
0.3933333333333333 0.3294307 0.96163714 0.18367437 -0.31832856 0.32849756 0.9622635 0.18311262 -0.31826046 8.7075125e-07 3.9235843e-07 3.155563e-07 4.6373794e-09
0.4 0.33583465 0.96059126 0.18551189 -0.32186666 0.3348752 0.9612827 0.1842132 -0.32053328 9.2055575e-07 4.7805315e-07 1.6865721e-06 1.7779174e-06
0.4066666666666667 0.3422316 0.95954317 0.1858335 -0.32276788 0.3412441 0.9602792 0.18537639 -0.32289964 9.751561e-07 5.4178105e-07 2.0894774e-07 1.735966e-08
0.41333333333333333 0.34862152 0.95848876 0.18816191 -0.32709467 0.34759998 0.959245 0.18661135 -0.32537493 1.0435322e-06 5.7193483e-07 2.4042215e-06 2.957516e-06
0.42 0.35500443 0.9574351 0.19017623 -0.3308374 0.35394242 0.958184 0.18791969 -0.32795954 1.1278562e-06 5.608997e-07 5.091984e-06 8.282085e-06
0.4266666666666667 0.3613804 0.9563946 0.19170736 -0.33373025 0.36027107 0.9571003 0.18930301 -0.33065382 1.2306172e-06 4.9795517e-07 5.7808847e-06 9.464447e-06
0.43333333333333335 0.36774945 0.95536184 0.19282946 -0.33591968 0.3665855 0.95599824 0.19076289 -0.33345816 1.3548017e-06 4.0500342e-07 4.2707015e-06 6.0590946e-06
0.44 0.37411174 0.95434105 0.19433695 -0.3387235 0.37288538 0.9548824 0.1923009 -0.3363729 1.5039725e-06 2.930375e-07 4.1454996e-06 5.5253136e-06
0.44666666666666666 0.38046736 0.95334035 0.1951489 -0.34036437 0.37917042 0.95375746 0.1939186 -0.3393984 1.6820468e-06 1.7398351e-07 1.5136368e-06 9.3306494e-07
0.4533333333333333 0.38681644 0.95236295 0.19743676 -0.34437907 0.38545036 0.95261383 0.19560626 -0.3425125 1.8661715e-06 6.293874e-08 3.3507424e-06 3.4841173e-06
0.46 0.39315912 0.9514034 0.19952811 -0.3480282 0.39172587 0.95145786 0.19736305 -0.34570974 2.054215e-06 2.9679228e-09 4.687503e-06 5.375311e-06
0.4666666666666667 0.39949554 0.95046437 0.20081367 -0.3503576 0.39798263 0.95035344 0.19919568 -0.3489863 2.2889114e-06 1.2304188e-08 2.6178689e-06 1.8804479e-06
0.47333333333333333 0.4058259 0.9495539 0.2032663 -0.35449657 0.40422016 0.9493098 0.20110518 -0.35234153 2.5784302e-06 5.9575544e-08 4.67042e-06 4.644179e-06
0.48 0.41215038 0.9486697 0.2062152 -0.35934785 0.41045582 0.9483196 0.20308204 -0.35575593 2.8715338e-06 1.2254065e-07 9.816709e-06 1.29019245e-05
0.4866666666666667 0.41846913 0.94781566 0.20729898 -0.36126864 0.41670218 0.94732875 0.20512362 -0.35923943 3.1221118e-06 2.3708168e-07 4.732195e-06 4.1176945e-06
0.49333333333333335 0.4247824 0.9469883 0.20966043 -0.3651206 0.42295513 0.9463881 0.20722787 -0.36277637 3.338915e-06 3.6019102e-07 5.9173235e-06 5.4953716e-06
0.5 0.43109033 0.9461912 0.21244545 -0.3695608 0.4292189 0.9454753 0.20938848 -0.3663555 3.5022758e-06 5.1252914e-07 9.345085e-06 1.0273944e-05
0.5066666666666667 0.4373932 0.9454259 0.21406569 -0.37220463 0.4354935 0.94459367 0.21160616 -0.3699767 3.60882e-06 6.9265616e-07 6.0492684e-06 4.963682e-06
0.5133333333333333 0.44369113 0.944692 0.21624781 -0.37565276 0.441776 0.9437558 0.21388043 -0.37363538 3.6677116e-06 8.764895e-07 5.604475e-06 4.0698174e-06
0.52 0.44998437 0.943988 0.21902613 -0.3799339 0.4480676 0.94296354 0.21621177 -0.37733123 3.6739925e-06 1.0495687e-06 7.920664e-06 6.7738733e-06
0.5266666666666666 0.4562732 0.94332147 0.22208166 -0.38455763 0.45436805 0.942219 0.21860084 -0.38106462 3.6295708e-06 1.2153905e-06 1.2116121e-05 1.2201126e-05
0.5333333333333333 0.46255782 0.9426955 0.22487311 -0.3887382 0.46067092 0.94149256 0.22103974 -0.3848283 3.5604075e-06 1.4470669e-06 1.4694713e-05 1.5287207e-05
0.54 0.46883848 0.94209987 0.22705017 -0.39199626 0.46697155 0.9408018 0.22351892 -0.38860002 3.4854527e-06 1.6849856e-06 1.2469708e-05 1.1534466e-05
0.5466666666666666 0.47511536 0.94153106 0.22971857 -0.39591035 0.47326913 0.9401544 0.22603604 -0.39237383 3.4085433e-06 1.8952712e-06 1.3560983e-05 1.2506991e-05
0.5533333333333333 0.48138863 0.9409916 0.23139527 -0.39839783 0.479564 0.9395519 0.22859067 -0.39614904 3.3292285e-06 2.072709e-06 7.865821e-06 5.057074e-06
0.56 0.48765853 0.94048506 0.23461837 -0.4029987 0.48585615 0.93899655 0.23118232 -0.3999248 3.2485912e-06 2.2156526e-06 1.1806397e-05 9.448684e-06
0.5666666666666667 0.49392527 0.9400101 0.23624276 -0.40535426 0.49214548 0.9384905 0.23381053 -0.40370032 3.167669e-06 2.3090652e-06 5.9157287e-06 2.7355159e-06
0.5733333333333334 0.50018907 0.9395707 0.23969916 -0.4101759 0.49843204 0.938036 0.23647478 -0.40747473 3.0871395e-06 2.3553052e-06 1.039658e-05 7.296283e-06
0.58 0.5064502 0.9391633 0.2415704 -0.41280562 0.5047155 0.9376339 0.23917554 -0.4112488 3.009094e-06 2.339233e-06 5.7353304e-06 2.423669e-06
0.5866666666666667 0.5127087 0.93878585 0.24483362 -0.41726854 0.5109946 0.9372807 0.24191606 -0.41502792 2.9381745e-06 2.2654358e-06 8.512145e-06 5.020414e-06
0.5933333333333334 0.518965 0.9384423 0.24746002 -0.42083597 0.51726925 0.9369789 0.24469599 -0.4188113 2.8755753e-06 2.1415783e-06 7.639869e-06 4.0993305e-06
0.6 0.52521926 0.93813276 0.25036907 -0.42473492 0.52353936 0.9367307 0.24751495 -0.4225982 2.822055e-06 1.9658285e-06 8.146022e-06 4.565518e-06
0.6066666666666667 0.5314716 0.93785095 0.25279668 -0.4279671 0.52980477 0.936539 0.25037265 -0.426388 2.7783685e-06 1.7212334e-06 5.8759288e-06 2.4935753e-06
0.6133333333333333 0.53772223 0.93759686 0.25499898 -0.4308779 0.53606594 0.93639785 0.2532658 -0.43017933 2.7433093e-06 1.4376178e-06 3.0039264e-06 4.8799507e-07
0.62 0.54397136 0.9373736 0.2567505 -0.43318406 0.542319 0.93626726 0.25619733 -0.43398672 2.7302935e-06 1.223948e-06 3.05987e-07 6.4427263e-07
0.6266666666666667 0.55021924 0.9371747 0.260724 -0.4382977 0.5485656 0.93614656 0.2591679 -0.4378113 2.7344315e-06 1.0570318e-06 2.4214423e-06 2.3658856e-07
0.6333333333333333 0.55646586 0.9370011 0.2638167 -0.44224128 0.554805 0.9360373 0.2621776 -0.44165307 2.7585338e-06 9.289241e-07 2.6867397e-06 3.4598918e-07
0.64 0.56271154 0.936847 0.26629713 -0.44538236 0.5610363 0.9359411 0.2652264 -0.44551212 2.8064565e-06 8.2060296e-07 1.1464795e-06 1.6837479e-08
0.6466666666666666 0.5689563 0.9367215 0.2699913 -0.4499958 0.5672587 0.93585956 0.26831433 -0.44938844 2.8818454e-06 7.4294536e-07 2.8122508e-06 3.6886374e-07
0.6533333333333333 0.5752005 0.9366202 0.27473518 -0.45583797 0.5734714 0.9357944 0.27144143 -0.45328215 2.9896871e-06 6.818841e-07 1.0848807e-05 6.5322024e-06
0.66 0.581444 0.93653286 0.2775175 -0.45923623 0.5796736 0.9357474 0.27460772 -0.45719332 3.1344464e-06 6.169631e-07 8.466817e-06 4.1735198e-06
0.6666666666666666 0.58768713 0.93646944 0.28105026 -0.4635045 0.58587307 0.93571573 0.27781028 -0.4611143 3.2908404e-06 5.680648e-07 1.0497531e-05 5.713084e-06
0.6733333333333333 0.59393 0.9364261 0.28458756 -0.4677347 0.5920774 0.93570274 0.2810494 -0.4650388 3.4322438e-06 5.2325254e-07 1.2518587e-05 7.2678135e-06
0.68 0.60017264 0.93639314 0.288771 -0.47268477 0.5982873 0.9357135 0.2843271 -0.46896648 3.5545618e-06 4.6187267e-07 1.974837e-05 1.3825656e-05
0.6866666666666666 0.6064152 0.93638414 0.29114825 -0.47547254 0.6045023 0.93575007 0.28764373 -0.47289747 3.6591553e-06 4.020501e-07 1.2281624e-05 6.630984e-06
0.6933333333333334 0.6126578 0.9363926 0.2941087 -0.47891727 0.61073333 0.93579763 0.2909632 -0.4767856 3.7035277e-06 3.5399353e-07 9.894083e-06 4.54402e-06
0.7 0.6189005 0.936404 0.2973428 -0.4826519 0.61698914 0.93584484 0.29425648 -0.48059455 3.6532288e-06 3.1265003e-07 9.525424e-06 4.2326633e-06
0.7066666666666667 0.62514335 0.9364276 0.299981 -0.48567402 0.6232698 0.93589306 0.29752302 -0.48432463 3.5102e-06 2.8572708e-07 6.041648e-06 1.8208522e-06
0.7133333333333334 0.63138646 0.93646544 0.30244404 -0.4884753 0.6295753 0.93594366 0.30076236 -0.48797625 3.2802525e-06 2.7225337e-07 2.828066e-06 2.4904082e-07
0.72 0.63762987 0.93651557 0.30530912 -0.4917124 0.6359043 0.93599635 0.30397737 -0.4915544 2.9775383e-06 2.695853e-07 1.773549e-06 2.4958347e-08
0.7266666666666667 0.6438737 0.9365752 0.30911994 -0.49598682 0.6422366 0.93603307 0.30721042 -0.49511823 2.6801004e-06 2.93877e-07 3.6462827e-06 7.544463e-07
0.7333333333333333 0.65011805 0.9366489 0.31353304 -0.50089025 0.6485721 0.93605596 0.31046087 -0.49866652 2.39001e-06 3.5158615e-07 9.438243e-06 4.9449754e-06
0.74 0.65636295 0.9367336 0.31664807 -0.5043159 0.6549103 0.9360672 0.31372836 -0.5021987 2.1101189e-06 4.440622e-07 8.52467e-06 4.482606e-06
0.7466666666666667 0.66260844 0.9368307 0.32020336 -0.5081975 0.66125077 0.93606895 0.31701255 -0.50571424 1.8432803e-06 5.8025904e-07 1.0181303e-05 6.166524e-06
0.7533333333333333 0.6688547 0.93693453 0.32266802 -0.5108635 0.6675929 0.93606335 0.320313 -0.50921255 1.5922158e-06 7.589572e-07 5.5460687e-06 2.725568e-06
0.76 0.6751017 0.9370453 0.32573956 -0.5141705 0.673937 0.9360531 0.32363042 -0.51269495 1.3564672e-06 9.84419e-07 4.4484723e-06 2.1773144e-06
0.7666666666666667 0.6813494 0.93716115 0.32914388 -0.5178125 0.6802884 0.93603665 0.32696918 -0.5161697 1.1257683e-06 1.264503e-06 4.729343e-06 2.6986722e-06
0.7733333333333333 0.687598 0.93728477 0.33148226 -0.5202905 0.68665004 0.9360136 0.3303288 -0.51963484 8.986135e-07 1.6159196e-06 1.3304909e-06 4.2987836e-07
0.78 0.69384736 0.93740547 0.3339554 -0.5229006 0.69299084 0.9360283 0.33378983 -0.5231976 7.3362435e-07 1.8965843e-06 2.74173e-08 8.8214904e-08
0.7866666666666666 0.70009756 0.93753153 0.33704826 -0.52615136 0.69929916 0.93609774 0.337384 -0.5269007 6.374493e-07 2.055753e-06 1.1271004e-07 5.615248e-07
0.7933333333333333 0.7063486 0.93765986 0.34079397 -0.53006643 0.70557183 0.93622655 0.3411176 -0.5307513 6.033681e-07 2.054386e-06 1.04732116e-07 4.690296e-07
0.8 0.7126005 0.9377888 0.3451846 -0.53462327 0.71180546 0.9364198 0.34499732 -0.5347568 6.3213054e-07 1.8741596e-06 3.5072972e-08 1.7826096e-08
0.8066666666666666 0.71885335 0.93791956 0.35014912 -0.5397323 0.7179964 0.9366828 0.34903026 -0.53892505 7.3433927e-07 1.5295178e-06 1.2518669e-06 6.5161333e-07
0.8133333333333334 0.725107 0.93805045 0.35399672 -0.54365313 0.7241587 0.93694293 0.35297972 -0.5429905 8.9929165e-07 1.2265871e-06 1.0342976e-06 4.3907167e-07
0.82 0.73136157 0.9381789 0.35778478 -0.547486 0.7303009 0.93718857 0.35681504 -0.5469172 1.1250095e-06 9.807559e-07 9.403913e-07 3.2354154e-07
0.8266666666666667 0.73761696 0.93830764 0.3614062 -0.5511242 0.7364426 0.9374136 0.36053544 -0.5506946 1.3790526e-06 7.993606e-07 7.582304e-07 1.8458218e-07
0.8333333333333334 0.7438731 0.9384315 0.3650802 -0.5547921 0.7425887 0.93762183 0.36414087 -0.554322 1.649736e-06 6.555647e-07 8.823585e-07 2.2099573e-07
0.84 0.7501302 0.93855345 0.36927244 -0.55895156 0.748764 0.93783253 0.3676173 -0.5577708 1.8664972e-06 5.19723e-07 2.7394606e-06 1.3942131e-06
0.8466666666666667 0.756388 0.93867487 0.37290713 -0.5625301 0.7549683 0.938045 0.37097 -0.5610496 2.0156135e-06 3.967013e-07 3.7524383e-06 2.1919388e-06
0.8533333333333334 0.76264656 0.93878746 0.37398422 -0.56357193 0.76120174 0.93825847 0.37420574 -0.56416863 2.087495e-06 2.798317e-07 4.9071403e-08 3.560534e-07
0.86 0.7689059 0.9388943 0.37642527 -0.5659535 0.76745695 0.9384619 0.37737444 -0.5671924 2.0993962e-06 1.8694563e-07 9.009316e-07 1.53483e-06
0.8666666666666667 0.77516586 0.9389985 0.37826318 -0.5677356 0.77371246 0.9386444 0.38052064 -0.57018113 2.1123706e-06 1.2539473e-07 5.0961544e-06 5.980563e-06
0.8733333333333333 0.7814265 0.93909496 0.3817328 -0.5711031 0.77996814 0.9388066 0.38364422 -0.57313544 2.1267756e-06 8.315568e-08 3.6535705e-06 4.1304042e-06
0.88 0.7876878 0.9391914 0.3863528 -0.5755623 0.78622526 0.9389485 0.3867473 -0.5760585 2.1389624e-06 5.899503e-08 1.55625e-07 2.4622304e-07
0.8866666666666667 0.79394966 0.9392878 0.38898167 -0.5780768 0.79248405 0.93907046 0.38983044 -0.57895166 2.148038e-06 4.7227346e-08 7.2041075e-07 7.654097e-07
0.8933333333333333 0.8002122 0.9393817 0.39435473 -0.5832009 0.7987444 0.9391731 0.39289352 -0.5818153 2.1545072e-06 4.3520743e-08 2.1351284e-06 1.919803e-06
0.9 0.8064754 0.93947345 0.39790267 -0.5865546 0.8050061 0.9392569 0.39593643 -0.58465 2.158884e-06 4.6891163e-08 3.866092e-06 3.6275271e-06
0.9066666666666666 0.81273913 0.93956035 0.40161067 -0.59004074 0.8112691 0.9393225 0.39895907 -0.58745605 2.1609862e-06 5.658791e-08 7.0309934e-06 6.6806524e-06
0.9133333333333333 0.8190034 0.93964124 0.40409932 -0.5923651 0.81753945 0.93936294 0.40194738 -0.59022397 2.1431488e-06 7.7447595e-08 4.6308296e-06 4.5843867e-06
0.92 0.82526815 0.9397141 0.4073544 -0.5953973 0.8238194 0.9393762 0.40489638 -0.5929508 2.098878e-06 1.1417555e-07 6.0419407e-06 5.985228e-06
0.9266666666666666 0.83153343 0.9397865 0.40821525 -0.5961873 0.83010894 0.9393629 0.4078066 -0.5956377 2.0291757e-06 1.794456e-07 1.6699437e-07 3.0207602e-07
0.9333333333333333 0.8377991 0.93985283 0.41167185 -0.5993881 0.8364081 0.9393238 0.41067863 -0.59828556 1.9348631e-06 2.7989478e-07 9.864899e-07 1.2156534e-06
0.94 0.8440652 0.93991756 0.41477805 -0.6022491 0.84271365 0.939284 0.41352987 -0.6009102 1.8266477e-06 4.013701e-07 1.5579554e-06 1.7926509e-06
0.9466666666666667 0.8503317 0.9399762 0.41648355 -0.60381013 0.8490239 0.93925804 0.41637015 -0.6035206 1.7104588e-06 5.157773e-07 1.2859069e-08 8.3844625e-08
0.9533333333333334 0.8565986 0.94003415 0.41948277 -0.60655344 0.8553406 0.93924373 0.41920707 -0.606126 1.5826033e-06 6.2475937e-07 7.60112e-08 1.8269205e-07
0.96 0.86286587 0.94009024 0.42087215 -0.607815 0.8616678 0.93923634 0.4220474 -0.6087342 1.4353318e-06 7.291386e-07 1.3812233e-06 8.4486106e-07
0.9666666666666667 0.8691335 0.94013715 0.42566594 -0.61217296 0.8680067 0.9392347 0.42489192 -0.61134607 1.2696021e-06 8.144592e-07 5.991161e-07 6.8375573e-07
0.9733333333333334 0.8754013 0.94017684 0.42813203 -0.61440015 0.8743579 0.93923825 0.42774123 -0.6139625 1.0887647e-06 8.8095936e-07 1.5272296e-07 1.9156107e-07
0.98 0.8816694 0.94021654 0.43084934 -0.61684555 0.88072336 0.93924505 0.4305976 -0.6165858 8.95001e-07 9.438047e-07 6.3373136e-08 6.747372e-08
0.9866666666666667 0.8879378 0.9402521 0.43595085 -0.6214172 0.8871031 0.9392553 0.43346083 -0.6192161 6.9672984e-07 9.936662e-07 6.200169e-06 4.845017e-06
0.9933333333333333 0.89420635 0.9402878 0.4376015 -0.6228852 0.893497 0.9392693 0.43633077 -0.6218534 5.0318437e-07 1.0373915e-06 1.6147833e-06 1.0646443e-06
1.0 0.90047514 0.9403195 0.4415496 -0.62639135 0.89990515 0.93928725 0.43920726 -0.62449783 3.248991e-07 1.0655054e-06 5.4865723e-06 3.5854193e-06
1.0066666666666666 0.9067441 0.94034743 0.44289392 -0.62757784 0.9063274 0.93930936 0.4420901 -0.6271494 1.7363561e-07 1.0775987e-06 6.461398e-07 1.8355928e-07
1.0133333333333334 0.9130133 0.94037133 0.4463334 -0.6306113 0.9127639 0.9393359 0.44497913 -0.62980825 6.2193294e-08 1.0721606e-06 1.8340666e-06 6.448947e-07
1.02 0.91928256 0.9403916 0.44995752 -0.6337927 0.91921467 0.9393659 0.4478756 -0.6324752 4.60901e-09 1.0520127e-06 4.3344353e-06 1.7358091e-06
1.0266666666666666 0.92555195 0.9404112 0.45217103 -0.6357268 0.9256819 0.939389 0.45079255 -0.6351576 1.6883916e-08 1.044933e-06 1.9001978e-06 3.2401636e-07
1.0333333333333334 0.9318215 0.9404313 0.4538196 -0.63716257 0.93216616 0.939404 0.45373222 -0.63785905 1.1877263e-07 1.0553166e-06 7.635336e-09 4.850848e-07
1.04 0.93809116 0.94045067 0.45607266 -0.6391209 0.93866867 0.9394088 0.45669854 -0.64058584 3.335171e-07 1.0855331e-06 3.91724e-07 2.1461165e-06
1.0466666666666666 0.944361 0.94047385 0.45921406 -0.64184195 0.9451893 0.93940336 0.45969164 -0.64333814 6.8612354e-07 1.145969e-06 2.2808477e-07 2.2386018e-06
1.0533333333333332 0.9506309 0.9404885 0.46601138 -0.6476964 0.951728 0.9393877 0.4627117 -0.64611614 1.2035913e-06 1.2118447e-06 1.088791e-05 2.4971532e-06
1.06 0.95690095 0.9405012 0.47020346 -0.6512801 0.9582846 0.93936175 0.4657589 -0.6489201 1.9145211e-06 1.2983736e-06 1.9754196e-05 5.5695355e-06
1.0666666666666667 0.963171 0.94051117 0.4724394 -0.65318304 0.9648609 0.9393327 0.46883994 -0.65175533 2.8557988e-06 1.388729e-06 1.2956148e-05 2.0383561e-06
1.0733333333333333 0.9694411 0.9405185 0.4738989 -0.65442204 0.97145784 0.93930423 0.47195852 -0.65462464 4.067172e-06 1.4744414e-06 3.7650343e-06 4.1045215e-08
1.08 0.9757113 0.9405243 0.47731432 -0.6573142 0.9780754 0.9392765 0.4751151 -0.65752846 5.588964e-06 1.5569141e-06 4.836624e-06 4.591536e-08
1.0866666666666667 0.98198146 0.9405274 0.47913364 -0.65884954 0.98471385 0.9392498 0.47831017 -0.66046745 7.465989e-06 1.6321748e-06 6.780995e-07 2.6176278e-06
1.0933333333333333 0.9882516 0.94052327 0.4804499 -0.65995914 0.99137586 0.9392257 0.48154438 -0.66344553 9.760857e-06 1.6837479e-06 1.197909e-06 1.2154949e-05
1.1 0.99452174 0.94051707 0.48122123 -0.6606091 0.9980616 0.9392044 0.48481825 -0.66646326 1.2530611e-05 1.7231107e-06 1.2938561e-05 3.4270837e-05
1.1066666666666667 1.0007918 0.94051063 0.48530692 -0.6640372 1.0047712 0.9391861 0.48813233 -0.6695212 1.5835978e-05 1.7543914e-06 7.982937e-06 3.007409e-05
1.1133333333333333 1.0070618 0.94050467 0.48649874 -0.66503453 1.0115049 0.9391711 0.49148715 -0.67262 1.9740688e-05 1.7784738e-06 2.4884155e-05 5.753929e-05
1.12 1.0133318 0.9404967 0.4862575 -0.6648342 1.0182627 0.9391596 0.49488327 -0.67576015 2.4314495e-05 1.7878658e-06 7.4404e-05 0.00011937635
1.1266666666666667 1.0196017 0.9404896 0.4890707 -0.66718197 1.0250456 0.9391511 0.49832103 -0.67894137 2.9636381e-05 1.7915338e-06 8.556829e-05 0.0001382835


==> graphs/visco/viscolastic_results_test_9.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 7.3893794e-08 1.1084069e-05 1.3809283e-05 -0.0039170953 7.3893794e-08 1.1084069e-05 1.3809283e-05 -0.0039170953 0.0 0.0 0.0 0.0
0.006666666666666667 5.62387e-07 7.3273986e-05 7.4589757e-06 -0.0028787418 -4.7767635e-06 0.00035795235 -2.1201458e-06 -0.004143186 2.8506527e-11 8.104177e-08 9.175958e-11 1.5988188e-06
0.013333333333333334 2.3392026e-06 0.00026652234 1.8454133e-05 -0.004527328 -1.4619077e-05 0.00091713294 -1.7249153e-05 -0.004402072 2.8758326e-10 4.2329415e-07 1.2747245e-09 1.5689041e-08
0.02 7.063379e-06 0.00070862647 1.0515583e-05 -0.0034100127 -3.4465735e-05 0.001799606 -2.5718473e-05 -0.004714861 1.7246673e-09 1.1902364e-06 1.312907e-09 1.7026292e-06
0.02666666666666667 1.735298e-05 0.0015434403 2.4777393e-05 -0.005221661 -6.966868e-05 0.0031772964 -2.3616487e-05 -0.0051104533 7.572769e-09 2.6694856e-06 2.3419675e-09 1.2367182e-08
0.03333333333333333 3.685837e-05 0.0029258083 2.00115e-05 -0.004613442 -0.00012850043 0.0053208712 -2.217932e-06 -0.00563052 2.7343532e-08 5.7363263e-06 4.941476e-10 1.0344482e-06
0.04 7.024938e-05 0.005008651 3.5364836e-05 -0.006042091 -0.00017780757 0.008329717 2.7038182e-05 -0.006176221 6.1532255e-08 1.1029482e-05 6.933315e-11 1.7990859e-08
0.04666666666666667 0.00012312681 0.007931615 5.790161e-05 -0.0075726523 -0.0001825174 0.012293129 4.7505775e-05 -0.006816455 9.341838e-08 1.9022804e-05 1.08073356e-10 5.718341e-07
0.05333333333333334 0.00020190049 0.011816053 5.832249e-05 -0.0070206504 -0.00011854646 0.017380737 3.551161e-05 -0.00751368 1.0268624e-07 3.0965708e-05 5.203363e-10 2.4307818e-07
0.06 0.000313643 0.016761376 9.347866e-05 -0.00852345 3.6321297e-05 0.023812769 -5.851518e-06 -0.008236901 7.690733e-08 4.9722148e-05 9.8664845e-09 8.211052e-08
0.06666666666666667 0.0004659542 0.022846676 0.0001239763 -0.008930549 0.00020254863 0.031298846 4.5271314e-05 -0.009092672 6.938249e-08 7.143917e-05 6.194474e-09 2.6283793e-08
0.07333333333333333 0.0006668001 0.030126886 0.00016817225 -0.009274177 0.00037881493 0.039790254 0.00021974502 -0.010156306 8.2935436e-08 9.338067e-05 2.6597509e-09 7.781519e-07
0.08 0.0009243767 0.0386365 0.0002489091 -0.0105214715 0.000588041 0.049557146 0.0004858877 -0.011427821 1.1312173e-07 0.00011926054 5.6158846e-08 8.214688e-07
0.08666666666666667 0.0012470051 0.048394244 0.0003470506 -0.011197733 0.0008926191 0.060865387 0.0007687035 -0.012976393 1.2558944e-07 0.00015552941 1.7779118e-07 3.1636325e-06
0.09333333333333334 0.0016430102 0.059400775 0.00051007984 -0.013217609 0.0011844395 0.07367235 0.0010821884 -0.0157107 2.1028706e-07 0.00020367777 3.2730824e-07 6.2155023e-06
0.1 0.0021206012 0.07163867 0.00070317544 -0.014528341 0.0015283964 0.08726168 0.001462226 -0.018929262 3.5070659e-07 0.00024407823 5.761578e-07 1.9368106e-05
0.10666666666666667 0.0026875685 0.08504509 0.001028922 -0.0184287 0.0019975035 0.10176528 0.001911785 -0.022473376 4.7618983e-07 0.0002795648 7.7944696e-07 1.6359405e-05
0.11333333333333333 0.003350904 0.09950029 0.0014949333 -0.023685498 0.0026071945 0.11722437 0.0024390952 -0.026367916 5.531038e-07 0.00031414308 8.914417e-07 7.1953646e-06
0.12 0.0041166013 0.11485463 0.001962532 -0.02673686 0.0033744248 0.13367625 0.0030531278 -0.030639047 5.5082603e-07 0.00035425337 1.1893991e-06 1.5227068e-05
0.12666666666666668 0.0049893777 0.13091645 0.0025198734 -0.029925121 0.0043035373 0.15094452 0.0037737624 -0.03524153 4.7037702e-07 0.00040112357 1.5722375e-06 2.8264198e-05
0.13333333333333333 0.0059725754 0.14747964 0.0032428573 -0.034445334 0.005360343 0.16809207 0.0046270587 -0.03993893 3.7482846e-07 0.0004248724 1.9160136e-06 3.0179599e-05
0.14 0.0070682005 0.1643438 0.004126802 -0.039803874 0.006553283 0.18523365 0.005582989 -0.044784166 2.6514007e-07 0.00043638577 2.120481e-06 2.480331e-05
0.14666666666666667 0.00827687 0.18130033 0.0049405536 -0.042863775 0.007886936 0.20230302 0.00663948 -0.04980462 1.520482e-07 0.0004411132 2.8863515e-06 4.8175334e-05
0.15333333333333332 0.009598035 0.1981749 0.0060367375 -0.048412673 0.009356387 0.21918997 0.007803483 -0.05501184 5.839395e-08 0.00044163349 3.1213895e-06 4.3548986e-05
0.16 0.011030068 0.21480489 0.007323286 -0.054865208 0.010932222 0.2357016 0.009104196 -0.06056556 9.573777e-09 0.00043667282 3.1716402e-06 3.249403e-05
0.16666666666666666 0.012570424 0.23105335 0.008451083 -0.05880776 0.012627524 0.25162077 0.010534924 -0.066427246 3.2604464e-09 0.00042301865 4.342396e-06 5.8056554e-05
0.17333333333333334 0.014215703 0.24679184 0.009834205 -0.064494476 0.014443888 0.2667651 0.012090422 -0.07257341 5.206849e-08 0.00039893066 5.090517e-06 6.526915e-05
0.18 0.01596186 0.26192346 0.011340098 -0.07055108 0.016339121 0.28130287 0.013799397 -0.07900127 1.4232663e-07 0.00037556142 6.0481507e-06 7.140567e-05
0.18666666666666668 0.017804349 0.27637357 0.013040742 -0.07747765 0.01830018 0.29520157 0.01566444 -0.08569712 2.4584793e-07 0.00035449376 6.88379e-06 6.755974e-05
0.19333333333333333 0.019738143 0.29006913 0.014886317 -0.08480243 0.020332651 0.30838457 0.017618593 -0.09261712 3.5343965e-07 0.00033545514 7.465332e-06 6.106939e-05
0.2 0.02175797 0.30297393 0.016886503 -0.09253938 0.022445373 0.3207711 0.01964449 -0.09971776 4.725237e-07 0.00031673934 7.6064925e-06 5.1529154e-05
0.20666666666666667 0.02385818 0.31503144 0.018639363 -0.09840327 0.024650384 0.33229762 0.021726493 -0.1069595 6.2758636e-07 0.0002981211 9.5303685e-06 7.320911e-05
0.21333333333333335 0.026033128 0.32624212 0.020825941 -0.10636703 0.026934022 0.3428804 0.023855668 -0.11432433 8.1161073e-07 0.00027683232 9.179243e-06 6.331866e-05
0.22 0.02827713 0.33660048 0.02274844 -0.112637326 0.029239254 0.35246962 0.026085025 -0.121890426 9.256812e-07 0.00025182962 1.11327945e-05 8.561985e-05
0.22666666666666666 0.030584304 0.34607595 0.024593214 -0.118398376 0.031588264 0.3612429 0.028376698 -0.12952049 1.007936e-06 0.00023003602 1.4314758e-05 0.00012370144
0.23333333333333334 0.032948952 0.35469744 0.027180154 -0.12736268 0.03398704 0.3691031 0.030769126 -0.137181 1.0776296e-06 0.00020752326 1.2880724e-05 9.639932e-05
0.24 0.035365414 0.36246905 0.029648475 -0.13544206 0.036417305 0.376088 0.033238202 -0.14485687 1.1064759e-06 0.0001854757 1.288614e-05 8.863859e-05
0.24666666666666667 0.03782804 0.36939406 0.032013886 -0.14286236 0.038866874 0.38223597 0.035772912 -0.15253708 1.079177e-06 0.00016491466 1.4130281e-05 9.360007e-05
0.25333333333333335 0.04033141 0.3755051 0.034785345 -0.15160233 0.04133409 0.38766056 0.038387068 -0.16019653 1.0053682e-06 0.00014775553 1.2972404e-05 7.3860276e-05
0.26 0.042870123 0.38080728 0.03705829 -0.15831359 0.043811582 0.39236128 0.041078985 -0.16783129 8.863452e-07 0.00013349498 1.6165985e-05 9.05866e-05
0.26666666666666666 0.045439083 0.3853443 0.039633244 -0.16594584 0.04630025 0.39631265 0.043809272 -0.17546773 7.4161017e-07 0.00012030486 1.743921e-05 9.0666326e-05
0.2733333333333333 0.048033334 0.3891374 0.042328455 -0.17379959 0.04879469 0.39953277 0.0465753 -0.18309443 5.7966326e-07 0.00010806388 1.80357e-05 8.639401e-05
0.28 0.050648212 0.39223188 0.044875603 -0.18101878 0.051395275 0.40196475 0.04921496 -0.19037353 5.5810204e-07 9.47288e-05 1.8830011e-05 8.7511165e-05
0.2866666666666667 0.05327937 0.3946737 0.047764447 -0.18911406 0.054116853 0.4036864 0.05175105 -0.1973366 7.0137696e-07 8.122875e-05 1.5893016e-05 6.761008e-05
0.29333333333333333 0.05592266 0.39649343 0.050034247 -0.19525921 0.056951072 0.40474918 0.054192495 -0.20400938 1.0576293e-06 6.815741e-05 1.729102e-05 7.6565484e-05
0.3 0.058574084 0.39771357 0.052776538 -0.20264618 0.0598531 0.4053516 0.056646362 -0.21059963 1.6358796e-06 5.8339614e-05 1.4975539e-05 6.3257365e-05
0.30666666666666664 0.06122993 0.39837694 0.054803964 -0.20798917 0.06264316 0.4054186 0.05924491 -0.21735786 1.9972292e-06 4.9585018e-05 1.9721989e-05 8.7772314e-05
0.31333333333333335 0.0638868 0.3985302 0.05704988 -0.21387236 0.065311216 0.40498394 0.061990846 -0.22428195 2.0289635e-06 4.165092e-05 2.4413128e-05 0.000108359636
0.32 0.0665415 0.3982051 0.060175553 -0.22190794 0.06787606 0.4040949 0.06487611 -0.23134142 1.7810581e-06 3.4689783e-05 2.209523e-05 8.8990506e-05
0.32666666666666666 0.069191106 0.39744112 0.06324173 -0.22960299 0.07034482 0.40280372 0.06789386 -0.23852025 1.3310582e-06 2.875748e-05 2.1642361e-05 7.951748e-05
0.3333333333333333 0.07183289 0.3962667 0.0661318 -0.23671141 0.072706625 0.40112808 0.07104915 -0.24582309 7.6341644e-07 2.363306e-05 2.4180292e-05 8.3022576e-05
0.34 0.07446427 0.3947081 0.06956756 -0.24492201 0.07504364 0.39911857 0.07426122 -0.25312787 3.3567198e-07 1.9452295e-05 2.2030417e-05 6.733615e-05
0.3466666666666667 0.077082984 0.39280623 0.07200806 -0.2507287 0.07743809 0.39682063 0.0774604 -0.26031506 1.261028e-07 1.6115428e-05 2.9728037e-05 9.189838e-05
0.35333333333333333 0.07968696 0.39059776 0.07542337 -0.25855732 0.079884954 0.39425713 0.08063992 -0.26736623 3.9200724e-08 1.3390971e-05 2.7212434e-05 7.759691e-05
0.36 0.08227434 0.38810563 0.078648895 -0.2658034 0.08237582 0.39146334 0.08377759 -0.27422762 1.0297563e-08 1.1274206e-05 2.6303529e-05 7.096752e-05
0.36666666666666664 0.08484339 0.38535753 0.08223281 -0.27362335 0.08490833 0.38845062 0.08687194 -0.2808996 4.2171076e-09 9.5672285e-06 2.1521493e-05 5.294406e-05
0.37333333333333335 0.08739262 0.38238496 0.08556841 -0.28076598 0.087480165 0.3852303 0.08992169 -0.28738293 7.664008e-09 8.095999e-06 1.8951025e-05 4.3784028e-05
0.38 0.08992076 0.37922132 0.08889946 -0.28774717 0.09008713 0.381824 0.09292643 -0.29368082 2.7679464e-08 6.7738733e-06 1.6216442e-05 3.520811e-05
0.38666666666666666 0.09242667 0.37588677 0.09084499 -0.29195872 0.09270063 0.37829843 0.09592921 -0.29987904 7.50529e-08 5.816121e-06 2.5849335e-05 6.2731546e-05
0.3933333333333333 0.09490943 0.37241304 0.09332976 -0.2971356 0.09530741 0.37467048 0.098952904 -0.3060165 1.5838825e-07 5.09602e-06 3.161978e-05 7.8870624e-05
0.4 0.09736826 0.36882505 0.09704463 -0.30448762 0.097906075 0.3709468 0.10199533 -0.3120901 2.892425e-07 4.5018082e-06 2.4509378e-05 5.7797748e-05
0.4066666666666667 0.09980256 0.36514473 0.09926685 -0.30900156 0.100479804 0.3671533 0.10504386 -0.31807446 4.5865792e-07 4.0343025e-06 3.337383e-05 8.2317514e-05
0.41333333333333333 0.10221184 0.3613924 0.103404745 -0.31683207 0.103013575 0.3633151 0.10808917 -0.32395408 6.427784e-07 3.696763e-06 2.1943846e-05 5.0723025e-05
0.42 0.10459578 0.3575906 0.107180744 -0.32385463 0.10550459 0.35945094 0.111136444 -0.32973418 8.2593004e-07 3.4609036e-06 1.5647558e-05 3.4569122e-05
0.4266666666666667 0.10695422 0.35376567 0.11034677 -0.32969978 0.107951365 0.35557085 0.11418374 -0.33541518 9.943051e-07 3.2586975e-06 1.4722316e-05 3.2665797e-05
0.43333333333333335 0.10928709 0.34993088 0.11308987 -0.33473822 0.110353075 0.35168472 0.117229246 -0.34099752 1.1363227e-06 3.0759438e-06 1.7134456e-05 3.917874e-05
0.44 0.11159446 0.34610528 0.116131574 -0.3401841 0.11271412 0.3478342 0.12028897 -0.346492 1.2536349e-06 2.9891717e-06 1.7283926e-05 3.97896e-05
0.44666666666666666 0.113876484 0.34230375 0.11837328 -0.34424815 0.11504045 0.34405652 0.12337229 -0.35189712 1.3548191e-06 3.0721817e-06 2.4990044e-05 5.8506812e-05
0.4533333333333333 0.11613345 0.33854562 0.12198195 -0.35042933 0.11734179 0.34037915 0.12647799 -0.3572092 1.4600739e-06 3.361826e-06 2.0214356e-05 4.5966764e-05
0.46 0.118365705 0.33483744 0.12538978 -0.3561806 0.11961474 0.33681718 0.12959363 -0.36242512 1.5600951e-06 3.9193646e-06 1.767228e-05 3.899391e-05
0.4666666666666667 0.12057368 0.33119568 0.12786366 -0.3603927 0.12186076 0.3333347 0.13269798 -0.36753976 1.6565758e-06 4.5754573e-06 2.337069e-05 5.1080664e-05
0.47333333333333333 0.122757904 0.32763442 0.13140363 -0.3661651 0.12408056 0.32993436 0.13578898 -0.37255338 1.7494212e-06 5.2896994e-06 1.9231313e-05 4.0810082e-05
0.48 0.12491895 0.3241579 0.13543473 -0.372569 0.12627445 0.32661974 0.13886474 -0.37746674 1.8373776e-06 6.0607085e-06 1.1764961e-05 2.3987892e-05
0.4866666666666667 0.12705745 0.3207746 0.13743632 -0.37586445 0.12844276 0.3233943 0.14192349 -0.3822807 1.9191011e-06 6.862743e-06 2.013471e-05 4.116841e-05
0.49333333333333335 0.12917407 0.31749228 0.14070907 -0.38097674 0.13058586 0.32026124 0.14496349 -0.3869962 1.993167e-06 7.6671595e-06 1.8100052e-05 3.6234058e-05
0.5 0.1312695 0.314315 0.14435063 -0.38653913 0.13270415 0.31722352 0.14798313 -0.39161417 2.058232e-06 8.459534e-06 1.3195062e-05 2.5756006e-05
0.5066666666666667 0.13334449 0.31124824 0.14668721 -0.39015618 0.13479806 0.31428388 0.15098086 -0.3961356 2.1128903e-06 9.2150785e-06 1.8435434e-05 3.5753448e-05
0.5133333333333333 0.13539983 0.3083008 0.1495075 -0.3944089 0.13687031 0.31145263 0.15394697 -0.40054682 2.162301e-06 9.934058e-06 1.9708921e-05 3.7673908e-05
0.52 0.13743633 0.30547425 0.1529085 -0.39941216 0.13893111 0.30873796 0.1568772 -0.4048363 2.2343677e-06 1.06518155e-05 1.5750586e-05 2.9421315e-05
0.5266666666666666 0.13945484 0.30277866 0.15642992 -0.40450576 0.1409796 0.3061518 0.15976444 -0.4089942 2.324897e-06 1.1378114e-05 1.1119038e-05 2.0146079e-05
0.5333333333333333 0.14145632 0.30022144 0.15952861 -0.40894896 0.14301527 0.30370802 0.16260552 -0.41301745 2.4303083e-06 1.2156196e-05 9.4673815e-06 1.6552642e-05
0.54 0.1434416 0.29779103 0.1620594 -0.41256845 0.14503868 0.30141065 0.16540092 -0.4169103 2.5506538e-06 1.3101586e-05 1.1165795e-05 1.885158e-05
0.5466666666666666 0.14541154 0.29549083 0.16504556 -0.4167521 0.14705063 0.29925972 0.16815023 -0.42067584 2.6866421e-06 1.420454e-05 9.638988e-06 1.5395766e-05
0.5533333333333333 0.14736702 0.29332176 0.16691408 -0.41940475 0.14904842 0.29724315 0.1708624 -0.42434186 2.8271138e-06 1.5377296e-05 1.5589318e-05 2.4375078e-05
0.56 0.14930889 0.29128036 0.17035602 -0.4240959 0.15103212 0.29535565 0.17354038 -0.4279187 2.9695213e-06 1.6607979e-05 1.0140169e-05 1.4613826e-05
0.5666666666666667 0.15123801 0.28936943 0.17203163 -0.42642984 0.15300485 0.29360813 0.17618959 -0.4314178 3.1217432e-06 1.7966535e-05 1.7288636e-05 2.4879697e-05
0.5733333333333334 0.15315527 0.28758815 0.17553605 -0.4311037 0.15497163 0.2920028 0.17880963 -0.43484193 3.2991713e-06 1.9489114e-05 1.0716303e-05 1.3974322e-05
0.58 0.15506154 0.2859402 0.17728055 -0.43346712 0.15693326 0.29053923 0.18140025 -0.43819255 3.5033356e-06 2.1151121e-05 1.6972004e-05 2.2329656e-05
0.5866666666666667 0.15695767 0.2844208 0.18046829 -0.43764365 0.15888995 0.28921455 0.1839649 -0.4414783 3.7336993e-06 2.2980164e-05 1.2226227e-05 1.4704654e-05
0.5933333333333334 0.15884452 0.2830258 0.1829262 -0.4408525 0.16084093 0.28801048 0.18649189 -0.44468647 3.9856645e-06 2.4847002e-05 1.2714208e-05 1.4699398e-05
0.6 0.16072288 0.28175482 0.18558593 -0.4442814 0.1627813 0.2869363 0.18900308 -0.4478465 4.237079e-06 2.6847852e-05 1.1676909e-05 1.2709958e-05
0.6066666666666667 0.16259357 0.28060365 0.18773341 -0.44703913 0.16470203 0.2859957 0.19152562 -0.4510039 4.4455815e-06 2.9074146e-05 1.43808675e-05 1.5719494e-05
0.6133333333333333 0.16445735 0.27956748 0.18961814 -0.449447 0.16659974 0.28516534 0.19408752 -0.4542003 4.589812e-06 3.1336032e-05 1.9975356e-05 2.2593782e-05
0.62 0.166315 0.2786484 0.19092639 -0.4511244 0.16847456 0.28444678 0.19668943 -0.45743665 4.6636596e-06 3.362109e-05 3.321262e-05 3.9844515e-05
0.6266666666666667 0.16816726 0.27783847 0.19457369 -0.4556488 0.17032659 0.28384155 0.19933206 -0.46071395 4.662694e-06 3.6036992e-05 2.2642113e-05 2.5655674e-05
0.6333333333333333 0.17001481 0.2771316 0.1972793 -0.4589833 0.17215596 0.28335127 0.20201614 -0.46403325 4.584514e-06 3.8684484e-05 2.243766e-05 2.5501933e-05
0.64 0.17185828 0.27651963 0.19939193 -0.46157414 0.17396405 0.2829749 0.20474212 -0.46739507 4.434278e-06 4.167054e-05 2.8624505e-05 3.3883225e-05
0.6466666666666666 0.1736983 0.27600423 0.20262003 -0.4654773 0.1757675 0.2826681 0.2074989 -0.47077587 4.2815477e-06 4.4407414e-05 2.3803312e-05 2.8075e-05
0.6533333333333333 0.17553554 0.27558544 0.20687099 -0.4705508 0.17757 0.28242373 0.2102847 -0.4741708 4.1390094e-06 4.6762238e-05 1.1653396e-05 1.3104391e-05
0.66 0.17737055 0.27525052 0.20921558 -0.4733325 0.17937364 0.28223762 0.2130981 -0.477578 4.012364e-06 4.8819496e-05 1.5073903e-05 1.8024437e-05
0.6666666666666666 0.17920387 0.27499944 0.2122185 -0.47686014 0.18119287 0.28209266 0.21589395 -0.48093104 3.9561487e-06 5.031378e-05 1.3509012e-05 1.657229e-05
0.6733333333333333 0.18103604 0.27482632 0.21522363 -0.48035944 0.1830283 0.28199136 0.21866043 -0.48421255 3.9690817e-06 5.133786e-05 1.181162e-05 1.4846476e-05
0.68 0.18286754 0.2747239 0.21896374 -0.4846722 0.18488087 0.28193232 0.22139753 -0.48742333 4.0534806e-06 5.196156e-05 5.9233425e-06 7.5687813e-06
0.6866666666666666 0.18469882 0.27469206 0.22072256 -0.48668605 0.18675071 0.2819153 0.22410533 -0.49056438 4.210252e-06 5.2175317e-05 1.1443148e-05 1.5041406e-05
0.6933333333333334 0.18653032 0.27472556 0.22309242 -0.4893817 0.1886379 0.2819402 0.22678392 -0.49363664 4.441875e-06 5.2050967e-05 1.3627131e-05 1.810449e-05
0.7 0.18836239 0.27481 0.22592424 -0.4925807 0.1905425 0.28200686 0.2294334 -0.4966411 4.752899e-06 5.179499e-05 1.2314231e-05 1.6486747e-05
0.7066666666666667 0.19019538 0.2749497 0.2280282 -0.49493933 0.1924646 0.2821152 0.23205394 -0.4995787 5.1493744e-06 5.134427e-05 1.6206603e-05 2.1523912e-05
0.7133333333333334 0.19202965 0.27513996 0.2299386 -0.4970674 0.19440238 0.28226632 0.23468697 -0.5025024 5.6298327e-06 5.0785024e-05 2.2547058e-05 2.9539115e-05
0.72 0.19386551 0.27537805 0.23224452 -0.49962342 0.19635707 0.28245878 0.23733343 -0.5054133 6.207889e-06 5.013679e-05 2.589701e-05 3.3522665e-05
0.7266666666666667 0.19570324 0.27565905 0.2355355 -0.50325245 0.19832988 0.28269127 0.23999338 -0.5083114 6.8992513e-06 4.9452057e-05 1.987266e-05 2.5592917e-05
0.7333333333333333 0.19754308 0.27597696 0.23942071 -0.5075041 0.20032112 0.28296435 0.24266689 -0.51119655 7.717497e-06 4.882366e-05 1.0537641e-05 1.3634173e-05
0.74 0.19938529 0.27633035 0.24197428 -0.51027054 0.20233111 0.28327858 0.24535403 -0.5140686 8.677887e-06 4.8277936e-05 1.1422691e-05 1.4425317e-05
0.7466666666666667 0.20123006 0.276717 0.2449406 -0.51346684 0.20436017 0.28363457 0.24805489 -0.5169273 9.797577e-06 4.785272e-05 9.6988515e-06 1.1974831e-05
0.7533333333333333 0.20307761 0.2771333 0.24684188 -0.515495 0.20640863 0.28403294 0.25076956 -0.51977247 1.1095697e-05 4.7605237e-05 1.5426653e-05 1.829673e-05
0.76 0.20492813 0.27757627 0.24936171 -0.5181772 0.20847677 0.2844732 0.2534981 -0.5226042 1.25928245e-05 4.756782e-05 1.7109793e-05 1.9598468e-05
0.7666666666666667 0.20678172 0.2780389 0.25227407 -0.5212629 0.2105382 0.28492603 0.25628784 -0.52549714 1.411113e-05 4.743267e-05 1.6110404e-05 1.792891e-05
0.7733333333333333 0.20863853 0.27852193 0.25406146 -0.52313584 0.21257311 0.28540486 0.2591964 -0.5285302 1.5480897e-05 4.7374804e-05 2.636761e-05 2.90989e-05
0.78 0.21049865 0.27901796 0.256116 -0.52528393 0.21458049 0.28591487 0.26223227 -0.5317108 1.666146e-05 4.756741e-05 3.7408772e-05 4.130467e-05
0.7866666666666666 0.21236216 0.2795258 0.25873727 -0.52801913 0.21655093 0.28644046 0.26537338 -0.53500605 1.7545844e-05 4.7812733e-05 4.4037995e-05 4.8816997e-05
0.7933333333333333 0.21422912 0.28004447 0.2620238 -0.5314355 0.21848255 0.28697732 0.26861316 -0.53840554 1.8091685e-05 4.8064474e-05 4.3419575e-05 4.858157e-05
0.8 0.21609958 0.2805673 0.2660261 -0.5355727 0.22040097 0.2875137 0.27189478 -0.5418277 1.8502033e-05 4.8252678e-05 3.4441327e-05 3.912466e-05
0.8066666666666666 0.21797353 0.28109333 0.27059335 -0.5402592 0.22231285 0.2880549 0.27518556 -0.54523027 1.882972e-05 4.8463655e-05 2.1088394e-05 2.4711706e-05
0.8133333333333334 0.219851 0.2816212 0.27405256 -0.54377437 0.2242202 0.28860477 0.27847004 -0.54859453 1.9089903e-05 4.8770366e-05 1.9514122e-05 2.3234019e-05
0.82 0.22173198 0.28214642 0.27751443 -0.54726976 0.22612411 0.289159 0.28173822 -0.5519101 1.9290825e-05 4.917622e-05 1.7840433e-05 2.1532764e-05
0.8266666666666667 0.22361644 0.28266978 0.28078243 -0.5505474 0.22802448 0.28971815 0.28498954 -0.55517703 1.9430874e-05 4.9679496e-05 1.7699727e-05 2.1433307e-05
0.8333333333333334 0.22550437 0.28318888 0.28415808 -0.55391383 0.229923 0.29028267 0.28822654 -0.55839986 1.952426e-05 5.0321818e-05 1.65524e-05 2.0124415e-05
0.84 0.22739571 0.28370172 0.28806388 -0.55778855 0.23181824 0.2908461 0.29145047 -0.56158423 1.9558776e-05 5.104233e-05 1.1468971e-05 1.4407213e-05
0.8466666666666667 0.22929043 0.2842075 0.29140586 -0.5610788 0.2337093 0.29140773 0.29466003 -0.5647294 1.9526498e-05 5.184347e-05 1.0589656e-05 1.3326922e-05
0.8533333333333334 0.23118843 0.28469974 0.29233238 -0.56196773 0.23559567 0.29196334 0.29785526 -0.567838 1.9423782e-05 5.2759897e-05 3.050217e-05 3.446022e-05
0.86 0.23308961 0.2851778 0.29462254 -0.5642004 0.23748814 0.29248363 0.30101547 -0.5708923 1.934702e-05 5.3375163e-05 4.08695e-05 4.4781165e-05
0.8666666666666667 0.23499389 0.2856418 0.29630053 -0.5658243 0.2393877 0.2929676 0.3041387 -0.5738905 1.9305618e-05 5.366732e-05 6.1436745e-05 6.506418e-05
0.8733333333333333 0.23690115 0.28608838 0.299684 -0.5691117 0.24129637 0.2934157 0.30722678 -0.5768353 1.931793e-05 5.3689593e-05 5.6893667e-05 5.9653532e-05
0.88 0.23881128 0.28652003 0.30414292 -0.573424 0.24321552 0.29382977 0.31028432 -0.57973343 1.939726e-05 5.3432224e-05 3.7716723e-05 3.9809154e-05
0.8866666666666667 0.24072419 0.28693697 0.3066101 -0.57578623 0.24514584 0.29421097 0.31331357 -0.5825885 1.9551e-05 5.2911102e-05 4.493646e-05 4.6270754e-05
0.8933333333333333 0.24263978 0.28733727 0.3118429 -0.58079123 0.24708815 0.29455972 0.31631556 -0.58540225 1.9787987e-05 5.2163694e-05 2.0004803e-05 2.1261461e-05
0.9 0.24455792 0.28772187 0.3152547 -0.58402467 0.24904218 0.29487666 0.31929013 -0.5881749 2.0108642e-05 5.1191055e-05 1.6284801e-05 1.7224258e-05
0.9066666666666666 0.24647851 0.2880898 0.31886342 -0.5874274 0.25100774 0.29516247 0.32223713 -0.5909066 2.051386e-05 5.002248e-05 1.1381935e-05 1.2105127e-05
0.9133333333333333 0.24840145 0.28844017 0.32129145 -0.58970016 0.25298455 0.2954178 0.32515648 -0.59359765 2.1004855e-05 4.868715e-05 1.4938483e-05 1.5190413e-05
0.92 0.2503266 0.28877077 0.3245533 -0.59274733 0.25496876 0.29565024 0.32806125 -0.5962591 2.1549638e-05 4.7327227e-05 1.2305657e-05 1.23326445e-05
0.9266666666666666 0.25225383 0.2890854 0.32534644 -0.5934732 0.25695732 0.29586688 0.3309562 -0.5988968 2.2122837e-05 4.598859e-05 3.1469302e-05 2.9415496e-05
0.9333333333333333 0.25418302 0.28938112 0.32879832 -0.59667987 0.25894785 0.29607323 0.33384478 -0.60151505 2.2703558e-05 4.4784356e-05 2.5466728e-05 2.3379047e-05
0.94 0.2561141 0.2896603 0.33186358 -0.5995121 0.26094022 0.29626969 0.3367268 -0.60411394 2.3291515e-05 4.3683907e-05 2.365103e-05 2.1176897e-05
0.9466666666666667 0.2580469 0.28992033 0.33360776 -0.6011123 0.2629343 0.2964566 0.3396021 -0.6066934 2.38867e-05 4.272289e-05 3.593223e-05 3.1148465e-05
0.9533333333333334 0.25998133 0.29016313 0.3365842 -0.6038439 0.26492992 0.29663435 0.34247044 -0.60925335 2.4488505e-05 4.1876647e-05 3.4647666e-05 2.926182e-05
0.96 0.26191723 0.2903879 0.33798 -0.60511476 0.26692697 0.2968033 0.34533158 -0.6117939 2.50975e-05 4.1157316e-05 5.404569e-05 4.4610613e-05
0.9666666666666667 0.26385453 0.29059476 0.34283736 -0.609547 0.26892534 0.29696378 0.34818536 -0.6143149 2.5713069e-05 4.0564475e-05 2.860107e-05 2.273282e-05
0.9733333333333334 0.26579309 0.29078248 0.3454024 -0.61187047 0.27092555 0.29711884 0.35103643 -0.61682236 2.6342213e-05 4.0149473e-05 3.1742402e-05 2.4521258e-05
0.98 0.2677328 0.29095712 0.34811604 -0.6143203 0.2729283 0.29726914 0.35388643 -0.6193184 2.6993204e-05 3.9841503e-05 3.3297347e-05 2.4981478e-05
0.9866666666666667 0.26967356 0.2911141 0.3532929 -0.618976 0.27493355 0.29741484 0.3567352 -0.62180305 2.7667502e-05 3.969942e-05 1.1849343e-05 7.992202e-06
0.9933333333333333 0.2716153 0.291257 0.3549667 -0.62046903 0.2769411 0.29755646 0.3595827 -0.6242763 2.8364084e-05 3.968327e-05 2.1307385e-05 1.4495127e-05
1.0 0.27355784 0.29138532 0.358974 -0.6240401 0.2789504 0.29769498 0.36242908 -0.6267384 2.907961e-05 3.9811788e-05 1.1937527e-05 7.2808352e-06
1.0066666666666666 0.2755012 0.29150015 0.36038104 -0.62528557 0.28096887 0.29782578 0.36527768 -0.62919724 2.9895558e-05 4.0013623e-05 2.397709e-05 1.5301193e-05
1.0133333333333334 0.2774452 0.2916015 0.36389643 -0.6283959 0.2829966 0.29794896 0.36812845 -0.63165283 3.0818017e-05 4.029009e-05 1.7909986e-05 1.0607509e-05
1.02 0.2793898 0.29168987 0.36760417 -0.6316608 0.28503346 0.2980646 0.37098134 -0.63410515 3.1850963e-05 4.0637013e-05 1.1405273e-05 5.974734e-06
1.0266666666666666 0.2813349 0.29176608 0.36988047 -0.6336558 0.28707945 0.29817277 0.37383628 -0.6365542 3.2999815e-05 4.1045736e-05 1.5648442e-05 8.400694e-06
1.0333333333333334 0.28328046 0.29183215 0.3715608 -0.63512397 0.2891345 0.29827365 0.3766932 -0.639 3.426979e-05 4.149297e-05 2.6341295e-05 1.5023612e-05
1.04 0.28522637 0.29189026 0.37383246 -0.637105 0.29119855 0.29836732 0.379552 -0.64144254 3.5666897e-05 4.195228e-05 3.2713167e-05 1.8814333e-05
1.0466666666666666 0.28717268 0.29194126 0.37693498 -0.63980204 0.29327157 0.2984539 0.38241267 -0.64388186 3.7196536e-05 4.2414504e-05 3.0005162e-05 1.664492e-05
1.0533333333333332 0.2891192 0.291982 0.3838281 -0.64575773 0.2953535 0.2985335 0.3852751 -0.6463179 3.886635e-05 4.2922205e-05 2.0937864e-06 3.137842e-07
1.06 0.29106596 0.29201475 0.38807386 -0.64939857 0.29744428 0.29860625 0.38813925 -0.64875066 4.0683004e-05 4.3447857e-05 4.2753676e-09 4.1977762e-07
1.0666666666666667 0.2930129 0.29203868 0.39038956 -0.65137535 0.2995439 0.29867223 0.39100504 -0.6511802 4.2653963e-05 4.4003984e-05 3.7881262e-07 3.8081808e-08
1.0733333333333333 0.29495993 0.2920537 0.3919449 -0.6526998 0.30165228 0.29873222 0.39387295 -0.65360713 4.4787546e-05 4.460265e-05 3.7174202e-06 8.2319673e-07
1.08 0.296907 0.29206213 0.39542297 -0.6556531 0.30376974 0.2987896 0.39674592 -0.65603477 4.709706e-05 4.525868e-05 1.7502097e-06 1.456556e-07
1.0866666666666667 0.29885408 0.29206106 0.39735737 -0.6572902 0.30589622 0.2988444 0.3996239 -0.6584632 4.9591734e-05 4.6013654e-05 5.137141e-06 1.3758347e-06
1.0933333333333333 0.30080107 0.2920493 0.39885855 -0.6585584 0.3080317 0.29889667 0.4025069 -0.6608924 5.2282146e-05 4.6886635e-05 1.33103895e-05 5.44755e-06
1.1 0.30274794 0.29203007 0.39975652 -0.6593164 0.31017616 0.29894644 0.40539485 -0.66332245 5.5178585e-05 4.7836227e-05 3.179078e-05 1.6048261e-05
1.1066666666666667 0.30469462 0.2920021 0.40396068 -0.66285086 0.3123296 0.29899377 0.40828776 -0.66575336 5.829273e-05 4.8883234e-05 1.8723696e-05 8.424551e-06
1.1133333333333333 0.30664107 0.29196995 0.40521878 -0.6639061 0.31449196 0.29903865 0.41118562 -0.6681851 6.1636405e-05 4.996643e-05 3.5603207e-05 1.8309991e-05
1.12 0.3085873 0.2919335 0.40507078 -0.66378397 0.31666324 0.29908115 0.4140884 -0.67061776 6.522053e-05 5.108876e-05 8.1317405e-05 4.670071e-05
1.1266666666666667 0.3105333 0.29189473 0.40792248 -0.66616833 0.3188398 0.2990936 0.41695428 -0.6730188 6.899799e-05 5.1823732e-05 8.157345e-05 4.692909e-05


==> graphs/visco/viscolastic_results_test_noise_1.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 1.2715749e-05 0.0019073624 1.4173073e-05 -0.0039170953 -0.0002905479 0.0020545155 0.0025695108 -0.007186212 9.196885e-08 2.1654051e-08 6.529751e-06 1.0687125e-05
0.006666666666666667 6.211038e-05 0.007409195 1.3711969e-05 -0.0030225727 0.0022217438 0.012585144 -0.00036981353 -0.0022075577 4.6640166e-06 2.6790443e-05 1.4709181e-07 6.642495e-07
0.013333333333333334 0.00017700005 0.01723345 5.362016e-05 -0.0051554698 -0.0005101657 0.02430459 -0.00031639604 -0.004448207 4.721968e-07 5.000101e-05 1.3691199e-07 5.002205e-07
0.02 0.00038654002 0.031430993 0.000121498015 -0.0050229775 0.00017087854 0.040407635 0.00015877065 -0.0062034065 4.6509875e-08 8.05801e-05 1.3892494e-09 1.3934126e-06
0.02666666666666667 0.00071815256 0.049741883 0.00031126649 -0.008422259 0.00032383064 0.060643077 0.0003714348 -0.008753823 1.5548977e-07 0.00011883603 3.6202277e-09 1.09934604e-07
0.03333333333333333 0.0011968582 0.07180584 0.00060657895 -0.010053801 0.000890074 0.085049786 0.0009999368 -0.012029886 9.4116565e-08 0.00017540203 1.5473043e-07 3.9049114e-06
0.04 0.0018452995 0.097266205 0.0011328165 -0.01440467 0.001981073 0.113036945 0.0017786454 -0.01674549 1.843446e-08 0.00024871627 4.1709498e-07 5.4794323e-06
0.04666666666666667 0.0026837764 0.12577152 0.0019235043 -0.019483801 0.0037050757 0.1425661 0.0027290792 -0.0215114 1.0430522e-06 0.00028205782 6.4895096e-07 4.1111584e-06
0.05333333333333334 0.0037305837 0.15702109 0.0029455887 -0.02309464 0.005090896 0.17494202 0.0036532602 -0.026122851 1.8504496e-06 0.0003211596 5.00799e-07 9.170069e-06
0.06 0.005002216 0.19074482 0.004411838 -0.02931589 0.006197139 0.21020232 0.004804353 -0.03160973 1.4278414e-06 0.00037859447 1.5406819e-07 5.261694e-06
0.06666666666666667 0.0065137134 0.22672461 0.0062425886 -0.034994982 0.0076130843 0.24680246 0.0068382695 -0.037712634 1.2086164e-06 0.00040312024 3.5483575e-07 7.3856295e-06
0.07333333333333333 0.008278633 0.26473793 0.0085238265 -0.04103129 0.009323308 0.28580365 0.0095278155 -0.04455511 1.0913474e-06 0.00044376423 1.007994e-06 1.2417301e-05
0.08 0.010309254 0.30459315 0.011381241 -0.048345298 0.011165434 0.3269956 0.012912997 -0.05220409 7.3304375e-07 0.00050187047 2.3462778e-06 1.4890287e-05
0.08666666666666667 0.012616834 0.34613696 0.014749173 -0.055458628 0.0132560115 0.36907333 0.01725113 -0.060715158 4.0854835e-07 0.00052607723 6.2597896e-06 2.7631106e-05
0.09333333333333334 0.015211604 0.38921544 0.018856067 -0.0641803 0.015848635 0.41212663 0.021487227 -0.07002061 4.058087e-07 0.0005249227 6.9230005e-06 3.410921e-05
0.1 0.018090397 0.43181914 0.023381535 -0.07253166 0.019164452 0.4535741 0.026260536 -0.079879224 1.1535946e-06 0.00047327788 8.288648e-06 5.398666e-05
0.10666666666666667 0.021237954 0.47213346 0.028567148 -0.08350748 0.022702686 0.49276632 0.03161409 -0.08986739 2.1454398e-06 0.00042571503 9.283861e-06 4.0448485e-05
0.11333333333333333 0.024633193 0.5092859 0.034149136 -0.09552148 0.026324347 0.52906144 0.037407074 -0.09983781 2.8599993e-06 0.0003910708 1.0614158e-05 1.8630704e-05
0.12 0.028254317 0.5431685 0.03944234 -0.105087996 0.030103689 0.5614999 0.042577475 -0.109831996 3.4201767e-06 0.00033604054 9.829062e-06 2.2505543e-05
0.12666666666666668 0.032080572 0.57393837 0.04468335 -0.11422601 0.03378146 0.5903584 0.047689397 -0.11965151 2.8930244e-06 0.00026961663 9.036327e-06 2.9436027e-05
0.13333333333333333 0.036093045 0.6018706 0.05008075 -0.124078505 0.037739538 0.6168507 0.052540097 -0.12909363 2.710938e-06 0.00022440273 6.048389e-06 2.5151503e-05
0.14 0.040274836 0.62726915 0.055554647 -0.13419715 0.041672654 0.6409849 0.057401177 -0.138236 1.9538961e-06 0.00018812163 3.4096713e-06 1.6312353e-05
0.14666666666666667 0.044610556 0.65035796 0.060233805 -0.14117464 0.046128348 0.66286296 0.06236682 -0.1468441 2.3036905e-06 0.0001563749 4.5497554e-06 3.2142772e-05
0.15333333333333332 0.049086478 0.6713881 0.06534304 -0.15006237 0.051217657 0.6834218 0.067542516 -0.15456268 4.5419238e-06 0.00014480996 4.8377055e-06 2.0252832e-05
0.16 0.053690184 0.6905558 0.070490316 -0.15917699 0.056222767 0.70246226 0.072760716 -0.16196747 6.4139754e-06 0.00014176343 5.1547186e-06 7.7867835e-06
0.16666666666666666 0.05841042 0.70803565 0.07468658 -0.1651771 0.06124168 0.7198097 0.07802315 -0.16907577 8.016021e-06 0.00013862856 1.1132707e-05 1.5199591e-05
0.17333333333333334 0.06323672 0.7239449 0.079092465 -0.17218478 0.06638084 0.73529756 0.08309634 -0.17598382 9.885507e-06 0.00012888285 1.6031016e-05 1.4432676e-05
0.18 0.06815945 0.7384099 0.083362214 -0.17900124 0.0714702 0.74889964 0.08749441 -0.18289761 1.0961048e-05 0.0001100351 1.7075046e-05 1.5181703e-05
0.18666666666666668 0.07316983 0.751556 0.08769461 -0.18622258 0.07657777 0.76062727 0.091333024 -0.18968065 1.1614057e-05 8.228831e-05 1.3238075e-05 1.1958233e-05
0.19333333333333333 0.07825952 0.76345366 0.09188483 -0.19321457 0.081702985 0.77100396 0.09486412 -0.19612996 1.1857449e-05 5.700702e-05 8.87619e-06 8.499542e-06
0.2 0.08342092 0.77421045 0.09604221 -0.2002832 0.0867534 0.78023833 0.09821041 -0.20222825 1.1105428e-05 3.6335307e-05 4.7010953e-06 3.783214e-06
0.20666666666666667 0.08864661 0.7838537 0.099188894 -0.20479321 0.091974944 0.7886267 0.10146254 -0.20785499 1.1077786e-05 2.2781158e-05 5.1694797e-06 9.374444e-06
0.21333333333333335 0.093929894 0.792492 0.102970235 -0.21125521 0.097225174 0.7962937 0.104534306 -0.21316324 1.085887e-05 1.44529495e-05 2.4463168e-06 3.640594e-06
0.22 0.09926451 0.8001926 0.105916 -0.21572922 0.10236967 0.8032822 0.10745113 -0.21823178 9.642041e-06 9.54567e-06 2.356632e-06 6.2628096e-06
0.22666666666666666 0.10464427 0.80696404 0.108317465 -0.2190849 0.10774164 0.809659 0.11027062 -0.22300608 9.593703e-06 7.262833e-06 3.8148137e-06 1.5375661e-05
0.23333333333333334 0.11006357 0.812895 0.11188633 -0.22560167 0.11301731 0.81544876 0.11297387 -0.22764352 8.724612e-06 6.5216955e-06 1.1827409e-06 4.1691374e-06
0.24 0.11551707 0.8180253 0.114907034 -0.23091723 0.11824754 0.82062715 0.11554296 -0.23214523 7.455447e-06 6.7696856e-06 4.0440622e-07 1.5079955e-06
0.24666666666666667 0.120999575 0.82237536 0.11741966 -0.23520567 0.12344301 0.82516253 0.11796432 -0.23653258 5.970364e-06 7.768333e-06 2.966543e-07 1.760713e-06
0.25333333333333335 0.12650627 0.82600474 0.12038377 -0.24072896 0.1285795 0.8290803 0.12025896 -0.24080147 4.298276e-06 9.458947e-06 1.5578067e-08 5.2575624e-09
0.26 0.13203241 0.828921 0.122227535 -0.24384996 0.13364805 0.8324034 0.1224352 -0.2449501 2.610304e-06 1.212712e-05 4.3123748e-08 1.2103033e-06
0.26666666666666666 0.13757367 0.8311883 0.12439874 -0.2479053 0.13864888 0.835156 0.12449935 -0.24897707 1.1560727e-06 1.5742662e-05 1.0122903e-08 1.1486824e-06
0.2733333333333333 0.14312589 0.8328336 0.1265058 -0.25198022 0.14444315 0.83716553 0.1265855 -0.252532 1.7351808e-06 1.8765759e-05 6.350721e-09 3.044722e-07
0.28 0.14868529 0.83391035 0.12826897 -0.255448 0.1503909 0.83836883 0.12856758 -0.25597474 2.9090775e-06 1.9878107e-05 8.916457e-08 2.7744053e-07
0.2866666666666667 0.15424842 0.834468 0.13039769 -0.25983757 0.15640707 0.8387892 0.13043728 -0.25934878 4.659799e-06 1.8672921e-05 1.567557e-09 2.389136e-07
0.29333333333333333 0.15981199 0.834537 0.1315188 -0.26219925 0.16239628 0.8384631 0.13218164 -0.26269573 6.678573e-06 1.5414249e-05 4.3936794e-07 2.464893e-07
0.3 0.16537286 0.83413035 0.13308732 -0.26564384 0.16798174 0.8375737 0.13377896 -0.26614913 6.806257e-06 1.185673e-05 4.7836227e-07 2.5532646e-07
0.30666666666666664 0.17092812 0.8332892 0.13364418 -0.26709777 0.17328589 0.836593 0.13554941 -0.2695599 5.559061e-06 1.0914871e-05 3.6299116e-06 6.062029e-06
0.31333333333333335 0.17647518 0.83205897 0.1344555 -0.26920313 0.17841624 0.8355667 0.13722268 -0.27302548 3.7676948e-06 1.2304194e-05 7.65726e-06 1.4610409e-05
0.32 0.18201159 0.8304606 0.13625821 -0.27343845 0.18352708 0.8344951 0.13864796 -0.27643806 2.2967183e-06 1.6277345e-05 5.710876e-06 8.997623e-06
0.32666666666666666 0.1875351 0.82852733 0.13790473 -0.2774066 0.1896062 0.8329091 0.13970402 -0.27938402 4.289445e-06 1.9199959e-05 3.237428e-06 3.9101656e-06
0.3333333333333333 0.19304365 0.8262821 0.13923194 -0.28078803 0.19553514 0.8305846 0.14055601 -0.2824675 6.207518e-06 1.851152e-05 1.7531679e-06 2.8206534e-06
0.34 0.1985353 0.8237455 0.1410961 -0.28526875 0.20119138 0.82766575 0.14146763 -0.2857013 7.0547994e-06 1.5368416e-05 1.3803502e-07 1.8710028e-07
0.3466666666666667 0.20400831 0.8209531 0.14177863 -0.2874838 0.20666288 0.8244542 0.14251262 -0.28893846 7.0467277e-06 1.2257822e-05 5.387362e-07 2.1160106e-06
0.35333333333333333 0.20946118 0.817931 0.14354979 -0.29183078 0.21201292 0.8209963 0.14365132 -0.29218113 6.5113486e-06 9.395991e-06 1.0309663e-08 1.227494e-07
0.36 0.21489246 0.81469095 0.14501585 -0.29560432 0.21693927 0.81740075 0.14493422 -0.29556698 4.1894255e-06 7.3430483e-06 6.663222e-09 1.3944481e-09
0.36666666666666664 0.22030087 0.8112624 0.14683773 -0.3000427 0.22163771 0.813679 0.1463002 -0.2989979 1.7871486e-06 5.8397195e-06 2.8893805e-07 1.0915653e-06
0.37333333333333335 0.22568534 0.80767024 0.14836618 -0.30392444 0.22630711 0.8098229 0.14770107 -0.30238447 3.8659277e-07 4.634037e-06 4.4237575e-07 2.3715243e-06
0.38 0.23104498 0.8039461 0.1499043 -0.3078083 0.23110048 0.8058586 0.14911857 -0.30571362 3.0810077e-09 3.6577871e-06 6.1736114e-07 4.3877094e-06
0.38666666666666666 0.236379 0.800102 0.14993735 -0.30897865 0.23593871 0.80179644 0.15054587 -0.30904624 1.9385054e-07 2.8711297e-06 3.7029503e-07 4.5686335e-09
0.3933333333333333 0.24168678 0.79616714 0.15060008 -0.31129098 0.24081387 0.7976427 0.15197751 -0.31239024 7.6197193e-07 2.1773144e-06 1.8973232e-06 1.2083696e-06
0.4 0.24696787 0.7921634 0.15257332 -0.3159132 0.24572845 0.79340446 0.15341012 -0.31574634 1.5361594e-06 1.5402992e-06 7.002418e-07 2.7843328e-08
0.4066666666666667 0.25222194 0.78811175 0.1530237 -0.3178254 0.25069967 0.78907794 0.15478602 -0.31917077 2.3173145e-06 9.335256e-07 3.1057564e-06 1.8100103e-06
0.41333333333333333 0.25744873 0.7840208 0.15545242 -0.32315037 0.25580564 0.78464353 0.15594415 -0.32282028 2.6997495e-06 3.8781673e-07 2.4180656e-07 1.0895975e-07
0.42 0.26264817 0.77991134 0.15754667 -0.32782194 0.2610419 0.78019714 0.1571311 -0.32648933 2.5800575e-06 8.168408e-08 1.7269309e-07 1.7758516e-06
0.4266666666666667 0.26782024 0.77581346 0.15910783 -0.33152705 0.26637784 0.77574736 0.15833895 -0.33020574 2.0805253e-06 4.369415e-09 5.911842e-07 1.7458754e-06
0.43333333333333335 0.27296513 0.7717334 0.16026531 -0.33451137 0.27162442 0.77136165 0.15968099 -0.33394775 1.7975223e-06 1.3820116e-07 3.4142897e-07 3.1766922e-07
0.44 0.27808306 0.76768637 0.16178623 -0.33805323 0.27710584 0.76704746 0.16116622 -0.3375422 9.549553e-07 4.08196e-07 3.844093e-07 2.6114188e-07
0.44666666666666666 0.2831743 0.7636896 0.16257717 -0.3403511 0.28260568 0.76280195 0.16274118 -0.3411592 3.2333816e-07 7.878912e-07 2.6901603e-08 6.530094e-07
0.4533333333333333 0.2882394 0.7597618 0.16481322 -0.3449467 0.2880357 0.75869054 0.16448137 -0.34482402 4.149323e-08 1.1476286e-06 1.10123665e-07 1.5054347e-08
0.46 0.29327872 0.7559022 0.1668683 -0.34917283 0.2932979 0.7546965 0.16631643 -0.34861863 3.6721648e-10 1.4536708e-06 3.0455442e-07 3.0714205e-07
0.4666666666666667 0.2982929 0.75212437 0.16809936 -0.35202628 0.29824287 0.75081646 0.16821921 -0.35260522 2.5038114e-09 1.7106148e-06 1.4364032e-08 3.3517142e-07
0.47333333333333333 0.30328253 0.74844575 0.17046912 -0.3566075 0.30321106 0.747053 0.17016892 -0.3565836 5.1073847e-09 1.939675e-06 9.0119315e-08 5.712799e-10
0.48 0.3082483 0.7448654 0.17334612 -0.36188346 0.30822384 0.7434029 0.17214379 -0.36055946 5.9866867e-10 2.1389624e-06 1.4455974e-06 1.7529707e-06
0.4866666666666667 0.31319094 0.74139273 0.17432535 -0.36417186 0.31328952 0.73986655 0.17413391 -0.36453792 9.719216e-09 2.329216e-06 3.6647442e-08 1.3400134e-07
0.49333333333333335 0.31811112 0.7380289 0.17659971 -0.36837637 0.31836823 0.73645383 0.17615679 -0.36852077 6.610279e-08 2.4807912e-06 1.9618e-07 2.0849122e-08
0.5 0.32300964 0.7347795 0.17928922 -0.37312368 0.32310948 0.7332297 0.1783879 -0.37248665 9.967582e-09 2.4018193e-06 8.1238954e-07 4.058004e-07
0.5066666666666667 0.32788733 0.7316503 0.18079028 -0.37603053 0.32785735 0.730154 0.1806786 -0.3763596 8.9886854e-10 2.2389586e-06 1.2470033e-08 1.0829183e-07
0.5133333333333333 0.33274496 0.728648 0.18285061 -0.3797043 0.33259636 0.7272182 0.18299386 -0.38018352 2.208029e-08 2.0443172e-06 2.051909e-08 2.296531e-07
0.52 0.33758345 0.72577065 0.18552071 -0.3841967 0.33732328 0.7244229 0.18532059 -0.38397324 6.769065e-08 1.8165115e-06 4.0049052e-08 4.9933394e-08
0.5266666666666666 0.34240368 0.7230342 0.18843095 -0.38894886 0.3419528 0.721777 0.1876613 -0.38776243 2.0329217e-07 1.5805044e-06 5.923534e-07 1.4076172e-06
0.5333333333333333 0.34720665 0.72044873 0.19104494 -0.39319247 0.34659302 0.71928096 0.19000092 -0.39150482 3.7654155e-07 1.3636966e-06 1.0899779e-06 2.8481488e-06
0.54 0.3519933 0.7179933 0.19308434 -0.39655867 0.35124055 0.71693766 0.1923406 -0.3952081 5.6662816e-07 1.1144135e-06 5.531592e-07 1.8240708e-06
0.5466666666666666 0.3567644 0.7156666 0.19563387 -0.4005774 0.35590014 0.71475005 0.19468121 -0.398875 7.4695805e-07 8.400467e-07 9.0756305e-07 2.8981592e-06
0.5533333333333333 0.36152086 0.7134695 0.19717678 -0.40314448 0.36057565 0.7127212 0.19702409 -0.40250838 8.934228e-07 5.59918e-07 2.3314907e-08 4.046242e-07
0.56 0.36626354 0.7114011 0.20027494 -0.40779322 0.36527088 0.71085423 0.19937067 -0.40611088 9.853654e-07 2.9906965e-07 8.1771685e-07 2.8302716e-06
0.5666666666666667 0.3709933 0.70946276 0.20175207 -0.41017383 0.36998966 0.709152 0.2017223 -0.40968502 1.0072591e-06 9.658335e-08 8.8640295e-10 2.3894273e-07
0.5733333333333334 0.375711 0.7076592 0.20505922 -0.4149713 0.37473562 0.7076174 0.2040804 -0.41323322 9.5134743e-07 1.745807e-09 9.580741e-07 3.0208923e-06
0.58 0.38041762 0.7059919 0.20676093 -0.417557 0.37948617 0.7062515 0.20646873 -0.41679317 8.675838e-07 6.738085e-08 8.5379014e-08 5.8344165e-07
0.5866666666666667 0.38511398 0.7044533 0.20988384 -0.42197737 0.38421267 0.70501626 0.20889172 -0.420472 8.1236266e-07 3.1693057e-07 9.843008e-07 2.2661536e-06
0.5933333333333334 0.38980094 0.7030421 0.21234754 -0.425468 0.38900968 0.70392203 0.21135868 -0.42420834 6.260792e-07 7.7430036e-07 9.778361e-07 1.5867301e-06
0.6 0.39447933 0.70176154 0.21507879 -0.4292524 0.39381203 0.70298743 0.21388981 -0.42798045 4.4529438e-07 1.5028032e-06 1.41367e-06 1.6178144e-06
0.6066666666666667 0.39915 0.7006025 0.21734443 -0.43238366 0.39862925 0.702218 0.21648015 -0.43176693 2.71197e-07 2.6099187e-06 7.469838e-07 3.8035498e-07
0.6133333333333333 0.40381375 0.6995595 0.2193861 -0.43518546 0.40345544 0.7015957 0.21913618 -0.43559116 1.2838844e-07 4.146167e-06 6.246114e-08 1.645917e-07
0.62 0.40847132 0.69863695 0.22095121 -0.4373428 0.4084089 0.7010954 0.222014 -0.43916515 3.8945167e-09 6.043992e-06 1.1295026e-06 3.3209683e-06
0.6266666666666667 0.4131235 0.6978228 0.22478577 -0.44232982 0.41315487 0.70064557 0.22506198 -0.4427591 9.848202e-10 7.967956e-06 7.629082e-08 1.8427501e-07
0.6333333333333333 0.4177709 0.6971125 0.22773018 -0.446136 0.41770956 0.70023394 0.22809523 -0.44650698 3.761759e-09 9.74336e-06 1.3326051e-07 1.3762565e-07
0.64 0.42241418 0.6964929 0.23008788 -0.44916916 0.4223024 0.6998616 0.23115289 -0.4502298 1.2496671e-08 1.1347976e-05 1.1342586e-06 1.1249463e-06
0.6466666666666666 0.42705402 0.6959752 0.23361963 -0.45360467 0.42691302 0.6995294 0.23422545 -0.45395148 1.987953e-08 1.2632515e-05 3.6701982e-07 1.2027692e-07
0.6533333333333333 0.43169108 0.69555795 0.23820908 -0.45926148 0.4314811 0.699242 0.23733664 -0.45768985 4.409461e-08 1.3572179e-05 7.6116567e-07 2.4700066e-06
0.66 0.43632585 0.6952187 0.24088265 -0.46254098 0.4359671 0.69900304 0.24050638 -0.46144956 1.2870899e-07 1.4321369e-05 1.4157852e-07 1.1911991e-06
0.6666666666666666 0.44095898 0.69496566 0.24426828 -0.46663162 0.44046843 0.6988088 0.24370302 -0.46519583 2.406356e-07 1.4769638e-05 3.1951961e-07 2.0614827e-06
0.6733333333333333 0.4455909 0.69479275 0.24766544 -0.47068712 0.44498792 0.69865954 0.24691592 -0.46893895 3.6359742e-07 1.4952078e-05 5.617705e-07 3.0561139e-06
0.68 0.45022213 0.6946846 0.25176162 -0.47551486 0.44952884 0.6985566 0.25014475 -0.47268033 4.80653e-07 1.4992209e-05 2.6142536e-06 8.034553e-06
0.6866666666666666 0.45485315 0.6946519 0.25398085 -0.47810587 0.4540932 0.6985014 0.25339037 -0.47642136 5.77538e-07 1.4818699e-05 3.4865886e-07 2.8375964e-06
0.6933333333333334 0.4594844 0.6946875 0.256801 -0.48136604 0.4586829 0.6984955 0.25665373 -0.48016337 6.424081e-07 1.4501028e-05 2.1692305e-08 1.4464217e-06
0.7 0.4641162 0.69476527 0.2599807 -0.48500955 0.4632998 0.69854045 0.25993595 -0.4839077 6.6646817e-07 1.4251979e-05 2.003734e-09 1.2140766e-06
0.7066666666666667 0.4687488 0.6948952 0.2625243 -0.48789385 0.4679459 0.6986378 0.26323816 -0.48765564 6.446554e-07 1.4006872e-05 5.0958903e-07 5.6743986e-08
0.7133333333333334 0.47338265 0.69507587 0.26488203 -0.49054277 0.4728522 0.6987721 0.26642254 -0.49138576 2.8137885e-07 1.3661918e-05 2.3731768e-06 7.106296e-07
0.72 0.47801802 0.69530517 0.2676442 -0.49362522 0.4778842 0.6989447 0.26951936 -0.49516013 1.7905766e-08 1.32461e-05 3.516233e-06 2.3559458e-06
0.7266666666666667 0.4826552 0.6955765 0.2713702 -0.49775892 0.4829673 0.699154 0.27257976 -0.49897575 9.740012e-08 1.2798723e-05 1.4630283e-06 1.4806724e-06
0.7333333333333333 0.48729447 0.6958892 0.27567947 -0.50249743 0.48812258 0.69940376 0.27568597 -0.50275016 6.85778e-07 1.2352328e-05 4.220979e-11 6.3869265e-08
0.74 0.49193606 0.69624126 0.27868655 -0.5057573 0.49336427 0.6996944 0.27889064 -0.50643396 2.039803e-06 1.1924145e-05 4.165122e-08 4.5791143e-07
0.7466666666666667 0.4965803 0.6966335 0.28211915 -0.5094543 0.49863368 0.70002645 0.2821365 -0.5101219 4.2163697e-06 1.15120065e-05 3.0084735e-10 4.456524e-07
0.7533333333333333 0.5012273 0.6970581 0.28448126 -0.5119595 0.5039421 0.70039946 0.28541014 -0.51382 7.3698848e-06 1.1164799e-05 8.628158e-07 3.461458e-06
0.76 0.50587744 0.6975115 0.28745434 -0.51510745 0.5092837 0.70081115 0.2887163 -0.5175255 1.1602786e-05 1.0887714e-05 1.5925166e-06 5.846923e-06
0.7666666666666667 0.51053065 0.69798553 0.29077685 -0.5186076 0.5145288 0.70123553 0.2920856 -0.5211906 1.5985286e-05 1.0562519e-05 1.7127983e-06 6.67172e-06
0.7733333333333333 0.5151872 0.6984841 0.2930109 -0.5209211 0.5197366 0.70166653 0.2954586 -0.5248338 2.0696896e-05 1.0127741e-05 5.9913546e-06 1.5309122e-05
0.78 0.51984715 0.6989906 0.2954426 -0.5234329 0.52492374 0.70210266 0.2988245 -0.52845514 2.5771738e-05 9.685028e-06 1.14371e-05 2.5222771e-05
0.7866666666666666 0.52451056 0.6995113 0.29845896 -0.52654785 0.5300282 0.7025507 0.3022795 -0.5320039 3.044459e-05 9.2380715e-06 1.4596515e-05 2.9768267e-05
0.7933333333333333 0.52917755 0.7000433 0.30213863 -0.530338 0.53502655 0.7030044 0.305792 -0.5354772 3.4210847e-05 8.768108e-06 1.3347166e-05 2.6411702e-05
0.8 0.53384805 0.7005787 0.30648214 -0.5347908 0.53991693 0.7034586 0.3093353 -0.53888994 3.683137e-05 8.293926e-06 8.140494e-06 1.6802873e-05
0.8066666666666666 0.5385222 0.7011177 0.31139222 -0.5397897 0.54474276 0.70390856 0.3128645 -0.54226226 3.8695605e-05 7.788945e-06 2.1676506e-06 6.1136493e-06
0.8133333333333334 0.5431999 0.7016587 0.31519037 -0.5436072 0.5495051 0.70435506 0.31637982 -0.5456005 3.975577e-05 7.270224e-06 1.4147687e-06 3.973239e-06
0.82 0.5478812 0.70219505 0.31895053 -0.54736006 0.55421615 0.70479727 0.31986424 -0.548918 4.0131723e-05 6.771547e-06 8.3486486e-07 2.4271965e-06
0.8266666666666667 0.55256605 0.70272946 0.32253048 -0.55090594 0.55888784 0.7052348 0.32332343 -0.55220246 3.9965e-05 6.276839e-06 6.2877035e-07 1.6809647e-06
0.8333333333333334 0.55725443 0.70325613 0.32619154 -0.5545114 0.5635196 0.70566773 0.32675898 -0.555454 3.9252274e-05 5.8158334e-06 3.2198386e-07 8.8847185e-07
0.84 0.5619463 0.7037743 0.33036748 -0.55860704 0.5679124 0.7061101 0.3302367 -0.5587451 3.5594672e-05 5.4561783e-06 1.710147e-08 1.9056245e-08
0.8466666666666667 0.5666415 0.7042855 0.33397666 -0.56211394 0.5721704 0.70655465 0.33371922 -0.56204665 3.056837e-05 5.1490365e-06 6.627147e-08 4.5284345e-09
0.8533333333333334 0.57134 0.70477647 0.33508652 -0.5631415 0.57638395 0.706996 0.3371859 -0.5653233 2.5441168e-05 4.9264368e-06 4.4073336e-06 4.7601134e-06
0.86 0.57604164 0.7052488 0.33755544 -0.5655065 0.58056384 0.70743304 0.3406334 -0.56857306 2.0450332e-05 4.771043e-06 9.473802e-06 9.403666e-06
0.8666666666666667 0.58074635 0.7057051 0.3394081 -0.5672606 0.58471215 0.70786524 0.3440615 -0.5717964 1.572753e-05 4.66617e-06 2.1654077e-05 2.057343e-05
0.8733333333333333 0.5854539 0.7061388 0.3429238 -0.57063377 0.58949524 0.70825154 0.34723115 -0.574825 1.633222e-05 4.4636968e-06 1.8553346e-05 1.7566323e-05
0.88 0.59016436 0.706559 0.34754658 -0.5750594 0.5943154 0.7086298 0.3503593 -0.5778213 1.7231185e-05 4.288149e-06 7.911357e-06 7.628094e-06
0.8866666666666667 0.5948775 0.7069674 0.3501695 -0.5775323 0.5990991 0.7090044 0.35347676 -0.5808007 1.782206e-05 4.149323e-06 1.0937923e-05 1.0682574e-05
0.8933333333333333 0.5995932 0.70736206 0.3555412 -0.5826235 0.6038595 0.70937407 0.35657927 -0.5837591 1.8200992e-05 4.048202e-06 1.0775987e-06 1.2896948e-06
0.9 0.6043115 0.70774376 0.3590854 -0.58594203 0.60859394 0.7097384 0.3596676 -0.5866975 1.8339077e-05 3.978468e-06 3.389433e-07 5.7076346e-07
0.9066666666666666 0.6090322 0.70810956 0.36280477 -0.5894092 0.6133027 0.71009684 0.36274162 -0.5896159 1.8237119e-05 3.9492757e-06 3.988064e-09 4.2728573e-08
0.9133333333333333 0.6137553 0.70845735 0.36531854 -0.59172755 0.6179855 0.71044904 0.3658013 -0.5925145 1.7894603e-05 3.9668257e-06 2.3306477e-07 6.1930626e-07
0.92 0.6184805 0.70878106 0.36862555 -0.59478146 0.62272257 0.71079195 0.36882335 -0.5953738 1.7995095e-05 4.043646e-06 3.9124053e-08 3.5087965e-07
0.9266666666666666 0.62320775 0.709091 0.36949503 -0.595552 0.62761575 0.7111271 0.37183166 -0.598121 1.9430481e-05 4.1456815e-06 5.459799e-06 6.5995564e-06
0.9333333333333333 0.62793696 0.7093812 0.37298703 -0.5987625 0.63246596 0.71146727 0.37491265 -0.6007949 2.0511834e-05 4.351577e-06 3.7080026e-06 4.1306466e-06
0.94 0.632668 0.7096565 0.3761059 -0.6016133 0.63749176 0.71179986 0.377977 -0.60335934 2.3268509e-05 4.5940906e-06 3.501049e-06 3.0487201e-06
0.9466666666666667 0.63740075 0.70991087 0.3778541 -0.6031922 0.6425651 0.7121335 0.38104442 -0.6058839 2.6670255e-05 4.940205e-06 1.0178071e-05 7.2451744e-06
0.9533333333333334 0.6421351 0.71015173 0.38085943 -0.6059225 0.6476006 0.712472 0.38409847 -0.60844547 2.9871771e-05 5.383744e-06 1.04913515e-05 6.3652533e-06
0.96 0.646871 0.71037793 0.38225842 -0.60717446 0.65259415 0.71280795 0.38712156 -0.61104214 3.275477e-05 5.9050058e-06 2.365016e-05 1.4958993e-05
0.9666666666666667 0.65160817 0.7105829 0.38710222 -0.6115639 0.6575579 0.7131263 0.39010182 -0.6136296 3.5399353e-05 6.4688315e-06 8.997623e-06 4.2669453e-06
0.9733333333333334 0.6563466 0.71076626 0.38962457 -0.6138274 0.66247195 0.71342814 0.39305982 -0.6161965 3.751968e-05 7.0856254e-06 1.1800971e-05 5.6126623e-06
0.98 0.6610862 0.7109384 0.3923531 -0.61626995 0.66733146 0.7137131 0.39599684 -0.618744 3.9003215e-05 7.699045e-06 1.3276923e-05 6.1210203e-06
0.9866666666666667 0.6658268 0.7110924 0.39749 -0.62086385 0.67212254 0.71398115 0.3989163 -0.62127644 3.963635e-05 8.344814e-06 2.0343584e-06 1.7022502e-07
0.9933333333333333 0.6705684 0.7112357 0.3991465 -0.6223262 0.6768619 0.71423656 0.401828 -0.623787 3.9607836e-05 9.0051335e-06 7.1904087e-06 2.1339092e-06


==> graphs/visco/viscolastic_results_test_noise_10.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 3.9960845e-08 5.9941267e-06 1.3809274e-05 -0.0039170953 0.0015409257 0.0007403519 -0.003359655 -0.005188089 2.374329e-06 5.3928136e-07 1.138026e-05 1.6154247e-06
0.006666666666666667 3.1689083e-07 4.1539497e-05 7.4566174e-06 -0.002878357 -2.4451641e-05 0.0019952673 0.00022993796 -0.0047340905 6.134802e-10 3.8170524e-06 4.9497945e-08 3.4437471e-06
0.013333333333333334 1.3671646e-06 0.00015754107 1.8428427e-05 -0.00452474 0.00014748005 0.0036103716 0.00019293891 -0.0050054323 2.1348976e-08 1.19220385e-05 3.0453908e-08 2.3106516e-07
0.02 4.2645447e-06 0.00043460698 1.0425842e-05 -0.0034004827 0.00019459594 0.005581626 0.00021826287 -0.005382517 3.622604e-08 2.6491809e-05 4.319623e-08 3.9284596e-06
0.02666666666666667 1.0783574e-05 0.0009778545 2.4394973e-05 -0.0051960833 0.00023781437 0.008011935 0.00024458062 -0.005854871 5.154298e-08 4.9478294e-05 4.8481716e-08 4.3400135e-07
0.03333333333333333 2.349937e-05 0.0019073692 1.905641e-05 -0.004557363 0.0003087904 0.010990534 0.00026657115 -0.0064215134 8.139097e-08 8.250388e-05 6.126355e-08 3.4750558e-06
0.04 4.5820954e-05 0.003348238 3.2824166e-05 -0.0059351213 0.000395933 0.014632825 0.0002944835 -0.007112378 1.2257844e-07 0.0001273419 6.84656e-08 1.3859328e-06
0.04666666666666667 8.1958766e-05 0.005420672 5.20812e-05 -0.007389394 0.000502215 0.019080058 0.0003305895 -0.007956504 1.766153e-07 0.00018657882 7.756688e-08 3.2161353e-07
0.05333333333333334 0.00013685272 0.008234092 4.7554408e-05 -0.006730889 0.0006289287 0.024505896 0.00037815172 -0.008994691 2.4213878e-07 0.0002647716 1.0929458e-07 5.1248e-06
0.06 0.00021606967 0.0118825445 7.307428e-05 -0.008093536 0.000776517 0.031105194 0.00043992008 -0.010275271 3.1410116e-07 0.0003695103 1.3457584e-07 4.759967e-06
0.06666666666666667 0.00032569809 0.016444262 8.939063e-05 -0.008323277 0.0009787017 0.038985725 0.00051820657 -0.01175054 4.2641383e-07 0.00050811755 1.838831e-07 1.1746128e-05
0.07333333333333333 0.0004722174 0.021977898 0.0001126031 -0.008452501 0.0012488902 0.048187934 0.0006228502 -0.013374794 6.0322066e-07 0.000686966 2.6035207e-07 2.422897e-05
0.08 0.00066238013 0.028524412 0.0001617061 -0.009448215 0.0015558962 0.058604203 0.00074716023 -0.015482813 7.9837105e-07 0.00090479385 3.4275652e-07 3.641637e-05
0.08666666666666667 0.00090311526 0.036110267 0.0002174488 -0.009834953 0.001941403 0.070114836 0.0009126252 -0.018309215 1.0780415e-06 0.0011563107 4.8327024e-07 7.181313e-05
0.09333333333333334 0.0012014195 0.044745643 0.00031986868 -0.011530222 0.0025008216 0.08256981 0.0011609696 -0.021600192 1.6884458e-06 0.0014306675 7.074508e-07 0.000101404294
0.1 0.0015642656 0.054426897 0.00043638324 -0.0124790715 0.0032063634 0.09570721 0.0015051501 -0.025295384 2.6964854e-06 0.0017040641 1.1422627e-06 0.00016425787
0.10666666666666667 0.0019983859 0.06511804 0.0006540474 -0.015986506 0.0040446348 0.10917548 0.0019579057 -0.029383624 4.1871344e-06 0.0019410583 1.7000466e-06 0.00017948277
0.11333333333333333 0.0025099895 0.076740555 0.0009793495 -0.020828353 0.0050962362 0.12267911 0.0026985859 -0.033217326 6.688672e-06 0.0021103504 2.9557737e-06 0.00015348665
0.12 0.0031045931 0.08919055 0.0012899066 -0.023438126 0.0062801074 0.13613887 0.0034271386 -0.036413737 1.0083891e-05 0.0022041448 4.567761e-06 0.00016836647
0.12666666666666668 0.0037867655 0.10232585 0.0016635571 -0.026172485 0.0073717954 0.14935543 0.004143748 -0.039578073 1.2852439e-05 0.0022117812 6.151346e-06 0.00017970978
0.13333333333333333 0.0045600007 0.11598527 0.0021679532 -0.03023418 0.008319523 0.16296235 0.0047800993 -0.04370149 1.4134009e-05 0.0022068461 6.823307e-06 0.00018136839
0.14 0.0054266984 0.13000469 0.0028010563 -0.035133623 0.009421424 0.17691231 0.0055201026 -0.0483521 1.5957832e-05 0.0022003248 7.393213e-06 0.00017472815
0.14666666666666667 0.006388079 0.14420708 0.0033624754 -0.037755165 0.010671706 0.19114782 0.006363476 -0.053399388 1.8349461e-05 0.0022034335 9.006006e-06 0.0002447417
0.15333333333333332 0.0074443338 0.15843822 0.004165218 -0.042881638 0.011644912 0.20526457 0.007583437 -0.05984845 1.7644858e-05 0.0021927068 1.168422e-05 0.0002878727
0.16 0.008594671 0.17255056 0.0051330533 -0.048940822 0.013068489 0.21900362 0.008798968 -0.06631673 2.0015043e-05 0.0021578867 1.3438931e-05 0.0003019222
0.16666666666666666 0.009837446 0.18641618 0.005957772 -0.052521665 0.01458017 0.2321155 0.010185021 -0.07303272 2.249343e-05 0.0020884287 1.7869634e-05 0.00042070347
0.17333333333333334 0.011170205 0.19991395 0.0070129004 -0.05789206 0.016192818 0.24431296 0.011642731 -0.080016404 2.5226645e-05 0.0019712718 2.143533e-05 0.00048948656
0.18 0.012589866 0.21294922 0.008183514 -0.06367257 0.01803118 0.2552668 0.013212485 -0.08753797 2.9607894e-05 0.0017907766 2.5290554e-05 0.0005695571
0.18666666666666668 0.014092844 0.22544667 0.009538481 -0.07036304 0.019985849 0.2648061 0.014890801 -0.09536337 3.472751e-05 0.001549164 2.8647331e-05 0.0006250167
0.19333333333333333 0.01567507 0.23733386 0.01103894 -0.07750415 0.022020852 0.2734573 0.016712185 -0.10288104 4.0268955e-05 0.0013049018 3.2185704e-05 0.00064398634
0.2 0.017332206 0.2485702 0.012695622 -0.08509411 0.024036823 0.28169033 0.018683031 -0.110175215 4.4951892e-05 0.0010969427 3.5849072e-05 0.00062906183
0.20666666666666667 0.019059537 0.25909993 0.014145298 -0.090872444 0.026076948 0.28951868 0.020778708 -0.11731814 4.924406e-05 0.0009253006 4.4002132e-05 0.00069937477
0.21333333333333335 0.02085231 0.26891598 0.01601277 -0.09877691 0.028126426 0.29683548 0.022982197 -0.12441315 5.2912757e-05 0.00077949854 4.857292e-05 0.0006572168
0.22 0.022705697 0.27800795 0.017655943 -0.10502434 0.030191556 0.30354157 0.025252933 -0.1316149 5.6038087e-05 0.00065196556 5.771426e-05 0.00070705765
0.22666666666666666 0.024614666 0.2863452 0.019252967 -0.11082324 0.03229933 0.30953872 0.027626254 -0.13900502 5.9054044e-05 0.00053793885 7.011193e-05 0.0007942129
0.23333333333333334 0.026574321 0.29394835 0.021566886 -0.11984399 0.034507487 0.31464964 0.030096332 -0.14641374 6.293512e-05 0.00042854337 7.2751434e-05 0.0007059518
0.24 0.028579773 0.30081776 0.023799328 -0.12801994 0.036642194 0.31884646 0.032624103 -0.15390456 6.500262e-05 0.00032503426 7.7876655e-05 0.0006700132
0.24666666666666667 0.030626133 0.30695406 0.025965618 -0.13557917 0.03867574 0.32266045 0.035305355 -0.16157706 6.479618e-05 0.0002466907 8.7230685e-05 0.00067589036
0.25333333333333335 0.032708686 0.31238317 0.028545005 -0.14447868 0.040596426 0.32560298 0.037509583 -0.16945864 6.221644e-05 0.0001747632 8.036365e-05 0.0006239986
0.26 0.034822743 0.31710845 0.03068318 -0.15139134 0.042436358 0.32779348 0.03966125 -0.17730246 5.796712e-05 0.000114169794 8.060575e-05 0.00067138625
0.26666666666666666 0.03696385 0.3211662 0.033135537 -0.15923695 0.044398546 0.32943332 0.041735485 -0.18477489 5.5274704e-05 6.8345515e-05 7.3959105e-05 0.0006521863
0.2733333333333333 0.039127678 0.32457393 0.035734996 -0.16733257 0.04640147 0.33080736 0.043674197 -0.1915641 5.2908068e-05 3.8855575e-05 6.303091e-05 0.0005871667
0.28 0.041310146 0.3273702 0.03821733 -0.17480212 0.048207648 0.33196568 0.045660134 -0.1978496 4.757553e-05 2.1118512e-05 5.539536e-05 0.0005311862
0.2866666666666667 0.043507442 0.3295942 0.041054048 -0.18315388 0.049791224 0.33299023 0.047830783 -0.2040126 3.948592e-05 1.1533049e-05 4.592414e-05 0.0004350862
0.29333333333333333 0.04571592 0.33127227 0.04331788 -0.18957189 0.0513495 0.33383548 0.050020903 -0.21014886 3.1737196e-05 6.570037e-06 4.4930515e-05 0.00042341163
0.3 0.04793208 0.332424 0.04606831 -0.19725262 0.05293455 0.33449185 0.052315857 -0.21625318 2.5024694e-05 4.275938e-06 3.903184e-05 0.0003610213
0.30666666666666664 0.05015266 0.33308655 0.048143543 -0.20289263 0.054592587 0.3348173 0.054679032 -0.22226565 1.9712958e-05 2.9954613e-06 4.2712618e-05 0.00037531368
0.31333333333333335 0.05237466 0.33330026 0.050448418 -0.20907073 0.0562124 0.3347882 0.057067625 -0.22832452 1.4728234e-05 2.213967e-06 4.381391e-05 0.00037070844
0.32 0.05459528 0.33309314 0.0536348 -0.21740821 0.05780477 0.33441925 0.059531033 -0.23448023 1.0300828e-05 1.7585782e-06 3.4765562e-05 0.00029145394
0.32666666666666666 0.056811947 0.33249962 0.05678184 -0.22540393 0.059405558 0.33371025 0.062139433 -0.24076784 6.726815e-06 1.4656249e-06 2.8703806e-05 0.00023604948
0.3333333333333333 0.059022244 0.33154464 0.05977618 -0.23281847 0.061093334 0.33263388 0.065001905 -0.24720317 4.289414e-06 1.1864548e-06 2.7308206e-05 0.00020691965
0.34 0.06122392 0.33025125 0.06332737 -0.24134067 0.06297047 0.33117157 0.06807654 -0.2537961 3.0504245e-06 8.4699906e-07 2.255463e-05 0.00015513782
0.3466666666666667 0.06341495 0.3286552 0.06591007 -0.24745066 0.065097295 0.3293192 0.07138852 -0.26055396 2.8302716e-06 4.4089035e-07 3.0013405e-05 0.00017169624
0.35333333333333333 0.06559355 0.32678872 0.0694659 -0.2555752 0.0673623 0.32712162 0.074740306 -0.267595 3.128487e-06 1.1081704e-07 2.7819375e-05 0.00014447518
0.36 0.067758024 0.32467225 0.072849356 -0.26311836 0.06980212 0.32463333 0.0780434 -0.2747796 4.178331e-06 1.5149091e-09 2.697811e-05 0.00013598432
0.36666666666666664 0.06990689 0.3223299 0.07659962 -0.27123168 0.072630696 0.32182455 0.081289425 -0.2816583 7.419117e-06 2.5538668e-07 2.1994272e-05 0.00010871421
0.37333333333333335 0.07203882 0.31978935 0.08011222 -0.27865887 0.07522595 0.31882474 0.084487475 -0.28849182 1.0157781e-05 9.304759e-07 1.914287e-05 9.6686876e-05
0.38 0.074152686 0.3170798 0.083625264 -0.2859124 0.07772317 0.315595 0.087621465 -0.29518387 1.2748343e-05 2.2046647e-06 1.5969621e-05 8.596021e-05
0.38666666666666666 0.07624748 0.314219 0.08576858 -0.29039288 0.08013176 0.3122034 0.09077964 -0.3017279 1.5087618e-05 4.0626055e-06 2.5110716e-05 0.00012848257
0.3933333333333333 0.07832238 0.3112347 0.088447675 -0.2958246 0.08221557 0.30866376 0.09420763 -0.308122 1.5156922e-05 6.6098196e-06 3.3177075e-05 0.00015122657
0.4 0.08037671 0.30814874 0.09235342 -0.30342096 0.083801314 0.30504808 0.0977473 -0.31451467 1.1727934e-05 9.614114e-06 2.9093997e-05 0.0001230703
0.4066666666666667 0.0824099 0.3049802 0.09477318 -0.30817002 0.085714534 0.3014147 0.101099804 -0.32038617 1.0920583e-05 1.27127205e-05 4.0026163e-05 0.00014923434
0.41333333333333333 0.08442155 0.30174714 0.09910399 -0.31622577 0.08760328 0.29780743 0.10433328 -0.32606387 1.0123379e-05 1.5521378e-05 2.7345519e-05 9.6788295e-05
0.42 0.08641135 0.29846933 0.103072636 -0.32346088 0.08942366 0.29425645 0.10751584 -0.3315891 9.073993e-06 1.7748409e-05 1.9742078e-05 6.606805e-05
0.4266666666666667 0.088379145 0.29516953 0.106426746 -0.32950172 0.09118705 0.29077995 0.11067852 -0.33697352 7.884346e-06 1.9268447e-05 1.8077553e-05 5.5827793e-05
0.43333333333333335 0.09032488 0.29185957 0.109356664 -0.33472785 0.09290807 0.2873913 0.1138365 -0.34223285 6.672875e-06 1.9965368e-05 2.0068903e-05 5.6325018e-05
0.44 0.09224858 0.28855607 0.112579495 -0.34034792 0.094598636 0.284102 0.117000304 -0.34738538 5.522757e-06 1.9838795e-05 1.9543557e-05 4.9525854e-05
0.44666666666666666 0.094150394 0.2852721 0.114996776 -0.34457505 0.09626891 0.28092256 0.12017942 -0.35244915 4.488097e-06 1.8918408e-05 2.6859821e-05 6.2001476e-05
0.4533333333333333 0.096030556 0.28202438 0.118773915 -0.3509038 0.09795101 0.27784494 0.12336773 -0.35739762 3.6881443e-06 1.7467784e-05 2.1103107e-05 4.2169526e-05
0.46 0.09788935 0.27881885 0.12234719 -0.35679623 0.09964121 0.2747994 0.12651867 -0.36220372 3.0690221e-06 1.6155891e-05 1.740121e-05 2.9240866e-05
0.4666666666666667 0.099727154 0.27566993 0.12497568 -0.36113447 0.10130474 0.27180037 0.12965174 -0.36691135 2.4887775e-06 1.4973521e-05 2.1865526e-05 3.337237e-05
0.47333333333333333 0.10154442 0.2725897 0.12866342 -0.3670194 0.10305636 0.26883483 0.13274801 -0.37145695 2.2859592e-06 1.4099154e-05 1.668385e-05 1.969199e-05
0.48 0.10334163 0.2695821 0.13283898 -0.37352902 0.10499264 0.26584983 0.13571955 -0.37580416 2.7258386e-06 1.39297945e-05 8.297702e-06 5.1762577e-06
0.4866666666666667 0.105119325 0.26665458 0.13497211 -0.37691975 0.10694191 0.2628723 0.13862011 -0.38008606 3.3218103e-06 1.4305584e-05 1.3307889e-05 1.0025569e-05
0.49333333333333335 0.10687809 0.26381406 0.13837163 -0.38211668 0.10879626 0.25993267 0.14149648 -0.3843807 3.6793926e-06 1.5065226e-05 9.764675e-06 5.1257994e-06
0.5 0.10861851 0.26106405 0.14213459 -0.38775584 0.11031474 0.25708732 0.14433208 -0.3889105 2.8771929e-06 1.5814401e-05 4.8289585e-06 1.3332424e-06
0.5066666666666667 0.11034124 0.25840938 0.14458056 -0.3914404 0.11173569 0.25433794 0.14721657 -0.39342076 1.944472e-06 1.6576658e-05 6.9485773e-06 3.921843e-06
0.5133333333333333 0.112046964 0.25585768 0.14750133 -0.39574826 0.11312548 0.25168487 0.15013935 -0.39787778 1.1631973e-06 1.7412276e-05 6.9591083e-06 4.5348766e-06
0.52 0.11373636 0.2534105 0.1509979 -0.4007995 0.114504226 0.24913195 0.15309386 -0.402286 5.896156e-07 1.830591e-05 4.393017e-06 2.2096235e-06
0.5266666666666666 0.11541021 0.2510763 0.1546033 -0.40592742 0.11588125 0.24668446 0.1560806 -0.40665427 2.2187925e-07 1.9288338e-05 2.1824187e-06 5.283092e-07
0.5333333333333333 0.11706928 0.24886148 0.15777332 -0.4103929 0.11726458 0.2443478 0.15909703 -0.41098392 3.8142897e-08 2.0373316e-05 1.752221e-06 3.4929266e-07
0.54 0.118714325 0.24675635 0.16037299 -0.4140372 0.11867262 0.24212305 0.16207623 -0.4152027 1.7395865e-09 2.14674e-05 2.9010519e-06 1.3584117e-06
0.5466666666666666 0.120346084 0.24476394 0.16342048 -0.41823643 0.12007759 0.24001747 0.1650353 -0.41933903 7.209041e-08 2.2528948e-05 2.6076564e-06 1.2157191e-06
0.5533333333333333 0.12196532 0.24288511 0.16533846 -0.42089736 0.12151405 0.23802249 0.16803549 -0.42335248 2.0364169e-07 2.3645087e-05 7.2740013e-06 6.027591e-06
0.56 0.12357277 0.24111688 0.1688302 -0.42559302 0.12296834 0.23613647 0.17106679 -0.42727882 3.6533362e-07 2.4804534e-05 5.002334e-06 2.8419154e-06
0.5666666666666667 0.12516917 0.23946175 0.17054014 -0.42792258 0.12442344 0.23436417 0.17411035 -0.4311549 5.561223e-07 2.5985351e-05 1.2746427e-05 1.0447958e-05
0.5733333333333334 0.1267553 0.2379188 0.17407848 -0.43258646 0.12588254 0.23270948 0.17716987 -0.43498683 7.6171176e-07 2.713693e-05 9.556722e-06 5.7617685e-06
0.58 0.12833191 0.23649123 0.17584085 -0.43493044 0.12734956 0.23117603 0.18024902 -0.43877965 9.650294e-07 2.8251347e-05 1.9431925e-05 1.4816405e-05
0.5866666666666667 0.12989974 0.235175 0.17904659 -0.43908474 0.12888263 0.22976094 0.18331872 -0.44250062 1.0345099e-06 2.931198e-05 1.8251121e-05 1.1668254e-05
0.5933333333333334 0.13145952 0.23396657 0.18151507 -0.44226816 0.13057657 0.22847442 0.18626127 -0.4460332 7.796067e-07 3.0163721e-05 2.2526401e-05 1.4175576e-05
0.6 0.13301195 0.23286536 0.18417911 -0.44566613 0.13220094 0.22734715 0.18907534 -0.44956145 6.577382e-07 3.0450674e-05 2.3973005e-05 1.517346e-05
0.6066666666666667 0.13455774 0.2318679 0.1863246 -0.4483901 0.13380376 0.22637174 0.19182289 -0.453022 5.6849166e-07 3.0207766e-05 3.0231193e-05 2.145456e-05
0.6133333333333333 0.13609754 0.23097001 0.18820259 -0.45076215 0.13540187 0.22553518 0.19453222 -0.4563885 4.8394384e-07 2.9537334e-05 4.0064162e-05 3.165582e-05
0.62 0.13763203 0.23017347 0.1894942 -0.45239636 0.13699394 0.22482015 0.19720994 -0.45966 4.0714943e-07 2.8658e-05 5.9532747e-05 5.276033e-05
0.6266666666666667 0.13916184 0.22947152 0.19312954 -0.4568781 0.13860261 0.22421229 0.19983591 -0.4628509 3.1273336e-07 2.7659507e-05 4.4975422e-05 3.5674373e-05
0.6333333333333333 0.14068757 0.22885881 0.19581795 -0.46016943 0.14022595 0.22369964 0.20236702 -0.4659943 2.1309586e-07 2.661703e-05 4.2890388e-05 3.392904e-05
0.64 0.14220975 0.22832854 0.19791071 -0.4627182 0.14185238 0.22325659 0.2048059 -0.46911138 1.2771658e-07 2.5724707e-05 4.754357e-05 4.0872932e-05
0.6466666666666666 0.14372897 0.22788174 0.2011148 -0.46657357 0.14348425 0.2229005 0.20712629 -0.47228533 5.988875e-08 2.4812847e-05 3.6137964e-05 3.2624248e-05
0.6533333333333333 0.14524576 0.22751853 0.20533767 -0.47159448 0.14508945 0.22263536 0.20949271 -0.47542155 2.443381e-08 2.384535e-05 1.7264356e-05 1.4646428e-05
0.66 0.14676061 0.22722816 0.20765227 -0.47432876 0.14669444 0.22245474 0.21184826 -0.47854728 4.3792703e-09 2.2785567e-05 1.7606317e-05 1.7795901e-05
0.6666666666666666 0.14827402 0.22701035 0.21062121 -0.477805 0.14831431 0.22235857 0.21419992 -0.48164898 1.6235049e-09 2.1639104e-05 1.2807148e-05 1.4776282e-05
0.6733333333333333 0.14978641 0.22686005 0.213591 -0.4812535 0.14995196 0.22234759 0.21654826 -0.48472786 2.7407431e-08 2.0362286e-05 8.745443e-06 1.2071141e-05
0.68 0.15129822 0.22677116 0.21729669 -0.4855171 0.15160924 0.22242263 0.21889412 -0.48778567 9.67316e-08 1.8909725e-05 2.5517963e-06 5.1463317e-06
0.6866666666666666 0.15280984 0.22674337 0.2190131 -0.48747858 0.15328531 0.22258398 0.22124255 -0.4908233 2.2606815e-07 1.7300534e-05 4.9704568e-06 1.1187116e-05
0.6933333333333334 0.15432166 0.22677211 0.22134079 -0.4901227 0.15494487 0.22282177 0.22365744 -0.4938306 3.883923e-07 1.5605206e-05 5.3668846e-06 1.3748417e-05
0.7 0.15583396 0.22684525 0.22413686 -0.49327812 0.1566108 0.2231321 0.22609183 -0.4968287 6.0348384e-07 1.3787452e-05 3.8219187e-06 1.26066825e-05
0.7066666666666667 0.15734707 0.22696641 0.22619715 -0.49558696 0.1582592 0.22351949 0.22863734 -0.49976802 8.319809e-07 1.18812695e-05 5.9544996e-06 1.748124e-05
0.7133333333333334 0.15886128 0.2271314 0.22806343 -0.4976663 0.15987062 0.22392982 0.23165429 -0.5024319 1.0187774e-06 1.0250076e-05 1.2894218e-05 2.2711227e-05
0.72 0.16037686 0.22733784 0.23032422 -0.5001733 0.16143125 0.224331 0.23468268 -0.5050972 1.111741e-06 9.041031e-06 1.8996134e-05 2.4245182e-05
0.7266666666666667 0.16189408 0.22758152 0.23357132 -0.5037548 0.16291139 0.22472765 0.23765062 -0.5078737 1.0349039e-06 8.144576e-06 1.6640666e-05 1.6965496e-05
0.7333333333333333 0.16341312 0.22785705 0.23741464 -0.50796187 0.16439387 0.22511867 0.24044904 -0.51080364 9.6187e-07 7.49876e-06 9.207571e-06 8.075661e-06
0.74 0.16493422 0.22816327 0.23992343 -0.5106832 0.16594137 0.22550106 0.2431626 -0.51374114 1.0143604e-06 7.0873707e-06 1.049222e-05 9.351099e-06
0.7466666666666667 0.16645753 0.22849807 0.24284464 -0.5138347 0.16751096 0.22588189 0.24585022 -0.51666975 1.1096994e-06 6.8444083e-06 9.033506e-06 8.037426e-06
0.7533333333333333 0.16798325 0.22885844 0.24470042 -0.5158195 0.16908564 0.2262642 0.24852987 -0.5195908 1.2152591e-06 6.73012e-06 1.4664683e-05 1.4222742e-05
0.76 0.16951154 0.22924179 0.24717535 -0.51845944 0.17054436 0.22666442 0.25122315 -0.5225967 1.0667055e-06 6.6428074e-06 1.6384654e-05 1.7117067e-05
0.7666666666666667 0.17104249 0.22964214 0.25004637 -0.5215072 0.17191677 0.2270788 0.25395662 -0.5256293 7.6436714e-07 6.5707245e-06 1.5290005e-05 1.6991531e-05
0.7733333333333333 0.17257622 0.23005998 0.25178996 -0.523341 0.17324875 0.22749804 0.25670606 -0.5286687 4.5230212e-07 6.5635454e-06 2.4168055e-05 2.8384404e-05
0.78 0.17411281 0.2304892 0.25380483 -0.52545464 0.17455526 0.22791013 0.25946528 -0.5317009 1.9575782e-07 6.6515668e-06 3.2040633e-05 3.9015875e-05
0.7866666666666666 0.17565234 0.23092851 0.2563866 -0.5281559 0.17583542 0.2283106 0.26230255 -0.53465235 3.35167e-08 6.8534555e-06 3.4998342e-05 4.2203596e-05
0.7933333333333333 0.17719485 0.23137717 0.25963348 -0.5315386 0.17707764 0.22870333 0.26515514 -0.5376005 1.3738778e-08 7.1493914e-06 3.0488674e-05 3.6746773e-05
0.8 0.17874038 0.23182942 0.26360047 -0.53564703 0.17829983 0.22908768 0.2680058 -0.5405379 1.940868e-07 7.517134e-06 1.9406842e-05 2.3920504e-05
0.8066666666666666 0.18028894 0.23228444 0.26813245 -0.5403053 0.17950559 0.2294634 0.27085513 -0.5434636 6.136436e-07 7.958284e-06 7.4129894e-06 9.974678e-06
0.8133333333333334 0.18184055 0.23274103 0.27155685 -0.54379326 0.18070517 0.22983286 0.27369398 -0.5463823 1.2890856e-06 8.457454e-06 4.5673014e-06 6.703164e-06
0.82 0.18339518 0.23319541 0.27498692 -0.5472648 0.18190366 0.2301982 0.2765226 -0.5492931 2.2246224e-06 8.983236e-06 2.358325e-06 4.113946e-06
0.8266666666666667 0.18495284 0.23364818 0.2782224 -0.5505182 0.18307482 0.23056814 0.2793538 -0.55221105 3.5269709e-06 9.486647e-06 1.2800333e-06 2.8656787e-06
0.8333333333333334 0.18651348 0.23409736 0.2815672 -0.5538622 0.18421675 0.23094496 0.2821966 -0.5551302 5.274973e-06 9.9376275e-06 3.961759e-07 1.607747e-06
0.84 0.18807709 0.23454122 0.28544363 -0.55771625 0.18534046 0.23132667 0.2850507 -0.55804235 7.489133e-06 1.0333351e-05 1.5440469e-07 1.0633926e-07
0.8466666666666667 0.18964362 0.23497893 0.28875715 -0.5609869 0.1864507 0.23171261 0.28791344 -0.56094867 1.0194716e-05 1.0668844e-05 7.1183604e-07 1.4597425e-09
0.8533333333333334 0.19121298 0.2354052 0.28966096 -0.5618614 0.18755677 0.23208643 0.29078016 -0.5638282 1.336786e-05 1.10142455e-05 1.2526007e-06 3.868202e-06
0.86 0.19278511 0.23581935 0.29192936 -0.56408066 0.18865195 0.23244664 0.29364336 -0.56669575 1.7083052e-05 1.1375199e-05 2.9377657e-06 6.8387176e-06
0.8666666666666667 0.19435993 0.23622143 0.2935864 -0.56569165 0.18973394 0.23279372 0.29650426 -0.5695555 2.1399792e-05 1.1749224e-05 8.513884e-06 1.49295e-05
0.8733333333333333 0.19593732 0.23660868 0.29695177 -0.56896925 0.19080217 0.2331278 0.29936492 -0.57240885 2.6369753e-05 1.2116536e-05 5.8233104e-06 1.1830884e-05
0.88 0.1975172 0.23698302 0.3013914 -0.5732706 0.19194132 0.2334331 0.30223775 -0.5751568 3.1090443e-05 1.2601921e-05 7.1631877e-07 3.5577089e-06
0.8866666666666667 0.1990995 0.23734461 0.30384058 -0.5756227 0.19312966 0.23371397 0.30511245 -0.5778355 3.5638957e-05 1.3181533e-05 1.6176627e-06 4.896583e-06
0.8933333333333333 0.20068412 0.23769172 0.3090572 -0.5806199 0.1943366 0.23397656 0.30797142 -0.58050007 4.0291037e-05 1.3802395e-05 1.1789356e-06 1.43533185e-08
0.9 0.20227095 0.23802516 0.31245378 -0.5838457 0.19555016 0.23422332 0.31082138 -0.5831581 4.51691e-05 1.4453969e-05 2.6647049e-06 4.7279264e-07
0.9066666666666666 0.20385991 0.23834413 0.31604904 -0.58724236 0.19679911 0.23444924 0.31364968 -0.58579767 4.985484e-05 1.517021e-05 5.7569055e-06 2.0871505e-06
0.9133333333333333 0.20545089 0.23864782 0.31846598 -0.5895108 0.19840421 0.23459633 0.3162881 -0.58828765 4.9655766e-05 1.6414584e-05 4.743093e-06 1.4960884e-06
0.92 0.2070438 0.23893452 0.32171938 -0.59255606 0.20016442 0.23470381 0.31882071 -0.59074795 4.7325793e-05 1.7898888e-05 8.402249e-06 3.2692506e-06
0.9266666666666666 0.2086385 0.23920728 0.32250303 -0.5932781 0.2019915 0.23480727 0.32133988 -0.5931947 4.4182685e-05 1.9360132e-05 1.3529292e-06 6.9533748e-09
0.9333333333333333 0.21023493 0.2394637 0.32594818 -0.59648407 0.20385505 0.23492092 0.3238711 -0.5956445 4.0702773e-05 2.0636877e-05 4.314232e-06 7.049131e-07
0.94 0.21183297 0.23970576 0.32900614 -0.5993147 0.20574628 0.23504739 0.32641807 -0.5981056 3.7047823e-05 2.1700422e-05 6.6980724e-06 1.461875e-06
0.9466666666666667 0.2134325 0.2399313 0.3307468 -0.600916 0.20766215 0.2351879 0.32898426 -0.6005803 3.3297e-05 2.2499817e-05 3.1065442e-06 1.1273005e-07
0.9533333333333334 0.21503346 0.2401418 0.33371925 -0.6036486 0.20959213 0.23533672 0.33160934 -0.60302716 2.9607994e-05 2.3088727e-05 4.4517415e-06 3.861852e-07
0.96 0.2166357 0.24033655 0.3351136 -0.60492194 0.2115229 0.23548649 0.33431545 -0.60542536 2.6140693e-05 2.352308e-05 6.3706864e-07 2.5343252e-07
0.9666666666666667 0.21823914 0.24051587 0.33996952 -0.6093573 0.21345362 0.23563676 0.3370623 -0.60782707 2.290123e-05 2.3805784e-05 8.451908e-06 2.341604e-06
0.9733333333333334 0.21984367 0.24067865 0.34253618 -0.6116858 0.21541058 0.2357393 0.339751 -0.61020374 1.9652336e-05 2.4397154e-05 7.757206e-06 2.19653e-06
0.98 0.2214492 0.24083005 0.34524742 -0.6141367 0.21737449 0.23577352 0.34235325 -0.612536 1.6603242e-05 2.5568497e-05 8.376181e-06 2.5621853e-06
0.9866666666666667 0.22305565 0.24096614 0.3504263 -0.61879796 0.21928436 0.23575372 0.34490708 -0.6148501 1.422263e-05 2.7169386e-05 3.0461693e-05 1.5585552e-05
0.9933333333333333 0.2246629 0.24108995 0.3521013 -0.6202946 0.22113335 0.23568182 0.34742382 -0.61714154 1.2457714e-05 2.9247956e-05 2.1878768e-05 9.941574e-06


==> graphs/visco/viscolastic_results_test_noise_11.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 0.0003931825 0.058977377 0.00036164236 -0.0039170953 -0.003011275 0.057762943 0.0019066479 -0.0059511666 1.1590331e-05 1.4748487e-06 2.3870423e-06 4.1374465e-06
0.006666666666666667 0.0012050979 0.12178732 0.0015318528 -0.007351328 0.001396955 0.1165967 0.0056131375 -0.0071316026 3.6809148e-08 2.6942518e-05 1.6656884e-05 4.827931e-08
0.013333333333333334 0.002443225 0.18571903 0.0036790124 -0.01598112 0.0011917196 0.18017396 0.0039479574 -0.015688127 1.5662656e-06 3.0747742e-05 7.233142e-08 8.584444e-08
0.02 0.004111448 0.25023347 0.0067629893 -0.023601092 0.0027682076 0.24687624 0.0065360395 -0.025152579 1.8042944e-06 1.1271004e-05 5.1506216e-08 2.4071105e-06
0.02666666666666667 0.0062122634 0.31512234 0.011065933 -0.035523467 0.006173051 0.3112348 0.00987824 -0.03673812 1.5376127e-09 1.5112922e-05 1.4106155e-06 1.4753825e-06
0.03333333333333333 0.00874745 0.38027796 0.016375657 -0.046122115 0.008701034 0.37865204 0.015645744 -0.04803072 2.1544624e-09 2.643633e-06 5.3277284e-07 3.6427693e-06
0.04 0.011718381 0.44563967 0.023074955 -0.05977257 0.011152977 0.4431709 0.022993714 -0.06142863 3.1968176e-07 6.0947996e-06 6.6001213e-09 2.742532e-06
0.04666666666666667 0.015126095 0.5111571 0.031066775 -0.07407667 0.014769705 0.50795215 0.030563451 -0.07504671 1.2701393e-07 1.0271651e-05 2.5333503e-07 9.409839e-07
0.05333333333333334 0.018971458 0.5768044 0.04006737 -0.086903766 0.018872106 0.5738788 0.040162776 -0.087973036 9.870746e-09 8.558988e-06 9.102054e-09 1.1433385e-06
0.06 0.023255179 0.64255804 0.050685864 -0.10218599 0.023221828 0.6388693 0.051651113 -0.10143455 1.1122666e-09 1.3606897e-05 9.3170524e-07 5.646557e-07
0.06666666666666667 0.027977888 0.7084063 0.06248068 -0.11688895 0.028013548 0.7042876 0.062486812 -0.1151714 1.27166e-09 1.6964024e-05 3.7599313e-11 2.949961e-06
0.07333333333333333 0.03314008 0.7743284 0.0755407 -0.13158119 0.032631297 0.7705884 0.074454345 -0.12911092 2.5885865e-07 1.3987695e-05 1.1801656e-06 6.102233e-06
0.08 0.03874217 0.8403141 0.0901244 -0.14723986 0.037080344 0.8384348 0.088146545 -0.14360467 2.7616654e-06 3.5316739e-06 3.9119045e-06 1.3214663e-05
0.08666666666666667 0.04478456 0.90635854 0.105915785 -0.1625054 0.041511137 0.906531 0.10427506 -0.15879178 1.0715303e-05 2.9734256e-08 2.6919693e-06 1.3790994e-05
0.09333333333333334 0.05126757 0.97245157 0.12341461 -0.17903571 0.04651911 0.97217995 0.121564865 -0.17546868 2.254787e-05 7.377653e-08 3.4215684e-06 1.2723668e-05
0.1 0.057798352 0.9796171 0.13023111 -0.19512431 0.057240345 0.98112535 0.13042009 -0.19502121 3.113724e-07 2.2747756e-06 3.5712127e-08 1.0629844e-08
0.10666666666666667 0.06435161 0.9829892 0.1359987 -0.20915684 0.06490621 0.9851386 0.13581538 -0.21023357 3.075799e-07 4.619934e-06 3.3604053e-08 1.1593435e-06
0.11333333333333333 0.070920065 0.98526824 0.1412484 -0.2215427 0.07059735 0.98810965 0.13977635 -0.22199401 1.0414462e-07 8.073628e-06 2.1669487e-06 2.0368205e-07
0.12 0.077500075 0.98700076 0.14512134 -0.23022763 0.07708791 0.9898156 0.14301094 -0.23133732 1.698809e-07 7.923264e-06 4.4537537e-06 1.2314107e-06
0.12666666666666668 0.08408932 0.9883862 0.14839894 -0.23736565 0.08423559 0.9908207 0.1459465 -0.23893167 2.1397033e-08 5.926752e-06 6.014428e-06 2.452427e-06
0.13333333333333333 0.09068618 0.9895298 0.15172526 -0.2445139 0.0915651 0.9916351 0.1486802 -0.24528675 7.72505e-07 4.4322696e-06 9.272434e-06 5.972951e-07
0.14 0.09728948 0.99049497 0.15504652 -0.25152534 0.09855037 0.99244994 0.1513331 -0.2508055 1.5898476e-06 3.8219187e-06 1.3789555e-05 5.181773e-07
0.14666666666666667 0.10389824 0.99131495 0.15671878 -0.2548382 0.10565283 0.99340755 0.15390442 -0.25558844 3.0785839e-06 4.378974e-06 7.92058e-06 5.628656e-07
0.15333333333333332 0.11051173 0.992022 0.1592213 -0.25993705 0.11248438 0.9943983 0.15635306 -0.25990057 3.89136e-06 5.646887e-06 8.226858e-06 1.3306476e-09
0.16 0.1171293 0.9926364 0.16180031 -0.26513645 0.1189169 0.9954094 0.15868267 -0.26385498 3.1954976e-06 7.689787e-06 9.7196535e-06 1.6421656e-06
0.16666666666666666 0.123750456 0.993173 0.16288106 -0.26716995 0.12490507 0.99643207 0.16088268 -0.26750958 1.3331392e-06 1.062149e-05 3.993522e-06 1.1534668e-07
0.17333333333333334 0.13037471 0.993639 0.16435839 -0.27003404 0.13061374 0.99746543 0.16294159 -0.2708512 5.7135114e-08 1.4641639e-05 2.0073292e-06 6.677339e-07
0.18 0.13700168 0.99404484 0.16574633 -0.2727103 0.13668646 0.9985666 0.1646876 -0.27365875 9.936312e-08 2.044656e-05 1.1209039e-06 8.9957433e-07
0.18666666666666668 0.14363103 0.9944011 0.16740549 -0.275927 0.14274377 0.9997827 0.16625647 -0.2761594 7.8723e-07 2.8961447e-05 1.3202323e-06 5.4009067e-08
0.19333333333333333 0.15026242 0.99470943 0.16892785 -0.27885312 0.14858866 1.0010505 0.16776213 -0.2784489 2.801466e-06 4.020879e-05 1.3588981e-06 1.6338484e-07
0.2 0.15689561 0.9949788 0.17059563 -0.28205073 0.15488994 1.0022143 0.16917846 -0.2803407 4.0226982e-06 5.235285e-05 2.0083849e-06 2.924194e-06
0.20666666666666667 0.16353032 0.99520624 0.17089121 -0.28254336 0.16131288 1.0032369 0.1705238 -0.28207913 4.917048e-06 6.449139e-05 1.3498499e-07 2.1551021e-07
0.21333333333333335 0.17016633 0.9954021 0.1723253 -0.2852733 0.16773699 1.0041231 0.17178772 -0.28377953 5.9016747e-06 7.605574e-05 2.8898612e-07 2.231384e-06
0.22 0.17680345 0.9955682 0.17280613 -0.28614396 0.17412996 1.0048816 0.17298976 -0.28544942 7.147559e-06 8.673951e-05 3.371888e-08 4.8239013e-07
0.22666666666666666 0.18344146 0.9957022 0.17265636 -0.28580117 0.1807925 1.0055566 0.17411515 -0.28698546 7.017013e-06 9.7108736e-05 2.1280796e-06 1.4025302e-06
0.23333333333333334 0.19008021 0.9958109 0.17426799 -0.2888753 0.18763602 1.0061601 0.17520043 -0.28844342 5.9740782e-06 0.00010710623 8.6944465e-07 1.8653351e-07
0.24 0.19671951 0.9958955 0.17531122 -0.29084253 0.19456834 1.0066943 0.17626521 -0.28987062 4.6275595e-06 0.00011661434 9.1009167e-07 9.446155e-07
0.24666666666666667 0.2033592 0.99595475 0.17581572 -0.2917821 0.20156057 1.0071615 0.17731284 -0.29128298 3.235069e-06 0.00012559116 2.2413674e-06 2.4913004e-07
0.25333333333333335 0.20999916 0.9959929 0.1770646 -0.29413605 0.20896569 1.0074861 0.17804933 -0.29252568 1.0680603e-06 0.00013209379 9.6969e-07 2.5932866e-06
0.26 0.2166392 0.9960074 0.17702033 -0.29404697 0.2167692 1.0076342 0.17839117 -0.29358533 1.689941e-08 0.00013518201 1.8792222e-06 2.1310962e-07
0.26666666666666666 0.22327924 0.99600327 0.17757751 -0.29509935 0.2245389 1.0076587 0.1785933 -0.29462287 1.5867677e-06 0.0001358495 1.0318138e-06 2.2703274e-07
0.2733333333333333 0.2299191 0.99598056 0.17818089 -0.29624158 0.23222566 1.0075805 0.17870846 -0.29564705 5.320176e-06 0.00013455903 2.7833602e-07 3.534618e-07
0.28 0.23655872 0.9959418 0.17854837 -0.29694435 0.23985453 1.0074345 0.17874245 -0.29659536 1.0862357e-05 0.00013208145 3.7670006e-08 1.2179066e-07
0.2866666666666667 0.24319798 0.9958885 0.17948827 -0.29871744 0.24726747 1.0072885 0.178795 -0.29752356 1.6560767e-05 0.00012995965 4.8063237e-07 1.4253519e-06
0.29333333333333333 0.24983679 0.9958215 0.17939337 -0.2985657 0.25438282 1.0071276 0.17897566 -0.29848626 2.06664e-05 0.00012782941 1.744811e-07 6.308043e-09
0.3 0.25647506 0.9957402 0.17989156 -0.29952127 0.261347 1.0069162 0.17922704 -0.29943112 2.3735747e-05 0.00012490276 4.415832e-07 8.127388e-09
0.30666666666666664 0.2631127 0.9956465 0.17938454 -0.2986141 0.26820073 1.0066476 0.17951117 -0.3003559 2.5888063e-05 0.00012102442 1.6035173e-08 3.0338558e-06
0.31333333333333335 0.26974964 0.99554235 0.1793065 -0.2985075 0.2744238 1.006437 0.18012598 -0.30159128 2.1847833e-05 0.00011869224 6.715384e-07 9.509609e-06
0.32 0.2763858 0.9954272 0.18040088 -0.30057973 0.28062364 1.0062913 0.18087558 -0.3029148 1.7959208e-05 0.00011802821 2.2534607e-07 5.452559e-06
0.32666666666666666 0.28302118 0.99530256 0.18141155 -0.30248752 0.28696585 1.0062035 0.18168923 -0.30426723 1.5560383e-05 0.00011883124 7.710793e-08 3.167351e-06
0.3333333333333333 0.28965563 0.9951693 0.18214762 -0.3038849 0.2934853 1.0061761 0.18254784 -0.30564642 1.4666509e-05 0.000121150355 1.6017236e-07 3.1029733e-06
0.34 0.29628915 0.9950276 0.1835239 -0.30644178 0.3001571 1.0062033 0.18342121 -0.30709532 1.4961069e-05 0.00012489609 1.05439835e-08 4.2710818e-07
0.3466666666666667 0.30292168 0.994879 0.18371688 -0.30684498 0.30682155 1.0063039 0.1844137 -0.3087149 1.5209004e-05 0.00013052832 4.855623e-07 3.4965892e-06
0.35333333333333333 0.30955318 0.99472356 0.18512711 -0.30944324 0.31327528 1.0063581 0.18560937 -0.31057927 1.3854039e-05 0.00013536365 2.3257584e-07 1.2905749e-06
0.36 0.31618357 0.99456054 0.18623058 -0.3114759 0.31981292 1.0063504 0.18689546 -0.31253448 1.3172229e-05 0.00013900075 4.4205865e-07 1.1205884e-06
0.36666666666666664 0.32281286 0.9943936 0.18778929 -0.31430247 0.3264625 1.0062633 0.18821287 -0.3145506 1.331996e-05 0.00014088904 1.7942037e-07 6.1570546e-08
0.37333333333333335 0.329441 0.9942222 0.18908161 -0.3166383 0.33324578 1.006097 0.18954866 -0.31661665 1.4476298e-05 0.00014100934 2.18133e-07 4.6813753e-10
0.38 0.336068 0.9940485 0.19045357 -0.31909654 0.34018937 1.0058546 0.19089682 -0.3187199 1.6985634e-05 0.00013938472 1.9647051e-07 1.41859e-07
0.38666666666666666 0.3426938 0.99387103 0.19028193 -0.318859 0.34729898 1.0055394 0.19225492 -0.32085803 2.1207628e-05 0.00013615118 3.892683e-06 3.9960833e-06
0.3933333333333333 0.34931841 0.9936921 0.1908277 -0.31987026 0.35456517 1.0051633 0.1936383 -0.32302675 2.7528475e-05 0.0001315887 7.899458e-06 9.963386e-06
0.4 0.35594183 0.99351233 0.19276124 -0.32327244 0.36190787 1.0047704 0.19511394 -0.3252641 3.5593603e-05 0.00012674404 5.5351957e-06 3.966707e-06
0.4066666666666667 0.36256406 0.99333256 0.19317782 -0.3240488 0.36932102 1.0044005 0.19671766 -0.32759658 4.5656525e-05 0.00012249901 1.2530505e-05 1.2586797e-05
0.41333333333333333 0.36918506 0.99315166 0.19560647 -0.32824692 0.37615657 1.0040268 0.19847171 -0.33030227 4.8601927e-05 0.000118267926 8.2096e-06 4.224451e-06
0.42 0.37580487 0.99297106 0.19772303 -0.3318699 0.38274005 1.0036592 0.20031314 -0.33321166 4.809671e-05 0.000114237315 6.7086435e-06 1.8003203e-06
0.4266666666666667 0.3824235 0.9927935 0.1993645 -0.33466503 0.38933808 1.0033107 0.2022028 -0.33618945 4.7811496e-05 0.00011061107 8.055939e-06 2.323852e-06
0.43333333333333335 0.38904095 0.9926171 0.20059095 -0.33675262 0.39604723 1.0029854 0.20412284 -0.33918974 4.9088067e-05 0.000107501386 1.2474234e-05 5.939528e-06
0.44 0.39565724 0.99244285 0.202205 -0.33946154 0.40286666 1.0026827 0.20606649 -0.34221613 5.197574e-05 0.00010485431 1.4911081e-05 7.5878147e-06
0.44666666666666666 0.40227237 0.99227256 0.20312782 -0.3410235 0.40979618 1.0024033 0.20802943 -0.34527037 5.660764e-05 0.00010263115 2.4025856e-05 1.8035826e-05
0.4533333333333333 0.40888643 0.9921065 0.20553093 -0.34496924 0.41689828 1.0021497 0.20999959 -0.34832436 6.4189706e-05 0.000100865946 1.9968962e-05 1.1256801e-05
0.46 0.4154994 0.99194324 0.20773028 -0.3485448 0.42420465 1.0019221 0.21196693 -0.35136726 7.578152e-05 9.9578254e-05 1.7949233e-05 7.966273e-06
0.4666666666666667 0.42211127 0.99178344 0.20911965 -0.35080257 0.4315842 1.0017105 0.21397331 -0.35450062 8.9736524e-05 9.854719e-05 2.3558072e-05 1.3675581e-05
0.47333333333333333 0.4287221 0.9916288 0.21168016 -0.35488245 0.43897456 1.0015007 0.21603972 -0.35783225 0.000105112646 9.745441e-05 1.9005747e-05 8.701344e-06
0.48 0.43533197 0.9914786 0.2147334 -0.35967645 0.44652644 1.0012745 0.21801554 -0.361456 0.0001253161 9.5958574e-05 1.0772375e-05 3.1668205e-06
0.4866666666666667 0.44194087 0.99133384 0.21592058 -0.3615496 0.45398334 1.0011008 0.22006345 -0.36530906 0.00014502091 9.539304e-05 1.7163335e-05 1.4133641e-05
0.49333333333333335 0.44854882 0.9911935 0.21838021 -0.36535183 0.46101 1.000967 0.22216968 -0.3694843 0.00015528114 9.552233e-05 1.436008e-05 1.7077386e-05
0.5 0.45515588 0.9910584 0.22126326 -0.36975005 0.46793753 1.0009118 0.22442551 -0.3737467 0.00016337057 9.7089935e-05 9.999824e-06 1.5973135e-05
0.5066666666666667 0.46176207 0.9909288 0.22297919 -0.37235764 0.4749174 1.0009314 0.22679853 -0.37804198 0.000173063 0.000100051075 1.4587407e-05 3.231179e-05
0.5133333333333333 0.46836746 0.99080455 0.22525258 -0.37577066 0.4819549 1.001023 0.2293027 -0.38230485 0.00018461866 0.00010441776 1.6403477e-05 4.2695625e-05
0.52 0.474972 0.9906852 0.22811702 -0.3800165 0.48891747 1.0011953 0.23207554 -0.38630164 0.00019447587 0.00011046193 1.5669906e-05 3.9502873e-05
0.5266666666666666 0.48157582 0.9905725 0.23126052 -0.38461688 0.4957527 1.0013769 0.23492536 -0.39020395 0.00020098379 0.00011673409 1.3431025e-05 3.1215364e-05
0.5333333333333333 0.48817894 0.9904669 0.23413932 -0.3887828 0.50246835 1.0015252 0.23779868 -0.3940614 0.0002041872 0.00012228536 1.3390862e-05 2.7863483e-05
0.54 0.49478137 0.99036616 0.23639339 -0.39201882 0.50911593 1.0016364 0.24066679 -0.39787456 0.00020547959 0.00012701798 1.8261944e-05 3.4289682e-05
0.5466666666666666 0.5013832 0.9902696 0.2391286 -0.39590293 0.51571107 1.0017102 0.24351907 -0.40164152 0.00020528825 0.00013088676 1.9276167e-05 3.293137e-05
0.5533333333333333 0.50798434 0.99017787 0.24086845 -0.39836225 0.52225614 1.001747 0.24635072 -0.4053601 0.00020368415 0.00013384505 3.0055298e-05 4.8969952e-05
0.56 0.51458496 0.99009204 0.24415539 -0.40294358 0.52874905 1.0017478 0.24915893 -0.4090282 0.00020062145 0.00013585784 2.503543e-05 3.702261e-05
0.5666666666666667 0.52118504 0.99001145 0.24583943 -0.40528065 0.53518206 1.0017136 0.25194165 -0.4126454 0.00019591652 0.00013694102 3.7237078e-05 5.4239543e-05
0.5733333333333334 0.52778465 0.9899372 0.24935636 -0.41009322 0.54158264 1.0016599 0.25474843 -0.41616377 0.00019038476 0.00013742132 2.9074468e-05 3.685163e-05
0.58 0.5343838 0.9898681 0.2512805 -0.41270998 0.54798454 1.0016011 0.25763136 -0.4195354 0.00018498085 0.00013766318 4.0333613e-05 4.658632e-05
0.5866666666666667 0.5409824 0.98980397 0.2545908 -0.4171592 0.5544227 1.0015099 0.26046866 -0.4228842 0.00018064036 0.00013702891 3.454915e-05 3.2775584e-05
0.5933333333333334 0.5475808 0.989746 0.25726706 -0.4207234 0.56090593 1.001369 0.26329988 -0.4262174 0.00017755975 0.00013509471 3.6394973e-05 3.018402e-05
0.6 0.5541787 0.98969376 0.26022398 -0.42462352 0.5673854 1.0011574 0.26619494 -0.42952612 0.0001744159 0.00013141509 3.56523e-05 2.4035498e-05
0.6066666666666667 0.56077635 0.989646 0.26269066 -0.4278509 0.57390785 1.000877 0.26910973 -0.43281898 0.00017243627 0.00012613548 4.1204366e-05 2.4681789e-05
0.6133333333333333 0.5673737 0.9896029 0.26492882 -0.43075827 0.58025575 1.0005087 0.27193856 -0.43625987 0.0001659473 0.000118935226 4.913652e-05 3.0267582e-05
0.62 0.5739708 0.9895652 0.26671708 -0.43306804 0.5864876 1.0000709 0.27473632 -0.43978354 0.0001566702 0.000110370485 6.430819e-05 4.5098026e-05
0.6266666666666667 0.58056766 0.9895314 0.27071813 -0.43817917 0.592721 0.99957913 0.2775223 -0.44332835 0.00014770337 0.00010095695 4.6296704e-05 2.6514113e-05
0.6333333333333333 0.58716434 0.98950195 0.27383727 -0.44212347 0.5989307 0.9990393 0.28034925 -0.4468897 0.00013844756 9.096084e-05 4.2405965e-05 2.271691e-05
0.64 0.59376085 0.9894756 0.27633646 -0.4452593 0.6051622 0.9984584 0.2832023 -0.45047092 0.0001299909 8.069029e-05 4.7139612e-05 2.7160999e-05
0.6466666666666666 0.60035723 0.98945445 0.2800565 -0.44988206 0.6113663 0.99788475 0.28612068 -0.4541027 0.00012119891 7.107e-05 3.6774236e-05 1.7813758e-05
0.6533333333333333 0.6069535 0.9894373 0.28481957 -0.45573014 0.6176695 0.99732435 0.28905508 -0.4577714 0.00011483311 6.22058e-05 1.7939512e-05 4.1667035e-06
0.66 0.61354965 0.989422 0.28760874 -0.45912132 0.62404704 0.9967812 0.29202726 -0.46147263 0.00011019522 5.4157044e-05 1.9523337e-05 5.528677e-06
0.6666666666666666 0.6201457 0.98941123 0.2911566 -0.46339703 0.63050973 0.9962586 0.29503375 -0.4652065 0.00010741365 4.6886635e-05 1.5032392e-05 3.27421e-06
0.6733333333333333 0.6267417 0.9894038 0.29470518 -0.46763375 0.6370582 0.9957602 0.2980765 -0.46897328 0.00010642999 4.040405e-05 1.1365853e-05 1.7943272e-06
0.68 0.63333774 0.9893976 0.2988859 -0.47257584 0.6436205 0.99530053 0.3011608 -0.47281012 0.000105735046 3.4844772e-05 5.175173e-06 5.488527e-08
0.6866666666666666 0.6399337 0.98939615 0.30127594 -0.47537756 0.65027916 0.99489456 0.30427444 -0.4767143 0.00010702852 3.0232504e-05 8.991009e-06 1.7869096e-06
0.6933333333333334 0.6465297 0.9893976 0.30424336 -0.4788326 0.65702134 0.99451464 0.30735242 -0.4807092 0.000110075125 2.618429e-05 9.666302e-06 3.5215999e-06
0.7 0.65312564 0.98939884 0.30746567 -0.4825565 0.6638289 0.9941659 0.31044877 -0.4847582 0.000114559894 2.2724864e-05 8.898845e-06 4.84751e-06
0.7066666666666667 0.6597217 0.9894023 0.31009787 -0.48557663 0.67072064 0.9938528 0.31357253 -0.48884898 0.000120977216 1.980695e-05 1.2073212e-05 1.0708304e-05
0.7133333333333334 0.66631776 0.9894084 0.3125582 -0.48838204 0.6775804 0.9935824 0.316909 -0.4928426 0.0001268474 1.7422724e-05 1.8929299e-05 1.9896714e-05
0.72 0.67291385 0.98941654 0.3154184 -0.491623 0.68451697 0.9933392 0.32028478 -0.49682298 0.00013463233 1.5387115e-05 2.3681765e-05 2.7039676e-05
0.7266666666666667 0.67951 0.98942626 0.3192207 -0.49589902 0.6915174 0.9931221 0.32368776 -0.5008028 0.00014417802 1.3659274e-05 1.9954716e-05 2.4047189e-05
0.7333333333333333 0.68610626 0.9894387 0.32363293 -0.5008149 0.6985724 0.99292946 0.3270978 -0.504767 0.00015540446 1.2185308e-05 1.2005376e-05 1.5618984e-05
0.74 0.69270265 0.9894531 0.3267452 -0.50425243 0.7056566 0.9927595 0.3305068 -0.50869954 0.00016780448 1.0932601e-05 1.4149556e-05 1.977672e-05
0.7466666666666667 0.6992991 0.98946965 0.33030045 -0.5081507 0.71274805 0.9926124 0.3339181 -0.51260376 0.00018087435 9.877029e-06 1.308735e-05 1.982977e-05
0.7533333333333333 0.70589566 0.9894872 0.33275843 -0.5108271 0.72003454 0.9924898 0.33722395 -0.51652867 0.00019990785 9.015868e-06 1.9940871e-05 3.250758e-05
0.76 0.7124924 0.9895059 0.33582258 -0.51414484 0.7273287 0.9924049 0.34059438 -0.52034783 0.00022011614 8.404149e-06 2.2770064e-05 3.8477156e-05
0.7666666666666667 0.7190892 0.98952544 0.3392187 -0.5177973 0.7343795 0.9923854 0.3442188 -0.5240024 0.00023379206 8.179314e-06 2.5000847e-05 3.8503043e-05
0.7733333333333333 0.7256862 0.98954654 0.3415525 -0.5202908 0.7413698 0.9923862 0.34781164 -0.52759176 0.00024597504 8.063808e-06 3.9176877e-05 5.3304208e-05
0.78 0.7322833 0.98956656 0.34400702 -0.5229009 0.74829245 0.99240404 0.35136566 -0.5311224 0.00025629296 8.051287e-06 5.414959e-05 6.759318e-05
0.7866666666666666 0.7388806 0.98958784 0.34709033 -0.52616215 0.75510824 0.9924252 0.35490325 -0.53459775 0.00026333705 8.0506115e-06 6.1041676e-05 7.115946e-05
0.7933333333333333 0.745478 0.9896094 0.35082313 -0.5300844 0.7617267 0.99244595 0.3584615 -0.5380296 0.00026402035 8.045877e-06 5.834462e-05 6.3126834e-05
0.8 0.7520755 0.98963106 0.35519993 -0.5346473 0.7682612 0.99246436 0.3619682 -0.5414467 0.0002619769 8.027628e-06 4.5809295e-05 4.623184e-05
0.8066666666666666 0.7586732 0.9896531 0.3601534 -0.5397655 0.7747241 0.9924821 0.3654382 -0.5448295 0.00025763252 8.003327e-06 2.7928965e-05 2.5644204e-05
0.8133333333333334 0.765271 0.98967516 0.36398795 -0.5436934 0.7811212 0.9924988 0.36887324 -0.5481732 0.0002512284 7.973004e-06 2.386602e-05 2.0068303e-05
0.82 0.771869 0.9896967 0.36775944 -0.5475293 0.7874531 0.9925136 0.3722739 -0.5514756 0.00024286452 7.935013e-06 2.0380312e-05 1.5573318e-05
0.8266666666666667 0.7784671 0.9897183 0.37136808 -0.55117434 0.7937192 0.9925254 0.3756399 -0.554736 0.00023262514 7.879702e-06 1.824832e-05 1.2685533e-05
0.8333333333333334 0.78506535 0.9897389 0.3750211 -0.5548401 0.79991704 0.9925336 0.37897128 -0.5579553 0.00022057268 7.810586e-06 1.5603911e-05 9.7047005e-06
0.84 0.79166377 0.9897592 0.37919635 -0.5590011 0.80603135 0.99254286 0.38227344 -0.5611525 0.00020642737 7.748741e-06 9.468482e-06 4.6286495e-06
0.8466666666666667 0.7982623 0.9897796 0.38281706 -0.562584 0.8120881 0.9925525 0.38554126 -0.56432 0.00019115204 7.689126e-06 7.4212685e-06 3.013852e-06
0.8533333333333334 0.80486095 0.9897981 0.383869 -0.56361824 0.8180879 0.99256223 0.38877892 -0.5674526 0.00017495158 7.640281e-06 2.4107438e-05 1.4702368e-05
0.86 0.8114597 0.9898156 0.38628674 -0.56599295 0.82403064 0.9925713 0.39198637 -0.5705499 0.00015802796 7.593891e-06 3.2485834e-05 2.0765829e-05
0.8666666666666667 0.8180586 0.98983294 0.3881073 -0.5677738 0.82993805 0.9925647 0.39511105 -0.5736147 0.0001411212 7.462406e-06 4.9052574e-05 3.4116085e-05
0.8733333333333333 0.8246576 0.9898487 0.3915523 -0.5711317 0.83594644 0.99253786 0.39810812 -0.5766269 0.0001274375 7.231704e-06 4.297885e-05 3.019712e-05
0.88 0.8312567 0.98986477 0.3961597 -0.57559294 0.84187436 0.99249524 0.4010919 -0.5795486 0.00011273499 6.919384e-06 2.4326548e-05 1.5647263e-05
0.8866666666666667 0.83785594 0.98988104 0.3987795 -0.5781129 0.8479473 0.9924454 0.40401116 -0.5823771 0.000101835634 6.575997e-06 2.7370148e-05 1.8183197e-05
0.8933333333333333 0.84445524 0.9898969 0.4041421 -0.5832405 0.8540684 0.99239796 0.4068377 -0.58524287 9.2412774e-05 6.2553536e-06 7.266207e-06 4.009439e-06
0.9 0.85105467 0.9899124 0.4076809 -0.5865987 0.8601609 0.99235594 0.40970793 -0.5880139 8.292322e-05 5.9709464e-06 4.1088697e-06 2.0027715e-06
0.9066666666666666 0.85765415 0.98992693 0.41137603 -0.5900852 0.86622596 0.9923171 0.41257873 -0.59074455 7.3475814e-05 5.712799e-06 1.4464933e-06 4.347379e-07
0.9133333333333333 0.86425376 0.9899403 0.4138483 -0.59240574 0.8722608 0.99228036 0.41543865 -0.5934507 6.411284e-05 5.4759666e-06 2.5291856e-06 1.0920012e-06
0.92 0.8708534 0.9899522 0.4170839 -0.59543014 0.87826395 0.99224514 0.4182842 -0.59613717 5.49159e-05 5.257533e-06 1.4407641e-06 4.998918e-07
0.9266666666666666 0.8774532 0.98996437 0.41793635 -0.59622276 0.88423437 0.99221075 0.42111424 -0.5988052 4.5984143e-05 5.046222e-06 1.0098929e-05 6.668949e-06
0.9333333333333333 0.88405305 0.98997533 0.421378 -0.59941906 0.8901712 0.9921766 0.42392826 -0.6014552 3.743138e-05 4.8455418e-06 6.503898e-06 4.1459243e-06
0.94 0.89065295 0.9899862 0.42447653 -0.60228205 0.8960737 0.99214214 0.42672604 -0.6040873 2.938447e-05 4.648162e-06 5.060291e-06 3.2589128e-06
0.9466666666666667 0.8972529 0.9899959 0.4261693 -0.6038397 0.90196335 0.99210876 0.4294304 -0.6068015 2.2188206e-05 4.4642e-06 1.0634703e-05 8.772345e-06
0.9533333333333334 0.90385294 0.9900058 0.42916432 -0.6065872 0.9078379 0.99208033 0.43206078 -0.60958606 1.5880127e-05 4.303715e-06 8.389468e-06 8.993332e-06
0.96 0.9104531 0.9900154 0.43055063 -0.6078538 0.91368973 0.99206346 0.43467972 -0.6123895 1.0475913e-05 4.194612e-06 1.7049319e-05 2.0572888e-05
0.9666666666666667 0.9170532 0.990023 0.435329 -0.6122041 0.9195369 0.9920568 0.4372883 -0.61519563 6.1685964e-06 4.136221e-06 3.83895e-06 8.949414e-06
0.9733333333333334 0.9236534 0.99002934 0.437779 -0.61442226 0.9252815 0.9920651 0.44006842 -0.6178321 2.6507125e-06 4.1442254e-06 5.2414184e-06 1.1627162e-05
0.98 0.9302536 0.99003595 0.44049144 -0.61686873 0.9309518 0.99208194 0.44300392 -0.6202936 4.874123e-07 4.1860712e-06 6.31258e-06 1.1729823e-05
0.9866666666666667 0.93685395 0.9900419 0.44558582 -0.62143874 0.93653774 0.9921014 0.44608268 -0.6225894 9.9984106e-08 4.241374e-06 2.4687415e-07 1.3240361e-06
0.9933333333333333 0.94345427 0.9900481 0.44723666 -0.62291175 0.9420453 0.9921172 0.44924554 -0.6247814 1.9852646e-06 4.2812394e-06 4.0356194e-06 3.4956977e-06


==> graphs/visco/viscolastic_results_test_noise_12.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 6.255251e-05 0.0093828775 2.2613109e-05 -0.0039170953 -0.0038278857 0.01150521 -0.0008741939 -0.0008118804 1.513551e-05 4.504295e-06 8.042628e-07 9.642359e-06
0.006666666666666667 0.00025269575 0.028521484 9.294415e-05 -0.0035895898 0.00028100098 0.029466406 0.00059426465 -0.0052364296 8.0118556e-10 8.928771e-07 2.5132226e-07 2.7120814e-06
0.013333333333333334 0.00062116614 0.055270556 0.0003500758 -0.0070389686 0.0012918243 0.056251723 0.00043856143 -0.0056243627 4.4978233e-07 9.626885e-07 7.829707e-09 2.0011098e-06
0.02 0.0012060192 0.08772796 0.00084088877 -0.008898775 0.0005052162 0.08918233 0.0008647742 -0.009596971 4.9112487e-07 2.1152086e-06 5.7051497e-10 4.8747734e-07
0.02666666666666667 0.002036438 0.124562845 0.0017495604 -0.014831277 0.0013372833 0.12686546 0.0021235743 -0.014388823 4.888174e-07 5.3020444e-06 1.398864e-07 1.9576524e-07
0.03333333333333333 0.0031355172 0.16486187 0.0030567974 -0.019403707 0.0031616888 0.16585515 0.0032497058 -0.020342268 6.849506e-10 9.866084e-07 3.7213628e-08 8.808964e-07
0.04 0.004522167 0.20799746 0.004983471 -0.027022146 0.0051405905 0.20800103 0.0044593858 -0.027579827 3.824474e-07 1.2789769e-11 2.746651e-07 3.110087e-07
0.04666666666666667 0.006211974 0.2534711 0.0075615365 -0.035539914 0.00686265 0.25448602 0.0066307313 -0.034766693 4.2337922e-07 1.0300587e-06 8.6639835e-07 5.978711e-07
0.05333333333333334 0.008218188 0.30093205 0.0106995385 -0.042733405 0.008533956 0.30279848 0.0094841905 -0.04322458 9.970925e-08 3.4835612e-06 1.4770708e-06 2.4125367e-07
0.06 0.010552159 0.35009563 0.014747486 -0.05260746 0.010689841 0.35161746 0.0137231145 -0.052325916 1.8956353e-08 2.3159537e-06 1.0493379e-06 7.92683e-08
0.06666666666666667 0.013223908 0.40076238 0.019523054 -0.062021542 0.01324416 0.40200824 0.01918638 -0.06187014 4.101654e-10 1.5521579e-06 1.1335004e-07 2.2922944e-08
0.07333333333333333 0.016242046 0.45272067 0.025128907 -0.07175039 0.016171865 0.45454964 0.024961943 -0.07223848 4.925337e-09 3.3451258e-06 2.7876906e-08 2.3823671e-07
0.08 0.019614112 0.5058099 0.031741142 -0.08270953 0.019427486 0.508469 0.032288738 -0.08318235 3.4829213e-08 7.070719e-06 2.9986063e-07 2.2355998e-07
0.08666666666666667 0.0233469 0.55991805 0.039209966 -0.09344721 0.02331445 0.56250566 0.04120467 -0.094885 1.0529467e-09 6.6957587e-06 3.97884e-06 2.0672421e-06
0.09333333333333334 0.027446395 0.6149244 0.047870062 -0.10570851 0.02821323 0.61808026 0.04890555 -0.10764973 5.880376e-07 9.959624e-06 1.0722378e-06 3.768331e-06
0.1 0.031855658 0.6613895 0.056191057 -0.11760313 0.033120915 0.65984786 0.056571387 -0.121199794 1.6008768e-06 2.376759e-06 1.4465074e-07 1.2935988e-05
0.10666666666666667 0.036514595 0.6988406 0.06438947 -0.13145192 0.037935853 0.69702876 0.064371094 -0.13404259 2.0199739e-06 3.2828439e-06 3.3757197e-10 6.711577e-06
0.11333333333333333 0.041376647 0.7293076 0.07221821 -0.14540844 0.04305634 0.72449404 0.07174 -0.14762616 2.8213667e-06 2.3170282e-05 2.2868295e-07 4.9183036e-06
0.12 0.046407875 0.7546842 0.07892934 -0.1562566 0.048991747 0.7487251 0.07935663 -0.15895854 6.6763973e-06 3.5510795e-05 1.8257742e-07 7.30047e-06
0.12666666666666668 0.051582713 0.7762255 0.085056216 -0.16601075 0.054662857 0.76995486 0.0861653 -0.16907041 9.48729e-06 3.9321014e-05 1.2300717e-06 9.361492e-06
0.13333333333333333 0.056881327 0.7947925 0.09103981 -0.17597443 0.059703704 0.7878707 0.09203793 -0.17832355 7.965811e-06 4.7910875e-05 9.962524e-07 5.5183805e-06
0.14 0.06228797 0.81099635 0.096857056 -0.18584804 0.064322196 0.8027656 0.097140126 -0.1866804 4.1380695e-06 6.7745175e-05 8.012857e-08 6.9282976e-07
0.14666666666666667 0.06778944 0.8252205 0.101336166 -0.19217257 0.068790115 0.8153903 0.101752676 -0.19436644 1.0013456e-06 9.663355e-05 1.7348042e-07 4.8130573e-06
0.15333333333333332 0.0733748 0.837804 0.10626712 -0.20020977 0.07406102 0.8264952 0.10629111 -0.2011892 4.70899e-07 0.00012789006 5.755618e-10 9.592997e-07
0.16 0.07903472 0.8489884 0.11112116 -0.2082814 0.07922287 0.8368226 0.11048381 -0.20755279 3.5400237e-08 0.00014800632 4.0621816e-07 5.308684e-07
0.16666666666666666 0.08476115 0.8589646 0.11465357 -0.21310288 0.084171355 0.84627765 0.11437183 -0.21356401 3.4785862e-07 0.00016095916 7.937952e-08 2.126421e-07
0.17333333333333334 0.09054684 0.86785305 0.11838452 -0.21875311 0.089548394 0.8548436 0.11796367 -0.219151 9.968921e-07 0.00016924524 1.7711139e-07 1.5831709e-07
0.18 0.09638535 0.8757771 0.12190792 -0.22412635 0.09526841 0.8626744 0.121390045 -0.22437654 1.2475525e-06 0.00017168102 2.6819447e-07 6.2595284e-08
0.18666666666666668 0.102271065 0.88285625 0.1255052 -0.22988324 0.10096239 0.8697797 0.12461078 -0.22939844 1.7126227e-06 0.000170996 7.999735e-07 2.350256e-07
0.19333333333333333 0.108198725 0.88914895 0.12889263 -0.23531075 0.10664019 0.8761661 0.12766737 -0.23417243 2.4290307e-06 0.00016855427 1.5012691e-06 1.2957602e-06
0.2 0.11416372 0.894749 0.13226159 -0.24084114 0.11232558 0.8818312 0.13056901 -0.23867634 3.3787594e-06 0.00016686844 2.864821e-06 4.6863415e-06
0.20666666666666667 0.12016152 0.89967066 0.1343866 -0.24368894 0.11788799 0.88679975 0.13327833 -0.24297139 5.1689376e-06 0.00016566027 1.228271e-06 5.1487876e-07
0.21333333333333335 0.12618822 0.90400565 0.13733257 -0.2485736 0.12330155 0.8911071 0.13579436 -0.24706317 8.332851e-06 0.00016637296 2.3661119e-06 2.2813879e-06
0.22 0.13224024 0.9078021 0.13933206 -0.25148797 0.12909125 0.89491343 0.13835934 -0.25076893 9.916124e-06 0.00016611781 9.461803e-07 5.1701943e-07
0.22666666666666666 0.13831396 0.91105914 0.14069833 -0.25319174 0.13488097 0.89817494 0.14084251 -0.2543859 1.1785414e-05 0.0001660026 2.078892e-08 1.4259924e-06
0.23333333333333334 0.14440626 0.9138441 0.14348824 -0.25814968 0.14063412 0.9008937 0.14322256 -0.25794128 1.4229036e-05 0.00016771338 7.0589955e-08 4.3433744e-08
0.24 0.15051416 0.9161839 0.1456778 -0.26191288 0.14661762 0.9030481 0.14553474 -0.26133353 1.5182981e-05 0.000172549 2.0467894e-08 3.356547e-07
0.24666666666666667 0.15663472 0.91808534 0.14730836 -0.26461774 0.15345682 0.90417004 0.1471566 -0.2643038 1.0099024e-05 0.00019363558 2.3033625e-08 9.855685e-08
0.25333333333333335 0.16276532 0.9195907 0.14950526 -0.268619 0.1601979 0.90462357 0.14844659 -0.26714006 6.591673e-06 0.00022401538 1.1207777e-06 2.1872643e-06
0.26 0.1689033 0.92069626 0.15046209 -0.27017263 0.1665666 0.9048947 0.14966524 -0.269827 5.460217e-06 0.00024968895 6.349771e-07 1.1945149e-07
0.26666666666666666 0.1750463 0.92144823 0.15185626 -0.2727424 0.1727313 0.9049106 0.15072007 -0.2723246 5.3592235e-06 0.00027349245 1.2909135e-06 1.7455581e-07
0.2733333333333333 0.18119203 0.92186135 0.153215 -0.27534255 0.17861919 0.9047397 0.15171687 -0.27464125 6.6194775e-06 0.00029315168 2.2444024e-06 4.9183325e-07
0.28 0.1873385 0.92196953 0.15426078 -0.27740467 0.18438403 0.9044344 0.1526672 -0.2767741 8.728882e-06 0.00030748147 2.5395284e-06 3.976028e-07
0.2866666666666667 0.19348384 0.9218013 0.1557606 -0.28045365 0.19005066 0.90402037 0.1535773 -0.27876496 1.1786745e-05 0.00031616254 4.766813e-06 2.8516706e-06
0.29333333333333333 0.19962633 0.9213741 0.15621558 -0.28150892 0.19556278 0.90350163 0.15444176 -0.2806588 1.6512411e-05 0.00031942458 3.1464351e-06 7.2268915e-07
0.3 0.20576426 0.9206901 0.15717539 -0.28364366 0.20089774 0.9028844 0.15525167 -0.28247637 2.3683071e-05 0.00031704278 3.7007178e-06 1.3625831e-06
0.30666666666666664 0.21189609 0.9197741 0.15710917 -0.28384408 0.20605004 0.90218395 0.15600845 -0.28423125 3.417634e-05 0.0003094139 1.2115822e-06 1.4989439e-07
0.31333333333333335 0.21802045 0.91865396 0.15737452 -0.284765 0.21122307 0.9014722 0.15677166 -0.2859717 4.6204485e-05 0.00029521267 3.634357e-07 1.4561153e-06
0.32 0.22413604 0.91733694 0.15871483 -0.28783506 0.21694952 0.9004668 0.15723437 -0.2874956 5.1646028e-05 0.00028460167 2.1917624e-06 1.1522525e-07
0.32666666666666666 0.23024164 0.9158421 0.15992454 -0.29068473 0.22216496 0.8993181 0.15775461 -0.28932962 6.52328e-05 0.00027304314 4.7085614e-06 1.8363274e-06
0.3333333333333333 0.2363362 0.9141824 0.16082506 -0.29297724 0.22741215 0.89809006 0.15828307 -0.2911507 7.96387e-05 0.00025896405 6.4617084e-06 3.3363015e-06
0.34 0.24241865 0.91236806 0.16230634 -0.29639462 0.23265007 0.89671016 0.1588181 -0.2929146 9.5425065e-05 0.00024516988 1.2167837e-05 1.21105195e-05
0.3466666666666667 0.24848811 0.91041994 0.16259685 -0.29760227 0.23777379 0.8950966 0.1594293 -0.29471195 0.000114796705 0.00023480477 1.0033403e-05 8.353942e-06
0.35333333333333333 0.25454378 0.90834945 0.16403882 -0.30097795 0.24290568 0.8932999 0.1601496 -0.29651108 0.00013544549 0.00022648976 1.51260165e-05 1.9952851e-05
0.36 0.26058483 0.90615845 0.16517057 -0.30378765 0.24799304 0.89135814 0.16097759 -0.2983686 0.00015855327 0.00021904918 1.7581066e-05 2.9366056e-05
0.36666666666666664 0.26661065 0.9038714 0.16669707 -0.30731583 0.2530001 0.88933593 0.16193429 -0.30033323 0.00018524686 0.00021128038 2.2684108e-05 4.875663e-05
0.37333333333333335 0.27262065 0.90149987 0.16794181 -0.31032526 0.25808915 0.8872228 0.16296667 -0.30234227 0.0002111643 0.0002038339 2.4752018e-05 6.372827e-05
0.38 0.2786144 0.89906496 0.16922669 -0.31339523 0.26330042 0.8850143 0.16405065 -0.30438784 0.00023451807 0.00019742112 2.6791366e-05 8.1133156e-05
0.38666666666666666 0.28459153 0.8965682 0.16898875 -0.31376797 0.2686487 0.882709 0.16517285 -0.30647093 0.00025417324 0.00019207611 1.4561126e-05 5.324678e-05
0.3933333333333333 0.29055172 0.89402866 0.16942297 -0.315338 0.2741426 0.8803076 0.16632503 -0.3085933 0.0002692595 0.00018826718 9.597211e-06 4.5490746e-05
0.4 0.29649478 0.89145947 0.17120473 -0.31926084 0.27977183 0.877813 0.16750357 -0.31076327 0.00027965696 0.0001862265 1.3698625e-05 7.2208626e-05
0.4066666666666667 0.30242062 0.8888736 0.17146835 -0.3205182 0.2849045 0.87525463 0.16875505 -0.31325108 0.00030681398 0.0001854757 7.361958e-06 5.2810996e-05
0.41333333333333333 0.30832908 0.88626987 0.17372793 -0.32520166 0.28980738 0.87262136 0.1700072 -0.3159148 0.00034305322 0.00018628183 1.3843835e-05 8.624559e-05
0.42 0.31422016 0.88366205 0.1756662 -0.32927588 0.294752 0.8699251 0.17124596 -0.31860924 0.0003790092 0.00018870416 1.9538484e-05 0.000113777176
0.4266666666666667 0.320094 0.88107336 0.17710118 -0.33245242 0.29975182 0.8671722 0.17247452 -0.32132468 0.00041380394 0.00019324264 2.1405996e-05 0.0001238266
0.43333333333333335 0.32595065 0.87850195 0.17813328 -0.33492407 0.30480686 0.8643684 0.17369539 -0.32405943 0.00044706004 0.00019975788 1.96949e-05 0.000118040516
0.44 0.33179036 0.87595654 0.17954373 -0.33799037 0.3099363 0.861506 0.17484026 -0.3268836 0.00047759918 0.0002088184 2.2122696e-05 0.0001233601
0.44666666666666666 0.33761337 0.87345123 0.18024577 -0.33985958 0.31516016 0.85862243 0.1759309 -0.3298122 0.000504147 0.00021989335 1.86181e-05 0.000100949765
0.4533333333333333 0.34342003 0.8709969 0.18241253 -0.3440752 0.32043383 0.8557754 0.1770665 -0.33283034 0.00052836555 0.00023169335 2.8580036e-05 0.00012644695
0.46 0.34921062 0.8685879 0.18439311 -0.34792817 0.3257452 0.8530098 0.17830567 -0.3359358 0.00055062614 0.00024267692 3.7056892e-05 0.00014381683
0.4666666666666667 0.35498548 0.86623144 0.1855671 -0.35044637 0.33119807 0.85032165 0.17960717 -0.33910435 0.0005658408 0.00025312146 3.552074e-05 0.00012864139
0.47333333333333333 0.3607451 0.8639413 0.18789771 -0.35474285 0.33681428 0.8477108 0.18095316 -0.3423424 0.00057268405 0.0002634299 4.8226804e-05 0.00015377112
0.48 0.36648986 0.86171514 0.19073075 -0.35974598 0.3425655 0.84519005 0.18236181 -0.3456476 0.00057237456 0.0002730786 7.003914e-05 0.0001987642
0.4866666666666667 0.37222025 0.85956013 0.19169123 -0.36179626 0.34815452 0.842788 0.18392242 -0.34906596 0.0005791595 0.00028130505 6.0354407e-05 0.00016206055
0.49333333333333335 0.37793675 0.85747325 0.19393915 -0.36577636 0.35339156 0.84048635 0.18560287 -0.35267752 0.00060246646 0.000288555 6.949349e-05 0.00017157951
0.5 0.3836398 0.8554597 0.19660886 -0.3703268 0.35865873 0.8382927 0.1873456 -0.35630703 0.00062405446 0.00029470492 8.5808024e-05 0.0001965536
0.5066666666666667 0.38932997 0.85352343 0.19810987 -0.37306485 0.36399466 0.83620334 0.18912502 -0.35995322 0.00064187805 0.00029998575 8.072751e-05 0.00017191461
0.5133333333333333 0.39500776 0.8516666 0.20017645 -0.3765971 0.3694102 0.8342174 0.19092909 -0.36362118 0.0006552357 0.00030447458 8.551372e-05 0.00016837478
0.52 0.40067366 0.8498868 0.20284772 -0.38095927 0.37491122 0.8323363 0.1927522 -0.3673142 0.00066370325 0.00030801893 0.00010191956 0.00018618828
0.5266666666666666 0.40632832 0.8481972 0.20578516 -0.38563266 0.38050216 0.83056235 0.19459173 -0.37103438 0.00066699035 0.0003109886 0.00012529275 0.00021310979
0.5333333333333333 0.41197234 0.8466053 0.20845081 -0.38983864 0.38608566 0.82891446 0.19650714 -0.37475112 0.00067012047 0.00031296574 0.0001426512 0.0002276331
0.54 0.4176063 0.845093 0.21052194 -0.3931408 0.39146578 0.8274264 0.19861306 -0.3783808 0.00068332633 0.0003121101 0.00014182128 0.00021785723
0.5466666666666666 0.42323068 0.84365606 0.21309859 -0.39710486 0.39681464 0.8260651 0.20077935 -0.381941 0.0006978068 0.00030944118 0.0001517636 0.00022994292
0.5533333333333333 0.42884597 0.8422963 0.2146835 -0.39963484 0.4021524 0.82482 0.20296688 -0.3854536 0.00071254733 0.00030542177 0.00013727916 0.00020110719
0.56 0.43445277 0.8410168 0.21781662 -0.40426296 0.40748715 0.8236883 0.20516142 -0.38892815 0.00072714454 0.00030027694 0.00016015406 0.00023515655
0.5666666666666667 0.44005156 0.83981735 0.21934953 -0.40663964 0.4127286 0.8226563 0.2074175 -0.3924924 0.00074654346 0.00029450236 0.00014237335 0.00020014388
0.5733333333333334 0.4456429 0.83870363 0.2227131 -0.4114618 0.4180139 0.82170576 0.20970367 -0.396164 0.000763361 0.00028892772 0.00016924524 0.0002340227
0.58 0.4512274 0.8376736 0.2244931 -0.4140899 0.42343134 0.82084626 0.21202664 -0.3999099 0.00077262096 0.00028315955 0.00015541264 0.00020107169
0.5866666666666667 0.45680553 0.83672154 0.22767815 -0.41855288 0.42901957 0.8200821 0.21442276 -0.4036473 0.0007720594 0.00027687 0.0001757053 0.00022217608
0.5933333333333334 0.46237788 0.8358504 0.23021856 -0.42210314 0.43458372 0.8194282 0.21701793 -0.40720567 0.0007725149 0.00026968904 0.00017425652 0.00022193449
0.6 0.46794495 0.83506256 0.23303916 -0.42597106 0.4400823 0.81884646 0.21967967 -0.41072237 0.00077632663 0.00026296187 0.0001784759 0.00023252243
0.6066666666666667 0.4735073 0.83434856 0.23539047 -0.429181 0.4455683 0.81832707 0.22236885 -0.41420624 0.00078058726 0.00025668816 0.00016956254 0.00022424382
0.6133333333333333 0.47906533 0.83370554 0.23751977 -0.43206647 0.45102647 0.81784785 0.22508013 -0.4176802 0.00078617764 0.00025146652 0.0001547446 0.00020696466
0.62 0.48461956 0.833138 0.23919153 -0.43433172 0.4564791 0.8173988 0.22781006 -0.42114168 0.00079188525 0.0002477225 0.00012953802 0.00017397692
0.6266666666666667 0.49017048 0.8326357 0.24310534 -0.4394152 0.46194172 0.8169798 0.23055251 -0.4245886 0.0007968629 0.00024510644 0.00015757348 0.00021982794
0.6333333333333333 0.49571845 0.8321972 0.24613717 -0.44332325 0.46741575 0.81659174 0.2333046 -0.42802298 0.00080104277 0.00024353006 0.00016467478 0.00023409838
0.64 0.50126386 0.8318119 0.24857031 -0.44644174 0.4728416 0.816234 0.23605345 -0.43148452 0.00080782524 0.00024267135 0.00015667168 0.00022371841
0.6466666666666666 0.50680715 0.83149284 0.25220054 -0.45100197 0.47789505 0.8158659 0.23885071 -0.43513942 0.0008359094 0.0002442021 0.00017821799 0.00025162063
0.6533333333333333 0.5123487 0.83123624 0.2568882 -0.45679176 0.48296973 0.8154785 0.24174233 -0.43877715 0.0008631245 0.00024830634 0.00022939777 0.00032452616
0.66 0.5178889 0.83102286 0.25963762 -0.4601663 0.48803005 0.81509584 0.24469474 -0.44245145 0.0008915514 0.00025366986 0.0002232898 0.00031381618
0.6666666666666666 0.52342796 0.83086467 0.2631204 -0.46438348 0.4930847 0.8147454 0.24769971 -0.4461681 0.0009207137 0.00025982995 0.00023779814 0.00033180037
0.6733333333333333 0.52896637 0.8307568 0.26661256 -0.46856388 0.4981994 0.81442904 0.25074047 -0.44990754 0.00094660604 0.00026659505 0.00025192328 0.00034805914
0.68 0.53450423 0.8306839 0.27077693 -0.47348982 0.50343984 0.81414753 0.2537775 -0.45367223 0.0009649964 0.00027345103 0.0002889804 0.0003927369
0.6866666666666666 0.540042 0.8306619 0.2731037 -0.47621632 0.50905997 0.81390756 0.25679767 -0.45736217 0.0009598854 0.00028070755 0.00026588704 0.00035547864
0.6933333333333334 0.5455799 0.83068347 0.27602303 -0.4796058 0.5147822 0.8137142 0.2598851 -0.46106765 0.00094849954 0.00028795592 0.00026043272 0.0003436629
0.7 0.551118 0.83072436 0.27925467 -0.48332688 0.5205914 0.8135676 0.2630242 -0.46481195 0.0009318756 0.0002943551 0.00026342797 0.00034280267
0.7066666666666667 0.55665666 0.83079594 0.28187546 -0.48631638 0.5264101 0.8134713 0.26625112 -0.4685695 0.0009148541 0.00030014268 0.00024412014 0.0003149523
0.7133333333333334 0.562196 0.8309 0.28431544 -0.48907617 0.5322176 0.8134242 0.26955566 -0.4723243 0.00089870417 0.00030540302 0.00021785108 0.00028062466
0.72 0.56773627 0.83103466 0.28715974 -0.49227124 0.53806156 0.8134231 0.2728931 -0.47608572 0.00088058837 0.00031016715 0.00020353701 0.00026197112
0.7266666666666667 0.57327753 0.8311946 0.2909578 -0.4965093 0.54393613 0.8134497 0.27620497 -0.4798873 0.00086091773 0.00031488144 0.00021764614 0.0002762911
0.7333333333333333 0.5788201 0.8313837 0.29534644 -0.50136095 0.5498481 0.81350416 0.2795137 -0.48370275 0.0008393785 0.00031967816 0.00025067604 0.00031181215
0.74 0.5843641 0.83159906 0.29843748 -0.5047351 0.5557192 0.81359005 0.28286523 -0.48753032 0.0008205314 0.00032432433 0.00024249496 0.00029600484
0.7466666666666667 0.58990973 0.83184236 0.30196232 -0.5085558 0.5614193 0.81371534 0.2863144 -0.49139488 0.00081170426 0.000328589 0.00024485734 0.00029449828
0.7533333333333333 0.5954571 0.8321053 0.30440742 -0.5111724 0.5671008 0.81387246 0.28979075 -0.495262 0.00080407714 0.00033243583 0.00021364698 0.00025314136
0.76 0.6010063 0.832386 0.3074611 -0.51443005 0.57279503 0.8140609 0.2932811 -0.499125 0.0007958772 0.00033580893 0.00020107253 0.00023424432
0.7666666666666667 0.60655755 0.83267957 0.31085268 -0.51802737 0.5785065 0.81428176 0.29678452 -0.5029836 0.00078685966 0.00033847935 0.00019791303 0.00022631398
0.7733333333333333 0.6121108 0.8329901 0.31316933 -0.5204508 0.58423686 0.81453633 0.3003013 -0.5068385 0.00077695615 0.00034054188 0.00016558587 0.0001852939
0.78 0.6176661 0.83330107 0.31564942 -0.52303636 0.5899871 0.81482595 0.30383202 -0.5106903 0.0007661285 0.0003413299 0.00013965085 0.00015242591
0.7866666666666666 0.6232236 0.83362216 0.31873193 -0.52624387 0.59575856 0.815152 0.30737722 -0.51453966 0.00075432874 0.0003411471 0.00012892955 0.00013698846
0.7933333333333333 0.6287833 0.8339499 0.322473 -0.5301213 0.6015516 0.81551427 0.31092674 -0.51837635 0.00074156513 0.00033987346 0.00013331599 0.00013794446
0.8 0.6343451 0.8342793 0.3268646 -0.53464675 0.6073463 0.81590825 0.31446755 -0.5221757 0.00072893617 0.00033749532 0.00015368687 0.00015552634
0.8066666666666666 0.6399092 0.8346118 0.33182597 -0.5397204 0.61302876 0.8163052 0.31803265 -0.525886 0.00072255824 0.0003351299 0.00019025567 0.0001913911
0.8133333333333334 0.6454755 0.8349453 0.3356733 -0.54360926 0.6185864 0.8167029 0.32162648 -0.5295177 0.0007230229 0.00033278583 0.0001973131 0.00019857181
0.82 0.651044 0.8352747 0.33946943 -0.54741925 0.62401474 0.8171017 0.3252652 -0.53306174 0.00073058176 0.00033025717 0.00020176027 0.00020613801
0.8266666666666667 0.6566147 0.83560336 0.34309244 -0.5510285 0.6293597 0.8174959 0.32888198 -0.5365622 0.00074283493 0.0003278806 0.00020193725 0.00020927342
0.8333333333333334 0.6621875 0.83592457 0.34678218 -0.55468225 0.6346424 0.817884 0.33246562 -0.54002005 0.0007587322 0.000325461 0.00020496386 0.00021498029
0.84 0.66776246 0.83624005 0.35098618 -0.5588246 0.6398504 0.81827104 0.33603564 -0.5434362 0.0007790842 0.0003228854 0.00022351876 0.00023680192
0.8466666666666667 0.6733395 0.8365521 0.35462755 -0.56238145 0.64498293 0.81866187 0.33960322 -0.5468172 0.0008040941 0.0003200598 0.00022573062 0.00024224629
0.8533333333333334 0.6789185 0.83684796 0.35573608 -0.5634267 0.65006965 0.81905395 0.3431477 -0.5501681 0.0008322548 0.0003166269 0.00015846736 0.00017578984
0.86 0.6844993 0.8371305 0.35820577 -0.56581014 0.6551159 0.81944656 0.346668 -0.5534879 0.00086338544 0.00031272115 0.00013311992 0.00015183777
0.8666666666666667 0.690082 0.83740383 0.3600639 -0.5675869 0.6603568 0.8198301 0.35007334 -0.5567394 0.00088358717 0.00030883544 9.981155e-05 0.00011766845
0.8733333333333333 0.69566643 0.83766097 0.3635678 -0.57096434 0.66607666 0.82019424 0.35326695 -0.559866 0.00087555463 0.00030508643 0.00010610741 0.00012317282
0.88 0.7012525 0.83791244 0.3682006 -0.57541376 0.6716085 0.8205665 0.3565304 -0.56295824 0.00087876746 0.0003008825 0.00013619362 0.00015514005
0.8866666666666667 0.7068403 0.8381597 0.37083676 -0.57791346 0.6771513 0.8209351 0.35974646 -0.5660231 0.000881434 0.00029668718 0.00012299494 0.00014138047
0.8933333333333333 0.7124296 0.8383999 0.37621906 -0.58302623 0.6826182 0.8213035 0.3629588 -0.56906444 0.0008887185 0.0002922869 0.0001758349 0.00019493164
0.9 0.7180205 0.8386335 0.37977445 -0.5863672 0.68799275 0.82167095 0.36616728 -0.5720908 0.0009016656 0.00028772737 0.0001851552 0.00020381517
0.9066666666666666 0.72361284 0.83885676 0.3834969 -0.5898482 0.69334227 0.82203394 0.36934483 -0.57509124 0.0009163078 0.0002830071 0.00020028136 0.0002177684
0.9133333333333333 0.7292066 0.83906746 0.38600627 -0.5921738 0.6986479 0.822393 0.3725032 -0.5780641 0.00093383447 0.0002780376 0.00018233302 0.0001990845
0.92 0.7348017 0.8392608 0.38929245 -0.59521854 0.7039147 0.82274723 0.37563878 -0.58100986 0.00095400726 0.00027269853 0.00018642259 0.00020188643
0.9266666666666666 0.74039805 0.83944803 0.39016327 -0.59600145 0.7092099 0.8230935 0.3787187 -0.58392787 0.0009726995 0.00026747165 0.00013097815 0.00014577125
0.9333333333333333 0.7459955 0.8396222 0.3936422 -0.5992084 0.7148969 0.82342565 0.3816147 -0.5867815 0.0009671232 0.0002623282 0.0001446601 0.00015442815
0.94 0.7515941 0.839789 0.39675865 -0.6020651 0.72067976 0.82376724 0.3845426 -0.5895342 0.000955698 0.00025669578 0.00014923143 0.00015702253
0.9466666666666667 0.75719374 0.8399419 0.39848673 -0.6036339 0.7265759 0.8241175 0.38746986 -0.5922213 0.0009374517 0.00025041282 0.000121371544 0.00013024655
0.9533333333333334 0.7627943 0.84008914 0.40149114 -0.60637003 0.7324118 0.82447714 0.39041078 -0.5949182 0.00092309713 0.00024373474 0.00012277426 0.00013114465
0.96 0.76839584 0.84022933 0.40288553 -0.6076247 0.73807824 0.8248353 0.39334217 -0.59767187 0.0009191572 0.00023697622 9.107571e-05 9.9059085e-05
0.9666666666666667 0.7739982 0.84035313 0.40770563 -0.611997 0.7437037 0.82518244 0.39623326 -0.6004215 0.0009177554 0.00023014993 0.00013161536 0.00013399267
0.9733333333333334 0.7796013 0.84046143 0.41019973 -0.61424047 0.74927443 0.82552 0.39909628 -0.6031641 0.0009197174 0.00022324704 0.00012328663 0.00012268643
0.98 0.785205 0.8405648 0.41292423 -0.6166841 0.7547977 0.82584685 0.4019353 -0.6058879 0.0009246045 0.00021661766 0.000120756384 0.000116557705
0.9866666666666667 0.7908094 0.8406574 0.4180412 -0.6212628 0.76028264 0.8261637 0.4047402 -0.6086044 0.0009318829 0.00021006745 0.0001769162 0.00016023553
0.9933333333333333 0.7964144 0.84074605 0.41969317 -0.622725 0.76577187 0.82647914 0.40745836 -0.61138815 0.0009389634 0.00020354467 0.0001496905 0.00012852447


==> graphs/visco/viscolastic_results_test_noise_13.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 1.7436638e-07 2.6154956e-05 1.3809338e-05 -0.0039170953 -0.004647267 -0.000403938 -0.0022408573 -0.0018727921 2.159871e-05 1.8497994e-07 5.0835224e-06 4.179175e-06
0.006666666666666667 1.2481601e-06 0.00016106905 7.4669533e-06 -0.002879884 -0.0014945357 0.0010056893 0.00013579847 -0.0037332727 2.2373695e-06 7.133833e-07 1.6468979e-08 7.28272e-07
0.013333333333333334 4.9173495e-06 0.0005503784 1.8536228e-05 -0.004534551 -0.00017305883 0.0030058906 0.00019323728 -0.0044979546 3.167552e-08 6.0295406e-06 3.0520457e-08 1.3392907e-09
0.02 1.4151766e-05 0.0013851625 1.081242e-05 -0.0034352022 0.00019507526 0.005470286 0.00028157147 -0.0049703964 3.273331e-08 1.6688235e-05 7.331046e-08 2.3568214e-06
0.02666666666666667 3.3318807e-05 0.0028750561 2.5975214e-05 -0.0052861054 0.0003381844 0.008530638 0.00031712605 -0.0054743607 9.294303e-08 3.1985608e-05 8.47688e-08 3.5440028e-08
0.03333333333333333 6.814803e-05 0.0052243834 2.3026285e-05 -0.0047489023 0.00043200055 0.012335541 0.000350094 -0.0060777445 1.3238866e-07 5.0568557e-05 1.0697329e-07 1.7658217e-06
0.04 0.00012559677 0.00861731 4.304568e-05 -0.006291076 0.0005272933 0.017064927 0.00038918736 -0.006823062 1.613601e-07 7.1362236e-05 1.1981408e-07 2.83009e-07
0.04666666666666667 0.00021364397 0.013207082 7.483402e-05 -0.007985495 0.0006441728 0.022921354 0.0004396113 -0.0077370415 1.8535505e-07 9.4367075e-05 1.3306247e-07 6.172918e-08
0.05333333333333334 0.00034108086 0.019115532 8.927856e-05 -0.0076549337 0.0007894986 0.030140484 0.0005053247 -0.008857118 2.0107849e-07 0.000121549565 1.7309438e-07 1.445247e-06
0.06 0.0005172988 0.026432695 0.00015008722 -0.009440956 0.0009961469 0.038903978 0.00058352994 -0.010167232 2.2929552e-07 0.00015553289 1.8787259e-07 5.274769e-07
0.06666666666666667 0.00075211946 0.035223097 0.00021766257 -0.0101978155 0.0013623198 0.049022794 0.00066962733 -0.011432055 3.7234446e-07 0.00019043165 2.0427214e-07 1.5233481e-06
0.07333333333333333 0.0010555981 0.04552181 0.00031523532 -0.010955049 0.001713936 0.06054031 0.0008108274 -0.0129505405 4.334087e-07 0.00022555536 2.4561157e-07 3.9819874e-06
0.08 0.0014378759 0.057341658 0.0004734761 -0.012678483 0.0020289521 0.073838666 0.0009995447 -0.014995016 3.4937108e-07 0.0002721513 2.7674818e-07 5.366328e-06
0.08666666666666667 0.0019090782 0.070680335 0.00067330495 -0.013893802 0.0024283112 0.08912062 0.001272999 -0.017489586 2.6960285e-07 0.00034004406 3.5963293e-07 1.2929665e-05
0.09333333333333334 0.0024791893 0.085516654 0.0009766077 -0.01650918 0.002938879 0.10640014 0.0016653719 -0.020399572 2.1131457e-07 0.00043611997 4.7439622e-07 1.5135146e-05
0.1 0.0031578555 0.10179995 0.0013435403 -0.01847573 0.003552719 0.12536305 0.002177893 -0.024087213 1.5591722e-07 0.00055521977 6.961444e-07 3.148874e-05
0.10666666666666667 0.0039538904 0.11940524 0.0019051582 -0.023079503 0.0044190083 0.14497603 0.0028350542 -0.028838329 2.1633463e-07 0.0006538656 8.6470664e-07 3.3164073e-05
0.11333333333333333 0.004874732 0.13812621 0.0026684126 -0.029069414 0.005655318 0.16464354 0.0037739815 -0.03429445 6.093147e-07 0.00070316886 1.2222824e-06 2.7300985e-05
0.12 0.005926241 0.1577264 0.0034614166 -0.03289131 0.0074458 0.18459156 0.005226021 -0.038795706 2.3090595e-06 0.0007217365 3.1138293e-06 3.486188e-05
0.12666666666666668 0.0071124556 0.17793214 0.004388761 -0.036859732 0.009238138 0.20504653 0.0067667677 -0.044181976 4.518525e-06 0.00073519023 5.654917e-06 5.3615262e-05
0.13333333333333333 0.008435612 0.19847338 0.005538553 -0.042155594 0.01111066 0.22556213 0.00836178 -0.04980948 7.155882e-06 0.0007338002 7.9706115e-06 5.858195e-05
0.14 0.009896328 0.21910748 0.006898542 -0.048278518 0.01283283 0.24558295 0.009746014 -0.055580758 8.623044e-06 0.00070095074 8.108098e-06 5.3322703e-05
0.14666666666666667 0.011493633 0.2395957 0.00817931 -0.052054457 0.014582378 0.26489064 0.011189404 -0.061589055 9.5403475e-06 0.0006398342 9.060667e-06 9.090855e-05
0.15333333333333332 0.013225323 0.25975358 0.009804315 -0.058282103 0.016507914 0.28356642 0.012721788 -0.06770448 1.0775409e-05 0.0005670509 8.51165e-06 8.878111e-05
0.16 0.015088096 0.27941605 0.011651484 -0.06535503 0.018557701 0.30164933 0.014348123 -0.07380892 1.2038159e-05 0.0004943186 7.2718617e-06 7.146827e-05
0.16666666666666666 0.017077776 0.29845175 0.0132994065 -0.06985749 0.020654505 0.3193633 0.015895719 -0.07979014 1.2792993e-05 0.0004372927 6.740837e-06 9.865743e-05
0.17333333333333334 0.019189365 0.31673864 0.015233717 -0.07602179 0.022757443 0.33652425 0.017551817 -0.08570605 1.2731177e-05 0.00039147047 5.373588e-06 9.378484e-05
0.18 0.02141731 0.33419165 0.017291788 -0.0824849 0.0247937 0.35286564 0.019433744 -0.091919675 1.1400002e-05 0.00034871776 4.5879765e-06 8.901497e-05
0.18666666666666668 0.023755647 0.35075045 0.019552078 -0.08974959 0.02696095 0.3681957 0.021502487 -0.09857354 1.0273968e-05 0.0003043373 3.8040962e-06 7.7862154e-05
0.19333333333333333 0.026197996 0.36635235 0.021946128 -0.09732376 0.029326512 0.3821714 0.02367825 -0.105607204 9.78761e-06 0.00025024213 3.0002473e-06 6.861544e-05
0.2 0.028737837 0.38097638 0.02448412 -0.105250075 0.031814106 0.3956127 0.026114717 -0.112651184 9.463427e-06 0.00021422151 2.658846e-06 5.477641e-05
0.20666666666666667 0.031368323 0.39457297 0.026698017 -0.111201696 0.03457277 0.4084111 0.028832588 -0.11956589 1.0268476e-05 0.00019149335 4.556393e-06 6.995973e-05
0.21333333333333335 0.03408272 0.40715882 0.029368289 -0.11921249 0.037470803 0.42033204 0.03176817 -0.12639502 1.1479116e-05 0.00017353379 5.759426e-06 5.1588646e-05
0.22 0.036874317 0.41874015 0.03170326 -0.12547211 0.04034352 0.4311534 0.03477065 -0.13335405 1.2035367e-05 0.00015408837 9.408876e-06 6.212497e-05
0.22666666666666666 0.039736252 0.42929044 0.033903267 -0.13112436 0.043279797 0.44078514 0.037866626 -0.14043769 1.25567085e-05 0.00013212804 1.5708212e-05 8.673812e-05
0.23333333333333334 0.04266194 0.4388526 0.03688731 -0.13995297 0.046152696 0.4494123 0.04052777 -0.14797024 1.21853855e-05 0.0001115068 1.3252934e-05 6.4276646e-05
0.24 0.045644857 0.44743794 0.039689437 -0.14783385 0.0490212 0.4569776 0.04317599 -0.15571658 1.13996875e-05 9.100518e-05 1.2156066e-05 6.213742e-05
0.24666666666666667 0.04867856 0.45505494 0.042326916 -0.15498896 0.05208384 0.4635692 0.04582884 -0.16331692 1.1595935e-05 7.249254e-05 1.2263483e-05 6.935494e-05
0.25333333333333335 0.051756863 0.4617456 0.04536032 -0.16343337 0.05521527 0.46921068 0.048498604 -0.17082882 1.19605775e-05 5.5727633e-05 9.8488335e-06 5.4692628e-05
0.26 0.05487365 0.46751815 0.04780099 -0.1697831 0.058548376 0.47371078 0.0512507 -0.17821245 1.3503618e-05 3.83486e-05 1.1900487e-05 7.105392e-05
0.26666666666666666 0.058023155 0.47242585 0.050526768 -0.17703782 0.06192342 0.47700447 0.054055784 -0.18567917 1.5212055e-05 2.0963764e-05 1.2453954e-05 7.4672884e-05
0.2733333333333333 0.061199784 0.47649464 0.05333108 -0.18447031 0.06519546 0.4795884 0.056794398 -0.1927818 1.5965454e-05 9.571285e-06 1.1994563e-05 6.9080954e-05
0.28 0.0643983 0.47977808 0.05594017 -0.19125745 0.06833678 0.48166385 0.059269514 -0.19947098 1.5511576e-05 3.5561352e-06 1.1084532e-05 6.7462155e-05
0.2866666666666667 0.06761384 0.48232982 0.058874145 -0.19891356 0.07129897 0.48330104 0.061617266 -0.20582291 1.3580196e-05 9.432836e-07 7.524714e-06 4.7739195e-05
0.29333333333333333 0.07084174 0.4841853 0.06111691 -0.20459546 0.074538484 0.48438588 0.063839234 -0.2118858 1.3665939e-05 4.0228176e-08 7.411042e-06 5.3148964e-05
0.3 0.07407754 0.48536977 0.06381245 -0.211487 0.07777989 0.48486465 0.06611216 -0.2178757 1.3707395e-05 2.5514578e-07 5.288671e-06 4.08156e-05
0.30666666666666664 0.07731709 0.48593217 0.06573239 -0.21633148 0.080957584 0.48478848 0.0683597 -0.22383 1.3253206e-05 1.3080357e-06 6.902774e-06 5.6227767e-05
0.31333333333333335 0.080556594 0.485926 0.06785695 -0.2217219 0.08406282 0.48424378 0.070706174 -0.2298365 1.2293637e-05 2.8298705e-06 8.1180615e-06 6.5846594e-05
0.32 0.0837925 0.4853866 0.070861995 -0.22925477 0.08712231 0.4833245 0.07325715 -0.2360137 1.1087658e-05 4.252306e-06 5.736758e-06 4.568311e-05
0.32666666666666666 0.08702156 0.48435846 0.07377832 -0.23645061 0.090291336 0.48198235 0.07600684 -0.24236202 1.06914395e-05 5.6458957e-06 4.966305e-06 3.4944766e-05
0.3333333333333333 0.09024072 0.48287344 0.076483764 -0.24305256 0.09355093 0.48017693 0.07902011 -0.24889442 1.0957497e-05 7.271188e-06 6.433066e-06 3.41274e-05
0.34 0.09344712 0.48096094 0.07972 -0.25074923 0.09690196 0.4780117 0.08221505 -0.25549597 1.1935931e-05 8.6980035e-06 6.2252766e-06 2.2531494e-05
0.3466666666666667 0.09663824 0.47866717 0.081920736 -0.25605667 0.10028168 0.47532013 0.0853344 -0.26213306 1.3274642e-05 1.1202672e-05 1.165309e-05 3.692258e-05
0.35333333333333333 0.09981179 0.4760329 0.08510186 -0.26339898 0.10364155 0.4721644 0.08843041 -0.26881713 1.4667023e-05 1.4965449e-05 1.1079274e-05 2.9356366e-05
0.36 0.102965675 0.47308338 0.08806733 -0.27015746 0.106992714 0.46859118 0.09147058 -0.2755429 1.6217042e-05 2.0179803e-05 1.1582086e-05 2.9003162e-05
0.36666666666666664 0.10609801 0.46984982 0.09138002 -0.27749702 0.110098496 0.46469238 0.094390705 -0.28231066 1.600388e-05 2.6599197e-05 9.064211e-06 2.3171142e-05
0.37333333333333335 0.10920713 0.46636754 0.094429374 -0.28417426 0.11282595 0.46054345 0.097265445 -0.28910574 1.3095869e-05 3.3920012e-05 8.043298e-06 2.4319492e-05
0.38 0.11229162 0.46267423 0.097468115 -0.29071057 0.11578367 0.45618314 0.10019384 -0.2955837 1.2194412e-05 4.2134314e-05 7.429592e-06 2.3747365e-05
0.38666666666666666 0.11535024 0.45879227 0.09909744 -0.29448336 0.11868651 0.45170277 0.1032275 -0.30192038 1.1130718e-05 5.0260947e-05 1.705744e-05 5.5309276e-05
0.3933333333333333 0.118381955 0.45475742 0.101273224 -0.29924497 0.121707015 0.44731387 0.10629711 -0.30790016 1.1056024e-05 5.5406395e-05 2.5239464e-05 7.491232e-05
0.4 0.12138594 0.4505978 0.10468598 -0.3061992 0.12496402 0.44293284 0.109190814 -0.31361464 1.2802669e-05 5.8751437e-05 2.0293557e-05 5.4988806e-05
0.4066666666666667 0.12436153 0.4463382 0.10659659 -0.31033102 0.12813893 0.43861768 0.112021066 -0.31924427 1.4268749e-05 5.9606584e-05 2.9424953e-05 7.944601e-05
0.41333333333333333 0.1273082 0.4420008 0.110430874 -0.3177952 0.13136086 0.43431395 0.11469749 -0.32480177 1.6424005e-05 5.9087717e-05 1.8204044e-05 4.9092243e-05
0.42 0.13022561 0.43761104 0.1139045 -0.3244725 0.1342475 0.43016553 0.11744303 -0.3303828 1.6175543e-05 5.543568e-05 1.2521223e-05 3.493173e-05
0.4266666666666667 0.13311361 0.43319914 0.11677635 -0.3300003 0.13702567 0.42617056 0.12014799 -0.33596918 1.5304226e-05 4.9400933e-05 1.1367963e-05 3.5627392e-05
0.43333333333333335 0.13597213 0.4287797 0.11922759 -0.33473438 0.13969555 0.42237815 0.12283737 -0.34148726 1.3863913e-05 4.09797e-05 1.303054e-05 4.5601366e-05
0.44 0.13880129 0.42437392 0.12198685 -0.3398979 0.14240356 0.41867596 0.12548304 -0.34675947 1.2976323e-05 3.246681e-05 1.222331e-05 4.708111e-05
0.44666666666666666 0.14160128 0.41999888 0.12395536 -0.34369797 0.14505267 0.4150831 0.12809458 -0.35189584 1.1912107e-05 2.4164832e-05 1.7133161e-05 6.720513e-05
0.4533333333333333 0.14437246 0.41567656 0.12730236 -0.34964055 0.14765175 0.4116104 0.13068736 -0.35691026 1.0753702e-05 1.6533733e-05 1.1458174e-05 5.284869e-05
0.46 0.14711522 0.41141382 0.13045318 -0.35516357 0.15023108 0.40826803 0.13329104 -0.36177534 9.7085995e-06 9.895958e-06 8.053402e-06 4.371543e-05
0.4666666666666667 0.14983009 0.40722933 0.13268751 -0.3591718 0.15276341 0.4049802 0.13597387 -0.3664863 8.6043865e-06 5.058548e-06 1.0800173e-05 5.3501957e-05
0.47333333333333333 0.15251768 0.40313938 0.13599893 -0.36476293 0.15530574 0.40170944 0.13865267 -0.3710585 7.773317e-06 2.0447433e-06 7.0422984e-06 3.96341e-05
0.48 0.15517867 0.3991481 0.1398063 -0.37099624 0.15786679 0.39846492 0.14137524 -0.3754852 7.226015e-06 4.6674643e-07 2.4615829e-06 2.0150896e-05
0.4866666666666667 0.15781377 0.39526528 0.14160489 -0.37413815 0.16033635 0.3952537 0.14415586 -0.3798643 6.363374e-06 1.3440005e-10 6.507471e-06 3.2788892e-05
0.49333333333333335 0.16042376 0.39149913 0.1446817 -0.3791138 0.1627806 0.39207968 0.14696214 -0.38417485 5.554705e-06 3.3703742e-07 5.2003566e-06 2.561433e-05
0.5 0.16300945 0.3878543 0.14813563 -0.38455248 0.1652236 0.38894626 0.14980194 -0.38841397 4.9024543e-06 1.1923703e-06 2.7765805e-06 1.4911081e-05
0.5066666666666667 0.1655717 0.3843371 0.15030366 -0.38806093 0.16769737 0.3858492 0.1527109 -0.39256746 4.518454e-06 2.2864774e-06 5.794794e-06 2.0308798e-05
0.5133333333333333 0.16811141 0.38095742 0.1529693 -0.39222506 0.17017974 0.38279456 0.15565637 -0.396684 4.277972e-06 3.3750628e-06 7.220328e-06 1.9882093e-05
0.52 0.17062953 0.37771672 0.15622304 -0.39715102 0.1726716 0.37978736 0.1586146 -0.40076348 4.17005e-06 4.2875317e-06 5.719568e-06 1.3049858e-05
0.5266666666666666 0.17312704 0.374627 0.1596157 -0.40219006 0.17523386 0.37681675 0.16146699 -0.40471646 4.438672e-06 4.795029e-06 3.4272764e-06 6.3827097e-06
0.5333333333333333 0.17560503 0.37169695 0.16260585 -0.40659836 0.17789453 0.37390912 0.16422659 -0.40854862 5.2418277e-06 4.8936818e-06 2.6267971e-06 3.8035296e-06
0.54 0.17806444 0.36891252 0.16503127 -0.4101783 0.18053111 0.37108973 0.16693106 -0.41232535 6.084503e-06 4.7402377e-06 3.6092163e-06 4.609818e-06
0.5466666666666666 0.18050629 0.36627728 0.16792364 -0.41433713 0.18314083 0.36836952 0.1696008 -0.41603127 6.940802e-06 4.3774776e-06 2.8128507e-06 2.87012e-06
0.5533333333333333 0.18293157 0.36379227 0.16971721 -0.41697684 0.18572466 0.36575532 0.17224835 -0.4196679 7.801344e-06 3.8535622e-06 6.406675e-06 7.2418056e-06
0.56 0.18534127 0.36145347 0.17308317 -0.42166114 0.18828703 0.36325237 0.1748803 -0.42323783 8.677536e-06 3.236034e-06 3.2296573e-06 2.4859573e-06
0.5666666666666667 0.18773636 0.35926405 0.17470734 -0.42400247 0.19075105 0.36087057 0.17751467 -0.4268082 9.088318e-06 2.5809193e-06 7.8811245e-06 7.872175e-06
0.5733333333333334 0.19011785 0.35722336 0.17816088 -0.42869312 0.19306237 0.35861722 0.18017189 -0.4304194 8.670164e-06 1.9428307e-06 4.0441855e-06 2.9800071e-06
0.58 0.19248675 0.35533562 0.17988001 -0.43108863 0.19532846 0.35648552 0.1828638 -0.43395564 8.075322e-06 1.3222534e-06 8.9030245e-06 8.219765e-06
0.5866666666666667 0.19484405 0.3535951 0.1830417 -0.43530163 0.19755247 0.35447174 0.1855869 -0.43741706 7.33554e-06 7.684895e-07 6.4780065e-06 4.4750377e-06
0.5933333333333334 0.1971907 0.35199717 0.18548526 -0.43855196 0.19976166 0.3525716 0.1883181 -0.44080657 6.6098196e-06 3.2998105e-07 8.02501e-06 5.083245e-06
0.6 0.19952764 0.3505417 0.18814076 -0.44203168 0.201961 0.35078466 0.19104871 -0.4441362 5.921239e-06 5.902399e-08 8.456154e-06 4.4290077e-06
0.6066666666666667 0.2018558 0.34922364 0.19029374 -0.44484457 0.20415469 0.34911156 0.1937763 -0.44741315 5.2849023e-06 1.2563391e-08 1.2128157e-05 6.597566e-06
0.6133333333333333 0.20417605 0.34803733 0.19219132 -0.4473109 0.20633921 0.34756646 0.1965081 -0.45063493 4.6792475e-06 2.2172486e-07 1.8634564e-05 1.1049187e-05
0.62 0.20648928 0.3469854 0.19352831 -0.4490588 0.20851956 0.34615463 0.19924194 -0.45380247 4.12205e-06 6.90178e-07 3.264553e-05 2.2502361e-05
0.6266666666666667 0.20879634 0.3460584 0.1971963 -0.45365265 0.2106381 0.34487557 0.20191467 -0.45705107 3.3921117e-06 1.3990735e-06 2.2262951e-05 1.1549248e-05
0.6333333333333333 0.211098 0.34524944 0.19993104 -0.45705742 0.21265358 0.34372914 0.20448844 -0.46047255 2.4198196e-06 2.31133e-06 2.0769903e-05 1.16631645e-05
0.64 0.213395 0.3445488 0.20207655 -0.4597163 0.21480243 0.34269586 0.20705025 -0.46375367 1.980858e-06 3.4333482e-06 2.473764e-05 1.6300439e-05
0.6466666666666666 0.21568805 0.34395903 0.20534454 -0.4636974 0.21701008 0.34177735 0.20961359 -0.46696192 1.747766e-06 4.759723e-06 1.8224775e-05 1.0657069e-05
0.6533333333333333 0.21797793 0.3434803 0.20964178 -0.46885666 0.21923725 0.340977 0.2121769 -0.47014514 1.5859043e-06 6.2663903e-06 6.4268315e-06 1.6601642e-06
0.66 0.22026524 0.34309715 0.21203518 -0.4717151 0.22148575 0.34029603 0.21474071 -0.47330815 1.4896432e-06 7.8462745e-06 7.319889e-06 2.537819e-06
0.6666666666666666 0.22255065 0.34281012 0.2150935 -0.47532636 0.22376822 0.339734 0.21731843 -0.47642967 1.4824861e-06 9.462613e-06 4.950345e-06 1.2172969e-06
0.6733333333333333 0.22483473 0.3426125 0.21815616 -0.47890827 0.22602879 0.33931744 0.21989444 -0.4796058 1.4257789e-06 1.0857447e-05 3.0216177e-06 4.8653885e-07
0.68 0.22711803 0.34249538 0.22195174 -0.48330048 0.22821432 0.3390517 0.22248124 -0.48292506 1.201859e-06 1.1858988e-05 2.80368e-07 1.4094007e-07
0.6866666666666666 0.22940108 0.34245935 0.2237793 -0.48539957 0.23040216 0.33891824 0.22511323 -0.4862791 1.002151e-06 1.2539474e-05 1.7793483e-06 7.735662e-07
0.6933333333333334 0.23168442 0.34249827 0.22621737 -0.488179 0.23263548 0.3389141 0.22777905 -0.4896425 9.045277e-07 1.284632e-05 2.4388178e-06 2.14184e-06
0.7 0.23396838 0.34259486 0.22910637 -0.49144825 0.23490739 0.3390092 0.23044127 -0.49298167 8.817427e-07 1.2857004e-05 1.781973e-06 2.3513735e-06
0.7066666666666667 0.23625341 0.34275445 0.23128037 -0.49388742 0.2371984 0.3391934 0.23311163 -0.49627143 8.9300033e-07 1.2681075e-05 3.3535252e-06 5.6834892e-06
0.7133333333333334 0.23853989 0.34297183 0.23326167 -0.4960944 0.23946121 0.33946887 0.23585439 -0.4994888 8.488377e-07 1.2270763e-05 6.722159e-06 1.1521918e-05
0.72 0.24082817 0.34324402 0.23564008 -0.49872997 0.2417148 0.33983058 0.23861206 -0.5026787 7.861198e-07 1.1651565e-05 8.832647e-06 1.5592377e-05
0.7266666666666667 0.24311861 0.3435652 0.23900136 -0.5024359 0.2439821 0.34025785 0.24145105 -0.50574714 7.456193e-07 1.0938515e-05 6.0009875e-06 1.0964157e-05
0.7333333333333333 0.24541147 0.3439288 0.24295379 -0.50675994 0.24625127 0.34069854 0.24450614 -0.5085413 7.0526346e-07 1.0434668e-05 2.4097699e-06 3.173188e-06
0.74 0.24770702 0.34433338 0.24557927 -0.50959975 0.24843793 0.34115565 0.24749352 -0.5114309 5.342177e-07 1.0097982e-05 3.6643448e-06 3.3531978e-06
0.7466666666666667 0.25000554 0.34477654 0.24861823 -0.512869 0.25070637 0.34161648 0.2503159 -0.5143795 4.9116466e-07 9.985975e-06 2.8820984e-06 2.281613e-06
0.7533333333333333 0.25230724 0.34525397 0.2505926 -0.5149677 0.25303385 0.3420883 0.25307837 -0.51730853 5.279627e-07 1.0021417e-05 6.1791116e-06 5.4795937e-06
0.76 0.2546123 0.34576216 0.25318453 -0.5177187 0.25537637 0.34257746 0.25582027 -0.5202226 5.8380596e-07 1.0142352e-05 6.9471635e-06 6.269673e-06
0.7666666666666667 0.25692093 0.34629303 0.25616306 -0.5208659 0.25772226 0.34308603 0.25855502 -0.5231226 6.421215e-07 1.0284837e-05 5.721493e-06 5.0926565e-06
0.7733333333333333 0.25923324 0.34684765 0.25802082 -0.52280277 0.26006663 0.34360895 0.26128498 -0.5260133 6.9454245e-07 1.0489228e-05 1.0654734e-05 1.0307596e-05
0.78 0.26154935 0.3474169 0.26013866 -0.52500665 0.26231533 0.3441457 0.26393136 -0.5290603 5.867243e-07 1.0700895e-05 1.4384597e-05 1.6432097e-05
0.7866666666666666 0.26386937 0.3479999 0.26282322 -0.5277971 0.26452065 0.34469587 0.26656199 -0.5321494 4.241528e-07 1.0916644e-05 1.3978333e-05 1.8942268e-05
0.7933333333333333 0.26619333 0.34859553 0.26617333 -0.53126836 0.2667136 0.34525776 0.26922372 -0.53520644 2.7066957e-07 1.11407135e-05 9.30486e-06 1.5508465e-05
0.8 0.2685213 0.3491958 0.27023208 -0.53545237 0.26885638 0.34583342 0.2720331 -0.53814507 1.12270236e-07 1.1305649e-05 3.2436512e-06 7.25063e-06
0.8066666666666666 0.2708533 0.34979978 0.27485564 -0.5401848 0.2709572 0.34641325 0.27485085 -0.5410981 1.0793318e-08 1.1468567e-05 2.3022473e-11 8.3415705e-07
0.8133333333333334 0.27318934 0.3504059 0.27837053 -0.5437443 0.2730401 0.34698418 0.27764317 -0.544072 2.2275572e-08 1.17081945e-05 5.29046e-07 1.0735238e-07
0.82 0.2755294 0.3510088 0.28188294 -0.54727834 0.2751159 0.34754565 0.2804327 -0.547036 1.7098823e-07 1.1993401e-05 2.1031979e-06 5.8734727e-08
0.8266666666666667 0.27787346 0.35160956 0.2852028 -0.5505955 0.27718303 0.34809813 0.2832218 -0.54999214 4.7669414e-07 1.2330132e-05 3.924322e-06 3.640648e-07
0.8333333333333334 0.2802215 0.35220522 0.2886275 -0.55399823 0.27924147 0.34864187 0.28601205 -0.55294156 9.604383e-07 1.2697424e-05 6.840588e-06 1.1165539e-06
0.84 0.28257346 0.35279346 0.29257995 -0.55790645 0.2812803 0.349176 0.28889236 -0.5557801 1.6722436e-06 1.3086056e-05 1.3598323e-05 4.521305e-06
0.8466666666666667 0.28492928 0.35337356 0.29596713 -0.56122863 0.28328365 0.34970072 0.2917872 -0.5586 2.7080805e-06 1.3489741e-05 1.7471772e-05 6.9096664e-06
0.8533333333333334 0.28728887 0.35393763 0.2969292 -0.56214076 0.28526425 0.3502145 0.29468343 -0.56140655 4.0990894e-06 1.3861583e-05 5.043545e-06 5.3906433e-07
0.86 0.2896521 0.35448503 0.29925343 -0.56439495 0.2872279 0.35071683 0.29757777 -0.56420094 5.8767955e-06 1.4199374e-05 2.8078546e-06 3.764109e-08
0.8666666666666667 0.29201886 0.355016 0.3009643 -0.5660395 0.2891771 0.3512076 0.30046993 -0.5669843 8.075661e-06 1.4503752e-05 2.443927e-07 8.9263426e-07
0.8733333333333333 0.29438904 0.35552654 0.30437568 -0.56934243 0.29111317 0.35168692 0.30336043 -0.56975776 1.0731333e-05 1.4742621e-05 1.0307243e-06 1.7249499e-07
0.88 0.29676253 0.35601988 0.30886486 -0.57367224 0.2930489 0.3521535 0.30625206 -0.5725092 1.3791104e-05 1.49488515e-05 6.826721e-06 1.3525826e-06
0.8866666666666667 0.29913914 0.35649642 0.31136033 -0.57605106 0.29504746 0.35258803 0.3091612 -0.5751489 1.6741846e-05 1.5275558e-05 4.836231e-06 8.1392136e-07
0.8933333333333333 0.30151886 0.35695407 0.3166184 -0.58106875 0.29703408 0.35299653 0.31206045 -0.5777804 2.0113186e-05 1.566212e-05 2.0775065e-05 1.0813105e-05
0.9 0.30390146 0.35739392 0.32005417 -0.5843145 0.2990049 0.35337943 0.3149547 -0.58040476 2.3976216e-05 1.6116146e-05 2.6004649e-05 1.5286276e-05
0.9066666666666666 0.3062869 0.35781482 0.3236839 -0.587727 0.30095893 0.3537367 0.31784615 -0.58302295 2.8387261e-05 1.6631062e-05 3.4079192e-05 2.2128163e-05
0.9133333333333333 0.30867502 0.35821566 0.32612917 -0.5900069 0.30289614 0.35406822 0.3207361 -0.58563614 3.339544e-05 1.720126e-05 2.9085075e-05 1.9103447e-05
0.92 0.31106564 0.3585936 0.32940376 -0.59305686 0.30481696 0.3543738 0.32362565 -0.5882452 3.9046037e-05 1.7806715e-05 3.338649e-05 2.3151923e-05
0.9266666666666666 0.31345865 0.35895342 0.33021164 -0.59378904 0.3070272 0.35461995 0.32637042 -0.59073085 4.1363684e-05 1.877893e-05 1.4754982e-05 9.352558e-06
0.9333333333333333 0.31585392 0.35929155 0.33367372 -0.5969968 0.30959573 0.35479426 0.32891622 -0.593127 3.9164937e-05 2.0225614e-05 2.2633747e-05 1.4975135e-05
0.94 0.31825134 0.3596108 0.33675018 -0.59983164 0.31210488 0.3549629 0.3314669 -0.5955834 3.777898e-05 2.1603073e-05 2.7912904e-05 1.8047725e-05
0.9466666666666667 0.32065073 0.359908 0.33849928 -0.6014297 0.314606 0.35511965 0.3340315 -0.598046 3.6538586e-05 2.2928478e-05 1.9961106e-05 1.14494e-05
0.9533333333333334 0.32305196 0.3601857 0.34148183 -0.6041601 0.31710526 0.35527068 0.3366198 -0.60051185 3.536319e-05 2.4157509e-05 2.3639435e-05 1.330952e-05
0.96 0.32545492 0.360443 0.34287956 -0.60542697 0.31960684 0.35543954 0.33926728 -0.60297877 3.420004e-05 2.5034535e-05 1.3048566e-05 5.9936892e-06
0.9666666666666667 0.32785946 0.36067963 0.34773868 -0.609854 0.32201067 0.35563907 0.3419982 -0.60550475 3.4208406e-05 2.5407207e-05 3.2953267e-05 1.8915816e-05
0.9733333333333334 0.3302654 0.36089426 0.35030052 -0.61216927 0.32435015 0.35586387 0.34478268 -0.6080911 3.4990233e-05 2.530486e-05 3.0446563e-05 1.6631306e-05
0.98 0.33267272 0.36109406 0.35301784 -0.6146173 0.32668114 0.3561054 0.34759977 -0.6107103 3.5899007e-05 2.4886831e-05 2.9355399e-05 1.5264377e-05
0.9866666666666667 0.3350812 0.36127356 0.358191 -0.61926407 0.32901925 0.35632977 0.3504428 -0.6132664 3.6747133e-05 2.444104e-05 6.0034858e-05 3.5971898e-05
0.9933333333333333 0.33749077 0.36143714 0.3598627 -0.6207513 0.3313463 0.35651466 0.35327506 -0.615743 3.775444e-05 2.4230803e-05 4.3396798e-05 2.508347e-05


==> graphs/visco/viscolastic_results_test_noise_14.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 2.7583162e-08 4.137474e-06 1.3809272e-05 -0.0039170953 0.00039233666 -0.00020641967 0.0005652919 -0.0047277953 1.5390641e-07 4.4334314e-08 3.0413312e-07 6.572345e-07
0.006666666666666667 2.2391288e-07 2.9449457e-05 7.455808e-06 -0.0028782173 0.00025934132 0.00083062163 0.00017343258 -0.004828135 6.7141826e-08 6.4187685e-07 2.7548289e-08 3.8021792e-06
0.013333333333333334 9.863559e-07 0.00011436645 1.8419307e-05 -0.0045237644 0.00015975746 0.0020877821 0.00014958702 -0.005010544 2.5208262e-08 3.8943695e-06 1.720497e-08 2.3695428e-07
0.02 3.1341433e-06 0.0003221681 1.039459e-05 -0.003396765 0.00014717958 0.0036173922 0.00014805376 -0.0052799536 2.0749088e-08 1.0858502e-05 1.8950047e-08 3.5463988e-06
0.02666666666666667 8.056343e-06 0.00073833 2.4257797e-05 -0.0051858015 0.00017281386 0.0054767127 0.00015688379 -0.005628268 2.7145038e-08 2.2452268e-05 1.7589654e-08 1.9577637e-07
0.03333333333333333 1.781382e-05 0.0014636215 1.8717426e-05 -0.0045342166 0.00022000395 0.0077366764 0.00017233776 -0.006060531 4.088085e-08 3.935122e-05 2.3599208e-08 2.3296354e-06
0.04 3.5186928e-05 0.0026059663 3.1901254e-05 -0.0058899303 0.00028379742 0.010483813 0.00019380468 -0.0065901163 6.180717e-08 6.206046e-05 2.6212716e-08 4.9026045e-07
0.04666666666666667 6.366559e-05 0.0042717988 4.9922208e-05 -0.007310372 0.0003643954 0.013817042 0.00022091287 -0.0072347433 9.043843e-08 9.111167e-05 2.9237807e-08 5.7196723e-09
0.05333333333333334 0.000107400614 0.006560254 4.3551365e-05 -0.006603675 0.00046339148 0.01785834 0.00025630536 -0.008018497 1.267295e-07 0.00012764674 4.526426e-08 2.0017226e-06
0.06 0.0001711239 0.009558493 6.533079e-05 -0.007901779 0.0005805209 0.022754129 0.00030187846 -0.008977678 1.676059e-07 0.0001741248 5.59548e-08 1.1575571e-06
0.06666666666666667 0.0002600607 0.013340523 7.609904e-05 -0.008048608 0.0007160557 0.028665688 0.00035964 -0.01015234 2.0793142e-07 0.0002348607 8.039547e-08 4.425688e-06
0.07333333333333333 0.00037981782 0.017963564 9.097203e-05 -0.008076238 0.0008924991 0.035714746 0.00043288321 -0.011528289 2.6284212e-07 0.00031510444 1.1690326e-07 1.19166525e-05
0.08 0.0005362789 0.023469156 0.00012719416 -0.008951352 0.001119601 0.043910336 0.00052233617 -0.013181569 3.4026465e-07 0.00041784183 1.561372e-07 1.7894736e-05
0.08666666666666667 0.00073551596 0.029885568 0.00016545615 -0.009197913 0.0013468651 0.053208977 0.00061987946 -0.015734501 3.7374775e-07 0.00054398144 2.0650054e-07 4.2726984e-05
0.09333333333333334 0.0009836912 0.037226275 0.00024228831 -0.010734614 0.0017463644 0.06362667 0.00077645294 -0.018869862 5.816704e-07 0.00069698086 2.8533182e-07 6.618226e-05
0.1 0.001286977 0.045492873 0.00032609646 -0.0115053775 0.0023795706 0.07484982 0.0010126465 -0.022101834 1.1937609e-06 0.0008618305 4.7135097e-07 0.0001122849
0.10666666666666667 0.0016513808 0.05466057 0.00049639517 -0.014818057 0.003092233 0.08664875 0.001327534 -0.025617484 2.0760554e-06 0.0010232435 6.907917e-07 0.00011662761
0.11333333333333333 0.0020825102 0.0646694 0.00075877993 -0.0194527 0.0038866517 0.098636925 0.0017817074 -0.029551987 3.2549267e-06 0.0011537927 1.0463806e-06 0.00010199558
0.12 0.0025854253 0.075437285 0.0009983839 -0.021840466 0.0049216663 0.11063628 0.0022612258 -0.033249546 5.4580223e-06 0.0012389692 1.5947699e-06 0.0001301671
0.12666666666666668 0.0031644094 0.08684762 0.0012876518 -0.024344768 0.00603179 0.12254169 0.0028501013 -0.03628684 8.22187e-06 0.0012740666 2.4412484e-06 0.00014261303
0.13333333333333333 0.003822839 0.098764405 0.0016897405 -0.028172083 0.007050153 0.13421327 0.0034706127 -0.039185185 1.0415555e-05 0.0012566219 3.171506e-06 0.00012128841
0.14 0.0045631444 0.11104582 0.0022034317 -0.032834847 0.007958149 0.1459197 0.0040523806 -0.042570803 1.1526054e-05 0.001216187 3.418612e-06 9.4788855e-05
0.14666666666666667 0.0053867167 0.12353588 0.0026430292 -0.03522811 0.00885137 0.15800749 0.0046403175 -0.046613473 1.2003821e-05 0.0011882918 3.9891606e-06 0.00012962648
0.15333333333333332 0.006294023 0.1360959 0.003301778 -0.040132675 0.009389936 0.1702251 0.0055819186 -0.052395284 9.584679e-06 0.0011648025 5.199041e-06 0.00015037158
0.16 0.0072846324 0.14859143 0.004110951 -0.04598321 0.010246025 0.18239938 0.0065940716 -0.059094105 8.769848e-06 0.0011429774 6.1658884e-06 0.00017189556
0.16666666666666666 0.008357327 0.16090418 0.004782702 -0.049370322 0.011488265 0.19454719 0.00770725 -0.06588823 9.802772e-06 0.0011318519 8.552981e-06 0.0002728414
0.17333333333333334 0.009510138 0.1729216 0.0056702048 -0.054569192 0.012877366 0.20630832 0.008973399 -0.07297718 1.1338221e-05 0.0011146732 1.0911093e-05 0.00033885392
0.18 0.010740499 0.18455423 0.0066674636 -0.06019816 0.014427314 0.21723807 0.0103073865 -0.08014179 1.3592602e-05 0.001068233 1.3249039e-05 0.0003977483
0.18666666666666668 0.012045365 0.1957299 0.007841907 -0.06675734 0.016042907 0.22709218 0.011758125 -0.087491624 1.5980342e-05 0.0009835926 1.5336764e-05 0.00042991037
0.19333333333333333 0.013421229 0.20637958 0.009160247 -0.07379396 0.017776398 0.23575057 0.0134471925 -0.09476501 1.8967496e-05 0.00086265523 1.8377905e-05 0.00043978472
0.2 0.014864314 0.21646276 0.01063411 -0.08129847 0.019558609 0.24324831 0.015238976 -0.1020031 2.2036398e-05 0.0007174658 2.1204789e-05 0.00042868158
0.20666666666666667 0.01637049 0.2259263 0.011919999 -0.087023176 0.021281347 0.25024262 0.017068394 -0.10901042 2.411651e-05 0.0005912837 2.6505972e-05 0.00048343893
0.21333333333333335 0.01793556 0.23476051 0.013614617 -0.094888054 0.022983953 0.25673476 0.018838553 -0.11590775 2.5486284e-05 0.0004828677 2.7289501e-05 0.00044182767
0.22 0.019555248 0.24295335 0.015104489 -0.101115204 0.024742573 0.26285324 0.020742314 -0.12284175 2.6908343e-05 0.0003960056 3.1785064e-05 0.0004720429
0.22666666666666666 0.021225085 0.2504755 0.016563592 -0.1069257 0.026531707 0.26849592 0.022793211 -0.12988164 2.8160237e-05 0.0003247356 3.8808146e-05 0.0005269748
0.23333333333333334 0.022940706 0.2573433 0.018726349 -0.11596835 0.028228365 0.27351773 0.02492116 -0.13689998 2.7959331e-05 0.00026161238 3.837569e-05 0.0004381332
0.24 0.024697743 0.26355553 0.020826465 -0.12418764 0.029827781 0.27782992 0.027080318 -0.14391677 2.6317286e-05 0.00020375817 3.9110684e-05 0.00038923856
0.24666666666666667 0.026491823 0.26911172 0.022879248 -0.13181274 0.031382892 0.28138563 0.029300664 -0.15106413 2.3922561e-05 0.0001506488 4.1234573e-05 0.00037061606
0.25333333333333335 0.028318716 0.27403402 0.025348974 -0.14078948 0.032988902 0.2843871 0.031654503 -0.15852469 2.1810636e-05 0.00010718644 3.9759692e-05 0.00031453779
0.26 0.030174214 0.27832487 0.027407266 -0.14780165 0.034634236 0.28677922 0.033999916 -0.16645138 1.9891795e-05 7.1476075e-05 4.3463035e-05 0.0003478123
0.26666666666666666 0.03205432 0.28201598 0.029786576 -0.15575363 0.03640347 0.28852075 0.036057226 -0.17422006 1.8915103e-05 4.2312087e-05 3.932106e-05 0.00034100897
0.2733333333333333 0.03395514 0.2851227 0.032327354 -0.16397107 0.038184904 0.28992227 0.038132392 -0.1813849 1.7890916e-05 2.3035916e-05 3.3698467e-05 0.0003032418
0.28 0.035873 0.28767914 0.034767747 -0.17156735 0.03992693 0.29119015 0.040202297 -0.18792135 1.6434362e-05 1.2327202e-05 2.9534338e-05 0.00026745314
0.2866666666666667 0.03780447 0.28972012 0.03756984 -0.18004958 0.041516967 0.29231203 0.042410422 -0.1942094 1.3782639e-05 6.717987e-06 2.343124e-05 0.00020050032
0.29333333333333333 0.039746262 0.2912691 0.039823744 -0.18660706 0.043014247 0.29327005 0.04465224 -0.200446 1.0679725e-05 4.0038317e-06 2.3314355e-05 0.00019151604
0.3 0.04169522 0.29234377 0.042572208 -0.19443856 0.044460647 0.2940543 0.04687972 -0.20670849 7.6475935e-06 2.925927e-06 1.8554661e-05 0.00015055116
0.30666666666666664 0.043648403 0.29297724 0.04466694 -0.20023146 0.045879334 0.29457587 0.049074378 -0.21294606 4.9770533e-06 2.5556062e-06 1.9425523e-05 0.00016166092
0.31333333333333335 0.045603108 0.29320577 0.046997927 -0.20656171 0.047250915 0.29485694 0.05130918 -0.21921931 2.71527e-06 2.7263554e-06 1.8586898e-05 0.00016021478
0.32 0.047556803 0.29305452 0.05021199 -0.21505527 0.048578955 0.2949087 0.053617522 -0.2255932 1.0447959e-06 3.4379882e-06 1.159766e-05 0.00011104781
0.32666666666666666 0.049507167 0.29255447 0.053397935 -0.22320674 0.049905077 0.2947342 0.056077674 -0.23204938 1.5833191e-07 4.7512744e-06 7.181002e-06 7.819214e-05
0.3333333333333333 0.051452022 0.29172814 0.05644404 -0.23078011 0.05132479 0.29427192 0.058755416 -0.23857309 1.618838e-08 6.4708024e-06 5.342454e-06 6.073053e-05
0.34 0.05338933 0.2905962 0.060053453 -0.2394643 0.05279657 0.29350638 0.061660938 -0.24531797 3.513653e-07 8.469246e-06 2.5840084e-06 3.4265428e-05
0.3466666666666667 0.055317268 0.2891909 0.062709 -0.24573217 0.054361284 0.29244378 0.064844646 -0.252194 9.139054e-07 1.0581317e-05 4.5609663e-06 4.175504e-05
0.35333333333333333 0.05723421 0.28754124 0.06633734 -0.25401083 0.056248274 0.29101482 0.068239525 -0.2592201 9.720685e-07 1.2065757e-05 3.6183092e-06 2.7136464e-05
0.36 0.05913865 0.28566578 0.06980287 -0.2617089 0.05843541 0.2892461 0.07155158 -0.2663905 4.945436e-07 1.2818776e-05 3.0579897e-06 2.1917538e-05
0.36666666666666664 0.06102922 0.28358617 0.07364011 -0.2699753 0.060851566 0.28721833 0.07467105 -0.2735073 3.156143e-08 1.3192572e-05 1.0628461e-06 1.247497e-05
0.37333333333333335 0.06290474 0.2813274 0.07724568 -0.27755114 0.06315913 0.28503254 0.07781233 -0.28050053 6.471561e-08 1.3728091e-05 3.210882e-07 8.698883e-06
0.38 0.06476418 0.2789157 0.08085471 -0.284947 0.06550073 0.28262803 0.08109996 -0.28722528 5.425052e-07 1.3781367e-05 6.014793e-08 5.1905067e-06
0.38666666666666666 0.066606626 0.27636713 0.08310263 -0.28956816 0.06781367 0.27998748 0.084505215 -0.2938129 1.4569606e-06 1.310698e-05 1.9672495e-06 1.8017858e-05
0.3933333333333333 0.06843133 0.27370664 0.085884795 -0.29513323 0.06977608 0.27711385 0.088037 -0.300406 1.8083467e-06 1.16090805e-05 4.631984e-06 2.7802165e-05
0.4 0.070237696 0.27095386 0.089892045 -0.30285758 0.07136568 0.27401054 0.09163658 -0.30689868 1.2723403e-06 9.343264e-06 3.0434148e-06 1.6330534e-05
0.4066666666666667 0.0720252 0.26812598 0.09241706 -0.30772987 0.07262061 0.2707065 0.09519547 -0.31344184 3.5450793e-07 6.6591015e-06 7.719567e-06 3.262663e-05
0.41333333333333333 0.07379346 0.26523942 0.09685079 -0.31590363 0.07411854 0.26719984 0.09860652 -0.31960207 1.0567459e-07 3.843272e-06 3.0825854e-06 1.36784465e-05
0.42 0.07554221 0.26231182 0.10092236 -0.32325017 0.07583645 0.2637025 0.10190702 -0.32531613 8.657619e-08 1.9340341e-06 9.695578e-07 4.268177e-06
0.4266666666666667 0.0772713 0.25936368 0.10437714 -0.3293937 0.07757096 0.26024592 0.10513234 -0.33080336 8.9797524e-08 7.7834414e-07 5.7032446e-07 1.9871127e-06
0.43333333333333335 0.07898067 0.25640568 0.107407145 -0.3347184 0.07926005 0.25685328 0.10831696 -0.33614096 7.805423e-08 2.0034673e-07 8.2775927e-07 2.0236605e-06
0.44 0.08067036 0.2534528 0.1107271 -0.3404299 0.08090511 0.2535401 0.1114853 -0.3413497 5.510892e-08 7.619719e-09 5.748686e-07 8.46012e-07
0.44666666666666666 0.08234047 0.25051677 0.11323863 -0.3447427 0.082520366 0.2503201 0.11465229 -0.34644175 3.236195e-08 3.8677328e-08 1.9984298e-06 2.8868055e-06
0.4533333333333333 0.08399122 0.2476126 0.117106296 -0.35114905 0.08412736 0.24721086 0.117829695 -0.35142198 1.8533285e-08 1.6139126e-07 5.233064e-07 7.44906e-08
0.46 0.085622855 0.24474572 0.12076847 -0.35711566 0.08572428 0.24421999 0.121021785 -0.35631967 1.0286981e-08 2.7638978e-07 6.416712e-08 6.3360045e-07
0.4666666666666667 0.08723572 0.24192905 0.12348015 -0.36152023 0.08718229 0.24136733 0.124205455 -0.36126068 2.8545633e-09 3.1553955e-07 5.2606964e-07 6.7365384e-08
0.47333333333333333 0.08883021 0.23917344 0.12724747 -0.3674644 0.08849372 0.23862095 0.12734674 -0.36621562 1.132259e-07 3.0524558e-07 9.854838e-09 1.5594438e-06
0.48 0.09040676 0.23648252 0.13150078 -0.37402967 0.08975305 0.23598528 0.13049895 -0.37108955 4.2734192e-07 2.472445e-07 1.0036731e-06 8.644296e-06
0.4866666666666667 0.09196585 0.23386294 0.13370483 -0.37747058 0.090978235 0.2333794 0.13356058 -0.37590134 9.753769e-07 2.3381352e-07 2.0806112e-08 2.4625183e-06
0.49333333333333335 0.09350798 0.23132105 0.13717262 -0.3827121 0.09222065 0.23081586 0.13653772 -0.380601 1.6572279e-06 2.5522104e-07 4.0310903e-07 4.4567732e-06
0.5 0.09503372 0.22886 0.14100099 -0.38839167 0.093483284 0.22830719 0.13947952 -0.3851834 2.4038518e-06 3.0560793e-07 2.3148655e-06 1.0293058e-05
0.5066666666666667 0.09654361 0.2264841 0.14350599 -0.39211178 0.09481707 0.22585738 0.14240536 -0.38962767 2.9809332e-06 3.927879e-07 1.2113854e-06 6.1708174e-06
0.5133333333333333 0.09803828 0.22420023 0.14648102 -0.39644873 0.09615727 0.22348015 0.14532365 -0.39400592 3.5382018e-06 5.1852055e-07 1.3395127e-06 5.9673057e-06
0.52 0.099518344 0.22200982 0.15002914 -0.4015253 0.09749254 0.2211847 0.14825095 -0.39833456 4.1038875e-06 6.808263e-07 3.1619431e-06 1.0180733e-05
0.5266666666666666 0.100984484 0.21992038 0.15367998 -0.40667143 0.09882416 0.21897814 0.1511985 -0.40262142 4.667007e-06 8.878259e-07 6.1577207e-06 1.6402633e-05
0.5333333333333333 0.1024374 0.21793757 0.15688872 -0.41114888 0.10015789 0.2168664 0.15416896 -0.40686733 5.1961774e-06 1.1474051e-06 7.397094e-06 1.8331675e-05
0.54 0.10387775 0.21605292 0.15952569 -0.41480628 0.10151685 0.21485156 0.15709765 -0.41099703 5.5738615e-06 1.4432693e-06 5.895378e-06 1.4510336e-05
0.5466666666666666 0.105306216 0.21426918 0.16260642 -0.4190138 0.10287114 0.21294144 0.16000025 -0.41504157 5.9295817e-06 1.7628886e-06 6.7921137e-06 1.5778629e-05
0.5533333333333333 0.10672346 0.21258709 0.1645513 -0.42167914 0.10421629 0.21114054 0.16288953 -0.4190104 6.2858767e-06 2.0924929e-06 2.7615044e-06 7.1221643e-06
0.56 0.10813015 0.211004 0.16807006 -0.42637724 0.10555421 0.20945196 0.16577335 -0.42290977 6.635474e-06 2.4088447e-06 5.274904e-06 1.2023351e-05
0.5666666666666667 0.10952697 0.20952222 0.16979879 -0.42870456 0.10688831 0.20787811 0.16865693 -0.4267456 6.9625285e-06 2.7030803e-06 1.3038467e-06 3.837549e-06
0.5733333333333334 0.11091457 0.2081408 0.17335567 -0.43336335 0.10827222 0.20640372 0.17160858 -0.43045467 6.9820444e-06 3.0174747e-06 3.0523117e-06 8.460401e-06
0.58 0.11229366 0.20686267 0.17512809 -0.43569723 0.10966712 0.20503339 0.17458257 -0.43411016 6.8987033e-06 3.3462707e-06 2.9758837e-07 2.5187692e-06
0.5866666666666667 0.11366489 0.20568421 0.17834382 -0.4398399 0.11107107 0.20375694 0.17757705 -0.43771657 6.727878e-06 3.7143755e-06 5.879348e-07 4.5085135e-06
0.5933333333333334 0.1150289 0.20460227 0.18081835 -0.4430101 0.11247982 0.2025637 0.18056984 -0.44129655 6.4978194e-06 4.1557605e-06 6.1755564e-08 2.9362334e-06
0.6 0.11638634 0.20361625 0.18348515 -0.44639194 0.11391429 0.20147295 0.18351014 -0.4447728 6.1110336e-06 4.5937077e-06 6.244625e-10 2.6215832e-06
0.6066666666666667 0.11773783 0.20272306 0.18563 -0.4490983 0.11527924 0.20049967 0.18639189 -0.44822922 6.0446514e-06 4.943451e-06 5.804861e-07 7.5527487e-07
0.6133333333333333 0.119083956 0.20191903 0.18750481 -0.4514516 0.1166834 0.19962884 0.18922028 -0.45158434 5.762663e-06 5.244967e-06 2.942825e-06 1.7619787e-08
0.62 0.12042533 0.2012057 0.18878801 -0.4530632 0.11814218 0.19886042 0.19196244 -0.45482072 5.212767e-06 5.500333e-06 1.00769685e-05 3.08892e-06
0.6266666666666667 0.12176251 0.20057705 0.19241732 -0.45752257 0.11963205 0.1981942 0.19462152 -0.45796886 4.5388438e-06 5.6779486e-06 4.8584743e-06 1.9917456e-07
0.6333333333333333 0.123096034 0.20002832 0.19509691 -0.46079132 0.12112808 0.19761452 0.1972043 -0.46106648 3.8728335e-06 5.8264036e-06 4.441121e-06 7.571569e-08
0.64 0.12442639 0.19955346 0.19717936 -0.463318 0.12260393 0.1971026 0.19967923 -0.464177 3.3213485e-06 6.006683e-06 6.2493177e-06 7.3791904e-07
0.6466666666666666 0.12575407 0.19915329 0.20037103 -0.46714836 0.12405545 0.19666603 0.20192376 -0.46746132 2.885312e-06 6.186448e-06 2.410973e-06 9.794032e-08
0.6533333333333333 0.12707959 0.19882789 0.20457932 -0.47214177 0.12549467 0.1963081 0.204173 -0.4707264 2.511963e-06 6.3493235e-06 1.6509989e-07 2.0032776e-06
0.66 0.12840338 0.1985678 0.20687819 -0.47485116 0.12692083 0.1960272 0.20647167 -0.47394022 2.1979436e-06 6.4545893e-06 1.6525736e-07 8.298077e-07
0.6666666666666666 0.12972586 0.19837265 0.20982936 -0.47830045 0.12833947 0.19582124 0.2087839 -0.477129 1.922075e-06 6.5096756e-06 1.092998e-06 1.3722714e-06
0.6733333333333333 0.13104746 0.19823791 0.21278062 -0.48172238 0.1297573 0.19569036 0.21114345 -0.4802604 1.6645062e-06 6.489997e-06 2.680344e-06 2.1373935e-06
0.68 0.1323685 0.19815825 0.2164682 -0.48596016 0.13118011 0.19563536 0.21360855 -0.48328224 1.4122884e-06 6.3649527e-06 8.17761e-06 7.171242e-06
0.6866666666666666 0.13368939 0.19813326 0.21816236 -0.4878942 0.13260596 0.19565311 0.21608329 -0.48627824 1.1738284e-06 6.1511405e-06 4.3225305e-06 2.6113632e-06
0.6933333333333334 0.13501045 0.19815885 0.2204679 -0.4905113 0.13402963 0.19574465 0.21861407 -0.4892206 9.620162e-07 5.828346e-06 3.4366622e-06 1.6659292e-06
0.7 0.13633195 0.19822432 0.22324505 -0.4936438 0.13544418 0.19591004 0.22122289 -0.49210325 7.8812934e-07 5.3559124e-06 4.0891396e-06 2.3732687e-06
0.7066666666666667 0.13765417 0.19833285 0.22528233 -0.49592644 0.1368534 0.19614758 0.22385879 -0.4949661 6.412382e-07 4.7754056e-06 2.0264597e-06 9.222722e-07
0.7133333333333334 0.13897738 0.19848062 0.22712533 -0.4979802 0.13823579 0.19645683 0.22649404 -0.49786246 5.499499e-07 4.095711e-06 3.9852415e-07 1.3864821e-08
0.72 0.14030181 0.19866553 0.22936231 -0.50046146 0.1395461 0.19679104 0.22946292 -0.500685 5.711012e-07 3.5137186e-06 1.0122903e-08 4.9960036e-08
0.7266666666666667 0.1416277 0.19888379 0.23258622 -0.504018 0.14080915 0.19712552 0.23246315 -0.5034908 6.700251e-07 3.091487e-06 1.5145902e-08 2.779431e-07
0.7333333333333333 0.14295524 0.19913055 0.23640746 -0.5082018 0.14200908 0.19747216 0.23529439 -0.5065255 8.9522655e-07 2.7502738e-06 1.2389294e-06 2.8098523e-06
0.74 0.1442846 0.19940475 0.2388926 -0.5108994 0.14317316 0.19782214 0.23816288 -0.5095323 1.2353163e-06 2.504647e-06 5.3249823e-07 1.8691039e-06
0.7466666666666667 0.14561597 0.19970444 0.24179004 -0.51402754 0.14434083 0.19817288 0.24096383 -0.5125773 1.6259745e-06 2.3456646e-06 6.826226e-07 2.1031979e-06
0.7533333333333333 0.14694948 0.20002696 0.24362181 -0.5159896 0.14551306 0.19852482 0.24375823 -0.51559705 2.063323e-06 2.2564286e-06 1.8610452e-08 1.5410036e-07
0.76 0.14828528 0.20037001 0.24607305 -0.5186074 0.14668617 0.19887932 0.24654178 -0.51860446 2.5571787e-06 2.2221784e-06 2.1970868e-07 8.5300655e-12
0.7666666666666667 0.14962347 0.20072827 0.24892221 -0.5216353 0.14785813 0.19923738 0.24932003 -0.52159965 3.1164273e-06 2.222756e-06 1.582578e-07 1.2704646e-09
0.7733333333333333 0.15096414 0.2011021 0.25064275 -0.5234485 0.14902703 0.19959955 0.25210488 -0.5245753 3.7523807e-06 2.2576376e-06 2.1378291e-06 1.2696021e-06
0.78 0.15230739 0.20148616 0.25263658 -0.52554405 0.15018795 0.19996299 0.25498414 -0.52744263 4.4920125e-06 2.3200373e-06 5.511032e-06 3.6046317e-06
0.7866666666666666 0.15365325 0.2018792 0.2551975 -0.5282276 0.15133137 0.20031942 0.25781834 -0.53035825 5.3911454e-06 2.4329106e-06 6.868834e-06 4.539574e-06
0.7933333333333333 0.15500179 0.2022806 0.25842345 -0.53159267 0.15246907 0.20066899 0.26064417 -0.53325677 6.4146734e-06 2.5972715e-06 4.9315977e-06 2.7692358e-06
0.8 0.15635303 0.20268519 0.26237172 -0.5356861 0.15360025 0.2010129 0.26346058 -0.5361415 7.5778025e-06 2.7965796e-06 1.1856109e-06 2.0742476e-07
0.8066666666666666 0.15770698 0.20309228 0.26688504 -0.5403295 0.15472333 0.20135187 0.26627132 -0.53901356 8.902135e-06 3.0290303e-06 3.766513e-07 1.7317279e-06
0.8133333333333334 0.15906364 0.20350075 0.27029106 -0.5438033 0.15582576 0.20169343 0.26906785 -0.54190093 1.0483824e-05 3.2663952e-06 1.4962342e-06 3.6189044e-06
0.82 0.16042303 0.2039073 0.27370426 -0.5472623 0.15691 0.20203751 0.27187145 -0.5447787 1.2341332e-05 3.4960876e-06 3.3592037e-06 6.1683004e-06
0.8266666666666667 0.16178511 0.20431238 0.27692255 -0.550503 0.15797698 0.20238423 0.27468342 -0.54764706 1.4501822e-05 3.717765e-06 5.0137387e-06 8.156488e-06
0.8333333333333334 0.16314986 0.20471431 0.28025097 -0.5538353 0.15902743 0.20273374 0.2775044 -0.5505071 1.699448e-05 3.9226693e-06 7.543549e-06 1.1076546e-05
0.84 0.16451728 0.2051115 0.2841118 -0.55767846 0.160062 0.20308621 0.28033522 -0.55336004 1.9849549e-05 4.1018047e-06 1.4262558e-05 1.8648718e-05
0.8466666666666667 0.1658873 0.20550321 0.28741026 -0.5609388 0.16108133 0.20344183 0.2831767 -0.5562068 2.309732e-05 4.2492957e-06 1.7923106e-05 2.2391381e-05
0.8533333333333334 0.16725987 0.20588478 0.2883019 -0.56180567 0.16208598 0.2038008 0.28602976 -0.55904853 2.6769156e-05 4.343002e-06 5.1625702e-06 7.6017773e-06
0.86 0.1686349 0.20625557 0.2905587 -0.5640179 0.16307648 0.20416334 0.2888953 -0.5618863 3.0896157e-05 4.3774153e-06 2.7668557e-06 4.543639e-06
0.8666666666666667 0.17001234 0.2066156 0.2922045 -0.5656221 0.16406088 0.20451336 0.29176858 -0.56469995 3.5419926e-05 4.419417e-06 1.90025e-07 8.5034856e-07
0.8733333333333333 0.17139208 0.20696245 0.29556015 -0.56889445 0.1650376 0.20484753 0.29463738 -0.5675036 4.037943e-05 4.472894e-06 8.515032e-07 1.9345316e-06
0.88 0.17277408 0.20729779 0.29998946 -0.57319015 0.16600439 0.2051664 0.29750285 -0.5703016 4.582866e-05 4.5428133e-06 6.183261e-06 8.343781e-06
0.8866666666666667 0.17415822 0.2076217 0.30242902 -0.5755368 0.16695967 0.20547034 0.30036816 -0.57309514 5.1819014e-05 4.628329e-06 4.2471456e-06 5.9616286e-06
0.8933333333333333 0.17554444 0.20793262 0.30763704 -0.58052987 0.16790213 0.20575966 0.30323592 -0.57588565 5.840496e-05 4.721763e-06 1.9369836e-05 2.1568734e-05
0.9 0.17693265 0.20823127 0.31102547 -0.5837517 0.16883071 0.20603457 0.3061085 -0.57867444 6.5641434e-05 4.8254883e-06 2.4176554e-05 2.5778396e-05
0.9066666666666666 0.17832276 0.20851696 0.31461352 -0.58714527 0.16976501 0.20629108 0.3090263 -0.5813923 7.323512e-05 4.9545233e-06 3.121703e-05 3.309679e-05
0.9133333333333333 0.17971468 0.20878895 0.3170245 -0.5894114 0.17080255 0.20651196 0.31199875 -0.58391 7.9426085e-05 5.184669e-06 2.5258107e-05 3.0265286e-05
0.92 0.18110833 0.20904575 0.32027325 -0.59245557 0.17221242 0.20664738 0.31467435 -0.5863764 7.9137106e-05 5.752187e-06 3.134771e-05 3.695591e-05
0.9266666666666666 0.1825036 0.20929007 0.32105184 -0.59317565 0.17381942 0.20673308 0.31718254 -0.58884114 7.5414864e-05 6.538221e-06 1.4971445e-05 1.8787972e-05
0.9333333333333333 0.18390039 0.20951976 0.32449332 -0.5963812 0.17551342 0.20680287 0.3196428 -0.5913049 7.034126e-05 7.3814585e-06 2.3527416e-05 2.5768712e-05
0.94 0.18529864 0.20973656 0.32754734 -0.599211 0.17725015 0.20688348 0.32211602 -0.59377193 6.4778185e-05 8.140069e-06 2.9499282e-05 2.9583189e-05
0.9466666666666667 0.18669823 0.20993862 0.329286 -0.600813 0.17901863 0.20697823 0.32460564 -0.59625393 5.8976202e-05 8.763873e-06 2.190582e-05 2.0784846e-05
0.9533333333333334 0.18809907 0.21012715 0.3322563 -0.60354596 0.18081501 0.2070886 0.32711637 -0.59875304 5.305753e-05 9.232728e-06 2.6418747e-05 2.2972166e-05
0.96 0.18950108 0.21030155 0.33364987 -0.6048206 0.18262139 0.20720372 0.32971764 -0.6011939 4.7330097e-05 9.596564e-06 1.5462492e-05 1.3152983e-05
0.9666666666666667 0.19090416 0.21046215 0.33850485 -0.6092577 0.18443 0.20732069 0.3323889 -0.6036051 4.1914645e-05 9.868789e-06 3.740476e-05 3.195196e-05
0.9733333333333334 0.19230822 0.21060796 0.3410723 -0.6115888 0.18625113 0.20743753 0.33509964 -0.60601085 3.6688263e-05 1.0051631e-05 3.567259e-05 3.1113213e-05
0.98 0.19371317 0.21074356 0.3437822 -0.61404026 0.188126 0.2074939 0.33773825 -0.608362 3.121653e-05 1.0560291e-05 3.652922e-05 3.224237e-05
0.9866666666666667 0.19511895 0.21086545 0.34896207 -0.61870444 0.18992579 0.20750774 0.3403061 -0.6107577 2.69689e-05 1.1274206e-05 7.492574e-05 6.315051e-05
0.9933333333333333 0.19652545 0.21097632 0.35063767 -0.62020296 0.19151305 0.20751883 0.34284708 -0.6133161 2.5124233e-05 1.1954214e-05 6.0693375e-05 4.7428563e-05


==> graphs/visco/viscolastic_results_test_noise_15.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 0.0002408247 0.036123704 0.00014430146 -0.0039170953 0.003173679 0.037723154 -0.0009504081 -0.0061580306 8.601635e-06 2.5582392e-06 1.1983891e-06 5.0217914e-06
0.006666666666666667 0.00080072234 0.08398465 0.0007337466 -0.005617879 0.0021256711 0.0854562 0.0021732862 -0.0032750187 1.7554895e-06 2.1654573e-06 2.072274e-06 5.488994e-06
0.013333333333333334 0.0017127662 0.13680658 0.0020067364 -0.012253442 -0.00025754282 0.13886917 0.0023226992 -0.012442227 3.8821177e-06 4.254273e-06 9.9832505e-08 3.5640003e-08
0.02 0.002995467 0.19240512 0.0039893957 -0.017870601 0.0022187466 0.19632359 0.004728757 -0.019349998 6.0329467e-07 1.5354399e-05 5.466549e-07 2.1886142e-06
0.02666666666666667 0.0046610357 0.24983533 0.006939322 -0.02783988 0.0045700185 0.25326115 0.0069642058 -0.029383125 8.284135e-09 1.1736254e-05 6.191907e-10 2.381603e-06
0.03333333333333333 0.006718309 0.30859095 0.010725889 -0.036561247 0.00722629 0.31346598 0.010924785 -0.03907745 2.5804474e-07 2.3765957e-05 3.9559637e-08 6.3312755e-06
0.04 0.0091741495 0.36837608 0.015677825 -0.04839343 0.009496669 0.37512407 0.016060581 -0.050255887 1.0401902e-07 4.553538e-05 1.4650279e-07 3.468753e-06
0.04666666666666667 0.012033871 0.42895836 0.021750337 -0.06100828 0.012014871 0.43277073 0.022851638 -0.063134596 3.6099665e-10 1.45341855e-05 1.2128661e-06 4.521226e-06
0.05333333333333334 0.015301889 0.49020255 0.028724888 -0.072226755 0.015713742 0.49387315 0.02987898 -0.07485371 1.6962305e-07 1.3473326e-05 1.3319266e-06 6.900895e-06
0.06 0.018981855 0.55199504 0.037125748 -0.08599671 0.01923051 0.5568661 0.03845771 -0.08703007 6.182872e-08 2.3727327e-05 1.7741245e-06 1.0678293e-06
0.06666666666666667 0.023076992 0.61427057 0.046596847 -0.09924166 0.02328366 0.61920375 0.048965022 -0.09986538 4.2711633e-08 2.433625e-05 5.6082504e-06 3.8902402e-07
0.07333333333333333 0.027589906 0.67693704 0.057233863 -0.112593114 0.028354257 0.6822206 0.059389245 -0.11309077 5.8423296e-07 2.7915738e-05 4.6456726e-06 2.4765959e-07
0.08 0.03252284 0.7399398 0.0692676 -0.12700179 0.03324971 0.74517417 0.07056805 -0.12687115 5.2834173e-07 2.7398532e-05 1.6911616e-06 1.7066412e-08
0.08666666666666667 0.037877828 0.8032486 0.08243296 -0.14107578 0.03778629 0.8092395 0.08309563 -0.14141618 8.379175e-09 3.5891153e-05 4.3913093e-07 1.15873604e-07
0.09333333333333334 0.04365661 0.8668169 0.09717966 -0.15649815 0.043084502 0.87287766 0.09691662 -0.15703289 3.2730725e-07 3.6733043e-05 6.9187564e-08 2.8595016e-07
0.1 0.04962005 0.8945166 0.106488146 -0.17150366 0.05030307 0.90175736 0.1081696 -0.17578135 4.665174e-07 5.2428783e-05 2.827289e-06 1.8298642e-05
0.10666666666666667 0.055691317 0.9106897 0.114160515 -0.18626426 0.05635563 0.91686314 0.11707856 -0.19132875 4.4131096e-07 3.8111262e-05 8.51497e-06 2.5649033e-05
0.11333333333333333 0.06183842 0.922065 0.12092608 -0.19973786 0.062419783 0.9270399 0.123243295 -0.2032681 3.3798534e-07 2.4749646e-05 5.369474e-06 1.2462553e-05
0.12 0.06804407 0.93084764 0.12615785 -0.20952357 0.068860024 0.9353708 0.1294144 -0.21331196 6.657871e-07 2.045896e-05 1.0605082e-05 1.4351836e-05
0.12666666666666668 0.07429705 0.9379475 0.13065888 -0.21777749 0.07513256 0.94200045 0.1341489 -0.22197099 6.9808624e-07 1.6426298e-05 1.218021e-05 1.758544e-05
0.13333333333333333 0.08058943 0.94385624 0.13505965 -0.22601181 0.08145405 0.94743603 0.1379968 -0.22940134 7.4757634e-07 1.2814935e-05 8.62678e-06 1.1488863e-05
0.14 0.08691527 0.948876 0.13934162 -0.23405851 0.08810023 0.9523346 0.14124307 -0.23577191 1.4041366e-06 1.1961634e-05 3.6155036e-06 2.935723e-06
0.14666666666666667 0.09326976 0.9531737 0.14200324 -0.23839565 0.094209895 0.95650953 0.14422031 -0.24164313 8.8385684e-07 1.1127786e-05 4.915396e-06 1.0546156e-05
0.15333333333333332 0.099649094 0.95690024 0.14534974 -0.2444584 0.100637525 0.9600198 0.14687452 -0.24679594 9.769964e-07 9.731829e-06 2.3249424e-06 5.4640477e-06
0.16 0.106050126 0.96015507 0.14869516 -0.25056687 0.10673679 0.96302533 0.14937502 -0.25151876 4.7150252e-07 8.238402e-06 4.6221706e-07 9.060873e-07
0.16666666666666666 0.11247021 0.9630121 0.15055622 -0.25345832 0.11308747 0.96556145 0.15165697 -0.25571337 3.8100774e-07 6.499187e-06 1.2116478e-06 5.085261e-06
0.17333333333333334 0.11890695 0.96551144 0.15273744 -0.2571558 0.11962288 0.9676748 0.15379444 -0.2594852 5.1255046e-07 4.6800856e-06 1.1172468e-06 5.426008e-06
0.18 0.1253583 0.9677024 0.15477589 -0.26062125 0.12658197 0.9695542 0.1559005 -0.2627958 1.4973645e-06 3.4291525e-06 1.2647376e-06 4.728695e-06
0.18666666666666668 0.13182253 0.96963346 0.157015 -0.26456693 0.13348225 0.9713184 0.15805197 -0.26585206 2.7546741e-06 2.8391028e-06 1.0753105e-06 1.6515739e-06
0.19333333333333333 0.13829799 0.9713192 0.1590822 -0.2681958 0.14023419 0.972926 0.16019303 -0.26873082 3.7488599e-06 2.581877e-06 1.2339254e-06 2.8623708e-07
0.2 0.1447833 0.9727988 0.16123812 -0.2720383 0.14712586 0.97429967 0.16203046 -0.27131173 5.4875495e-06 2.2525355e-06 6.278018e-07 5.279194e-07
0.20666666666666667 0.15127708 0.9740663 0.16204038 -0.2731704 0.15391707 0.9754452 0.16362496 -0.2736988 6.9695684e-06 1.9013482e-06 2.5108766e-06 2.7920146e-07
0.21333333333333335 0.15777817 0.97516423 0.16389039 -0.27647758 0.16064176 0.97642493 0.16505031 -0.27591714 8.200124e-06 1.589359e-06 1.3454174e-06 3.140848e-07
0.22 0.16428556 0.97610575 0.16477795 -0.27788827 0.16731352 0.9772813 0.16635573 -0.2779978 9.168546e-06 1.3818538e-06 2.4893886e-06 1.1995405e-08
0.22666666666666666 0.17079811 0.97688323 0.16502404 -0.27807665 0.17385297 0.9780244 0.16756605 -0.279986 9.332153e-06 1.3023158e-06 6.4617843e-06 3.6456e-06
0.23333333333333334 0.17731495 0.9775259 0.16694225 -0.28163522 0.18050054 0.9787346 0.16868007 -0.28187692 1.0147953e-05 1.4610104e-06 3.0200117e-06 5.841736e-08
0.24 0.18383522 0.97804105 0.16827585 -0.28405678 0.18713754 0.9793507 0.16978821 -0.28371394 1.0905323e-05 1.7151392e-06 2.2872434e-06 1.1754332e-07
0.24666666666666667 0.19035806 0.97842604 0.16905846 -0.28543672 0.19394082 0.9798847 0.17088556 -0.2854438 1.2836174e-05 2.1276448e-06 3.338316e-06 5.030998e-11
0.25333333333333335 0.19688271 0.97869843 0.17053656 -0.2881965 0.20100096 0.98035806 0.1719665 -0.28706416 1.6959973e-05 2.7543774e-06 2.0447008e-06 1.2821921e-06
0.26 0.20340839 0.9788507 0.17072758 -0.28850707 0.20818684 0.98077154 0.17303334 -0.28865507 2.2833534e-05 3.6895467e-06 5.3165336e-06 2.1903507e-08
0.26666666666666666 0.20993441 0.97890323 0.17147563 -0.2899243 0.21540736 0.9811214 0.17407963 -0.2902549 2.9953108e-05 4.920353e-06 6.7807787e-06 1.0929448e-07
0.2733333333333333 0.21646014 0.97885853 0.1722452 -0.29141188 0.22303183 0.98129904 0.17470537 -0.2916852 4.3187178e-05 5.9561e-06 6.0524208e-06 7.4702236e-08
0.28 0.22298498 0.9787285 0.17275654 -0.29243347 0.23102593 0.98126674 0.17480871 -0.29293212 6.465687e-05 6.442783e-06 4.2114143e-06 2.4865426e-07
0.2866666666666667 0.22950846 0.9785209 0.17380963 -0.29450396 0.23893192 0.9809062 0.17472632 -0.29410347 8.880168e-05 5.6897434e-06 8.403199e-07 1.6038712e-07
0.29333333333333333 0.23603007 0.9782411 0.17382139 -0.29462937 0.24639243 0.9803313 0.1747013 -0.2953934 0.00010737844 4.3690015e-06 7.742479e-07 5.8376037e-07
0.3 0.24254932 0.977887 0.17440183 -0.29585195 0.25357065 0.97964877 0.17474936 -0.2966875 0.00012146973 3.1039185e-06 1.2077355e-07 6.981734e-07
0.30666666666666664 0.24906577 0.9774673 0.17396937 -0.29519323 0.26054397 0.9790176 0.17496143 -0.2980586 0.00013174908 2.4034823e-06 9.841824e-07 8.210369e-06
0.31333333333333335 0.25557905 0.97699153 0.17394102 -0.29531485 0.26701015 0.97847116 0.17547683 -0.29967445 0.00013067 2.1892922e-06 2.3587368e-06 1.9006138e-05
0.32 0.26208878 0.9764589 0.17506035 -0.2976074 0.27352607 0.97798556 0.17610939 -0.3012933 0.00013081176 2.3306718e-06 1.1004886e-06 1.3586016e-05
0.32666666666666666 0.26859462 0.9758763 0.1760829 -0.2997211 0.2801489 0.977555 0.17681254 -0.30291298 0.00013350118 2.8180511e-06 5.323895e-07 1.01881515e-05
0.3333333333333333 0.27509627 0.9752476 0.17682032 -0.30131108 0.28679654 0.97711724 0.17758563 -0.30458456 0.00013689637 3.4954749e-06 5.856975e-07 1.07157175e-05
0.34 0.2815934 0.9745749 0.1781823 -0.30405167 0.29305834 0.9765858 0.17856643 -0.3065003 0.00013144447 4.043646e-06 1.4754981e-07 5.995732e-06
0.3466666666666667 0.28808585 0.97386533 0.17835826 -0.30462524 0.299217 0.97600245 0.17970371 -0.30854234 0.00012390222 4.5673014e-06 1.8102509e-06 1.5343658e-05
0.35333333333333333 0.29457334 0.97312033 0.17973532 -0.30738863 0.3054887 0.9753578 0.18092692 -0.31062004 0.000119145276 5.006134e-06 1.4199134e-06 1.0441986e-05
0.36 0.30105558 0.97233796 0.18080425 -0.3095878 0.31191486 0.974646 0.18220711 -0.31272563 0.00011792398 5.326915e-06 1.968002e-06 9.845958e-06
0.36666666666666664 0.30753246 0.9715318 0.18231146 -0.31255943 0.31850722 0.9738647 0.18352818 -0.3148621 0.00012044546 5.442265e-06 1.4804185e-06 5.3023186e-06
0.37333333333333335 0.31400383 0.9707024 0.1835487 -0.3150351 0.325272 0.97301376 0.18487999 -0.3170324 0.00012697163 5.3423337e-06 1.7723188e-06 3.9891756e-06
0.38 0.32046953 0.9698586 0.18485537 -0.31761754 0.3321301 0.9720872 0.18625642 -0.31928042 0.00013596904 4.966737e-06 1.9629463e-06 2.7651704e-06
0.38666666666666666 0.3269295 0.9689964 0.18462473 -0.3175065 0.3388399 0.9710627 0.18765032 -0.32172775 0.00014185712 4.2696543e-06 9.154203e-06 1.781904e-05
0.3933333333333333 0.33338368 0.9681246 0.18510026 -0.31863204 0.34559935 0.9699723 0.18906957 -0.32424104 0.00014922269 3.4139375e-06 1.5755435e-05 3.1460946e-05
0.4 0.33983198 0.9672472 0.1869534 -0.32213986 0.35201478 0.96883714 0.19056632 -0.32697096 0.00014842066 2.5279535e-06 1.3053195e-05 2.333958e-05
0.4066666666666667 0.34627444 0.9663683 0.18729058 -0.32301328 0.35831052 0.9677386 0.1921983 -0.32980582 0.00014486734 1.8777516e-06 2.4085786e-05 4.6138673e-05
0.41333333333333333 0.352711 0.9654841 0.18963557 -0.32731164 0.36466548 0.96668196 0.19392407 -0.33266985 0.00014290975 1.4349034e-06 1.8391185e-05 2.8710512e-05
0.42 0.35914168 0.9646007 0.19166699 -0.33102793 0.37112483 0.96566004 0.19571126 -0.33555475 0.00014359603 1.1222295e-06 1.6356076e-05 2.0492133e-05
0.4266666666666667 0.36556655 0.963729 0.19321696 -0.33389884 0.37769863 0.9646684 0.19754143 -0.33846506 0.00014718733 8.824145e-07 1.8701006e-05 2.0850388e-05
0.43333333333333335 0.3719856 0.9628637 0.19435687 -0.33606583 0.3843919 0.9637054 0.19940351 -0.34140405 0.00015391601 7.085208e-07 2.5468533e-05 2.8496612e-05
0.44 0.378399 0.96200854 0.19588268 -0.33884874 0.39120883 0.9627705 0.20128724 -0.34437677 0.00016409131 5.806223e-07 2.9209288e-05 3.0559146e-05
0.44666666666666666 0.3848068 0.9611706 0.19671394 -0.34047195 0.3981996 0.9618342 0.2030307 -0.347537 0.00017936646 4.4033644e-07 3.9901533e-05 4.991504e-05
0.4533333333333333 0.3912092 0.9603526 0.19902207 -0.3444712 0.40522233 0.96091616 0.20469508 -0.35092378 0.00019636813 3.1760203e-07 3.2182998e-05 4.163592e-05
0.46 0.39760616 0.95954925 0.20113233 -0.34810415 0.41224346 0.9600347 0.2063163 -0.35452485 0.0002142503 2.3569066e-07 2.6873648e-05 4.1225412e-05
0.4666666666666667 0.40399793 0.9587631 0.20243618 -0.35041803 0.41944215 0.9592391 0.20797458 -0.35815623 0.0002385239 2.2657856e-07 3.067392e-05 5.987978e-05
0.47333333333333333 0.4103846 0.9580011 0.20490801 -0.35454416 0.42639422 0.95854807 0.20981006 -0.36196095 0.0002563082 2.9920005e-07 2.4030092e-05 5.5008695e-05
0.48 0.41676635 0.957261 0.20787543 -0.35938305 0.4329405 0.95793843 0.21178734 -0.3660207 0.00026160368 4.5887995e-07 1.530306e-05 4.4058565e-05
0.4866666666666667 0.42314333 0.95654655 0.20897779 -0.36129346 0.43957067 0.95743626 0.2139322 -0.37006938 0.00026985744 7.9159906e-07 2.4546203e-05 7.701677e-05
0.49333333333333335 0.4295157 0.9558543 0.21135677 -0.36513472 0.44630098 0.9570183 0.21616821 -0.37415493 0.0002817461 1.3549405e-06 2.3149916e-05 8.1364175e-05
0.5 0.43588358 0.9551875 0.21415935 -0.36956587 0.4529263 0.95667684 0.2185526 -0.3782647 0.0002904545 2.2181373e-06 1.9300644e-05 7.5669486e-05
0.5066666666666667 0.44224724 0.9545474 0.21579692 -0.37220192 0.45945516 0.95642304 0.22118893 -0.38217098 0.00029611253 3.5180215e-06 2.9073826e-05 9.938207e-05
0.5133333333333333 0.4486068 0.95393354 0.2179956 -0.3756427 0.4658831 0.956202 0.22390398 -0.38601243 0.00029847113 5.145791e-06 3.490901e-05 0.00010753167
0.52 0.45496243 0.9533446 0.2207895 -0.37991652 0.47226715 0.95599914 0.22663967 -0.38981104 0.00029945327 7.0466485e-06 3.4224442e-05 9.7901524e-05
0.5266666666666666 0.46131435 0.9527872 0.22386119 -0.38453558 0.4786247 0.95581007 0.22937526 -0.393573 0.00029964827 9.13762e-06 3.0404972e-05 8.167469e-05
0.5333333333333333 0.46766278 0.95226395 0.22666894 -0.38871336 0.48495522 0.9556306 0.2321043 -0.39730126 0.00029902847 1.1334327e-05 2.9543166e-05 7.375197e-05
0.54 0.47400787 0.9517659 0.2288602 -0.3919671 0.49122703 0.9554349 0.23483609 -0.40101027 0.00029649935 1.3461734e-05 3.5711226e-05 8.177923e-05
0.5466666666666666 0.4803498 0.95128995 0.23154092 -0.3958755 0.49747568 0.95522374 0.23756287 -0.40468916 0.0002932956 1.5474683e-05 3.6263842e-05 7.7680415e-05
0.5533333333333333 0.48668873 0.9508384 0.2332294 -0.39835778 0.5037007 0.95499754 0.24028067 -0.40833732 0.00028940613 1.729855e-05 4.9720467e-05 9.959134e-05
0.56 0.49302483 0.95041466 0.23646432 -0.40295509 0.5098997 0.9547573 0.24298723 -0.41195357 0.00028476055 1.885831e-05 4.2548338e-05 8.0972706e-05
0.5666666666666667 0.49935827 0.9500173 0.23809998 -0.4053074 0.51606995 0.95450395 0.2456809 -0.41553655 0.00027928033 2.0130297e-05 5.7470363e-05 0.00010463531
0.5733333333333334 0.50568926 0.9496499 0.24156779 -0.41012776 0.52220845 0.9542388 0.24836028 -0.4190849 0.0002728836 2.1058022e-05 4.6137862e-05 8.023049e-05
0.58 0.512018 0.949309 0.2434493 -0.4127557 0.52831227 0.9539629 0.25102407 -0.4225974 0.00026550228 2.165907e-05 5.7377092e-05 9.6859265e-05
0.5866666666666667 0.51834464 0.94899315 0.24672157 -0.41721666 0.53445923 0.95369786 0.25374797 -0.42598513 0.0002596801 2.2134333e-05 4.9370356e-05 7.688605e-05
0.5933333333333334 0.52466935 0.94870585 0.24935766 -0.42078415 0.5406882 0.9534371 0.25650182 -0.42928943 0.0002566041 2.2384613e-05 5.1039136e-05 7.233987e-05
0.6 0.5309923 0.9484471 0.25227615 -0.42468414 0.5469507 0.95312685 0.25936466 -0.43257996 0.00025466955 2.1899961e-05 5.0247007e-05 6.234409e-05
0.6066666666666667 0.5373137 0.94821143 0.2547116 -0.4279163 0.55289304 0.95274335 0.26221994 -0.43608856 0.00024271592 2.0538298e-05 5.637513e-05 6.678606e-05
0.6133333333333333 0.5436337 0.9479989 0.25692114 -0.43082732 0.55882734 0.9523131 0.26504588 -0.43969506 0.00023084674 1.86127e-05 6.601138e-05 7.8636825e-05
0.62 0.54995245 0.9478122 0.25868025 -0.43313515 0.56482667 0.9518488 0.26788095 -0.44333977 0.00022124242 1.6294183e-05 8.465274e-05 0.00010413413
0.6266666666666667 0.5562701 0.9476457 0.26265943 -0.4382493 0.57088536 0.9513549 0.27074257 -0.44701284 0.00021360518 1.3758143e-05 6.5337066e-05 7.6799835e-05
0.6333333333333333 0.5625868 0.9475005 0.26575768 -0.44219398 0.57696337 0.95086247 0.27366164 -0.45073166 0.00020668608 1.13026435e-05 6.247264e-05 7.289198e-05
0.64 0.56890255 0.94737136 0.26824212 -0.4453349 0.5830937 0.95039105 0.2766321 -0.45450035 0.00020138876 9.118531e-06 7.039176e-05 8.4005216e-05
0.6466666666666666 0.57521766 0.9472665 0.27194187 -0.4499512 0.58931345 0.9499445 0.27964318 -0.45831305 0.00019869111 7.1715613e-06 5.931014e-05 6.9920476e-05
0.6533333333333333 0.58153224 0.94718176 0.2766901 -0.45579574 0.5956038 0.94952655 0.28272012 -0.46215597 0.00019800947 5.4980264e-06 3.636118e-05 4.045256e-05
0.66 0.5878463 0.9471083 0.27947432 -0.45919362 0.60175335 0.94914997 0.28600365 -0.4659815 0.00019340673 4.168285e-06 4.2632168e-05 4.6075533e-05
0.6666666666666666 0.59415996 0.94705516 0.28301066 -0.46346438 0.6079295 0.94880635 0.28933504 -0.4698349 0.00018960098 3.066647e-06 3.999779e-05 4.0583458e-05
0.6733333333333333 0.60047346 0.94701886 0.28655085 -0.46769693 0.61416656 0.9484981 0.2927001 -0.47371268 0.00018750083 2.1880578e-06 3.7813425e-05 3.618922e-05
0.68 0.6067867 0.9469908 0.29073444 -0.47264653 0.6204658 0.94822484 0.29609153 -0.47761872 0.00018711743 1.5228907e-06 2.8698378e-05 2.472267e-05
0.6866666666666666 0.61309993 0.9469833 0.2931149 -0.475438 0.62680954 0.9479629 0.2994449 -0.4815882 0.00018795326 9.596207e-07 4.006907e-05 3.7825153e-05
0.6933333333333334 0.6194132 0.9469904 0.29607752 -0.4788858 0.6332106 0.9477196 0.30280796 -0.48557726 0.00019036832 5.317373e-07 4.5298784e-05 4.477558e-05
0.7 0.6257265 0.9469993 0.29930994 -0.48261923 0.63965935 0.94749826 0.30619496 -0.48958027 0.00019412358 2.4895158e-07 4.7403526e-05 4.8456186e-05
0.7066666666666667 0.63204 0.94701856 0.30194774 -0.485642 0.64615446 0.94730127 0.30960807 -0.4935975 0.00019921741 7.992202e-08 5.8680645e-05 6.329032e-05
0.7133333333333334 0.63835365 0.9470499 0.304411 -0.48844498 0.6526968 0.9471308 0.31304777 -0.49762952 0.00020572574 6.542141e-09 7.4593845e-05 8.4355765e-05
0.72 0.6446676 0.9470915 0.30727592 -0.49168384 0.65960634 0.9469808 0.3163774 -0.50163424 0.00022316512 1.226455e-08 8.2836945e-05 9.9010445e-05
0.7266666666666667 0.6509819 0.94714105 0.31108585 -0.49595946 0.66659117 0.9468655 0.31975657 -0.5056313 0.00024364913 7.592905e-08 7.518134e-05 9.354501e-05
0.7333333333333333 0.65729654 0.9472027 0.31549948 -0.5008661 0.67349756 0.94679475 0.32326236 -0.50954056 0.000262473 1.664103e-07 6.0262293e-05 7.524596e-05
0.74 0.6636117 0.9472735 0.31861478 -0.50429493 0.6804188 0.94675595 0.32675728 -0.5133856 0.0002824779 2.6785503e-07 6.630032e-05 8.264014e-05
0.7466666666666667 0.6699274 0.94735485 0.3221709 -0.5081806 0.6873117 0.9467471 0.33024225 -0.51718354 0.00030221356 3.693345e-07 6.514642e-05 8.105264e-05
0.7533333333333333 0.6762437 0.9474417 0.32463512 -0.51084954 0.6941677 0.94676775 0.3337128 -0.52094144 0.00032126802 4.5420822e-07 8.240406e-05 0.00010184646
0.76 0.68256056 0.9475342 0.3277061 -0.5141595 0.7007364 0.9468053 0.33727905 -0.52458847 0.00033036116 5.313028e-07 9.164143e-05 0.00010876331
0.7666666666666667 0.6888781 0.9476311 0.33110955 -0.5178042 0.7070869 0.9468723 0.3409474 -0.52811307 0.00033156047 5.7581804e-07 9.678302e-05 0.00010627263
0.7733333333333333 0.6951964 0.94773465 0.33344787 -0.520286 0.7135222 0.9469476 0.34451282 -0.53161675 0.00033583515 6.194939e-07 0.00012243305 0.0001283853
0.78 0.70151526 0.94783527 0.3359181 -0.52289677 0.72008455 0.9470328 0.3479798 -0.53509605 0.00034481855 6.4393777e-07 0.00014548497 0.0001488225
0.7866666666666666 0.7078349 0.94794065 0.33900982 -0.5261502 0.72659546 0.94712806 0.3514481 -0.53852236 0.00035195868 6.603027e-07 0.00015471049 0.00015306975
0.7933333333333333 0.7141552 0.9480479 0.3427538 -0.5300674 0.7330682 0.9472297 0.35489118 -0.54191345 0.00035770272 6.694397e-07 0.00014731607 0.00014032927
0.8 0.7204762 0.9481555 0.34714234 -0.534626 0.7394951 0.94733626 0.35831016 -0.5452693 0.00036171812 6.711965e-07 0.0001247203 0.00011327991
0.8066666666666666 0.726798 0.94826484 0.35210535 -0.5397373 0.7458744 0.94744635 0.36170325 -0.54859036 0.0003639093 6.699275e-07 9.211964e-05 7.837699e-05
0.8133333333333334 0.7331205 0.9483742 0.35595104 -0.5436601 0.7521985 0.9475606 0.3650719 -0.5518829 0.0003639707 6.619505e-07 8.318994e-05 6.761474e-05
0.82 0.7394437 0.94848144 0.35973644 -0.54749405 0.75845736 0.9476801 0.36841804 -0.5551558 0.00036151864 6.421215e-07 7.5370095e-05 5.8702564e-05
0.8266666666666667 0.7457676 0.948589 0.36335596 -0.55113405 0.7646507 0.9478042 0.3717408 -0.55841064 0.0003565718 6.159336e-07 7.030527e-05 5.2948828e-05
0.8333333333333334 0.75209224 0.94869226 0.36702645 -0.554802 0.77079993 0.94793206 0.37503633 -0.5616397 0.00034997775 5.7790044e-07 6.4158194e-05 4.6754492e-05
0.84 0.75841755 0.94879395 0.37121588 -0.5589622 0.7769052 0.9480631 0.37830776 -0.5648387 0.00034179253 5.341741e-07 5.029476e-05 3.4533034e-05
0.8466666666666667 0.7647435 0.94889534 0.37484834 -0.56254196 0.78296584 0.94819653 0.3815549 -0.56800723 0.00033205337 4.883282e-07 4.4978024e-05 2.9869167e-05
0.8533333333333334 0.7710701 0.94898903 0.37592083 -0.5635826 0.7889811 0.94833153 0.38477746 -0.5711451 0.00032080238 4.3230472e-07 7.843979e-05 5.719168e-05
0.86 0.7773973 0.9490778 0.37835768 -0.5659631 0.79494995 0.94846743 0.38797513 -0.57425237 0.00030809635 3.7252903e-07 9.2495306e-05 6.871212e-05
0.8666666666666667 0.783725 0.9491647 0.3801925 -0.56774515 0.80099416 0.9486057 0.3911106 -0.5773267 0.000298223 3.1245008e-07 0.00011920514 9.18064e-05
0.8733333333333333 0.79005337 0.9492448 0.38365754 -0.57111096 0.8070582 0.9487518 0.39425096 -0.58033085 0.00028916483 2.4303915e-07 0.00011222043 8.500628e-05
0.88 0.7963822 0.94932526 0.38827536 -0.57557076 0.8132265 0.94888306 0.39732406 -0.58323854 0.00028373153 1.955469e-07 8.187898e-05 5.879485e-05
0.8866666666666667 0.80271155 0.94940585 0.39090267 -0.57808644 0.8194038 0.94900143 0.40037876 -0.5860492 0.00027863224 1.6355352e-07 8.9796384e-05 6.34056e-05
0.8933333333333333 0.80904144 0.9494843 0.39627397 -0.58321136 0.8256031 0.94911325 0.40328905 -0.5889515 0.0002742895 1.3766987e-07 4.9211336e-05 3.29495e-05
0.9 0.8153719 0.949561 0.39982036 -0.58656603 0.8317832 0.9492245 0.4061212 -0.5918967 0.00026933092 1.1325098e-07 3.9700546e-05 2.8416169e-05
0.9066666666666666 0.8217027 0.94963354 0.40352607 -0.5900524 0.8379232 0.94933635 0.4089251 -0.5948325 0.00026310494 8.832116e-08 2.9149402e-05 2.2848917e-05
0.9133333333333333 0.8280341 0.9497009 0.40601176 -0.5923762 0.8440225 0.9494482 0.41170812 -0.5977485 0.00025562925 6.383914e-08 3.2448475e-05 2.8862096e-05
0.92 0.83436584 0.94976145 0.40926313 -0.5954069 0.85008085 0.94955933 0.41447133 -0.6006426 0.0002469613 4.0852232e-08 2.7125287e-05 2.7412885e-05
0.9266666666666666 0.84069794 0.9498219 0.41012248 -0.5961975 0.8560893 0.94966805 0.41730943 -0.603391 0.00023689365 2.3666619e-08 5.165224e-05 5.1746527e-05
0.9333333333333333 0.84703046 0.94987714 0.41357628 -0.5993975 0.8620567 0.9497716 0.4201653 -0.6060622 0.00022578704 1.1142877e-08 4.3415253e-05 4.441814e-05
0.94 0.85336334 0.9499312 0.41668108 -0.60225886 0.8679812 0.94986874 0.4230094 -0.6086961 0.00021368184 3.9019596e-09 4.0047566e-05 4.1438085e-05
0.9466666666666667 0.85969657 0.94998 0.41838408 -0.6038192 0.87386006 0.949959 0.42583454 -0.6113037 0.00020060457 4.427001e-10 5.5509376e-05 5.6017674e-05
0.9533333333333334 0.8660301 0.95002854 0.42138255 -0.60656327 0.87969184 0.95004183 0.42863873 -0.6138879 0.0001866432 1.766729e-10 5.2652147e-05 5.3650292e-05
0.96 0.8723639 0.9500755 0.42277133 -0.6078258 0.8854687 0.9501219 0.43144733 -0.61644214 0.0001717357 2.1504007e-09 7.5272845e-05 7.4241114e-05
0.9666666666666667 0.878698 0.9501145 0.42756218 -0.61218226 0.8911594 0.95020133 0.43436706 -0.6188563 0.00015528708 7.541875e-09 4.630644e-05 4.454296e-05
0.9733333333333334 0.88503236 0.9501474 0.43002513 -0.6144077 0.8968165 0.9502755 0.43729803 -0.6212257 0.00013886587 1.6407146e-08 5.2895062e-05 4.6485075e-05
0.98 0.89136684 0.9501805 0.43274152 -0.61685336 0.902398 0.95034534 0.44032282 -0.6234695 0.00012168629 2.7180945e-08 5.7476012e-05 4.3772987e-05
0.9866666666666667 0.8977016 0.95021015 0.43784156 -0.62142456 0.9078977 0.95040894 0.4434621 -0.6255635 0.00010396024 3.951408e-08 3.159046e-05 1.7130878e-05
0.9933333333333333 0.9040365 0.9502401 0.43949223 -0.6228934 0.9133558 0.9504626 0.4466278 -0.6275976 8.684945e-05 4.9508092e-08 5.091636e-05 2.2129285e-05


==> graphs/visco/viscolastic_results_test_noise_16.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 4.519827e-08 6.7797405e-06 1.3809275e-05 -0.0039170953 0.0012550722 -0.00015989516 0.00086854625 -0.0027009202 1.5750928e-06 2.7780523e-08 7.3057527e-07 1.4790817e-06
0.006666666666666667 3.5555965e-07 4.6554207e-05 7.4569684e-06 -0.002878416 0.0001986532 0.0005931662 0.00017858663 -0.0040736813 3.9321954e-08 2.987847e-07 2.9285362e-08 1.428659e-06
0.013333333333333334 1.5230762e-06 0.00017512748 1.8432329e-05 -0.0045251474 0.000117700256 0.0018206844 0.00018515157 -0.0045066266 1.3497137e-08 2.7078574e-06 2.7795306e-08 3.4301806e-10
0.02 4.7208114e-06 0.00047966026 1.0439311e-05 -0.0034020098 0.00016266521 0.0033804728 0.00020442161 -0.004847732 2.494643e-08 8.414713e-06 3.7629132e-08 2.0901123e-06
0.02666666666666667 1.187021e-05 0.0010724098 2.4453342e-05 -0.0052002496 0.00020836935 0.0053139483 0.00022685187 -0.005231316 3.8611912e-08 1.7990647e-05 4.0965165e-08 9.651332e-10
0.03333333333333333 2.5738149e-05 0.0020801907 1.920141e-05 -0.004566629 0.0002537562 0.0077054473 0.00025275524 -0.005696397 5.1992238e-08 3.1643507e-05 5.4547392e-08 1.2763754e-06
0.04 4.996342e-05 0.0036337904 3.3215034e-05 -0.005953019 0.000304913 0.010663484 0.00028453817 -0.006269094 6.499929e-08 4.941659e-05 6.316331e-08 9.990344e-08
0.04666666666666667 8.901492e-05 0.0058577247 5.2987336e-05 -0.0074203955 0.00039028752 0.0142966155 0.00031199417 -0.0069571133 9.0765184e-08 7.1214876e-05 6.708454e-08 2.1463042e-07
0.05333333333333334 0.0001481108 0.008864382 4.923396e-05 -0.0067803827 0.00049625395 0.018743869 0.00034674982 -0.0077957623 1.2120366e-07 9.760426e-05 8.8515684e-08 1.0309957e-06
0.06 0.00023310777 0.012749545 7.6293734e-05 -0.008167595 0.0006232987 0.024183523 0.00039305794 -0.008826805 1.5224896e-07 0.00013073585 1.00339555e-07 4.3455861e-07
0.06666666666666667 0.0003503896 0.017592274 9.488709e-05 -0.008428673 0.0007713618 0.030819984 0.00045357677 -0.010102364 1.772176e-07 0.00017497233 1.286583e-07 2.8012414e-06
0.07333333333333333 0.00050673034 0.023451114 0.000121498386 -0.008596052 0.000969977 0.038781323 0.00053051783 -0.011588884 2.1459746e-07 0.0002350153 1.672969e-07 8.9570385e-06
0.08 0.0007091724 0.030366307 0.0001757927 -0.0096368175 0.0012719842 0.04799468 0.0006289878 -0.013123628 3.167571e-07 0.00031075955 2.053858e-07 1.2157846e-05
0.08666666666666667 0.00096492737 0.038363244 0.0002385412 -0.010075676 0.0015915845 0.058542408 0.0007678877 -0.014875005 3.926992e-07 0.00040719865 2.8020773e-07 2.3033557e-05
0.09333333333333334 0.0012812648 0.047450617 0.0003511029 -0.011829661 0.0018994566 0.07025257 0.0009200947 -0.017608069 3.821611e-07 0.00051992893 3.237517e-07 3.3389995e-05
0.1 0.0016654152 0.057622563 0.0004805127 -0.012844225 0.0024193968 0.08299207 0.0011574653 -0.020875977 5.6848813e-07 0.0006436118 4.5826474e-07 6.450904e-05
0.10666666666666667 0.0021243393 0.06883861 0.00071662734 -0.016423287 0.003108305 0.09650372 0.0014981745 -0.0245807 9.681883e-07 0.0007653582 6.1081596e-07 6.654339e-05
0.11333333333333333 0.0026644268 0.08101312 0.0010662101 -0.02134108 0.0039442303 0.11041798 0.0019477372 -0.028668437 1.6378968e-06 0.0008646456 7.7709e-07 5.3690164e-05
0.12 0.0032913203 0.09403403 0.0014040221 -0.024031974 0.0049655186 0.12441579 0.0026602591 -0.03282662 2.80294e-06 0.00092305144 1.5781314e-06 7.734581e-05
0.12666666666666668 0.0040096533 0.10774996 0.0018098399 -0.026850084 0.006199228 0.13840872 0.003497383 -0.036027517 4.7942376e-06 0.0009399595 2.847802e-06 8.4225285e-05
0.13333333333333333 0.0048229266 0.12199099 0.0023529003 -0.030996773 0.0073172785 0.15220657 0.0042547737 -0.039253853 6.2217914e-06 0.00091298105 3.6171223e-06 6.817937e-05
0.14 0.0057334974 0.13658562 0.0030307784 -0.03598171 0.008304241 0.16640255 0.004932055 -0.043436065 6.608723e-06 0.000889049 3.614852e-06 5.5567398e-05
0.14666666666666667 0.006742498 0.15135005 0.0036375835 -0.038685337 0.009445339 0.18092747 0.0057019745 -0.048213284 7.3053525e-06 0.0008748237 4.2617103e-06 9.078179e-05
0.15333333333333332 0.007850001 0.1661254 0.0044935658 -0.04389129 0.010739437 0.1957652 0.006585655 -0.053395346 8.348844e-06 0.00087851746 4.3768364e-06 9.032711e-05
0.16 0.00905507 0.1807604 0.0055196704 -0.050024867 0.012007647 0.21037489 0.007726535 -0.05926349 8.717714e-06 0.0008770182 4.8702523e-06 8.5352156e-05
0.16666666666666666 0.0103559 0.19512454 0.0064002136 -0.053674486 0.013380445 0.22466668 0.00901517 -0.0655105 9.14787e-06 0.00087273854 6.837997e-06 0.00014009116
0.17333333333333334 0.011749864 0.20909451 0.0075161583 -0.05910543 0.0148804085 0.2383567 0.010403827 -0.072097376 9.800311e-06 0.0008562755 8.338629e-06 0.00016879066
0.18 0.013233694 0.22257456 0.008749328 -0.06493915 0.016529568 0.25114682 0.011887329 -0.07908074 1.0862781e-05 0.00081637414 9.847051e-06 0.00019998456
0.18666666666666668 0.01480362 0.23548888 0.010169133 -0.071675435 0.018359207 0.2625855 0.013486843 -0.08673702 1.26421955e-05 0.0007342265 1.10072e-05 0.0002268514
0.19333333333333333 0.016455382 0.24776441 0.011734688 -0.07885266 0.020355191 0.27268356 0.015086206 -0.09453033 1.520851e-05 0.00062096416 1.12326725e-05 0.00024578927
0.2 0.018184455 0.25936097 0.013456455 -0.08647186 0.022404607 0.28176028 0.016898753 -0.10205221 1.7809685e-05 0.0005017289 1.1849414e-05 0.00024274726
0.20666666666666667 0.019985937 0.27022222 0.014964047 -0.09226798 0.024457479 0.29044774 0.018904245 -0.10930188 1.999469e-05 0.00040907186 1.5525158e-05 0.00029015366
0.21333333333333335 0.021854887 0.2803424 0.016892558 -0.10018523 0.02654602 0.29872212 0.021062067 -0.11637968 2.2006732e-05 0.00033781404 1.7384804e-05 0.00026226015
0.22 0.023786297 0.28971177 0.018589543 -0.10643857 0.02863507 0.30646482 0.023281157 -0.12341717 2.3510596e-05 0.0002806646 2.201124e-05 0.00028827283
0.22666666666666666 0.025774961 0.29829952 0.020234672 -0.112231955 0.030732255 0.31358743 0.025566561 -0.13053945 2.4574765e-05 0.00023372007 2.8429038e-05 0.00033516428
0.23333333333333334 0.027815813 0.30612785 0.022601435 -0.121243596 0.032881655 0.31998095 0.027948964 -0.13780051 2.5662752e-05 0.00019190846 2.859607e-05 0.00027413154
0.24 0.029903797 0.31319767 0.02487986 -0.12940283 0.035180368 0.32546306 0.03046018 -0.145133 2.7842192e-05 0.00015043965 3.113998e-05 0.00024743832
0.24666666666666667 0.032033864 0.31951013 0.027085314 -0.1369373 0.037388213 0.3299859 0.03300417 -0.152626 2.8669048e-05 0.000109741435 3.503284e-05 0.0002461349
0.25333333333333335 0.03420115 0.32509243 0.029702507 -0.14580809 0.0395523 0.33414158 0.035666715 -0.16029578 2.8634831e-05 8.188707e-05 3.5571782e-05 0.00020989342
0.26 0.036400802 0.32994828 0.031867772 -0.15268408 0.041790273 0.3374986 0.037930883 -0.1681095 2.9046394e-05 5.7007466e-05 3.6761317e-05 0.00023794385
0.26666666666666666 0.03862824 0.33411545 0.034344845 -0.16049068 0.043938152 0.34014678 0.040158533 -0.17587367 2.819518e-05 3.6376994e-05 3.379897e-05 0.00023663639
0.2733333333333333 0.04087899 0.33761224 0.036963914 -0.16854183 0.04584835 0.34203544 0.04238381 -0.18369131 2.469456e-05 1.9564708e-05 2.9375262e-05 0.00022950656
0.28 0.043148845 0.34047857 0.039459947 -0.17596522 0.047948714 0.34356698 0.044449706 -0.19082828 2.3038741e-05 9.538305e-06 2.4897687e-05 0.00022091052
0.2866666666666667 0.04543388 0.3427551 0.042307854 -0.18426958 0.049968112 0.3448492 0.046325114 -0.19739492 2.0559271e-05 4.385213e-06 1.6138378e-05 0.00017227468
0.29333333333333333 0.047730338 0.344469 0.044574108 -0.190637 0.051744066 0.3459055 0.048360687 -0.20366779 1.6110016e-05 2.0635373e-06 1.43381785e-05 0.0001698013
0.3 0.05003461 0.3456406 0.0473242 -0.19826318 0.053387232 0.34678826 0.050572705 -0.20983064 1.1240084e-05 1.3171181e-06 1.0552787e-05 0.0001338061
0.30666666666666664 0.05234333 0.3463081 0.049391516 -0.20384794 0.055117987 0.34742668 0.05293739 -0.21581306 7.698715e-06 1.2512002e-06 1.2573214e-05 0.00014316388
0.31333333333333335 0.05465342 0.3465134 0.05168623 -0.2099711 0.0568212 0.3478217 0.055364586 -0.22183585 4.69927e-06 1.7117063e-06 1.3530298e-05 0.00014077233
0.32 0.056961987 0.34628513 0.054861996 -0.2182523 0.05850736 0.34782937 0.05774741 -0.22789401 2.3881787e-06 2.3846683e-06 8.3256045e-06 9.296251e-05
0.32666666666666666 0.05926638 0.34565896 0.057994515 -0.22619191 0.060180128 0.34747264 0.06019755 -0.23401201 8.3493296e-07 3.289435e-06 4.853368e-06 6.115396e-05
0.3333333333333333 0.061564118 0.34466052 0.06096982 -0.23354925 0.062002473 0.34671235 0.062853426 -0.24014987 1.9215503e-07 4.2100073e-06 3.5479766e-06 4.356816e-05
0.34 0.06385288 0.3433136 0.064499766 -0.24201319 0.06381846 0.345561 0.06571603 -0.24650584 1.1843393e-09 5.050776e-06 1.4792946e-06 2.0183952e-05
0.3466666666666667 0.06613058 0.34165508 0.067056075 -0.24806643 0.0657613 0.34400693 0.0687817 -0.25306794 1.3636814e-07 5.5312e-06 2.9777952e-06 2.5015153e-05
0.35333333333333333 0.06839536 0.33971813 0.07058573 -0.25613555 0.06793163 0.342053 0.07205218 -0.2597883 2.1504698e-07 5.451585e-06 2.1504845e-06 1.3342593e-05
0.36 0.07064552 0.33752373 0.07393965 -0.2636231 0.07021157 0.33974692 0.07539185 -0.26679263 1.88314e-07 4.94259e-06 2.1088852e-06 1.0045962e-05
0.36666666666666664 0.0728795 0.33509684 0.077658705 -0.27168143 0.072640605 0.33712685 0.078758664 -0.27396092 5.707102e-08 4.120961e-06 1.2099098e-06 5.1960756e-06
0.37333333333333335 0.07509594 0.33246592 0.08113802 -0.27905527 0.075358786 0.3341821 0.0820824 -0.28097787 6.9089616e-08 2.9453306e-06 8.91846e-07 3.6964193e-06
0.38 0.07729368 0.32966107 0.08461677 -0.2862577 0.07817914 0.33090243 0.085205935 -0.28778023 7.8404696e-07 1.5409651e-06 3.47112e-07 2.3180405e-06
0.38666666666666666 0.079471685 0.32670066 0.08672276 -0.29068774 0.08069491 0.32748693 0.08830528 -0.29453647 1.4962707e-06 6.182279e-07 2.504364e-06 1.4812735e-05
0.3933333333333333 0.081629105 0.32361317 0.08936512 -0.29607162 0.083149806 0.32399315 0.09140929 -0.3011049 2.3125308e-06 1.443845e-07 4.1786357e-06 2.5333951e-05
0.4 0.083765246 0.32042122 0.09323473 -0.30362213 0.08547317 0.32039118 0.09463369 -0.30752406 2.9170126e-06 9.024461e-10 1.9570841e-06 1.5225048e-05
0.4066666666666667 0.08587954 0.31714445 0.09561706 -0.30832702 0.087300815 0.31673592 0.09811749 -0.3138074 2.0200162e-06 1.6689695e-07 6.252149e-06 3.0034553e-05
0.41333333333333333 0.08797155 0.31380147 0.099911295 -0.31634045 0.089281924 0.3130726 0.10142814 -0.3197154 1.7170718e-06 5.3125933e-07 2.3008304e-06 1.1390382e-05
0.42 0.09004097 0.31041262 0.10384338 -0.32353565 0.0912074 0.30944058 0.1046441 -0.32543764 1.3605662e-06 9.448473e-07 6.411427e-07 3.617544e-06
0.4266666666666667 0.09208765 0.3070014 0.10716176 -0.32953972 0.09306147 0.30586603 0.10781877 -0.3310006 9.483267e-07 1.2890856e-06 4.3165832e-07 2.1341705e-06
0.43333333333333335 0.09411152 0.30358002 0.11005618 -0.33473057 0.094858386 0.302366 0.11097644 -0.3364188 5.5781265e-07 1.4738625e-06 8.4688935e-07 2.8501609e-06
0.44 0.09611262 0.30016562 0.11324458 -0.34031788 0.096612416 0.29895386 0.11413043 -0.34171042 2.4979988e-07 1.4683682e-06 7.847332e-07 1.9391769e-06
0.44666666666666666 0.098091096 0.29677162 0.11562845 -0.34451434 0.09833529 0.29564148 0.11729102 -0.34689477 5.963011e-08 1.2772026e-06 2.76413e-06 5.6664503e-06
0.4533333333333333 0.1000472 0.29341534 0.11937352 -0.35081536 0.10003726 0.29243985 0.12046782 -0.35199043 9.87852e-11 9.5158e-07 1.197485e-06 1.380803e-06
0.46 0.101981215 0.29010284 0.12291531 -0.35668123 0.1017423 0.2893219 0.1236449 -0.35696965 5.70817e-08 6.0986736e-07 5.323025e-07 8.319006e-08
0.4666666666666667 0.10389354 0.28684896 0.12551434 -0.3609957 0.1034534 0.28623968 0.12679234 -0.36180365 1.9372591e-07 3.712205e-07 1.6332791e-06 6.527686e-07
0.47333333333333333 0.105784655 0.28366628 0.12917392 -0.36685944 0.10523117 0.28318927 0.12991439 -0.36647743 3.0634152e-07 2.2754423e-07 5.482936e-07 1.4592871e-07
0.48 0.10765504 0.28055876 0.13332197 -0.3733492 0.10714548 0.28016195 0.13296501 -0.3709727 2.596515e-07 1.5746447e-07 1.2741853e-07 5.647737e-06
0.4866666666666667 0.10950527 0.2775341 0.13543001 -0.37672195 0.10912426 0.2771326 0.1359241 -0.37535825 1.4517262e-07 1.6119975e-07 2.441276e-07 1.8596631e-06
0.49333333333333335 0.11133593 0.27459937 0.13880537 -0.38190296 0.111086324 0.274116 0.13884355 -0.37968382 6.230483e-08 2.3364063e-07 1.4574661e-09 4.9245846e-06
0.5 0.11314765 0.27175826 0.14254518 -0.38752767 0.113023564 0.2711242 0.1417512 -0.38395342 1.5398184e-08 4.0201232e-07 6.30402e-07 1.2775278e-05
0.5066666666666667 0.11494109 0.26901567 0.14497028 -0.3911995 0.114903726 0.2681673 0.14466037 -0.38819826 1.3961179e-09 7.1975325e-07 9.6046904e-08 9.007459e-06
0.5133333333333333 0.11671696 0.26637957 0.14787188 -0.39549696 0.11656059 0.26527518 0.14758556 -0.39255938 2.4450118e-08 1.2196655e-06 8.198247e-08 8.629407e-06
0.52 0.118475966 0.26385143 0.15135022 -0.40053916 0.118024305 0.26248467 0.15049477 -0.39704153 2.0399824e-07 1.8680447e-06 7.317876e-07 1.2233418e-05
0.5266666666666666 0.1202189 0.2614401 0.15493958 -0.4056606 0.119438805 0.2598 0.15344095 -0.4015005 6.0855314e-07 2.6899647e-06 2.245876e-06 1.7306484e-05
0.5333333333333333 0.12194658 0.25915217 0.15809594 -0.41012186 0.12084172 0.25722477 0.15642507 -0.40592027 1.2207189e-06 3.7148923e-06 2.7917972e-06 1.7653367e-05
0.54 0.12365977 0.2569776 0.16068244 -0.41376147 0.12224643 0.25476396 0.1594476 -0.4103062 1.997524e-06 4.900145e-06 1.5248405e-06 1.1938969e-05
0.5466666666666666 0.12535922 0.25491947 0.16371821 -0.41795775 0.12367001 0.2524198 0.16246046 -0.41460913 2.8534323e-06 6.248349e-06 1.5819286e-06 1.12132475e-05
0.5533333333333333 0.12704575 0.25297868 0.1656267 -0.4206171 0.1251107 0.25019366 0.16545978 -0.41880742 3.744418e-06 7.756375e-06 2.7863223e-08 3.274965e-06
0.56 0.1287201 0.2511521 0.16910893 -0.4253119 0.12659688 0.24807468 0.16851361 -0.42286676 4.5080706e-06 9.470499e-06 3.544015e-07 5.9786685e-06
0.5666666666666667 0.13038304 0.24944237 0.17081226 -0.42764226 0.12808087 0.24606887 0.17157353 -0.42686766 5.299986e-06 1.1380527e-05 5.795328e-07 5.9999303e-07
0.5733333333333334 0.13203537 0.24784853 0.1743441 -0.43230802 0.1295644 0.24418081 0.17464502 -0.43081737 6.1056935e-06 1.3452113e-05 9.055823e-08 2.2220452e-06
0.58 0.13367787 0.24637389 0.17610298 -0.43465564 0.13105312 0.24241263 0.17771834 -0.43471038 6.889313e-06 1.5691621e-05 2.6093892e-06 2.9972194e-09
0.5866666666666667 0.13531129 0.24501428 0.17930521 -0.43881407 0.13256112 0.24076054 0.18073931 -0.43850708 7.5634525e-06 1.8094348e-05 2.0566504e-06 9.4245145e-08
0.5933333333333334 0.1369364 0.24376601 0.1817716 -0.4420023 0.13423268 0.23921867 0.18367092 -0.4421449 7.3100555e-06 2.0678326e-05 3.6074048e-06 2.0335932e-08
0.6 0.13855392 0.24262854 0.18443474 -0.44540605 0.13592902 0.23782647 0.18655252 -0.44573322 6.8900954e-06 2.3059953e-05 4.485004e-06 1.0704014e-07
0.6066666666666667 0.14016458 0.24159823 0.18658052 -0.44813633 0.1375929 0.23660533 0.18941234 -0.4492922 6.6135744e-06 2.4929073e-05 8.019186e-06 1.3360657e-06
0.6133333333333333 0.14176905 0.2406708 0.18845972 -0.45051512 0.13923253 0.2355436 0.19219165 -0.45279047 6.4339356e-06 2.6288246e-05 1.3927237e-05 5.177207e-06
0.62 0.14336804 0.23984808 0.1897544 -0.4521574 0.14092985 0.2346303 0.19488668 -0.45615527 5.944759e-06 2.7225184e-05 2.6340378e-05 1.5982903e-05
0.6266666666666667 0.14496219 0.23912305 0.19339195 -0.45664716 0.14275838 0.233864 0.19756481 -0.45930555 4.8567663e-06 2.7657627e-05 1.7412774e-05 7.0670744e-06
0.6333333333333333 0.14655213 0.23849021 0.19608355 -0.4599466 0.14450938 0.23321462 0.20013553 -0.46246922 4.17285e-06 2.7831873e-05 1.641857e-05 6.3635994e-06
0.64 0.1481384 0.23794247 0.19818 -0.46250328 0.14620343 0.23267749 0.20261574 -0.46562785 3.7441298e-06 2.7720042e-05 1.9675726e-05 9.762905e-06
0.6466666666666666 0.14972162 0.23748101 0.20138858 -0.4663676 0.1478768 0.23223487 0.20499822 -0.46880674 3.4033733e-06 2.7522065e-05 1.3029518e-05 5.94941e-06
0.6533333333333333 0.15130232 0.23710592 0.20561671 -0.47139838 0.14955737 0.23188522 0.20729244 -0.47202158 3.0448707e-06 2.725567e-05 2.8080542e-06 3.883737e-07
0.66 0.15288103 0.23680602 0.20793694 -0.4741416 0.15122853 0.23163362 0.20964 -0.47517896 2.7307367e-06 2.675374e-05 2.900392e-06 1.0761141e-06
0.6666666666666666 0.15445824 0.23658109 0.21091226 -0.47762746 0.15287806 0.23147409 0.21201357 -0.4783133 2.496965e-06 2.6081454e-05 1.2128947e-06 4.7037767e-07
0.6733333333333333 0.15603441 0.23642589 0.21388867 -0.4810855 0.1545325 0.23140141 0.21437584 -0.4814363 2.2557124e-06 2.5245377e-05 2.3732844e-07 1.2306285e-07
0.68 0.15760997 0.23633412 0.21760085 -0.48535836 0.15620272 0.23141551 0.216737 -0.48453575 1.9803547e-06 2.4192675e-05 7.4623705e-07 6.7667685e-07
0.6866666666666666 0.15918534 0.23630545 0.21932523 -0.4873297 0.15785272 0.23150711 0.2191639 -0.48760048 1.7758516e-06 2.3024046e-05 2.602894e-08 7.332392e-08
0.6933333333333334 0.16076091 0.23633519 0.22166085 -0.48998347 0.15950635 0.23167196 0.22160833 -0.49065202 1.5739172e-06 2.1745705e-05 2.759043e-09 4.4696645e-07
0.7 0.16233698 0.23641075 0.22446367 -0.4931471 0.16117498 0.23190917 0.22406098 -0.49369213 1.3502267e-06 2.0264233e-05 1.6215841e-07 2.970521e-07
0.7066666666666667 0.16391389 0.23653588 0.22653219 -0.4954653 0.16286281 0.23221892 0.22652033 -0.49672237 1.104776e-06 1.8636107e-05 1.4069101e-10 1.5802048e-06
0.7133333333333334 0.16549192 0.23670627 0.22840679 -0.4975538 0.16457187 0.23260172 0.22898687 -0.49974442 8.4650543e-07 1.6847369e-05 3.3650127e-07 4.7988146e-06
0.72 0.16707139 0.23691949 0.23067608 -0.50007 0.16625917 0.23302108 0.23189196 -0.50251555 6.5969743e-07 1.5197616e-05 1.4783524e-06 5.9808544e-06
0.7266666666666667 0.16865253 0.23717114 0.23393147 -0.50366044 0.16788352 0.2334418 0.23491372 -0.50518775 5.913904e-07 1.3908002e-05 9.648244e-07 2.332674e-06
0.7333333333333333 0.17023557 0.23745574 0.23778267 -0.5078759 0.16943869 0.23385458 0.23792325 -0.5079064 6.350246e-07 1.2968379e-05 1.9762048e-08 9.2768815e-10
0.74 0.17182072 0.23777205 0.24029991 -0.5106057 0.17095765 0.23426643 0.24071735 -0.5108623 7.448732e-07 1.2289353e-05 1.742571e-07 6.584253e-08
0.7466666666666667 0.17340817 0.23811792 0.24322961 -0.51376563 0.17253771 0.2346705 0.24343781 -0.51381594 7.5768554e-07 1.1884659e-05 4.3346834e-08 2.5307259e-09
0.7533333333333333 0.1749981 0.23849022 0.24509396 -0.5157586 0.17413677 0.23507361 0.24613383 -0.5167604 7.418925e-07 1.1673243e-05 1.0813453e-06 1.0036731e-06
0.76 0.17659068 0.23888627 0.24757737 -0.51840645 0.1757397 0.23547848 0.24882232 -0.51969624 7.2415935e-07 1.1613041e-05 1.5498938e-06 1.6635452e-06
0.7666666666666667 0.17818601 0.23929991 0.25045618 -0.52146137 0.17734174 0.23588628 0.25151002 -0.5226246 7.127918e-07 1.1652887e-05 1.1105786e-06 1.3531371e-06
0.7733333333333333 0.17978422 0.23973162 0.25220802 -0.52330244 0.17894185 0.23629765 0.2542002 -0.5255466 7.0959993e-07 1.1792168e-05 3.9687257e-06 5.036319e-06
0.78 0.18138538 0.24017508 0.25423038 -0.5254226 0.18053873 0.23670708 0.2568716 -0.52848434 7.168233e-07 1.20270715e-05 6.9761004e-06 9.374444e-06
0.7866666666666666 0.18298958 0.240629 0.2568196 -0.52813023 0.18210004 0.23711288 0.25952607 -0.5314636 7.912809e-07 1.2363119e-05 7.32497e-06 1.1111487e-05
0.7933333333333333 0.18459687 0.24109259 0.26007396 -0.5315192 0.18351853 0.2375283 0.26226553 -0.5344755 1.1628116e-06 1.2704221e-05 4.8029938e-06 8.739892e-06
0.8 0.18620726 0.24155986 0.26404762 -0.5356331 0.18486038 0.23794045 0.2651007 -0.5374407 1.8141023e-06 1.3100183e-05 1.108946e-06 3.2675264e-06
0.8066666666666666 0.18782079 0.24203002 0.26858625 -0.5402966 0.18615125 0.23834881 0.26795468 -0.5404014 2.787367e-06 1.3551326e-05 3.988817e-07 1.0979889e-08
0.8133333333333334 0.18943748 0.2425018 0.27201724 -0.5437897 0.18741062 0.23875067 0.27081776 -0.5433518 4.108145e-06 1.4070968e-05 1.4387615e-06 1.9171763e-07
0.82 0.19105728 0.24297127 0.2754533 -0.5472657 0.18864737 0.23914495 0.27368477 -0.5462921 5.807643e-06 1.46407265e-05 3.1276963e-06 9.478624e-07
0.8266666666666667 0.19268021 0.2434391 0.27869496 -0.5505237 0.18986626 0.23953123 0.27655378 -0.54922307 7.9183155e-06 1.5271364e-05 4.584642e-06 1.691646e-06
0.8333333333333334 0.19430624 0.24390317 0.28204554 -0.5538719 0.19106996 0.2399094 0.2794245 -0.55214566 1.0473501e-05 1.5950274e-05 6.8699273e-06 2.9800071e-06
0.84 0.19593531 0.24436174 0.28592756 -0.55772984 0.19226484 0.24028587 0.28228492 -0.55507207 1.3472342e-05 1.6612716e-05 1.3268887e-05 7.0637475e-06
0.8466666666666667 0.1975674 0.24481398 0.28924644 -0.5610041 0.19342685 0.2406705 0.28515097 -0.55801135 1.7144203e-05 1.7168397e-05 1.6772834e-05 8.956548e-06
0.8533333333333334 0.19920243 0.24525434 0.29015458 -0.56188136 0.19457199 0.24105851 0.2880286 -0.56094074 2.1441034e-05 1.7604942e-05 4.5197844e-06 8.847677e-07
0.86 0.20084031 0.24568214 0.29242712 -0.5641032 0.19572693 0.2414293 0.29091945 -0.5638128 2.6146636e-05 1.8086615e-05 2.2730678e-06 8.4328576e-08
0.8666666666666667 0.20248097 0.24609745 0.2940881 -0.56571656 0.19691892 0.2417778 0.29382586 -0.5665996 3.0936422e-05 1.86594e-05 6.8764905e-08 7.797646e-07
0.8733333333333333 0.20412429 0.2464974 0.29745695 -0.568996 0.19810976 0.24211131 0.2967166 -0.5693792 3.6174522e-05 1.9237717e-05 5.481171e-07 1.468409e-07
0.88 0.20577018 0.246884 0.30190024 -0.57329947 0.1992949 0.24243087 0.29959965 -0.5721502 4.192931e-05 1.9830433e-05 5.2927157e-06 1.320883e-06
0.8866666666666667 0.20741856 0.24725743 0.30435282 -0.57565343 0.20049548 0.2427327 0.30248204 -0.57488555 4.792903e-05 2.0473115e-05 3.4998222e-06 5.896499e-07
0.8933333333333333 0.20906933 0.24761592 0.30957252 -0.58065206 0.20172846 0.24301395 0.30536038 -0.57757473 5.3888274e-05 2.1178132e-05 1.7742132e-05 9.469949e-06
0.9 0.2107224 0.2479603 0.31297198 -0.5838793 0.20297222 0.24327886 0.30822605 -0.5802529 6.006534e-05 2.1915863e-05 2.2523856e-05 1.3150822e-05
0.9066666666666666 0.21237767 0.24828975 0.3165698 -0.5872772 0.204218 0.24352926 0.3110851 -0.58292496 6.658017e-05 2.2662254e-05 3.0081936e-05 1.894175e-05
0.9133333333333333 0.21403502 0.24860342 0.31898886 -0.58954644 0.20546079 0.24376622 0.31394225 -0.5855935 7.351746e-05 2.3398505e-05 2.5468233e-05 1.562558e-05
0.92 0.21569435 0.2488995 0.32224387 -0.592592 0.20697908 0.24393979 0.31665394 -0.5881432 7.595596e-05 2.4598796e-05 3.1247342e-05 1.9791567e-05
0.9266666666666666 0.21735556 0.24918123 0.32302934 -0.59331477 0.20871574 0.24406224 0.31923205 -0.5906274 7.464662e-05 2.6203967e-05 1.4419432e-05 7.22209e-06
0.9333333333333333 0.21901853 0.24944606 0.32647577 -0.59652084 0.21054685 0.24417222 0.32177147 -0.59309155 7.1769406e-05 2.7813481e-05 2.2130407e-05 1.1760055e-05
0.94 0.22068317 0.24969605 0.32953513 -0.59935176 0.21242471 0.24429066 0.32431707 -0.5955535 6.820219e-05 2.9218147e-05 2.7228138e-05 1.4426676e-05
0.9466666666666667 0.22234936 0.24992897 0.33127648 -0.600953 0.2143346 0.24442153 0.32687503 -0.59802526 6.423627e-05 3.0331888e-05 1.9372721e-05 8.571547e-06
0.9533333333333334 0.22401701 0.2501464 0.33424968 -0.6036853 0.21627104 0.24456654 0.32945052 -0.60050964 5.9999995e-05 3.113466e-05 2.3031911e-05 1.0084917e-05
0.96 0.225686 0.25034755 0.33564433 -0.6049582 0.21822707 0.24472332 0.33206606 -0.60298604 5.5635566e-05 3.1632015e-05 1.2804056e-05 3.8893318e-06
0.9666666666666667 0.22735621 0.25053275 0.3405005 -0.609393 0.2201843 0.24488121 0.33477595 -0.60539716 5.143635e-05 3.193983e-05 3.2770466e-05 1.5966703e-05
0.9733333333333334 0.22902755 0.25070086 0.3430669 -0.61172056 0.22213948 0.24503969 0.3375306 -0.60780925 4.74456e-05 3.2048898e-05 3.0650484e-05 1.5298396e-05
0.98 0.23069993 0.25085723 0.34577858 -0.6141712 0.22411692 0.24515627 0.3402374 -0.6102007 4.3335956e-05 3.2500953e-05 3.070463e-05 1.5764901e-05
0.9866666666666667 0.23237325 0.2509978 0.35095713 -0.61883146 0.22610293 0.24520339 0.34285578 -0.6125463 3.9316903e-05 3.3575314e-05 6.563178e-05 3.9502873e-05
0.9933333333333333 0.23404743 0.2511257 0.3526319 -0.6203274 0.22805433 0.24519119 0.3454172 -0.6148588 3.5917223e-05 3.521837e-05 5.2051826e-05 2.9905663e-05


==> graphs/visco/viscolastic_results_test_noise_17.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 0.00014750537 0.022125807 6.27644e-05 -0.0039170953 0.007229706 0.022051392 -0.0005827509 -0.009763095 5.0157567e-05 5.5375233e-09 4.1668997e-07 3.4175708e-05
0.006666666666666667 0.000528785 0.057191942 0.0003457744 -0.00455614 0.0038479525 0.059213176 0.00023044721 0.00037995074 1.1016873e-05 4.085389e-06 1.330036e-08 2.4364992e-05
0.013333333333333334 0.001191515 0.0994095 0.0010728004 -0.009693957 -0.0015788721 0.105429955 0.00019902046 -0.010755345 7.675045e-06 3.6245896e-05 7.634913e-07 1.1265452e-06
0.02 0.0021653378 0.14607342 0.0023016657 -0.01365941 0.0019541758 0.15158238 0.0034131873 -0.014838443 4.4589402e-08 3.0348632e-05 1.2354803e-06 1.3901188e-06
0.02666666666666667 0.003470741 0.19581051 0.004267017 -0.021930227 0.00308357 0.2021187 0.0043727234 -0.02288367 1.4990142e-07 3.9793173e-05 1.1173866e-08 9.090542e-07
0.03333333333333333 0.0051229433 0.24783033 0.0068967813 -0.028959632 0.005662364 0.25380722 0.0069397413 -0.031693503 2.909746e-07 3.5723162e-05 1.8455657e-09 7.4740524e-06
0.04 0.0071339295 0.30164793 0.010475917 -0.039111946 0.007802761 0.30947378 0.0104111 -0.040796075 4.4733576e-07 6.124395e-05 4.2011563e-09 2.8362913e-06
0.04666666666666667 0.00951319 0.3568891 0.014998476 -0.050127532 0.009870454 0.36482885 0.0150921615 -0.05153944 1.2763736e-07 6.3039726e-05 8.776966e-09 1.9934823e-06
0.05333333333333334 0.012268637 0.41331705 0.02030136 -0.059798386 0.012575683 0.41908503 0.021686697 -0.06250466 9.427717e-08 3.3269494e-05 1.919158e-06 7.3239007e-06
0.06 0.015406901 0.47073954 0.026836965 -0.07209094 0.015958434 0.47584435 0.02848556 -0.07353868 3.041886e-07 2.6059086e-05 2.7178673e-06 2.0959646e-06
0.06666666666666667 0.018933801 0.5290351 0.0343227 -0.083897345 0.01932507 0.5339733 0.036211364 -0.08525368 1.530915e-07 2.4385674e-05 3.5670464e-06 1.8396405e-06
0.07333333333333333 0.022854177 0.5880564 0.042859152 -0.095905736 0.023209915 0.5927853 0.045593195 -0.097507454 1.2654901e-07 2.2362621e-05 7.4749896e-06 2.5655017e-06
0.08 0.027172208 0.64770454 0.052654494 -0.109048285 0.027908634 0.652784 0.05464267 -0.11065705 5.423241e-07 2.5800795e-05 3.952845e-06 2.58813e-06
0.08666666666666667 0.031891663 0.70791847 0.06348993 -0.12190651 0.033072826 0.7123669 0.06503632 -0.12456292 1.3951458e-06 1.9788386e-05 2.391323e-06 7.0565015e-06
0.09333333333333334 0.037015803 0.7686207 0.07577 -0.13618705 0.03942194 0.7690087 0.076391384 -0.13937068 5.7894867e-06 1.505181e-07 3.861204e-07 1.013552e-05
0.1 0.042400233 0.8076648 0.085501984 -0.15007311 0.045151122 0.80477583 0.0866406 -0.15600546 7.5673875e-06 8.346191e-06 1.2964388e-06 3.519273e-05
0.10666666666666667 0.04796135 0.83416736 0.094040334 -0.16484609 0.050540946 0.82753235 0.0944004 -0.17089501 6.654315e-06 4.402336e-05 1.2964624e-07 3.6589405e-05
0.11333333333333333 0.053653616 0.8538397 0.101696484 -0.1788614 0.05696405 0.84517604 0.10212022 -0.18282105 1.0958976e-05 7.505891e-05 1.7955294e-07 1.5678874e-05
0.12 0.05944964 0.86940366 0.107853316 -0.18934694 0.06291053 0.8586395 0.10872061 -0.19317676 1.1977744e-05 0.0001158676 7.521959e-07 1.4667537e-05
0.12666666666666668 0.06533083 0.8821795 0.113253675 -0.19840926 0.06830853 0.8695388 0.11468266 -0.20256719 8.866691e-06 0.00015978767 2.0419957e-06 1.7288387e-05
0.13333333333333333 0.0712837 0.89292926 0.11847928 -0.20749035 0.07337634 0.8794419 0.120015755 -0.21094343 4.3791615e-06 0.00018190831 2.3607513e-06 1.1923733e-05
0.14 0.07729796 0.9021393 0.12352489 -0.21638277 0.0780539 0.8884959 0.12489377 -0.2184663 5.714391e-07 0.00018614193 1.8738332e-06 4.341077e-06
0.14666666666666667 0.08336524 0.91009146 0.1270201 -0.22159387 0.08364035 0.8969557 0.12955362 -0.22493441 7.568699e-08 0.00017254743 6.4186747e-06 1.1159223e-05
0.15333333333333332 0.08947878 0.9170324 0.13108616 -0.22850066 0.090423316 0.9046949 0.13419017 -0.23053516 8.9214154e-07 0.00015221405 9.634917e-06 4.1391913e-06
0.16 0.095632985 0.9231301 0.13509971 -0.23542581 0.09715649 0.9113528 0.13817644 -0.23584124 2.321059e-06 0.00013870436 9.466281e-06 1.7258165e-07
0.16666666666666666 0.10182307 0.9285119 0.1376669 -0.23910356 0.10370623 0.9168829 0.14132291 -0.24082889 3.5463067e-06 0.00013523469 1.3366444e-05 2.9767668e-06
0.17333333333333334 0.10804475 0.9332523 0.1404941 -0.24358004 0.10993607 0.9214449 0.14392976 -0.24560162 3.5771006e-06 0.00013941427 1.1803838e-05 4.0867894e-06
0.18 0.114294305 0.9374335 0.14314015 -0.24779473 0.11629453 0.9252042 0.14623688 -0.25001037 4.0009104e-06 0.0001495549 9.589734e-06 4.909055e-06
0.18666666666666668 0.12056854 0.94113606 0.14592804 -0.25244215 0.122767955 0.9282803 0.1483531 -0.25406715 4.8374104e-06 0.00016527077 5.8809146e-06 2.6406296e-06
0.19333333333333333 0.1268645 0.9443916 0.14851958 -0.25675762 0.12969443 0.9307441 0.15030946 -0.2577327 8.008556e-06 0.00018625417 3.2036803e-06 9.5076615e-07
0.2 0.13317958 0.94726336 0.15115133 -0.26123753 0.13660313 0.9326516 0.15219341 -0.26120248 1.172074e-05 0.00021350413 1.0859368e-06 1.2283294e-09
0.20666666666666667 0.13951124 0.9497507 0.15245911 -0.26300925 0.1433977 0.9340299 0.15399629 -0.26452672 1.51045815e-05 0.00024714496 2.3629038e-06 2.3027294e-06
0.21333333333333335 0.14585738 0.9519187 0.15472677 -0.2668996 0.15002291 0.9351286 0.15575513 -0.2676668 1.7351642e-05 0.00028190718 1.0575221e-06 5.885977e-07
0.22 0.152216 0.95379406 0.15603 -0.26886117 0.15669098 0.9360177 0.15728962 -0.27043498 2.0025469e-05 0.00031599932 1.586655e-06 2.4768497e-06
0.22666666666666666 0.15858513 0.95536953 0.15668789 -0.26959804 0.16309437 0.93670416 0.15866803 -0.27299824 2.033325e-05 0.00034839616 3.9209576e-06 1.1561405e-05
0.23333333333333334 0.16496307 0.95669085 0.15892664 -0.27366018 0.16918974 0.9372085 0.15990874 -0.27539274 1.7864737e-05 0.0003795629 9.645316e-07 3.0017572e-06
0.24 0.17134823 0.95777273 0.1605695 -0.2765595 0.17516634 0.9375925 0.16104177 -0.27759248 1.4577961e-05 0.0004072415 2.2303188e-07 1.0670442e-06
0.24666666666666667 0.17773898 0.95861465 0.16165365 -0.2784071 0.18102965 0.93788403 0.1620937 -0.27963883 1.0828497e-05 0.0004297584 1.9364064e-07 1.5171588e-06
0.25333333333333335 0.18413395 0.9592444 0.16338457 -0.28160176 0.18670931 0.9380863 0.1630715 -0.2815787 6.6325188e-06 0.00044766517 9.801495e-08 5.320864e-10
0.26 0.19053164 0.959654 0.16384007 -0.28234434 0.19219567 0.9382071 0.16397573 -0.28342536 2.7689878e-06 0.0004599688 1.8403682e-08 1.1686035e-06
0.26666666666666666 0.19693081 0.959875 0.16480784 -0.2841593 0.19770311 0.93831766 0.16481274 -0.28518522 5.964433e-07 0.00046471853 2.403433e-11 1.0525018e-06
0.2733333333333333 0.20333023 0.9599141 0.16577403 -0.28602743 0.2032114 0.9383808 0.16556083 -0.2868679 1.4122175e-08 0.00046368345 4.545672e-08 7.063651e-07
0.28 0.20972885 0.9597916 0.16646032 -0.28740278 0.20892167 0.9384138 0.16623507 -0.28840017 6.5154114e-07 0.0004570104 5.073574e-08 9.947954e-07
0.2866666666666667 0.21612567 0.95952284 0.16765647 -0.28980467 0.21471953 0.9384145 0.1668643 -0.28985503 1.9772106e-06 0.00044556157 6.275185e-07 2.5367264e-09
0.29333333333333333 0.22251979 0.9591174 0.16780712 -0.29024222 0.22094713 0.9381545 0.1672233 -0.2910757 2.4732394e-06 0.00043944293 3.4083715e-07 6.946915e-07
0.3 0.22891027 0.95857376 0.1685024 -0.29176864 0.22740953 0.93757385 0.16734104 -0.29215047 2.2522224e-06 0.00044099614 1.3487726e-06 1.4579213e-07
0.30666666666666664 0.23529632 0.95790666 0.16817822 -0.29139453 0.233718 0.93679446 0.16742644 -0.2933035 2.4911287e-06 0.00044572513 5.6517086e-07 3.6441204e-06
0.31333333333333335 0.2416772 0.9571327 0.16823204 -0.2917795 0.23969705 0.93601465 0.16773589 -0.29472446 3.9209576e-06 0.00044597182 2.461639e-07 8.672884e-06
0.32 0.24805222 0.95625305 0.16940767 -0.29432726 0.24584979 0.93524015 0.16812076 -0.29613882 4.850726e-06 0.00044154207 1.6561347e-06 3.281764e-06
0.32666666666666666 0.25442076 0.955279 0.17047358 -0.29668123 0.25216588 0.9345033 0.16858222 -0.29749203 5.0844546e-06 0.0004316287 3.5772414e-06 6.573999e-07
0.3333333333333333 0.2607822 0.954218 0.17124452 -0.2984987 0.25821918 0.93383163 0.16926485 -0.2989762 6.56912e-06 0.0004156028 3.9190695e-06 2.2802784e-07
0.34 0.26713604 0.9530745 0.17262402 -0.30145743 0.26420778 0.93316597 0.17005901 -0.30051747 8.574689e-06 0.00039635025 6.5792833e-06 8.8353465e-07
0.3466666666666667 0.27348176 0.95186085 0.17281502 -0.3022345 0.2700043 0.932357 0.17095684 -0.30217916 1.2092688e-05 0.00038039946 3.452869e-06 3.062838e-09
0.35333333333333333 0.27981898 0.9505815 0.17418991 -0.30519465 0.27571717 0.93137926 0.17190887 -0.30393273 1.6824868e-05 0.00036872574 5.2031432e-06 1.5924414e-06
0.36 0.2861472 0.94923484 0.17525552 -0.30759072 0.28127024 0.93030006 0.17295194 -0.30584294 2.3784849e-05 0.00035852613 5.306506e-06 3.0547594e-06
0.36666666666666664 0.29246613 0.9478402 0.17674284 -0.31073877 0.2868565 0.92913395 0.17405243 -0.30783054 3.1467967e-05 0.00034992423 7.2382772e-06 8.4578005e-06
0.37333333333333335 0.2987755 0.9464015 0.1779561 -0.3133839 0.2925608 0.92788076 0.17518717 -0.30986157 3.86226e-05 0.0003430168 7.666994e-06 1.2406855e-05
0.38 0.30507505 0.9449327 0.17922816 -0.3161195 0.2984055 0.9265412 0.17634659 -0.3119296 4.4482913e-05 0.0003382469 8.303456e-06 1.7555083e-05
0.38666666666666666 0.3113646 0.9434305 0.17896853 -0.31616172 0.30439895 0.9251169 0.17752542 -0.31403375 4.85201e-05 0.00033538745 2.0825892e-06 4.5282786e-06
0.3933333333333333 0.31764397 0.9419082 0.17940314 -0.31742722 0.3105458 0.9236101 0.1787202 -0.31617412 5.038399e-05 0.00033482007 4.6640037e-07 1.5702552e-06
0.4 0.32391313 0.94037306 0.18120472 -0.3210652 0.3168499 0.9220238 0.17992838 -0.3183508 4.9889357e-05 0.00033669645 1.6290542e-06 7.367943e-06
0.4066666666666667 0.330172 0.93883264 0.1814902 -0.32205853 0.32288435 0.92037195 0.18119936 -0.32073453 5.3109863e-05 0.00034079712 8.458841e-08 1.7529707e-06
0.41333333333333333 0.33642057 0.9372829 0.18377937 -0.3264786 0.32868466 0.91868234 0.18254142 -0.3232754 5.9844275e-05 0.00034598168 1.5325417e-06 1.02605745e-05
0.42 0.3426588 0.9357331 0.18575267 -0.330308 0.33447725 0.9169756 0.18393868 -0.32585323 6.693763e-05 0.0003518424 3.29057e-06 1.9844902e-05
0.4266666666666667 0.3488868 0.93419987 0.18723719 -0.33327374 0.3403029 0.9152602 0.1853806 -0.32845905 7.368289e-05 0.00035871126 3.446946e-06 2.3181186e-05
0.43333333333333335 0.35510463 0.932678 0.1883153 -0.33553687 0.3460559 0.91359144 0.18693739 -0.33116946 8.1879516e-05 0.000364296 1.898637e-06 1.907428e-05
0.44 0.36131245 0.93117315 0.1897771 -0.3384093 0.35189855 0.9119614 0.18853432 -0.33395672 8.862148e-05 0.00036909207 1.5445187e-06 1.9825524e-05
0.44666666666666666 0.3675104 0.9296957 0.19054 -0.34010878 0.3576064 0.9103221 0.19004066 -0.33705133 9.8089164e-05 0.0003753362 2.4933834e-07 9.348001e-06
0.4533333333333333 0.37369877 0.92825145 0.1927758 -0.34417492 0.36348864 0.90872455 0.19150306 -0.34026256 0.00010424668 0.0003812998 1.619862e-06 1.5306558e-05
0.46 0.37987766 0.9268338 0.1948188 -0.3478772 0.369564 0.9071885 0.19295609 -0.3435625 0.00010637158 0.0003859391 3.469669e-06 1.8616556e-05
0.4666666666666667 0.3860473 0.9254469 0.196057 -0.35025674 0.3758316 0.90572566 0.19441763 -0.34694508 0.00010436052 0.00038892849 2.6875703e-06 1.0967117e-05
0.47333333333333333 0.39220798 0.924101 0.19845949 -0.35443732 0.3822931 0.90434474 0.19589637 -0.35040897 9.830475e-05 0.00039030972 6.5695785e-06 1.6227605e-05
0.48 0.39835992 0.92279357 0.20136024 -0.35932878 0.38863322 0.903051 0.19746035 -0.354039 9.460875e-05 0.00038976822 1.5209121e-05 2.7981594e-05
0.4866666666666667 0.40450346 0.9215298 0.2023949 -0.36128348 0.39459553 0.90187377 0.19921337 -0.35782558 9.81671e-05 0.00038636077 1.0122146e-05 1.19571e-05
0.49333333333333335 0.41063884 0.9203058 0.20471032 -0.36516973 0.4005765 0.9008167 0.20105717 -0.36162516 0.000101250625 0.0003798254 1.3345532e-05 1.256397e-05
0.5 0.41676635 0.9191259 0.2074491 -0.36963925 0.40662798 0.8998722 0.20295115 -0.3654399 0.0001027864 0.00037070614 2.0231511e-05 1.763459e-05
0.5066666666666667 0.42288628 0.91799253 0.20902304 -0.37230814 0.41276905 0.8990374 0.2048805 -0.36926594 0.0001023584 0.00035929625 1.7160619e-05 9.254928e-06
0.5133333333333333 0.428999 0.9169057 0.21116075 -0.37577942 0.41900858 0.8983073 0.20688975 -0.37305728 9.980857e-05 0.00034589967 1.8241446e-05 7.4100685e-06
0.52 0.43510476 0.9158634 0.21389753 -0.38008326 0.4251236 0.89768493 0.20912673 -0.3767745 9.962346e-05 0.0003304565 2.2760538e-05 1.0947979e-05
0.5266666666666666 0.44120392 0.9148757 0.21690916 -0.38472128 0.4310689 0.8971601 0.21162866 -0.38027748 0.000102718725 0.00031384153 2.7883623e-05 1.974731e-05
0.5333333333333333 0.44729692 0.913947 0.21965557 -0.38890967 0.4368127 0.896654 0.21414053 -0.38385537 0.00010991884 0.00029904704 3.0415655e-05 2.5545898e-05
0.54 0.453384 0.913064 0.22179379 -0.3921808 0.4425744 0.89617527 0.21666183 -0.38741472 0.00011684746 0.00028522947 2.6337013e-05 2.2715489e-05
0.5466666666666666 0.45946547 0.9122224 0.22442853 -0.39611107 0.4483481 0.89572316 0.21918721 -0.39095956 0.00012359589 0.0002722243 2.7471431e-05 2.6538059e-05
0.5533333333333333 0.46554166 0.9114247 0.22607262 -0.39861307 0.45413333 0.8952982 0.22171435 -0.3944892 0.00013014997 0.00026006444 1.8994577e-05 1.7006276e-05
0.56 0.4716128 0.91067505 0.22926322 -0.40322354 0.45992845 0.8949009 0.22424173 -0.39800274 0.00013652422 0.0002488232 2.5215288e-05 2.725676e-05
0.5666666666666667 0.47767928 0.90997213 0.23085603 -0.4055875 0.4657315 0.89453226 0.22676827 -0.40149918 0.00014274947 0.00023838952 1.670979e-05 1.6714299e-05
0.5733333333333334 0.48374143 0.90932095 0.23428036 -0.4104116 0.47152403 0.894181 0.22929928 -0.40498552 0.00014926492 0.00022921771 2.4811214e-05 2.9442333e-05
0.58 0.48979956 0.90871793 0.23612191 -0.41304436 0.4773017 0.89383346 0.23183937 -0.40846512 0.00015619681 0.00022154751 1.8340099e-05 2.0969494e-05
0.5866666666666667 0.49585396 0.9081597 0.23935923 -0.41751093 0.48308492 0.89349014 0.23438387 -0.41193092 0.00016304848 0.00021519534 2.4754243e-05 3.113649e-05
0.5933333333333334 0.50190496 0.9076504 0.2419577 -0.42107636 0.48887116 0.89315236 0.23693156 -0.41538444 0.00016988014 0.0002101936 2.5262001e-05 3.2397904e-05
0.6 0.50795287 0.9071911 0.24483891 -0.42496973 0.4946437 0.89282763 0.23949677 -0.41884017 0.0001771343 0.00020630921 2.8538469e-05 3.757154e-05
0.6066666666666667 0.51399803 0.9067737 0.24724314 -0.42819944 0.5004334 0.892517 0.24207331 -0.42228884 0.00018399963 0.00020325395 2.6727077e-05 3.4935252e-05
0.6133333333333333 0.5200407 0.9063975 0.24942347 -0.4311069 0.50624025 0.89222157 0.2446582 -0.4257316 0.0001904522 0.0002009576 2.2707818e-05 2.8893806e-05
0.62 0.52608114 0.90606636 0.25115174 -0.43340528 0.5120645 0.89194316 0.24725008 -0.42916816 0.00019646587 0.00019946482 1.5222954e-05 1.7953147e-05
0.6266666666666667 0.53211963 0.9057721 0.25510782 -0.43851456 0.5174616 0.89164597 0.24982974 -0.43283182 0.00021485795 0.00019954733 2.7858136e-05 3.2293494e-05
0.6333333333333333 0.5381564 0.90551525 0.25818324 -0.44245207 0.5229542 0.89133364 0.25260296 -0.43639153 0.0002311058 0.00020111818 3.1139483e-05 3.6730155e-05
0.64 0.54419166 0.9052881 0.26065072 -0.44559082 0.5285746 0.8910009 0.2554507 -0.43990386 0.00024389295 0.00020412334 2.7040296e-05 3.234161e-05
0.6466666666666666 0.5502257 0.90510184 0.26432723 -0.45019293 0.5342097 0.8906416 0.25837016 -0.44341868 0.00025651057 0.00020909756 3.5486646e-05 4.5890418e-05
0.6533333333333333 0.5562587 0.9049519 0.26905653 -0.45602477 0.53986144 0.89027137 0.26134104 -0.44696188 0.0002688694 0.00021551723 5.952884e-05 8.2135906e-05
0.66 0.56229085 0.9048243 0.27183163 -0.45942104 0.54553294 0.88991666 0.26436955 -0.45054442 0.0002808274 0.00022223828 5.5682704e-05 7.8794415e-05
0.6666666666666666 0.56832236 0.90473074 0.27535203 -0.46367887 0.55127126 0.8895802 0.26743782 -0.4541588 0.00029074005 0.00022953907 6.2634805e-05 9.063142e-05
0.6733333333333333 0.5743535 0.9046669 0.27887878 -0.46789902 0.55703294 0.8892729 0.27054608 -0.457825 0.00030000226 0.00023697439 6.943388e-05 0.000101485864
0.68 0.5803843 0.90462047 0.2830599 -0.47284728 0.56285894 0.889 0.27369037 -0.46152696 0.00030713878 0.00024399908 8.778795e-05 0.00012814971
0.6866666666666666 0.586415 0.9046071 0.28542534 -0.47562113 0.5687596 0.8887643 0.2768728 -0.46525985 0.00031171218 0.00025099417 7.3145624e-05 0.00010735621
0.6933333333333334 0.5924458 0.90461963 0.2883771 -0.47905397 0.57473624 0.88856834 0.28009498 -0.4690238 0.0003136283 0.000257644 6.8593596e-05 0.00010060451
0.7 0.5984767 0.90463924 0.29161412 -0.48278925 0.5807905 0.88841456 0.2833578 -0.47281936 0.00031280125 0.0002632403 6.816676e-05 9.939871e-05
0.7066666666666667 0.6045079 0.9046766 0.2942512 -0.48580658 0.5869179 0.8882969 0.2866392 -0.47666043 0.00030940972 0.00026829503 5.794239e-05 8.365213e-05
0.7133333333333334 0.6105395 0.9047342 0.2967113 -0.48859993 0.5931083 0.88819784 0.2898981 -0.4805663 0.00030384673 0.00027345103 4.641967e-05 6.4539265e-05
0.72 0.61657155 0.90480995 0.29957435 -0.49182907 0.5993698 0.8881235 0.29317594 -0.48450026 0.00029589923 0.00027843728 4.0939645e-05 5.3711432e-05
0.7266666666666667 0.6226042 0.9049001 0.3033855 -0.4960971 0.60569507 0.88807714 0.29648507 -0.48845786 0.00028591842 0.00028301112 4.761593e-05 5.8357826e-05
0.7333333333333333 0.6286376 0.9050095 0.30779487 -0.5009886 0.61207396 0.8880614 0.29983428 -0.49243402 0.00027435462 0.00028723822 6.337096e-05 7.31808e-05
0.74 0.6346718 0.9051351 0.31090674 -0.5044026 0.61836773 0.88808614 0.30332023 -0.49634925 0.0002658229 0.00029066685 5.755512e-05 6.485617e-05
0.7466666666666667 0.640707 0.90527827 0.31445706 -0.5082696 0.62465006 0.88814205 0.30683377 -0.5002535 0.0002578258 0.0002936499 5.8114474e-05 6.425801e-05
0.7533333333333333 0.64674324 0.9054322 0.3169203 -0.51092464 0.6309419 0.88822895 0.31035832 -0.5041496 0.0002496814 0.00029595254 4.3059772e-05 4.5900917e-05
0.76 0.65278053 0.9055964 0.319991 -0.51422054 0.63716793 0.8883526 0.31392747 -0.50805295 0.00024375335 0.0002973487 3.6766287e-05 3.8039176e-05
0.7666666666666667 0.658819 0.9057681 0.32339546 -0.5178523 0.64329195 0.8885142 0.31753665 -0.51195526 0.00024108989 0.0002976962 3.432564e-05 3.477514e-05
0.7733333333333333 0.6648587 0.9059507 0.32573158 -0.5203171 0.6493997 0.88870883 0.32113296 -0.5158321 0.00023898072 0.00029728294 2.1147283e-05 2.011479e-05
0.78 0.67089957 0.9061308 0.32821107 -0.5229232 0.6554901 0.88893735 0.32471967 -0.51968265 0.00023745175 0.00029561427 1.2189886e-05 1.0501007e-05
0.7866666666666666 0.67694163 0.90631795 0.33130488 -0.52616394 0.66154045 0.8891939 0.32829922 -0.52348685 0.00023719648 0.00029323332 9.033954e-06 7.1667737e-06
0.7933333333333333 0.68298507 0.9065087 0.3350534 -0.53007084 0.6674661 0.8894578 0.33188915 -0.5271878 0.00024083823 0.0002907319 1.0012552e-05 8.3117875e-06
0.8 0.6890297 0.90670025 0.33944803 -0.5346208 0.67317486 0.88972723 0.3355808 -0.5307782 0.0002513758 0.00028808336 1.4955535e-05 1.47655155e-05
0.8066666666666666 0.6950757 0.90689427 0.34441513 -0.53972155 0.678766 0.88999647 0.33926287 -0.53433174 0.0002660056 0.00028553556 2.6545735e-05 2.9050048e-05
0.8133333333333334 0.70112294 0.9070887 0.34826633 -0.54363525 0.6846522 0.8902652 0.34279504 -0.5378068 0.00027128495 0.00028302916 2.9935005e-05 3.3970715e-05
0.82 0.7071715 0.90727985 0.3520603 -0.5474635 0.69081795 0.89053524 0.34620598 -0.54118615 0.00026743853 0.00028038208 3.427293e-05 3.9404782e-05
0.8266666666666667 0.71322125 0.9074711 0.35568556 -0.55109507 0.6968063 0.8908157 0.3496797 -0.5445139 0.00026945028 0.00027740386 3.6070276e-05 4.3312026e-05
0.8333333333333334 0.7192723 0.9076563 0.35936794 -0.5547612 0.7027127 0.89109755 0.35314164 -0.54780316 0.00027422037 0.00027419275 3.8766826e-05 4.8413873e-05
0.84 0.7253246 0.9078383 0.36356688 -0.55891746 0.70870906 0.89137536 0.35650668 -0.55105895 0.00027607518 0.0002710278 4.9846425e-05 6.1756255e-05
0.8466666666666667 0.731378 0.908019 0.36720657 -0.5624912 0.71480995 0.89165103 0.35978106 -0.55427974 0.00027450078 0.0002679105 5.5138302e-05 6.7427645e-05
0.8533333333333334 0.7374326 0.9081881 0.36829582 -0.56353575 0.7208437 0.89193046 0.36305383 -0.5574657 0.00027519246 0.00026431098 2.747846e-05 3.684584e-05
0.86 0.7434883 0.90834874 0.3707481 -0.56591946 0.72684294 0.8922109 0.36630023 -0.5606235 0.0002770684 0.00026042984 1.9783614e-05 2.80469e-05
0.8666666666666667 0.749545 0.90850496 0.37259424 -0.5677011 0.732799 0.8924919 0.36952496 -0.5637522 0.000280428 0.00025641892 9.42049e-06 1.5594023e-05
0.8733333333333333 0.75560266 0.9086504 0.37607634 -0.5710729 0.73871267 0.8927725 0.37272644 -0.56685185 0.00028527173 0.0002521078 1.1221831e-05 1.7817028e-05
0.88 0.7616613 0.9087945 0.380702 -0.57552993 0.74458253 0.893052 0.37590465 -0.56992245 0.00029168394 0.0002478276 2.3014465e-05 3.14439e-05
0.8866666666666667 0.7677209 0.90893775 0.38333458 -0.57804054 0.7504078 0.8933296 0.37905923 -0.57296395 0.00029974215 0.00024361379 1.8278633e-05 2.5771738e-05
0.8933333333333333 0.77378136 0.9090772 0.38871205 -0.5831618 0.7561842 0.89360505 0.38219997 -0.5759666 0.00030965928 0.00023938816 4.240713e-05 5.1770538e-05
0.9 0.7798428 0.9092133 0.39226377 -0.58651215 0.76190877 0.8938769 0.385319 -0.5789397 0.00032162922 0.00023520499 4.8229907e-05 5.7342335e-05
0.9066666666666666 0.78590506 0.90934277 0.39597768 -0.5899974 0.7676155 0.89414585 0.3883994 -0.58189374 0.00033450822 0.00023094636 5.743038e-05 6.566945e-05
0.9133333333333333 0.79196817 0.9094638 0.39847422 -0.5923229 0.7735301 0.89441586 0.3914043 -0.5847816 0.00033996138 0.00022644132 4.9983704e-05 5.6871188e-05
0.92 0.798032 0.90957355 0.40173987 -0.5953593 0.7795748 0.8946747 0.3943724 -0.58755267 0.0003406673 0.00022197534 5.4279495e-05 6.094392e-05
0.9266666666666666 0.8040965 0.90968144 0.4026047 -0.5961475 0.7855965 0.89492166 0.39732757 -0.590257 0.00034225112 0.00021785108 2.784807e-05 3.4697856e-05
0.9333333333333333 0.81016177 0.909781 0.4060691 -0.5993505 0.79156923 0.89515704 0.40026173 -0.5929234 0.0003456824 0.00021385962 3.3725544e-05 4.1307732e-05
0.94 0.8162276 0.90987736 0.40917912 -0.6022102 0.7974872 0.8953804 0.40317106 -0.5955604 0.00035120317 0.00021016249 3.609677e-05 4.4220527e-05
0.9466666666666667 0.82229406 0.9099651 0.4108919 -0.60377353 0.8033485 0.8955911 0.40605453 -0.59817 0.0003589348 0.00020661239 2.340009e-05 3.1399795e-05
0.9533333333333334 0.82836103 0.9100509 0.41389307 -0.60651445 0.8092413 0.89579535 0.40875834 -0.600929 0.00036556445 0.00020322166 2.6365467e-05 3.119705e-05
0.96 0.8344286 0.91013354 0.4152841 -0.60777354 0.81507766 0.8959994 0.4114282 -0.6037084 0.0003744591 0.00019977472 1.4867842e-05 1.6525493e-05
0.9666666666666667 0.84049666 0.9102042 0.4200865 -0.6121359 0.8208517 0.8962026 0.4140883 -0.6064782 0.00038592506 0.00019604336 3.5978333e-05 3.2009262e-05
0.9733333333333334 0.84656507 0.9102647 0.4225616 -0.61436814 0.8265838 0.89640313 0.41673225 -0.6092305 0.00039925094 0.00019214221 3.3981138e-05 2.6395164e-05
0.98 0.8526339 0.910324 0.4252814 -0.616813 0.8322775 0.8966 0.41935888 -0.6119634 0.0004143837 0.00018834733 3.5076315e-05 2.3518744e-05
0.9866666666666667 0.8587031 0.91037714 0.43038744 -0.62138623 0.8379296 0.89679265 0.42197573 -0.61466795 0.00043153708 0.0001845385 7.075679e-05 4.5135257e-05
0.9933333333333333 0.8647726 0.91042954 0.43203822 -0.6228519 0.8434922 0.89698887 0.4247095 -0.6172398 0.00045285575 0.00018065156 5.3710122e-05 3.149606e-05


==> graphs/visco/viscolastic_results_test_noise_18.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 6.5356055e-08 9.803409e-06 1.380928e-05 -0.0039170953 0.0020716074 -0.0009640747 0.0029818714 -0.0016844505 4.291286e-06 9.484385e-07 8.809393e-06 4.984702e-06
0.006666666666666667 5.016083e-07 6.543784e-05 7.4583645e-06 -0.0028786447 0.0006233677 -0.00050105865 0.0001750947 -0.0036593322 3.8796216e-07 3.209183e-07 2.810194e-08 6.0947286e-07
0.013333333333333334 2.1020496e-06 0.0002400662 1.8447568e-05 -0.004526687 0.00024317115 0.0004493146 0.00022822508 -0.004008154 5.811431e-08 4.378489e-08 4.4006605e-08 2.688764e-07
0.02 6.3895386e-06 0.00064312335 1.049246e-05 -0.0034076874 0.00023562132 0.0016824352 0.00022668797 -0.004242588 5.2547207e-08 1.0801689e-06 4.6740503e-08 6.9705874e-07
0.02666666666666667 1.579028e-05 0.0014101111 2.4680172e-05 -0.0052155037 0.00025523454 0.0032123714 0.00023922644 -0.004523303 5.733355e-08 3.248142e-06 4.6030106e-08 4.79142e-07
0.03333333333333333 3.371518e-05 0.002688735 1.9767782e-05 -0.004600103 0.00028539856 0.00510755 0.00025593684 -0.0048722387 6.334452e-08 5.8506657e-06 5.5775825e-08 7.405785e-08
0.04 6.455874e-05 0.0046265344 3.4723438e-05 -0.0060169166 0.0003243339 0.007455052 0.00027748852 -0.0053054024 6.748313e-08 8.000511e-06 5.893489e-08 5.062524e-07
0.04666666666666667 0.00011362369 0.007359742 5.644644e-05 -0.0075299297 0.00037316402 0.010362953 0.00030509324 -0.005842603 6.7361185e-08 9.019275e-06 6.182523e-08 2.8470722e-06
0.05333333333333334 0.00018701005 0.011007954 5.5635588e-05 -0.0069536627 0.00043396643 0.013965165 0.00034054625 -0.0065087313 6.0987446e-08 8.745096e-06 8.1174086e-08 1.9796398e-07
0.06 0.00029147812 0.01567021 8.843504e-05 -0.008424797 0.0005092942 0.018419184 0.000385637 -0.007333239 4.744385e-08 7.5568564e-06 8.8328996e-08 1.1914989e-06
0.06666666666666667 0.0004343189 0.021426115 0.00011547898 -0.0087921135 0.0006395848 0.023881894 0.00042617755 -0.00832281 4.2134083e-08 6.0308475e-06 9.653361e-08 2.2024595e-07
0.07333333333333333 0.0006231989 0.028332004 0.00015460221 -0.009087963 0.0007984425 0.030545272 0.00048066344 -0.009527871 3.0710318e-08 4.8985535e-06 1.06315916e-07 1.9351936e-07
0.08 0.0008660272 0.036424242 0.00022777406 -0.010279511 0.0010117725 0.038503915 0.0005481711 -0.010904201 2.1241707e-08 4.32504e-06 1.02654276e-07 3.9023786e-07
0.08666666666666667 0.0011708512 0.0457236 0.0003158355 -0.010891932 0.0012895775 0.04778078 0.0006407348 -0.012407516 1.409593e-08 4.231989e-06 1.0555956e-07 2.296995e-06
0.09333333333333334 0.0015457381 0.056233034 0.00046460706 -0.012840545 0.0015949483 0.058486547 0.0007734769 -0.014150932 2.4216507e-09 5.078324e-06 9.540058e-08 1.7171158e-06
0.1 0.001998661 0.06793847 0.00063978566 -0.01407212 0.0019497104 0.07071008 0.0009618461 -0.016175207 2.3961675e-09 7.681814e-06 1.0372292e-07 4.4229732e-06
0.10666666666666667 0.002537217 0.08078336 0.00094054034 -0.017886842 0.0023330143 0.08427741 0.0011910964 -0.019059485 4.169875e-08 1.2208362e-05 6.277833e-08 1.375092e-06
0.11333333333333333 0.0031682663 0.094657406 0.0013743219 -0.023053547 0.002901496 0.098891914 0.0015080388 -0.022722898 7.1166426e-08 1.7931055e-05 1.7880227e-08 1.0932897e-07
0.12 0.0038977405 0.10942114 0.0018061372 -0.026009368 0.0036945269 0.11417208 0.0019568065 -0.026888058 4.1295788e-08 2.2571405e-05 2.2701258e-08 7.720958e-07
0.12666666666666668 0.004730364 0.12489349 0.002321959 -0.029099843 0.0046661324 0.12968752 0.0025771717 -0.03166726 4.12568e-09 2.2982736e-05 6.51335e-08 6.591625e-06
0.13333333333333333 0.0056695472 0.14087752 0.0029959823 -0.033521716 0.0059912754 0.14526655 0.00349768 -0.035330925 1.03509024e-07 1.9263609e-05 2.5170053e-07 3.2732394e-06
0.14 0.006717413 0.15717989 0.0038242075 -0.03878223 0.0072597917 0.1606399 0.0045031505 -0.03858515 2.9417447e-07 1.1971634e-05 4.609636e-07 3.8841613e-08
0.14666666666666667 0.007874732 0.17359783 0.004582305 -0.041749045 0.008298921 0.17665033 0.0054171397 -0.042891316 1.7993672e-07 9.317774e-06 6.969491e-07 1.3047827e-06
0.15333333333333332 0.009141134 0.18996035 0.005614285 -0.047208656 0.009536769 0.19306786 0.0062635336 -0.04801329 1.5652716e-07 9.656668e-06 4.215239e-07 6.474341e-07
0.16 0.010515181 0.20610704 0.0068315994 -0.05357848 0.011036195 0.20934318 0.007302056 -0.053261764 2.714551e-07 1.0472633e-05 2.2132947e-07 1.00309485e-07
0.16666666666666666 0.011994528 0.221902 0.007894024 -0.05744538 0.012633886 0.22531703 0.008452479 -0.05875438 4.0877933e-07 1.16624515e-05 3.1187147e-07 1.7134809e-06
0.17333333333333334 0.013575978 0.23721749 0.009206845 -0.063066386 0.014350383 0.2411755 0.009740988 -0.06402394 5.9970307e-07 1.5665895e-05 2.8530806e-07 9.169136e-07
0.18 0.015255687 0.25195634 0.010641306 -0.06906603 0.015815526 0.25644648 0.011189342 -0.0703549 3.1342017e-07 2.0161331e-05 3.003433e-07 1.661182e-06
0.18666666666666668 0.017029308 0.26604325 0.012268676 -0.07594425 0.017524458 0.27067938 0.012718124 -0.07753659 2.451742e-07 2.1493783e-05 2.020034e-07 2.5355405e-06
0.19333333333333333 0.018892007 0.2794047 0.014041496 -0.083231926 0.019472081 0.28376493 0.014348723 -0.08500882 3.3648615e-07 1.9011595e-05 9.4388156e-08 3.1573609e-06
0.2 0.020838695 0.29200312 0.015969587 -0.090939574 0.021520544 0.29567456 0.01597455 -0.09250374 4.6491832e-07 1.3479454e-05 2.4622304e-11 2.4466199e-06
0.20666666666666667 0.022863906 0.30378187 0.017659336 -0.096787244 0.02358802 0.30618927 0.017641157 -0.10011441 5.243418e-07 5.7955835e-06 3.304912e-10 1.107005e-05
0.21333333333333335 0.02496217 0.3147395 0.019779569 -0.104740284 0.025743559 0.3162827 0.019804807 -0.1072497 6.105687e-07 2.381448e-06 6.369991e-10 6.2971644e-06
0.22 0.027127964 0.32486933 0.021644413 -0.11100753 0.027949918 0.3259283 0.022066228 -0.114193656 6.756078e-07 1.1214088e-06 1.7792757e-07 1.0151418e-05
0.22666666666666666 0.029355569 0.3341406 0.023438461 -0.116778366 0.03015967 0.33501256 0.024374608 -0.12113607 6.465801e-07 7.603079e-07 8.763709e-07 1.8989576e-05
0.23333333333333334 0.031639438 0.3425804 0.025969312 -0.12575628 0.0323841 0.34344092 0.026751399 -0.12815161 5.5452324e-07 7.4048137e-07 6.1166077e-07 5.7376146e-06
0.24 0.03397405 0.350192 0.028389534 -0.13385767 0.034710765 0.35105032 0.029218419 -0.13514264 5.4274665e-07 7.366907e-07 6.870496e-07 1.6511526e-06
0.24666666666666667 0.036353905 0.35697812 0.030714719 -0.14130889 0.0370996 0.35770434 0.031769324 -0.14220767 5.5606114e-07 5.2739983e-07 1.1121926e-06 8.078027e-07
0.25333333333333335 0.038773704 0.3629699 0.033447407 -0.15008402 0.03952449 0.36337215 0.034414697 -0.14947234 5.6367634e-07 1.6179858e-07 9.356504e-07 3.741497e-07
0.26 0.041228186 0.3681722 0.035693765 -0.15683922 0.041958123 0.36844978 0.037056603 -0.15713452 5.328082e-07 7.7050004e-08 1.857327e-06 8.7199915e-08
0.26666666666666666 0.043712366 0.3726272 0.03824461 -0.16451783 0.044299368 0.372685 0.03936632 -0.1650055 3.445707e-07 3.339303e-09 1.2582356e-06 2.3782232e-07
0.2733333333333333 0.046221405 0.3763554 0.04092133 -0.17242387 0.046719253 0.3762183 0.041634604 -0.17262949 2.4785243e-07 1.8802027e-08 5.087596e-07 4.2280046e-08
0.28 0.048750743 0.37940085 0.043456424 -0.17969704 0.04907657 0.37904853 0.043921247 -0.18021792 1.0616197e-07 1.2413153e-07 2.1606051e-07 2.7132117e-07
0.2866666666666667 0.05129613 0.3818082 0.04633576 -0.18784748 0.051426955 0.3811878 0.046256658 -0.18781234 1.7115115e-08 3.848899e-07 6.257255e-09 1.2346044e-09
0.29333333333333333 0.05385351 0.3836072 0.048605725 -0.19405118 0.054096647 0.3829008 0.048608314 -0.1946885 5.911453e-08 4.9900723e-07 6.7033185e-12 4.061802e-07
0.3 0.056418978 0.3848199 0.051351044 -0.20150106 0.056775298 0.3842233 0.050772384 -0.20114464 1.2696415e-07 3.5591114e-07 3.3484798e-07 1.2703585e-07
0.30666666666666664 0.0589889 0.38548794 0.053389758 -0.20690756 0.059370928 0.38513002 0.052895613 -0.20748173 1.4594579e-07 1.2811094e-07 2.4417915e-07 3.2967296e-07
0.31333333333333335 0.061559945 0.38565692 0.05564916 -0.21285371 0.06169772 0.38562742 0.055016823 -0.21368846 1.8982263e-08 8.7050367e-10 3.9985164e-07 6.968045e-07
0.32 0.064128995 0.38535792 0.058788553 -0.22095369 0.06375807 0.38586354 0.057447147 -0.21979484 1.3758695e-07 2.5565785e-07 1.7993707e-06 1.3429296e-06
0.32666666666666666 0.066693194 0.3846294 0.06187258 -0.22871283 0.065848455 0.38579094 0.06002404 -0.22588316 7.135846e-07 1.349188e-06 3.4170907e-06 8.007038e-06
0.3333333333333333 0.06924985 0.38349926 0.06478533 -0.23588642 0.06794097 0.38539279 0.06269088 -0.23209023 1.7131688e-06 3.5854193e-06 4.386742e-06 1.4411059e-05
0.34 0.07179648 0.38199314 0.06824602 -0.2441633 0.07001325 0.3845154 0.06539238 -0.23839903 3.179907e-06 6.3617954e-06 8.143258e-06 3.3226876e-05
0.3466666666666667 0.074330814 0.380151 0.070716985 -0.25003445 0.072050884 0.38318902 0.06823957 -0.2448523 5.19808e-06 9.2295595e-06 6.1375845e-06 2.6854648e-05
0.35333333333333333 0.076850876 0.37800872 0.07416228 -0.25792596 0.074098766 0.3814193 0.071258135 -0.25153017 7.5741114e-06 1.1632041e-05 8.434069e-06 4.0906092e-05
0.36 0.0793548 0.37558883 0.07742141 -0.26523513 0.07642269 0.37921107 0.07445925 -0.2582504 8.597262e-06 1.3120578e-05 8.774419e-06 4.87866e-05
0.36666666666666664 0.081840925 0.37291834 0.08104059 -0.27311736 0.078817226 0.37659898 0.077830106 -0.26519674 9.1427555e-06 1.3547158e-05 1.0307213e-05 6.273627e-05
0.37333333333333335 0.084307775 0.37002805 0.08441364 -0.28032038 0.081335045 0.37359115 0.08133076 -0.27230775 8.837121e-06 1.2695725e-05 9.504142e-06 6.420212e-05
0.38 0.08675411 0.3669506 0.08778311 -0.28735933 0.084024616 0.37016732 0.08450827 -0.27939767 7.4501586e-06 1.0347247e-05 1.0724597e-05 6.338804e-05
0.38666666666666666 0.089178815 0.36370572 0.08977033 -0.29162788 0.086746834 0.366551 0.08762948 -0.2863386 5.9145327e-06 8.09566e-06 4.583238e-06 2.797655e-05
0.3933333333333333 0.09158098 0.3603244 0.092296 -0.2968588 0.08963348 0.36278737 0.09064165 -0.2929805 3.7927555e-06 6.066139e-06 2.7368715e-06 1.5041175e-05
0.4 0.09395985 0.35683107 0.09605099 -0.30426258 0.09227534 0.35894763 0.09364774 -0.2995756 2.8375964e-06 4.4798303e-06 5.7756192e-06 2.1967795e-05
0.4066666666666667 0.09631483 0.35324705 0.09831469 -0.30882636 0.09472798 0.35505587 0.09670156 -0.306075 2.518107e-06 3.2718376e-06 2.602173e-06 7.569929e-06
0.41333333333333333 0.09864545 0.3495923 0.10249307 -0.31670454 0.09725995 0.35118905 0.099784434 -0.3122387 1.9195966e-06 2.5496067e-06 7.33671e-06 1.99438e-05
0.42 0.10095137 0.34588885 0.10630946 -0.32377213 0.09972404 0.34745115 0.10280993 -0.31807557 1.5063491e-06 2.440773e-06 1.2246712e-05 3.245085e-05
0.4266666666666667 0.10323246 0.34216237 0.109514885 -0.3296587 0.102004856 0.34376365 0.10585063 -0.32378495 1.5070076e-06 2.5640938e-06 1.3426766e-05 3.450082e-05
0.43333333333333335 0.10548863 0.3384259 0.112297095 -0.33473685 0.10397659 0.34015617 0.10895348 -0.32947057 2.286252e-06 2.9938108e-06 1.1179741e-05 2.7733695e-05
0.44 0.10771995 0.33469802 0.1153767 -0.3402196 0.10584927 0.33663428 0.11210305 -0.3350033 3.499432e-06 3.7490906e-06 1.0716791e-05 2.7209791e-05
0.44666666666666666 0.109926574 0.3309933 0.117655136 -0.34431812 0.10767967 0.33320263 0.11527142 -0.3403933 5.048566e-06 4.8811635e-06 5.682104e-06 1.5404188e-05
0.4533333333333333 0.112108774 0.32733056 0.12129901 -0.35053053 0.10950312 0.3298678 0.11845317 -0.34565535 6.7894343e-06 6.43764e-06 8.09884e-06 2.376741e-05
0.46 0.11426689 0.32371628 0.124741435 -0.35631168 0.111429535 0.3266226 0.121643566 -0.3507489 8.050569e-06 8.44671e-06 9.596795e-06 3.0944546e-05
0.4666666666666667 0.11640133 0.32016653 0.12724762 -0.36055043 0.11337037 0.3233987 0.124804035 -0.35571435 9.186738e-06 1.0446995e-05 5.971092e-06 2.3387693e-05
0.47333333333333333 0.11851263 0.31669503 0.13081843 -0.3663466 0.11530238 0.3201951 0.12794223 -0.36057323 1.0305731e-05 1.2250519e-05 8.272483e-06 3.3331748e-05
0.48 0.12060133 0.31330597 0.13487971 -0.37277284 0.11735982 0.3170108 0.13100933 -0.36524436 1.05074305e-05 1.3725662e-05 1.4979863e-05 5.667807e-05
0.4866666666666667 0.12266805 0.31000766 0.13690872 -0.3760884 0.11942318 0.31387123 0.13404317 -0.3698272 1.0529177e-05 1.4927197e-05 8.211394e-06 3.9202623e-05
0.49333333333333335 0.124713436 0.3068077 0.14020796 -0.3812186 0.12149998 0.31073654 0.1370125 -0.3743284 1.0326311e-05 1.5435786e-05 1.0210994e-05 4.747496e-05
0.5 0.12673818 0.30371004 0.14387485 -0.38679722 0.12355578 0.3076189 0.1399538 -0.37876844 1.0127646e-05 1.5279053e-05 1.5374608e-05 6.446124e-05
0.5066666666666667 0.12874298 0.30072007 0.14623423 -0.3904285 0.12558728 0.3045295 0.14288972 -0.3831514 9.958401e-06 1.4511698e-05 1.1185721e-05 5.2956202e-05
0.5133333333333333 0.13072862 0.29784635 0.14907546 -0.3946929 0.12759967 0.3014768 0.14583151 -0.38748112 9.790302e-06 1.3180234e-05 1.0523231e-05 5.200969e-05
0.52 0.13269588 0.29509047 0.15249643 -0.39970624 0.12959893 0.2984681 0.1487858 -0.39176318 9.591118e-06 1.1408494e-05 1.3768757e-05 6.3092266e-05
0.5266666666666666 0.13464563 0.29246217 0.15603532 -0.4048071 0.13159056 0.2955101 0.1517577 -0.39600414 9.333427e-06 9.289957e-06 1.8298006e-05 7.749194e-05
0.5333333333333333 0.13657875 0.28996867 0.15914884 -0.40925494 0.13347948 0.29261172 0.15475225 -0.40028733 9.605522e-06 6.985707e-06 1.9329982e-05 8.0417994e-05
0.54 0.13849609 0.2875988 0.16169396 -0.41287968 0.13526717 0.2897801 0.15778434 -0.4046084 1.042591e-05 4.758163e-06 1.528511e-05 6.8414025e-05
0.5466666666666666 0.14039846 0.28535587 0.1646929 -0.4170666 0.13708259 0.28700432 0.1608758 -0.40886027 1.0994967e-05 2.7174067e-06 1.4570224e-05 6.734398e-05
0.5533333333333333 0.14228673 0.2832408 0.16657166 -0.41972098 0.138996 0.2842575 0.16392194 -0.41294557 1.0828889e-05 1.0336915e-06 7.02104e-06 4.5906167e-05
0.56 0.14416173 0.28125024 0.17002398 -0.42441306 0.14063726 0.28163427 0.16687445 -0.41722476 1.242187e-05 1.4748113e-07 9.919503e-06 5.167152e-05
0.5666666666666667 0.1460243 0.27938694 0.17170669 -0.42674607 0.14225201 0.27912775 0.16977069 -0.42137572 1.4230161e-05 6.717987e-08 3.7481097e-06 2.8840645e-05
0.5733333333333334 0.14787531 0.27765 0.17521814 -0.4314178 0.14383176 0.27674526 0.1726282 -0.4254139 1.6350292e-05 8.185525e-07 6.7077945e-06 3.604665e-05
0.58 0.14971559 0.27604306 0.17696628 -0.4337771 0.14540164 0.27449006 0.17545031 -0.42933613 1.8610128e-05 2.411806e-06 2.298164e-06 1.9722154e-05
0.5866666666666667 0.151546 0.27456143 0.1801577 -0.43794888 0.1471156 0.27235776 0.17819251 -0.43308342 1.9628429e-05 4.856175e-06 3.861991e-06 2.3672774e-05
0.5933333333333334 0.15336734 0.27320117 0.18261774 -0.44115233 0.14882597 0.2703705 0.1808945 -0.43678892 2.0624017e-05 8.012605e-06 2.9695725e-06 1.9039413e-05
0.6 0.15518042 0.27196175 0.18527828 -0.44457465 0.15066084 0.268524 0.18360719 -0.44031104 2.042662e-05 1.1818177e-05 2.7925441e-06 1.8178367e-05
0.6066666666666667 0.15698601 0.27083918 0.18742526 -0.44732523 0.15254606 0.26682997 0.18633804 -0.44374454 1.9713156e-05 1.6073822e-05 1.1820441e-06 1.2821337e-05
0.6133333333333333 0.15878488 0.2698287 0.1893085 -0.4497255 0.15444806 0.2653047 0.18908654 -0.44712692 1.8808e-05 2.0466508e-05 4.9263043e-08 6.752637e-06
0.62 0.16057776 0.2689324 0.19061315 -0.45139375 0.15637259 0.26396567 0.19185269 -0.45044523 1.7683433e-05 2.4668465e-05 1.5364549e-06 8.996874e-07
0.6266666666666667 0.16236538 0.26814255 0.19425787 -0.45590913 0.15829448 0.26281503 0.19463284 -0.45373538 1.6572169e-05 2.83825e-05 1.4060461e-07 4.725196e-06
0.6333333333333333 0.16414839 0.2674532 0.1969598 -0.45923448 0.16019782 0.26184514 0.19737184 -0.45697632 1.5606973e-05 3.1450247e-05 1.6978265e-07 5.0992494e-06
0.64 0.16592744 0.26685643 0.19906819 -0.4618164 0.16203147 0.26104105 0.19998756 -0.46022695 1.5178568e-05 3.3818724e-05 8.452446e-07 2.5263425e-06
0.6466666666666666 0.16770314 0.26635376 0.20229118 -0.46570942 0.1637894 0.26038876 0.20246446 -0.46352002 1.5317286e-05 3.5581157e-05 3.0027902e-08 4.7934627e-06
0.6533333333333333 0.1694761 0.2659453 0.20653616 -0.4707718 0.1655628 0.2598829 0.20479685 -0.46686804 1.5314019e-05 3.6752554e-05 3.025193e-06 1.5239238e-05
0.66 0.17124689 0.26561865 0.20887439 -0.47354347 0.16735154 0.25951397 0.20715323 -0.47014907 1.5173692e-05 3.726709e-05 2.962387e-06 1.1521918e-05
0.6666666666666666 0.17301606 0.26537374 0.2118701 -0.4770602 0.16909629 0.2592371 0.20956011 -0.4734092 1.536456e-05 3.7658177e-05 5.3360673e-06 1.3329751e-05
0.6733333333333333 0.17478408 0.26520485 0.21486776 -0.48054874 0.17084217 0.2590466 0.21197799 -0.47664753 1.5538642e-05 3.792383e-05 8.350755e-06 1.5219466e-05
0.68 0.17655145 0.26510495 0.21860059 -0.4848511 0.17256138 0.25894508 0.2144836 -0.47982988 1.592065e-05 3.794402e-05 1.6949543e-05 2.5212596e-05
0.6866666666666666 0.1783186 0.26507384 0.22035041 -0.48685384 0.1742623 0.25892818 0.21704571 -0.4829764 1.6453609e-05 3.776909e-05 1.0921075e-05 1.5034472e-05
0.6933333333333334 0.18008599 0.26510644 0.22271137 -0.48953858 0.17596659 0.25898802 0.21958812 -0.4861314 1.6969425e-05 3.7435024e-05 9.754713e-06 1.1608878e-05
0.7 0.1818539 0.26518878 0.22553566 -0.4927284 0.1776891 0.25912267 0.22210725 -0.48928994 1.734556e-05 3.6797737e-05 1.1754026e-05 1.1823095e-05
0.7066666666666667 0.18362275 0.26532504 0.22763039 -0.49507648 0.17943445 0.2593339 0.2246263 -0.49243522 1.754185e-05 3.5893652e-05 9.02455e-06 6.9762577e-06
0.7133333333333334 0.18539281 0.26551062 0.22953148 -0.49719423 0.18120158 0.25962266 0.22714989 -0.49556863 1.7566448e-05 3.466802e-05 5.671985e-06 2.642567e-06
0.72 0.18716443 0.26574284 0.23182788 -0.4997399 0.18299106 0.25998956 0.22968006 -0.49869218 1.7417002e-05 3.3100216e-05 4.6131463e-06 1.0976767e-06
0.7266666666666667 0.18893787 0.26601693 0.2351096 -0.50335884 0.18479934 0.2604264 0.2323641 -0.50175434 1.7127424e-05 3.1254007e-05 7.537739e-06 2.574412e-06
0.7333333333333333 0.19071339 0.26632693 0.23898597 -0.5076011 0.18662754 0.26087072 0.23523436 -0.50457114 1.66942e-05 2.9770219e-05 1.4074546e-05 9.180551e-06
0.74 0.1924912 0.26667157 0.24153009 -0.510358 0.18840098 0.2613319 0.23809934 -0.5074174 1.6729897e-05 2.8512204e-05 1.1770073e-05 8.6471e-06
0.7466666666666667 0.19427152 0.26704857 0.24448688 -0.51354474 0.19021603 0.26178637 0.24090956 -0.51025665 1.644696e-05 2.7690707e-05 1.2797231e-05 1.0811537e-05
0.7533333333333333 0.19605455 0.26745445 0.24637856 -0.5155637 0.19193394 0.26225218 0.24361393 -0.5132737 1.6979371e-05 2.7063546e-05 7.643164e-06 5.244148e-06
0.76 0.19784047 0.26788628 0.24888892 -0.518237 0.19363928 0.26272187 0.24632595 -0.516272 1.7649987e-05 2.667118e-05 6.568815e-06 3.861171e-06
0.7666666666666667 0.19962938 0.2683373 0.25179255 -0.5213147 0.19533567 0.26319522 0.24903923 -0.5192584 1.8435945e-05 2.6441117e-05 7.5807566e-06 4.2283723e-06
0.7733333333333333 0.20142144 0.2688082 0.2535707 -0.5231793 0.19702579 0.26367235 0.2517536 -0.522234 1.932173e-05 2.6376792e-05 3.3018787e-06 8.935355e-07
0.78 0.20321672 0.26929176 0.2556169 -0.5253201 0.1987111 0.26415348 0.2544697 -0.5252004 2.0300606e-05 2.6401902e-05 1.3160922e-06 1.4324769e-08
0.7866666666666666 0.20501529 0.2697868 0.25822982 -0.5280481 0.20039265 0.2646389 0.25718853 -0.528159 2.1368784e-05 2.6500917e-05 1.0842914e-06 1.2304188e-08
0.7933333333333333 0.20681724 0.27029243 0.261508 -0.5314573 0.20207062 0.26512638 0.25990167 -0.5311198 2.2530363e-05 2.668811e-05 2.580249e-06 1.1389376e-07
0.8 0.20862259 0.27080208 0.26550287 -0.53558844 0.20383316 0.26559085 0.2625906 -0.5340104 2.293861e-05 2.715696e-05 8.481392e-06 2.490188e-06
0.8066666666666666 0.21043135 0.2713149 0.27006266 -0.54026896 0.20565812 0.26603496 0.2652683 -0.5368423 2.2783719e-05 2.7877644e-05 2.298588e-05 1.1742074e-05
0.8133333333333334 0.21224356 0.27182946 0.27351454 -0.54377836 0.20748937 0.26646647 0.2679482 -0.53965896 2.2602282e-05 2.8761635e-05 3.0984014e-05 1.6969425e-05
0.82 0.21405916 0.27234146 0.2769697 -0.5472687 0.20930403 0.26688525 0.2707108 -0.54238605 2.2611208e-05 2.9770219e-05 3.917389e-05 2.3840112e-05
0.8266666666666667 0.21587817 0.27285165 0.28023085 -0.5505412 0.21109459 0.2672938 0.27348197 -0.54510397 2.2882692e-05 3.0889532e-05 4.5547447e-05 2.956374e-05
0.8333333333333334 0.21770056 0.27335772 0.2836 -0.55390286 0.21286942 0.26769125 0.2762563 -0.54781324 2.3339868e-05 3.210882e-05 5.3930067e-05 3.7083566e-05
0.84 0.21952628 0.2738577 0.28749967 -0.5577732 0.214632 0.26807734 0.27903226 -0.550515 2.3953893e-05 3.3412667e-05 7.1696966e-05 5.268113e-05
0.8466666666666667 0.22135527 0.2743508 0.29083562 -0.5610593 0.21638402 0.26845214 0.28180993 -0.55321044 2.4713336e-05 3.4794124e-05 8.1463135e-05 6.160459e-05
0.8533333333333334 0.22318749 0.27483076 0.29175738 -0.5619452 0.21812658 0.26881573 0.28458995 -0.5559006 2.5612822e-05 3.6180616e-05 5.1372033e-05 3.6537505e-05
0.86 0.2250228 0.27529696 0.294043 -0.56417507 0.21972756 0.2691871 0.28740755 -0.5586757 2.8039482e-05 3.7330432e-05 4.4029293e-05 3.0242993e-05
0.8666666666666667 0.22686113 0.27574942 0.29571658 -0.5657962 0.22119872 0.26956403 0.2902787 -0.56150305 3.2062904e-05 3.8258957e-05 2.9570547e-05 1.8431083e-05
0.8733333333333333 0.22870237 0.276185 0.29909626 -0.56908154 0.22259042 0.2699286 0.2931915 -0.56432736 3.735593e-05 3.914256e-05 3.4866236e-05 2.2602282e-05
0.88 0.2305464 0.27660602 0.30355117 -0.57339156 0.22390987 0.2702828 0.29612803 -0.56716317 4.4043532e-05 3.998309e-05 5.5102897e-05 3.879281e-05
0.8866666666666667 0.23239315 0.2770127 0.30601457 -0.57575166 0.2251855 0.27062315 0.29907733 -0.56999665 5.1950174e-05 4.0826457e-05 4.812524e-05 3.3120108e-05
0.8933333333333333 0.2342425 0.27740312 0.31124395 -0.580755 0.22642992 0.27094805 0.3020323 -0.5728256 6.103632e-05 4.166785e-05 8.485467e-05 6.2875144e-05
0.9 0.23609436 0.2777782 0.31465256 -0.58398676 0.22766335 0.27125984 0.30497515 -0.5756531 7.1081806e-05 4.2489068e-05 9.365227e-05 6.9450274e-05
0.9066666666666666 0.23794861 0.27813706 0.31825846 -0.5873882 0.2288892 0.27155933 0.30791077 -0.57847315 8.2072984e-05 4.3266533e-05 0.000107074775 7.9478414e-05
0.9133333333333333 0.23980513 0.27847874 0.3206842 -0.5896601 0.23014589 0.27183992 0.31084874 -0.58123934 9.330102e-05 4.4073997e-05 9.673611e-05 7.090929e-05
0.92 0.24166381 0.2788012 0.3239443 -0.59270686 0.2314299 0.27210245 0.31377748 -0.58397156 0.00010473289 4.487335e-05 0.000103364306 7.630545e-05
0.9266666666666666 0.24352452 0.27910805 0.32473543 -0.59343195 0.23272318 0.27235028 0.3166947 -0.5866938 0.000116669056 4.5667402e-05 6.465328e-05 4.5402347e-05
0.9333333333333333 0.24538717 0.27939647 0.32818592 -0.59663844 0.2341679 0.27255902 0.3195283 -0.58935046 0.00012587187 4.6750825e-05 7.4954114e-05 5.311464e-05
0.94 0.24725163 0.27966875 0.33124965 -0.5994703 0.23592137 0.27270448 0.32218596 -0.5918965 0.00012837483 4.8501006e-05 8.2150495e-05 5.7363097e-05
0.9466666666666667 0.24911778 0.2799224 0.33299312 -0.60107076 0.23782052 0.27284214 0.32477456 -0.5944112 0.000127628 5.013004e-05 6.754467e-05 4.4349836e-05
0.9533333333333334 0.2509855 0.2801592 0.33596876 -0.6038026 0.23978026 0.27298865 0.32736263 -0.5969159 0.00012555743 5.14169e-05 7.4065574e-05 4.742692e-05
0.96 0.2528547 0.28037837 0.33736426 -0.6050739 0.24177429 0.27314854 0.3299637 -0.5994264 0.00012277557 5.2270512e-05 5.476803e-05 3.189471e-05
0.9666666666666667 0.25472522 0.28058013 0.34222132 -0.6095069 0.24379468 0.2733236 0.3325832 -0.6019479 0.00011947667 5.265734e-05 9.289356e-05 5.7138503e-05
0.9733333333333334 0.25659698 0.2807632 0.34478673 -0.6118314 0.24583404 0.27351126 0.33524355 -0.60446036 0.00011584098 5.2590753e-05 9.1072296e-05 5.4332642e-05
0.98 0.25846988 0.28093356 0.34749988 -0.6142814 0.24786629 0.27369747 0.3380037 -0.6069177 0.00011243616 5.2361047e-05 9.017748e-05 5.4224616e-05
0.9866666666666667 0.2603438 0.28108665 0.3526772 -0.6189383 0.24990205 0.27387565 0.34079346 -0.6093706 0.00010902984 5.199852e-05 0.00014122318 9.15416e-05
0.9933333333333333 0.26221862 0.28122598 0.35435122 -0.62043214 0.25196546 0.273989 0.34349003 -0.6117766 0.000105127314 5.2373987e-05 0.00011796541 7.491851e-05


==> graphs/visco/viscolastic_results_test_noise_19.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 0.00010212638 0.015318957 3.7276317e-05 -0.0039170953 0.0009843032 0.016529737 0.00063215086 -0.00014886612 7.782359e-07 1.4659879e-06 3.5387572e-07 1.4199551e-05
0.006666666666666667 0.00038601764 0.042583685 0.00019602533 -0.0040398412 -3.5293517e-05 0.042016193 -0.00033231173 -0.0057873167 1.7750308e-07 3.2204727e-07 2.7914007e-07 3.0536705e-06
0.013333333333333334 0.00090344885 0.07761469 0.00066484493 -0.0083294 0.0012208708 0.074839234 0.0012695129 -0.0067911213 1.0075667e-07 7.703139e-06 3.6562338e-07 2.3663008e-06
0.02 0.0016893549 0.1178859 0.0015041885 -0.011278297 0.00083150837 0.115025625 0.001563976 -0.011758797 7.3590064e-07 8.1811895e-06 3.574549e-09 2.308803e-07
0.02666666666666667 0.0027689287 0.16193607 0.0029286875 -0.018449884 0.0020458354 0.1564411 0.0030639283 -0.017495777 5.228639e-07 3.0194664e-05 1.8290086e-08 9.103191e-07
0.03333333333333333 0.0041613574 0.20886429 0.0048958873 -0.024346085 0.00432752 0.200241 0.0041955817 -0.025044104 2.7609937e-08 7.436108e-05 4.90428e-07 4.872303e-07
0.04 0.005881976 0.25809276 0.007661939 -0.033345856 0.006252841 0.2487649 0.0063949917 -0.032522887 1.3754101e-07 8.700895e-05 1.605156e-06 6.772776e-07
0.04666666666666667 0.007943134 0.30917367 0.011241522 -0.043239463 0.00796992 0.30047235 0.009439997 -0.041141376 7.174774e-10 7.571305e-05 3.2454898e-06 4.40197e-06
0.05333333333333334 0.010355196 0.3618093 0.0155062275 -0.051807642 0.009989295 0.35161093 0.013644703 -0.051141582 1.338834e-07 0.00010400705 3.4652744e-06 4.4363532e-07
0.06 0.013126927 0.41575977 0.020861408 -0.06303253 0.01257532 0.40379825 0.01964219 -0.060961343 3.042708e-07 0.00014307795 1.4864939e-06 4.289815e-06
0.06666666666666667 0.016266031 0.4708655 0.027071785 -0.07378914 0.01561263 0.45817846 0.025845446 -0.071510546 4.269329e-07 0.00016096067 1.5039085e-06 5.1920006e-06
0.07333333333333333 0.019779008 0.52694666 0.034239907 -0.084804535 0.018902529 0.5139238 0.033444747 -0.082821764 7.6821516e-07 0.00016959436 6.322786e-07 3.9313804e-06
0.08 0.023671506 0.5838747 0.042559326 -0.0970015 0.022792626 0.5699778 0.042716365 -0.09477711 7.724297e-07 0.00019312334 2.466144e-08 4.947925e-06
0.08666666666666667 0.027948609 0.6415654 0.05184279 -0.10894534 0.027419662 0.62744755 0.05090995 -0.107728615 2.7978442e-07 0.00019931332 8.7018816e-07 1.4804185e-06
0.09333333333333334 0.03261475 0.6999209 0.062463596 -0.12235952 0.032423973 0.6852722 0.059983354 -0.12127412 3.639542e-08 0.0002145837 6.1516025e-06 1.1780944e-06
0.1 0.037571993 0.74358654 0.07179029 -0.13539326 0.038412757 0.73131406 0.069906004 -0.13559651 7.068849e-07 0.00015061369 3.5505454e-06 4.131131e-08
0.10666666666666667 0.04274434 0.7758518 0.080411404 -0.14987701 0.043362666 0.76170236 0.07840869 -0.151172 3.8232878e-07 0.0002002063 4.0108716e-06 1.6769873e-06
0.11333333333333333 0.048083004 0.8008002 0.0883345 -0.16400002 0.049503356 0.7858449 0.08661573 -0.16426747 2.0174016e-06 0.00022366046 2.9541857e-06 7.152738e-08
0.12 0.053556107 0.82096547 0.09488665 -0.17476402 0.05561346 0.8056571 0.093853004 -0.17548898 4.2326938e-06 0.0002343465 1.0684299e-06 5.2556175e-07
0.12666666666666668 0.059141077 0.83774525 0.100728646 -0.18423094 0.061011408 0.8215733 0.100439526 -0.18538761 3.4981358e-06 0.0002615314 8.3590244e-08 1.3378921e-06
0.13333333333333333 0.06482109 0.8520015 0.10638724 -0.19378276 0.06606272 0.8343435 0.10594297 -0.19430079 1.5416496e-06 0.0003118048 1.9737642e-07 2.6834883e-07
0.14 0.070583135 0.8643068 0.11185451 -0.20317447 0.07070184 0.84524655 0.11099225 -0.20241341 1.4090319e-08 0.00036329328 7.4348486e-07 5.792152e-07
0.14666666666666667 0.07641649 0.87500423 0.11584977 -0.2089299 0.07503794 0.8553604 0.1154982 -0.20970397 1.9004032e-06 0.0003858806 1.2360185e-07 5.9918534e-07
0.15333333333333332 0.08231244 0.8843928 0.120352596 -0.2163781 0.08014382 0.86476433 0.119932845 -0.21603434 4.702937e-06 0.00038527665 1.7619074e-07 1.1816742e-07
0.16 0.088263646 0.8926803 0.12478253 -0.22384201 0.08568782 0.87342584 0.124070935 -0.2218227 6.63486e-06 0.0003707337 5.06371e-07 4.0776367e-06
0.16666666666666666 0.09426383 0.900027 0.12781082 -0.22804962 0.09165452 0.88125926 0.12794444 -0.22725756 6.808512e-06 0.0003522271 1.785396e-08 6.2735324e-07
0.17333333333333334 0.10030736 0.90653014 0.1310659 -0.23306227 0.09782827 0.8882385 0.13162605 -0.23236716 6.1458936e-06 0.00033458453 3.1376752e-07 4.83177e-07
0.18 0.106389314 0.9122926 0.13412209 -0.23780082 0.10394588 0.8943868 0.1350852 -0.23725416 5.970364e-06 0.00032061667 9.275746e-07 2.9884154e-07
0.18666666666666668 0.112505406 0.9174144 0.13728525 -0.24294563 0.109951064 0.89974266 0.13832723 -0.24192654 6.5246636e-06 0.00031229123 1.0857194e-06 1.0385453e-06
0.19333333333333333 0.11865167 0.9219398 0.14024156 -0.24775496 0.115826994 0.9043122 0.14125721 -0.2463772 7.9788115e-06 0.00031073217 1.0315414e-06 1.8982264e-06
0.2 0.12482465 0.92594683 0.14320856 -0.25269836 0.122004054 0.9080609 0.14367165 -0.2505228 7.955762e-06 0.00031990625 2.1444622e-07 4.7331027e-06
0.20666666666666667 0.13102092 0.9294411 0.14488149 -0.254941 0.12820897 0.911128 0.14581238 -0.2544249 7.907082e-06 0.00033537 8.66557e-07 2.663456e-07
0.21333333333333335 0.1372376 0.93250084 0.14745198 -0.25926435 0.13454734 0.91358054 0.14775282 -0.25805706 7.2374755e-06 0.00035797784 9.050443e-08 1.4575542e-06
0.22 0.14347202 0.93516254 0.14906219 -0.2616386 0.14112519 0.915478 0.14955065 -0.26141903 5.5076043e-06 0.00038748165 2.3859323e-07 4.821692e-08
0.22666666666666666 0.14972149 0.9374212 0.15002918 -0.26279128 0.14764568 0.916874 0.15125881 -0.2646422 4.3089717e-06 0.00042218788 1.5119873e-06 3.4259524e-06
0.23333333333333334 0.1559837 0.93933284 0.1525088 -0.26723728 0.15442319 0.9175941 0.15259826 -0.26750952 2.435189e-06 0.00047257403 8.0042675e-09 7.411691e-08
0.24 0.1622565 0.9409175 0.15438804 -0.2705046 0.16085304 0.91813636 0.15387753 -0.27018338 1.9696747e-06 0.00051898 2.6062432e-07 1.03175495e-07
0.24666666666666667 0.16853768 0.94217765 0.15570623 -0.27271548 0.16696522 0.91851294 0.15506984 -0.27268282 2.4726303e-06 0.00056001864 4.0498446e-07 1.0668941e-09
0.25333333333333335 0.17482533 0.9431476 0.15763566 -0.27625054 0.17277674 0.91873866 0.15616475 -0.27502367 4.1966878e-06 0.00059579615 2.163572e-06 1.5052154e-06
0.26 0.18111746 0.9438207 0.1583024 -0.27733383 0.17846012 0.9188627 0.15718085 -0.27718168 7.0614506e-06 0.0006229025 1.2578762e-06 2.314684e-08
0.26666666666666666 0.18741237 0.94423544 0.15944849 -0.27946463 0.18406248 0.91890395 0.15813072 -0.2791835 1.1221732e-05 0.00064168475 1.7365159e-06 7.903144e-08
0.2733333333333333 0.19370838 0.94440186 0.16057727 -0.28163764 0.18957764 0.91880184 0.15896538 -0.28105065 1.706298e-05 0.0006553608 2.5981842e-06 3.445532e-07
0.28 0.20000403 0.9443464 0.161411 -0.28329802 0.19492185 0.91856647 0.15970778 -0.28282896 2.5828504e-05 0.00066460646 2.9009502e-06 2.2001612e-07
0.2866666666666667 0.20629796 0.94408995 0.16273046 -0.2859679 0.20009956 0.91821915 0.16037214 -0.2845298 3.842024e-05 0.0006692983 5.561661e-06 2.0680777e-06
0.29333333333333333 0.21258892 0.9436456 0.1630033 -0.28666008 0.20526257 0.9178302 0.16098672 -0.2861637 5.3675398e-05 0.0006664332 4.0665714e-06 2.4640053e-07
0.3 0.21887568 0.94301295 0.16380325 -0.28843623 0.21036394 0.9174019 0.16155823 -0.28775752 7.2449664e-05 0.00065592554 5.0401322e-06 4.6065824e-07
0.30666666666666664 0.22515708 0.9422112 0.16357999 -0.2882973 0.2155168 0.9168849 0.16203791 -0.28926972 9.2934926e-05 0.00064142206 2.3779999e-06 9.456006e-07
0.31333333333333335 0.23143217 0.9412619 0.1637148 -0.288901 0.22135487 0.91615975 0.162334 -0.29047304 0.00010155193 0.00063011737 1.9066119e-06 2.4713183e-06
0.32 0.23769996 0.9401685 0.16495147 -0.2916615 0.22722715 0.9153217 0.16267447 -0.29170412 0.00010967963 0.0006173631 5.184737e-06 1.816236e-09
0.32666666666666666 0.24395959 0.93894565 0.16606909 -0.29421684 0.23298846 0.9144501 0.16317207 -0.29307798 0.00012036567 0.0006000316 8.392749e-06 1.2970156e-06
0.3333333333333333 0.2502103 0.9376032 0.16688511 -0.2962265 0.23888806 0.913551 0.16372292 -0.29445505 0.0001281929 0.0005785085 9.999448e-06 3.1380353e-06
0.34 0.25645128 0.9361479 0.16829763 -0.29937035 0.24491195 0.91264963 0.16428645 -0.29579198 0.00013315602 0.00055217 1.6089596e-05 1.2804695e-05
0.3466666666666667 0.2626819 0.93459594 0.16852029 -0.3003208 0.25026304 0.9116758 0.16502461 -0.29744497 0.00015422824 0.00052533246 1.2219767e-05 8.2704255e-06
0.35333333333333333 0.26890162 0.9329544 0.16991322 -0.30344838 0.2556324 0.91050565 0.16579214 -0.29910046 0.00017607209 0.000503945 1.69833e-05 1.8904411e-05
0.36 0.27510977 0.9312229 0.17099626 -0.30601135 0.26095536 0.90914893 0.16661082 -0.3008137 0.00020034716 0.00048726078 1.9232097e-05 2.7015505e-05
0.36666666666666664 0.2813059 0.92942345 0.17248909 -0.30931157 0.2661666 0.90768033 0.16752781 -0.30264196 0.00022919875 0.0004727632 2.4614319e-05 4.4483706e-05
0.37333333333333335 0.28748968 0.92756313 0.17370458 -0.31210262 0.27136302 0.90613127 0.16853273 -0.30455863 0.00026006924 0.00045932477 2.6748035e-05 5.691165e-05
0.38 0.29366073 0.9256592 0.1749708 -0.31497145 0.2766592 0.90449756 0.16959032 -0.30651927 0.00028905235 0.00044781397 2.894958e-05 7.1439295e-05
0.38666666666666666 0.29981878 0.92371 0.17470925 -0.31514588 0.28208563 0.9027777 0.17068504 -0.30851668 0.00031446485 0.0004381619 1.6194246e-05 4.394628e-05
0.3933333333333333 0.30596367 0.9217315 0.17513262 -0.31653282 0.28765377 0.90097183 0.17180824 -0.31055075 0.00033525212 0.00043096274 1.1051467e-05 3.5785175e-05
0.4 0.31209522 0.9197335 0.17691474 -0.3202842 0.29337028 0.89908147 0.17295451 -0.31262234 0.00035062368 0.0004265074 1.5683358e-05 5.8703936e-05
0.4066666666666667 0.3182134 0.9177261 0.17718008 -0.32138237 0.29924035 0.8971089 0.1741202 -0.3147322 0.00035997672 0.0004250684 9.36286e-06 4.422489e-05
0.41333333333333333 0.3243181 0.915706 0.17944594 -0.3259076 0.3048758 0.8950713 0.17534558 -0.31704074 0.0003780038 0.00042578884 1.681289e-05 7.862097e-05
0.42 0.33040935 0.9136844 0.18139379 -0.32983473 0.31031558 0.89298356 0.17661716 -0.31950927 0.00040375954 0.0004285261 2.2816164e-05 0.00010661516
0.4266666666666667 0.3364872 0.9116814 0.18284684 -0.33288395 0.31578493 0.89085233 0.17790353 -0.32202688 0.00042858408 0.00043385063 2.4436325e-05 0.00011787609
0.43333333333333335 0.34255183 0.90969265 0.18389544 -0.3352302 0.32125822 0.88868743 0.17921482 -0.32459268 0.00045341783 0.000441219 2.190819e-05 0.00011315687
0.44 0.34860334 0.9077253 0.18532567 -0.33818 0.32652846 0.88648623 0.18055709 -0.32728583 0.00048730025 0.00045109692 2.2739358e-05 0.00011868314
0.44666666666666666 0.35464194 0.9057915 0.18605316 -0.3399466 0.33177668 0.88427615 0.18190637 -0.33006173 0.0005228204 0.00046291112 1.7195822e-05 9.771054e-05
0.4533333333333333 0.36066794 0.9038993 0.18825026 -0.3440718 0.3370116 0.8820942 0.18324031 -0.3330228 0.00055962236 0.00047546273 2.509959e-05 0.00012208046
0.46 0.36668155 0.9020422 0.19025773 -0.3478341 0.34240273 0.87996393 0.18457453 -0.33607104 0.00058946107 0.00048745025 3.2298747e-05 0.00013836972
0.4666666666666667 0.37268305 0.90022564 0.19146037 -0.35026935 0.347964 0.8778959 0.18592197 -0.33919555 0.0006110319 0.00049861765 3.067392e-05 0.000122629
0.47333333333333333 0.3786728 0.89846146 0.19382417 -0.35449633 0.35369912 0.8758977 0.18728943 -0.3423953 0.0006236852 0.0005091231 4.270283e-05 0.00014643479
0.48 0.38465112 0.8967473 0.19668813 -0.35943252 0.3596128 0.87397593 0.1886803 -0.34567124 0.00062691804 0.00051853474 6.4125255e-05 0.00018937288
0.4866666666666667 0.39061838 0.89508915 0.19768392 -0.36142534 0.36563468 0.8721355 0.19010752 -0.3490492 0.0006241855 0.0005268691 5.7401703e-05 0.00015316858
0.49333333333333335 0.39657494 0.89348346 0.19996345 -0.36534944 0.37114453 0.87039727 0.19172053 -0.35266748 0.0006467058 0.00053297216 6.794573e-05 0.00016083213
0.5 0.40252116 0.89193493 0.20266585 -0.3698514 0.37663472 0.8687782 0.1934423 -0.35630116 0.0006701081 0.0005362329 8.507389e-05 0.00018360933
0.5066666666666667 0.4084575 0.89044666 0.2042024 -0.3725481 0.38218164 0.86726874 0.19522278 -0.35994527 0.0006904199 0.0005372161 8.063355e-05 0.00015883148
0.5133333333333333 0.41438428 0.88901955 0.20630394 -0.37604424 0.38780403 0.86586446 0.19703858 -0.36360812 0.0007065094 0.00053615833 8.584696e-05 0.00015465713
0.52 0.42030194 0.8876513 0.20900714 -0.38037214 0.39351085 0.8645647 0.19887845 -0.36729488 0.0007177628 0.0005329914 0.0001025904 0.0001710147
0.5266666666666666 0.42621097 0.8863536 0.211982 -0.38502488 0.39930767 0.86337084 0.200737 -0.37100857 0.00072378764 0.000528208 0.00012644997 0.00019645668
0.5333333333333333 0.43211186 0.8851323 0.21468948 -0.38922083 0.40515882 0.86229104 0.20263746 -0.37473464 0.0007264665 0.0005217238 0.00014525105 0.00020984981
0.54 0.438005 0.88397163 0.2167948 -0.39250508 0.4107687 0.861373 0.20477174 -0.37833956 0.0007418167 0.00051069784 0.00014455401 0.00020066198
0.5466666666666666 0.44389078 0.88286704 0.21940106 -0.3964504 0.41628182 0.8605706 0.2070111 -0.38191178 0.0007622547 0.00049713074 0.00015351106 0.00021137136
0.5533333333333333 0.4497696 0.88182086 0.2210168 -0.39896533 0.4217721 0.85985553 0.20935732 -0.3854656 0.00078385964 0.0004824755 0.00013594331 0.00018224289
0.56 0.45564184 0.88083696 0.22417952 -0.40358412 0.42731884 0.8591926 0.21176696 -0.38895628 0.000802192 0.00046847804 0.00015407172 0.00021397382
0.5666666666666667 0.46150795 0.8799145 0.22574422 -0.40595463 0.432872 0.8585702 0.21420194 -0.3924361 0.0008200176 0.0004555793 0.00013322412 0.00018275098
0.5733333333333334 0.46736833 0.8790591 0.22914001 -0.41077912 0.43844596 0.85798615 0.21665047 -0.39590675 0.000836504 0.00044406814 0.00015598867 0.00022118745
0.58 0.47322345 0.8782674 0.23095374 -0.4134118 0.44404307 0.85744023 0.21910758 -0.39936954 0.00085149443 0.00043377117 0.00014033138 0.00019718501
0.5866666666666667 0.47907367 0.87753505 0.23416719 -0.41787878 0.44966358 0.85693294 0.22157103 -0.40282437 0.0008649536 0.00042444683 0.00015866326 0.00022663511
0.5933333333333334 0.48491946 0.876866 0.23673947 -0.42143944 0.45529446 0.85646874 0.22405045 -0.40628096 0.00087764056 0.00041604764 0.00016101134 0.00022977935
0.6 0.4907612 0.8762617 0.23959385 -0.4253239 0.46093908 0.8560433 0.22655132 -0.4097432 0.0008893583 0.00040878498 0.00017010745 0.00024275864
0.6066666666666667 0.4965993 0.8757134 0.24197502 -0.42854744 0.46659255 0.85563856 0.2290784 -0.41321862 0.00090040424 0.00040299937 0.00016632299 0.00023497286
0.6133333333333333 0.5024341 0.87521946 0.24413337 -0.43144777 0.47228447 0.85525525 0.23162569 -0.41669822 0.0009089989 0.00039857 0.00015644198 0.00021754943
0.62 0.508266 0.874784 0.24583772 -0.43373445 0.47801498 0.85489446 0.2341901 -0.42018375 0.0009151228 0.00039559355 0.00013566687 0.00018362144
0.6266666666666667 0.5140953 0.8743979 0.2497759 -0.43883523 0.48375723 0.8545611 0.2367846 -0.4236655 0.00092039903 0.000393498 0.00016877372 0.000230121
0.6333333333333333 0.5199224 0.87406075 0.2528331 -0.44276264 0.48936486 0.8542728 0.23948209 -0.42708826 0.0009337616 0.00039156363 0.00017824942 0.00024568627
0.64 0.5257475 0.87376356 0.25528654 -0.4458952 0.49467853 0.8540037 0.24217089 -0.430622 0.0009652797 0.00039045102 0.00017202052 0.00023327014
0.6466666666666666 0.5315709 0.8735187 0.258944 -0.45048186 0.49977008 0.85371375 0.24496782 -0.43420213 0.0010112931 0.00039223622 0.00019533379 0.00026502952
0.6533333333333333 0.53739303 0.87332165 0.26365668 -0.45629865 0.5048496 0.85339063 0.24784304 -0.43777046 0.0010590742 0.0003972455 0.00025007103 0.00034329394
0.66 0.5432141 0.87315595 0.26642224 -0.45968843 0.5099455 0.8530339 0.25074926 -0.44135034 0.0011067978 0.00040489694 0.00024564235 0.00033628533
0.6666666666666666 0.5490343 0.87303364 0.26992798 -0.46393153 0.51523066 0.85267985 0.25371388 -0.4448681 0.0011426862 0.00041427693 0.0002628971 0.00036341485
0.6733333333333333 0.554854 0.87295026 0.27344155 -0.46813735 0.52072316 0.852345 0.2566677 -0.44839478 0.0011649124 0.00042457698 0.00028136204 0.00038976938
0.68 0.5606733 0.8728917 0.27761737 -0.47307903 0.5262571 0.8520413 0.25965962 -0.4519743 0.0011844747 0.00043474 0.0003224807 0.00044540933
0.6866666666666666 0.56649244 0.8728744 0.27996808 -0.47583508 0.5318654 0.85177284 0.26269004 -0.4555907 0.0011990306 0.00044527475 0.00029853085 0.0004098353
0.6933333333333334 0.5723117 0.8728909 0.282908 -0.4792519 0.53755337 0.8515422 0.26576132 -0.45924154 0.0012081414 0.00045576761 0.00029400853 0.0004004142
0.7 0.57813114 0.8729194 0.28614476 -0.4829837 0.54332256 0.8513516 0.26887482 -0.46292722 0.0012116369 0.00046516836 0.0002982508 0.00040226264
0.7066666666666667 0.583951 0.87297124 0.2887772 -0.4859919 0.54917485 0.85120356 0.27203146 -0.46664843 0.0012093807 0.00047383172 0.00028042 0.00037416967
0.7133333333333334 0.5897713 0.87304884 0.2912309 -0.48877338 0.5551122 0.8511004 0.27523226 -0.47040582 0.0012012523 0.00048173475 0.00025595623 0.0003373672
0.72 0.5955923 0.8731501 0.29408827 -0.49199048 0.56113666 0.85104465 0.2784781 -0.47420016 0.0011871923 0.00048865116 0.00024367798 0.0003164954
0.7266666666666667 0.6014141 0.8732706 0.29789618 -0.4962482 0.567232 0.8510133 0.28170127 -0.47807276 0.001168414 0.000495386 0.0002622751 0.000330346
0.7333333333333333 0.60723686 0.87341493 0.3022987 -0.5011246 0.57338095 0.8510097 0.2849524 -0.48197508 0.0011462229 0.0005019933 0.00030089388 0.00036670495
0.74 0.6130607 0.87358004 0.3054039 -0.50452363 0.5794672 0.8510435 0.2883186 -0.48583752 0.0011285256 0.00050789455 0.00029190694 0.00034917094
0.7466666666666667 0.6188859 0.8737675 0.3089456 -0.5083728 0.58555704 0.8511074 0.29171452 -0.48969293 0.001110811 0.00051347906 0.00029691 0.00034893706
0.7533333333333333 0.6247123 0.8739696 0.31140357 -0.51101345 0.5916656 0.85120136 0.29512644 -0.4935447 0.0010920819 0.00051839364 0.0002649451 0.00030515724
0.76 0.6305402 0.8741853 0.3144695 -0.51429504 0.5977949 0.8513265 0.29855314 -0.49739358 0.0010722547 0.00052252464 0.00025333013 0.00028565945
0.7666666666666667 0.63636965 0.8744109 0.31787068 -0.51791376 0.6037699 0.8514944 0.30207178 -0.5012759 0.0010627435 0.0005251685 0.00024960513 0.00027681843
0.7733333333333333 0.64220065 0.8746502 0.3202008 -0.5203626 0.60974956 0.85169786 0.3056066 -0.5051625 0.0010530734 0.0005268089 0.00021299059 0.00023104419
0.78 0.6480332 0.87488794 0.32268298 -0.52296174 0.61575 0.85193783 0.30915463 -0.50904775 0.0010422042 0.0005267077 0.00018301618 0.00019359909
0.7866666666666666 0.6538674 0.8751342 0.32577422 -0.52618986 0.62177294 0.8522157 0.3127168 -0.5129314 0.0010300556 0.00052525866 0.00017049597 0.00017578668
0.7933333333333333 0.6597034 0.8753854 0.32952192 -0.5300859 0.6278167 0.8525288 0.31626794 -0.5167866 0.0010167614 0.0005224238 0.00017566817 0.0001768726
0.8 0.66554093 0.8756377 0.33391735 -0.5346268 0.6337919 0.8528797 0.31984326 -0.52062136 0.0010079996 0.0005179269 0.00019807993 0.00019615186
0.8066666666666666 0.6713802 0.8758928 0.338884 -0.5397172 0.6396592 0.85325205 0.32343534 -0.5243935 0.0010062216 0.00051260425 0.00023866109 0.00023481574
0.8133333333333334 0.6772212 0.87614864 0.34273562 -0.5436216 0.6453632 0.8536224 0.32705975 -0.5280813 0.0010149301 0.00050743256 0.00024573298 0.00024150098
0.82 0.68306386 0.8764007 0.34653246 -0.5474432 0.650896 0.85399294 0.3307575 -0.53165656 0.0010347707 0.0005021082 0.00024884954 0.00024921825
0.8266666666666667 0.6889082 0.8766526 0.3501587 -0.55106634 0.6563237 0.85435575 0.33443144 -0.5351849 0.0010617528 0.00049714936 0.00024734644 0.00025221947
0.8333333333333334 0.6947542 0.8768975 0.35384628 -0.5547285 0.6616632 0.85471463 0.33808476 -0.5386684 0.0010950149 0.00049208023 0.00024842564 0.00025792726
0.84 0.7006018 0.87713814 0.3580492 -0.5588799 0.666913 0.85507673 0.34173474 -0.54211295 0.0011349382 0.0004867057 0.00026616215 0.00028113113
0.8466666666666667 0.706451 0.8773766 0.36169133 -0.56244737 0.6721094 0.8554394 0.34535727 -0.54552436 0.0011793437 0.00048124036 0.00026680142 0.00028638827
0.8533333333333334 0.7123017 0.8776012 0.36279044 -0.56349313 0.67747426 0.8557953 0.3488679 -0.5488706 0.0012129486 0.00047549652 0.00019383719 0.00021381778
0.86 0.7181538 0.877815 0.36525172 -0.5658777 0.68335384 0.8561343 0.35214713 -0.55209 0.0012110354 0.00047005332 0.00017173022 0.00019010031
0.8666666666666667 0.72400725 0.8780224 0.36710426 -0.5676579 0.68903637 0.85648096 0.35550117 -0.55526024 0.0012229624 0.00046403264 0.00013463163 0.00015370165
0.8733333333333333 0.72986203 0.8782164 0.370597 -0.57103276 0.6947216 0.85682404 0.35880354 -0.5584011 0.0012348515 0.00045763244 0.00013908581 0.0001595587
0.88 0.7357181 0.8784074 0.37522677 -0.5754871 0.70034766 0.8571658 0.36208984 -0.5615095 0.0012510659 0.0004512058 0.00017257876 0.00019537295
0.8866666666666667 0.74157536 0.87859625 0.3778618 -0.57799333 0.70595783 0.85750383 0.3653366 -0.56458694 0.0012686085 0.00044488997 0.00015688066 0.00017973145
0.8933333333333333 0.7474339 0.87878 0.38324228 -0.5831112 0.7117908 0.85783076 0.36843163 -0.56763434 0.0012704306 0.00043887083 0.0002193554 0.0002395339
0.9 0.75329363 0.87895906 0.3867964 -0.58645785 0.71753305 0.85816103 0.3715465 -0.57064867 0.0012788192 0.00043255795 0.00023255969 0.00024993013
0.9066666666666666 0.7591545 0.8791297 0.3905149 -0.5899416 0.7232535 0.8584899 0.37463337 -0.5736401 0.0012888826 0.00042600287 0.00025222325 0.0002657393
0.9133333333333333 0.76501644 0.87929016 0.3930179 -0.5922676 0.7289344 0.8588175 0.377703 -0.5766064 0.0013019128 0.0004191292 0.00023454546 0.00024527256
0.92 0.7708793 0.8794364 0.39629307 -0.5953078 0.73457885 0.85914314 0.3807524 -0.579548 0.0013177248 0.00041181542 0.0002415121 0.00024837212
0.9266666666666666 0.7767432 0.87957895 0.39716104 -0.5960939 0.74018514 0.8594661 0.3837819 -0.5824647 0.0013364897 0.00040452761 0.00017900103 0.00018575504
0.9333333333333333 0.7826079 0.87971115 0.4006323 -0.5992988 0.7458984 0.8597868 0.38675028 -0.5853403 0.0013475865 0.00039697942 0.00019271023 0.00019483845
0.94 0.78847355 0.8798384 0.4037455 -0.6021572 0.75184447 0.8601136 0.38970396 -0.5880873 0.0013416896 0.0003890672 0.00019716493 0.00019796082
0.9466666666666667 0.7943399 0.87995464 0.4054652 -0.6037229 0.7577774 0.8604336 0.39263538 -0.5907999 0.0013368166 0.0003810717 0.00016460403 0.00016700245
0.9533333333333334 0.800207 0.8800675 0.40846798 -0.6064616 0.7636691 0.86074364 0.39554197 -0.5934866 0.0013350215 0.00037341253 0.00016708179 0.00016835004
0.96 0.80607486 0.8801756 0.40986052 -0.6077185 0.769513 0.86104345 0.39842635 -0.59614766 0.0013367686 0.00036603867 0.00013074018 0.00013388506
0.9666666666666667 0.8119433 0.8802695 0.4146709 -0.6120852 0.7753078 0.8613325 0.40128785 -0.5987842 0.0013421612 0.0003586119 0.00017910631 0.00017691699
0.9733333333333334 0.8178123 0.8803508 0.4171545 -0.6143223 0.78105265 0.86161005 0.40412614 -0.6013964 0.0013512736 0.0003512166 0.00016973799 0.00016707949
0.98 0.82368183 0.8804293 0.41987652 -0.61676663 0.7867467 0.8618756 0.40694112 -0.60398424 0.0013642054 0.00034424104 0.00016732457 0.00016338962
0.9866666666666667 0.8295518 0.8804998 0.4249872 -0.62134194 0.79242057 0.862131 0.40967876 -0.60660875 0.0013787297 0.00033741212 0.00023434832 0.00021706705
0.9933333333333333 0.8354223 0.8805682 0.42663836 -0.6228058 0.7979865 0.8623925 0.41227987 -0.60944587 0.0014014369 0.00033035685 0.00020616625 0.00017848704


==> graphs/visco/viscolastic_results_test_noise_2.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 1.437359e-05 0.0021560385 1.427412e-05 -0.0039170953 0.0034438756 0.0011756301 0.00291488 -0.00066887616 1.17614845e-05 9.612006e-07 8.413514e-06 1.0550928e-05
0.006666666666666667 6.92741e-05 0.008235076 1.5106942e-05 -0.0030414348 -0.00014071842 0.010030118 -0.0013748896 -0.0028467244 4.4096858e-08 3.2221735e-06 1.9320905e-06 3.791216e-08
0.013333333333333334 0.00019530162 0.018904127 6.0330756e-05 -0.005227508 -0.00012523691 0.021105804 4.1886466e-05 -0.0037761114 1.0274495e-07 4.847379e-06 3.4019185e-10 2.106552e-06
0.02 0.0004227847 0.034122463 0.0001406517 -0.005187318 0.00013636779 0.036753487 -4.2703083e-05 -0.005665657 8.2034646e-08 6.9222847e-06 3.361897e-08 2.2880812e-07
0.02666666666666667 0.00077981816 0.053555015 0.0003551872 -0.008716091 0.0003043011 0.056992847 0.00030273662 -0.008042404 2.2611648e-07 1.1818689e-05 2.7510627e-09 4.5385303e-07
0.03333333333333333 0.0012917484 0.07678953 0.00068906473 -0.010509337 0.0006747448 0.08117859 0.0008648131 -0.011290332 3.8069342e-07 1.9263869e-05 3.0887488e-08 6.099532e-07
0.04 0.0019813215 0.103435986 0.0012737524 -0.015049996 0.0017362116 0.109507866 0.0016669747 -0.015748627 6.007886e-08 3.6867732e-05 1.5462379e-07 4.8808613e-07
0.04666666666666667 0.0028687913 0.13312046 0.0021443877 -0.020338304 0.0034340862 0.13913605 0.0026055682 -0.020934366 3.195583e-07 3.6187248e-05 2.1268743e-07 3.5528913e-07
0.05333333333333334 0.003972317 0.16552885 0.0032659643 -0.024174927 0.004995997 0.17157966 0.0035602604 -0.025398541 1.0479207e-06 3.6612306e-05 8.661018e-08 1.4972323e-06
0.06 0.0053081997 0.20038241 0.00485988 -0.03063348 0.006068483 0.20724621 0.004680844 -0.030904045 5.780307e-07 4.7111786e-05 3.2053908e-08 7.3205946e-08
0.06666666666666667 0.006891257 0.23745862 0.0068416973 -0.036561035 0.00745037 0.24459031 0.0065726144 -0.03706611 3.1260734e-07 5.0861083e-05 7.240558e-08 2.5510062e-07
0.07333333333333333 0.008734798 0.27653113 0.009299379 -0.042848997 0.009082966 0.28368112 0.009282382 -0.043904483 1.2122061e-07 5.112242e-05 2.8888567e-10 1.1140518e-06
0.08 0.010850843 0.31740674 0.012362341 -0.05041645 0.011036294 0.32526273 0.012701261 -0.051542222 3.4391903e-08 6.171645e-05 1.148664e-07 1.2673615e-06
0.08666666666666667 0.013250391 0.35993227 0.01596041 -0.05778587 0.013140935 0.36789677 0.01703468 -0.06008237 1.1980517e-08 6.343313e-05 1.1540548e-06 5.273912e-06
0.09333333333333334 0.015943417 0.40395388 0.020329291 -0.06676173 0.015658937 0.41163927 0.02139948 -0.06940465 8.092883e-08 5.9065267e-05 1.1453031e-06 6.984998e-06
0.1 0.018924851 0.44721514 0.025112756 -0.07537033 0.018860864 0.4547357 0.026264004 -0.079213195 4.0943937e-09 5.655877e-05 1.3253738e-06 1.4767634e-05
0.10666666666666667 0.022177 0.4878223 0.030543618 -0.08658046 0.022519153 0.49491978 0.03175363 -0.08950392 1.1706869e-07 5.037426e-05 1.4641279e-06 8.546612e-06
0.11333333333333333 0.025676763 0.52496433 0.03634134 -0.09878475 0.026249137 0.5321917 0.037729688 -0.09970493 3.276121e-07 5.223475e-05 1.927512e-06 8.467248e-07
0.12 0.029400947 0.55862767 0.041802477 -0.108504966 0.030133866 0.5655709 0.042997293 -0.10990583 5.3717054e-07 4.8208385e-05 1.4275855e-06 1.9624244e-06
0.12666666666666668 0.03332792 0.5890458 0.04717663 -0.11775272 0.033875596 0.5951679 0.048297696 -0.11991273 2.9995041e-07 3.7479527e-05 1.2567901e-06 4.665623e-06
0.13333333333333333 0.037438236 0.61654764 0.05268445 -0.12767732 0.03782973 0.62213665 0.053378418 -0.12957726 1.5326793e-07 3.1237014e-05 4.815936e-07 3.6097824e-06
0.14 0.04171472 0.6414729 0.058248304 -0.1378387 0.041870832 0.6466449 0.05841017 -0.13890693 2.4370962e-08 2.674973e-05 2.6201116e-08 1.141093e-06
0.14666666666666667 0.046141844 0.66406816 0.06297545 -0.14482482 0.046252653 0.6686714 0.06339759 -0.14769064 1.2278582e-08 2.1190064e-05 1.7819795e-07 8.212931e-06
0.15333333333333332 0.050705846 0.68460023 0.06812948 -0.15370148 0.05139199 0.68936795 0.06866258 -0.15548334 4.7079166e-07 2.2731116e-05 2.8419188e-07 3.1749933e-06
0.16 0.05539435 0.703276 0.073308885 -0.1627854 0.05646424 0.70851386 0.073989764 -0.16293839 1.1446614e-06 2.7435359e-05 4.6359588e-07 2.3406008e-08
0.16666666666666666 0.060196195 0.7202768 0.07750563 -0.16873966 0.06150477 0.7258997 0.07933325 -0.17010784 1.7123692e-06 3.1617266e-05 3.3401948e-06 1.8719163e-06
0.17333333333333334 0.06510103 0.7357245 0.081907265 -0.17568345 0.06655027 0.7412898 0.08421535 -0.17715022 2.1003032e-06 3.0972406e-05 5.327259e-06 2.1514024e-06
0.18 0.070099354 0.74974865 0.08616333 -0.18242508 0.071643665 0.75487256 0.088527925 -0.18403395 2.3848984e-06 2.6254487e-05 5.5913247e-06 2.5884417e-06
0.18666666666666668 0.075182535 0.7624771 0.09047868 -0.18956542 0.07673141 0.7665894 0.09235295 -0.19076557 2.3990258e-06 1.6911039e-05 3.5128808e-06 1.4403706e-06
0.19333333333333333 0.08034241 0.77398163 0.09464335 -0.19646484 0.08190653 0.77689993 0.095925435 -0.19715361 2.4464566e-06 8.516493e-06 1.6437508e-06 4.744129e-07
0.2 0.08557155 0.7843706 0.09877244 -0.20343909 0.0869581 0.7861518 0.099289425 -0.20320801 1.9225295e-06 3.1727632e-06 2.6727693e-07 5.3394412e-08
0.20666666666666667 0.09086269 0.7936716 0.10186989 -0.2078419 0.09219237 0.79456705 0.102538675 -0.20880103 1.7680364e-06 8.018138e-07 4.4727534e-07 9.199268e-07
0.21333333333333335 0.09620932 0.8019934 0.105612844 -0.21420005 0.0974347 0.8022622 0.105615065 -0.21408229 1.5015613e-06 7.2230506e-08 4.9296123e-12 1.38683305e-08
0.22 0.10160533 0.80940306 0.108508416 -0.21856879 0.10268018 0.8092897 0.108553395 -0.2191009 1.1552877e-06 1.2852311e-08 2.0231243e-09 2.831522e-07
0.22666666666666666 0.10704473 0.8159087 0.110850066 -0.22180916 0.10806068 0.81570494 0.11138698 -0.22387016 1.032162e-06 4.1505373e-08 2.8827364e-07 4.247698e-06
0.23333333333333334 0.11252205 0.8215983 0.11437653 -0.22821566 0.11335337 0.82153034 0.11410459 -0.22849593 6.910944e-07 4.6171067e-09 7.395068e-08 7.854625e-08
0.24 0.11803212 0.82651126 0.117348045 -0.23341893 0.118571684 0.8267844 0.116707355 -0.23296957 2.9112888e-07 7.458824e-08 4.104841e-07 2.0192388e-07
0.24666666666666667 0.123569906 0.8306673 0.11980517 -0.23759058 0.12374982 0.831421 0.119162224 -0.23731466 3.236999e-08 5.680648e-07 4.1338194e-07 7.61345e-08
0.25333333333333335 0.12913074 0.8341251 0.12272061 -0.2430001 0.12887752 0.83543515 0.1214733 -0.24154153 6.4118055e-08 1.7162323e-06 1.5557802e-06 2.1274275e-06
0.26 0.13471001 0.8368914 0.124504045 -0.24600206 0.13393512 0.8388527 0.123657785 -0.24564765 6.004548e-07 3.846662e-06 7.161548e-07 1.256059e-07
0.26666666666666666 0.14030354 0.8390295 0.12662154 -0.24994333 0.13902146 0.8417175 0.12576653 -0.24958572 1.6437317e-06 7.2252938e-06 7.310485e-07 1.2788703e-07
0.2733333333333333 0.14590731 0.84056544 0.12867528 -0.25390342 0.14491543 0.84385747 0.12789786 -0.2530576 9.838277e-07 1.0837423e-05 6.0438714e-07 7.15411e-07
0.28 0.15151766 0.8415517 0.13038571 -0.25726074 0.15098095 0.8451728 0.1299117 -0.2564151 2.8805766e-07 1.3112375e-05 2.2468163e-07 7.151085e-07
0.2866666666666667 0.15713124 0.84203637 0.13246733 -0.2615441 0.15701903 0.84570026 0.13179159 -0.2597409 1.2590129e-08 1.3424145e-05 4.5662165e-07 3.2516e-06
0.29333333333333333 0.1627449 0.842049 0.13353659 -0.26380113 0.16301644 0.84547764 0.13353823 -0.26303166 7.373607e-08 1.1755558e-05 2.6867397e-12 5.9207815e-07
0.3 0.16835557 0.8416017 0.13505664 -0.2671398 0.16877231 0.84477293 0.13530873 -0.26635218 1.7367287e-07 1.0056545e-05 6.354581e-08 6.203386e-07
0.30666666666666664 0.17396048 0.8407346 0.13556243 -0.2684916 0.17429514 0.8439436 0.13717918 -0.2696241 1.12000784e-07 1.0297648e-05 2.6138682e-06 1.2825972e-06
0.31333333333333335 0.17955709 0.8394919 0.13632779 -0.2704998 0.17939478 0.8428834 0.13860723 -0.27301446 2.634241e-08 1.1502301e-05 5.195872e-06 6.3235166e-06
0.32 0.18514304 0.83789355 0.13809049 -0.274639 0.18452589 0.84180814 0.13991 -0.27629295 3.8086978e-07 1.532405e-05 3.3106032e-06 2.7355159e-06
0.32666666666666666 0.19071619 0.8359718 0.13969812 -0.27851442 0.19055974 0.84055984 0.14101964 -0.2791155 2.4475755e-08 2.1050364e-05 1.7464267e-06 3.6130083e-07
0.3333333333333333 0.1962745 0.8337487 0.14098628 -0.28180486 0.19660974 0.8384853 0.14180091 -0.28200933 1.1238011e-07 2.24354e-05 6.6362463e-07 4.1809507e-08
0.34 0.20181614 0.8312443 0.14281414 -0.2861962 0.2021528 0.8358138 0.14265838 -0.28519148 1.1334126e-07 2.0880609e-05 2.426175e-08 1.0094737e-06
0.3466666666666667 0.20733942 0.82849306 0.14345886 -0.28832617 0.2077082 0.83274037 0.14358124 -0.288254 1.3599421e-07 1.8039624e-05 1.4977656e-08 5.210129e-09
0.35333333333333333 0.2128429 0.8255201 0.14519693 -0.2925911 0.21293677 0.829441 0.14463444 -0.2914115 8.81295e-09 1.5373556e-05 3.163939e-07 1.3914697e-06
0.36 0.21832514 0.82233626 0.14662907 -0.29628322 0.21812148 0.8259489 0.14580576 -0.29452708 4.1475023e-08 1.305115e-05 6.778296e-07 3.0839983e-06
0.36666666666666664 0.22378494 0.81897074 0.14841938 -0.3006439 0.22275591 0.82234275 0.14709346 -0.2978564 1.0589017e-06 1.13704755e-05 1.7580644e-06 7.77016e-06
0.37333333333333335 0.22922125 0.81544745 0.14991689 -0.3044511 0.2273984 0.81862384 0.14843263 -0.30114105 3.322815e-06 1.008946e-05 2.2030276e-06 1.0956461e-05
0.38 0.23463324 0.8117973 0.15142606 -0.308265 0.23212267 0.81480664 0.14979938 -0.30439216 6.3029242e-06 9.056002e-06 2.646105e-06 1.4998902e-05
0.38666666666666666 0.24002011 0.80803174 0.15142858 -0.30936682 0.23687272 0.8108951 0.15118165 -0.30764967 9.906085e-06 8.198759e-06 6.0973015e-08 2.9486048e-06
0.3933333333333333 0.24538131 0.804179 0.15206403 -0.3116152 0.2416544 0.80689394 0.15257108 -0.31091475 1.3889892e-05 7.3708557e-06 2.571065e-07 4.906218e-07
0.4 0.2507164 0.80026054 0.15401277 -0.31617695 0.24646993 0.8028093 0.15396275 -0.31418896 1.803241e-05 6.496148e-06 2.5023204e-09 3.952119e-06
0.4066666666666667 0.25602502 0.7962969 0.15443893 -0.31803223 0.25132117 0.79864794 0.15535372 -0.31747308 2.21262e-05 5.5274154e-06 8.3685387e-07 3.1265003e-07
0.41333333333333333 0.261307 0.7922957 0.15684491 -0.32330182 0.25623748 0.7943972 0.15664287 -0.32086688 2.5700074e-05 4.416222e-06 4.082212e-08 5.9289287e-06
0.42 0.2665622 0.7882773 0.1589175 -0.32792175 0.26129824 0.79005677 0.15774564 -0.3244496 2.7709217e-05 3.1663963e-06 1.3732491e-06 1.2055822e-05
0.4266666666666667 0.27179065 0.7842715 0.16045937 -0.3315807 0.26647386 0.7857166 0.15889105 -0.32804385 2.8268298e-05 2.0883563e-06 2.4596195e-06 1.2509309e-05
0.43333333333333335 0.27699256 0.7802838 0.16159783 -0.3345205 0.27193332 0.78137785 0.16008243 -0.33159024 2.5595931e-05 1.1969306e-06 2.2964475e-06 8.586387e-06
0.44 0.28216806 0.7763291 0.1631011 -0.3380211 0.27747697 0.77709967 0.16144128 -0.3351029 2.2006365e-05 5.9377635e-07 2.7550204e-06 8.515971e-06
0.44666666666666666 0.28731757 0.7724243 0.16387619 -0.34028134 0.28310964 0.77286386 0.16288452 -0.33864453 1.770675e-05 1.9323431e-07 9.834139e-07 2.6791245e-06
0.4533333333333333 0.2924415 0.76858777 0.16609807 -0.3448435 0.2885884 0.76874584 0.16450082 -0.34227437 1.4846246e-05 2.4986605e-08 2.551225e-06 6.6004754e-06
0.46 0.29754028 0.7648182 0.16813888 -0.34903708 0.29405642 0.76475877 0.16626017 -0.3459309 1.2137292e-05 3.5314294e-09 3.5295461e-06 9.6483345e-06
0.4666666666666667 0.30261448 0.76112884 0.16935755 -0.35186145 0.29921442 0.7608875 0.16810746 -0.34979013 1.1560392e-05 5.8244613e-08 1.5627205e-06 4.2903707e-06
0.47333333333333333 0.30766472 0.7575368 0.17171647 -0.35641778 0.30418563 0.7571326 0.17001893 -0.3537605 1.210409e-05 1.6340893e-07 2.881643e-06 7.0610545e-06
0.48 0.31269166 0.7540411 0.17458244 -0.36166996 0.30918702 0.7534941 0.17197049 -0.35772452 1.2282459e-05 2.9920005e-07 6.822283e-06 1.5566497e-05
0.4866666666666667 0.317696 0.7506509 0.17555308 -0.36393744 0.3142358 0.74996984 0.17394412 -0.36168772 1.1972975e-05 4.638191e-07 2.5887773e-06 5.06123e-06
0.49333333333333335 0.32267845 0.747367 0.17781854 -0.36812255 0.31933925 0.7465608 0.17593166 -0.3656546 1.1150265e-05 6.4997846e-07 3.5602952e-06 6.0908274e-06
0.5 0.32763973 0.7441951 0.18049985 -0.3728527 0.32440773 0.7432851 0.1779761 -0.36962345 1.0445839e-05 8.280711e-07 6.369314e-06 1.04281235e-05
0.5066666666666667 0.3325807 0.7411409 0.18199472 -0.37574482 0.3291834 0.7401938 0.18021274 -0.37355977 1.1541551e-05 8.970321e-07 3.1754712e-06 4.774429e-06
0.5133333333333333 0.3375021 0.7382106 0.1840498 -0.37940642 0.3339597 0.7372506 0.18250528 -0.37740868 1.2548551e-05 9.215854e-07 2.3855428e-06 3.9909614e-06
0.52 0.34240475 0.73540235 0.18671452 -0.3838878 0.33872786 0.73444766 0.18482043 -0.3812083 1.351953e-05 9.114284e-07 3.5875642e-06 7.179704e-06
0.5266666666666666 0.34728965 0.7327318 0.18962176 -0.3886332 0.34350127 0.7317842 0.18714459 -0.38496742 1.4351836e-05 8.979356e-07 6.136366e-06 1.3437907e-05
0.5333333333333333 0.3521577 0.7302091 0.19223513 -0.39287347 0.34828553 0.72926253 0.18947366 -0.3886915 1.4993824e-05 8.960163e-07 7.625707e-06 1.7488717e-05
0.54 0.3570098 0.7278133 0.1942727 -0.39623433 0.35303432 0.726889 0.19181149 -0.39240056 1.5804448e-05 8.543106e-07 6.057554e-06 1.4697798e-05
0.5466666666666666 0.36184675 0.7255427 0.19682057 -0.400249 0.35772982 0.72467035 0.19415824 -0.39609715 1.6949052e-05 7.6103566e-07 7.0880055e-06 1.7237866e-05
0.5533333333333333 0.36666942 0.7233985 0.19836351 -0.40281367 0.36243975 0.7226081 0.19650546 -0.3997539 1.7890065e-05 6.2475937e-07 3.4523705e-06 9.362221e-06
0.56 0.37147862 0.7213798 0.20146106 -0.40746123 0.3671637 0.72070503 0.19885454 -0.40337592 1.8618615e-05 4.553337e-07 6.7939777e-06 1.6689695e-05
0.5666666666666667 0.37627518 0.719488 0.20293987 -0.4098422 0.37190565 0.71896404 0.20120658 -0.4069658 1.9092768e-05 2.7455968e-07 3.004288e-06 8.273682e-06
0.5733333333333334 0.38106003 0.71772796 0.20624873 -0.41464227 0.37666935 0.71738786 0.2035629 -0.41052598 1.927813e-05 1.156708e-07 7.2136827e-06 1.6943899e-05
0.58 0.38583404 0.71610093 0.20795465 -0.4172324 0.38145575 0.71597904 0.20592694 -0.41406223 1.9169414e-05 1.4857537e-08 4.1115886e-06 1.004993e-05
0.5866666666666667 0.39059803 0.7145992 0.21108063 -0.42165735 0.38617602 0.7147035 0.20833631 -0.41772518 1.9554163e-05 1.0880186e-08 7.531276e-06 1.5462025e-05
0.5933333333333334 0.39535287 0.71322215 0.2135487 -0.42515373 0.39099556 0.71355987 0.21078391 -0.4214472 1.8986135e-05 1.1405474e-07 7.644071e-06 1.3738473e-05
0.6 0.40009934 0.7119727 0.21628559 -0.42894584 0.39589143 0.7125595 0.21327953 -0.42522264 1.77065e-05 3.443433e-07 9.036373e-06 1.3862249e-05
0.6066666666666667 0.4048383 0.7108418 0.21855706 -0.43208468 0.40086287 0.7117101 0.21582803 -0.4290396 1.5803973e-05 7.5398043e-07 7.4475965e-06 9.272525e-06
0.6133333333333333 0.40957046 0.70982414 0.22060496 -0.4348945 0.4057854 0.71101934 0.21845731 -0.4328927 1.4326558e-05 1.4284847e-06 4.6123782e-06 4.007172e-06
0.62 0.4142966 0.7089241 0.22217812 -0.43706188 0.4107788 0.7104684 0.2212291 -0.43660483 1.2374962e-05 2.3848525e-06 9.006205e-07 2.0889325e-07
0.6266666666666667 0.41901746 0.70812976 0.22601864 -0.44205815 0.41577676 0.70999706 0.22426604 -0.44010007 1.0502166e-05 3.486788e-06 3.0716071e-06 3.8340468e-06
0.6333333333333333 0.4237337 0.7074366 0.22896987 -0.44587395 0.42038056 0.70956516 0.22730239 -0.44386432 1.1243606e-05 4.530689e-06 2.780505e-06 4.0386135e-06
0.64 0.42844594 0.7068318 0.23133375 -0.4489155 0.4250001 0.70917195 0.23036726 -0.44761077 1.1873772e-05 5.476246e-06 9.341016e-07 1.7023613e-06
0.6466666666666666 0.43315476 0.70632666 0.23487343 -0.45336238 0.42963603 0.7088176 0.23344788 -0.4513522 1.2381463e-05 6.2047707e-06 2.032191e-06 4.04077e-06
0.6533333333333333 0.4378609 0.7059196 0.23947112 -0.45903143 0.43429187 0.7085033 0.23654346 -0.45508978 1.27380235e-05 6.6754155e-06 8.571199e-06 1.5536645e-05
0.66 0.44256482 0.70558834 0.2421516 -0.4623204 0.43896928 0.7082305 0.23965453 -0.4588248 1.2927843e-05 6.980981e-06 6.2353934e-06 1.2219038e-05
0.6666666666666666 0.44726712 0.7053412 0.24554574 -0.46642268 0.44350773 0.7080087 0.24283886 -0.46260515 1.4132969e-05 7.115485e-06 7.327228e-06 1.4573524e-05
0.6733333333333333 0.45196825 0.7051724 0.24895135 -0.47048974 0.44805467 0.70783263 0.2460581 -0.4663689 1.531612e-05 7.0767433e-06 8.370834e-06 1.6981212e-05
0.68 0.4566687 0.70506644 0.25305423 -0.4753272 0.4526182 0.70770186 0.24929474 -0.47012863 1.6406495e-05 6.9454354e-06 1.4133753e-05 2.7025111e-05
0.6866666666666666 0.46136892 0.7050343 0.25528312 -0.47793046 0.45720255 0.7076176 0.25254732 -0.47388604 1.7358594e-05 6.6732596e-06 7.4845666e-06 1.635728e-05
0.6933333333333334 0.46606937 0.70506907 0.25811243 -0.48120242 0.4618098 0.7075813 0.25581643 -0.4776427 1.8143823e-05 6.311232e-06 5.271619e-06 1.2671738e-05
0.7 0.47077036 0.7051444 0.26129785 -0.48485392 0.46644187 0.70759445 0.25910312 -0.48139986 1.873582e-05 6.0027396e-06 4.8168504e-06 1.1930526e-05
0.7066666666666667 0.47547215 0.7052704 0.26384932 -0.4877484 0.47110072 0.7076587 0.26240844 -0.48515892 1.9109439e-05 5.7039697e-06 2.076143e-06 6.7054793e-06
0.7133333333333334 0.48017514 0.70544606 0.2662152 -0.49040774 0.47605684 0.7077566 0.26557106 -0.48889616 1.696034e-05 5.338477e-06 4.1492586e-07 2.2848553e-06
0.72 0.48487958 0.7056691 0.2689856 -0.49350077 0.48110762 0.7079024 0.26868588 -0.4926688 1.4227688e-05 4.9874807e-06 8.983325e-08 6.9216014e-07
0.7266666666666667 0.48958582 0.70593315 0.27271914 -0.49764442 0.48620176 0.70808345 0.27175194 -0.49649486 1.145182e-05 4.623778e-06 9.354847e-07 1.3214997e-06
0.7333333333333333 0.49429405 0.70623785 0.2770362 -0.5023931 0.4914083 0.7083032 0.27491498 -0.50020695 8.3276045e-06 4.2657143e-06 4.499532e-06 4.779379e-06
0.74 0.4990046 0.70658123 0.28005156 -0.50566334 0.4966525 0.7085629 0.2781353 -0.503896 5.532321e-06 3.9270385e-06 3.6720505e-06 3.1234813e-06
0.7466666666666667 0.5037177 0.7069641 0.28349304 -0.50937134 0.5019294 0.70886207 0.28138596 -0.5075914 3.198082e-06 3.6023687e-06 4.439802e-06 3.1680936e-06
0.7533333333333333 0.5084336 0.7073785 0.2858635 -0.51188654 0.5072447 0.7092011 0.28466138 -0.51129633 1.413422e-06 3.3218373e-06 1.44506e-06 3.4834216e-07
0.76 0.51315236 0.70782113 0.28884476 -0.51504445 0.51260066 0.7095811 0.28796098 -0.51501197 3.0437354e-07 3.097411e-06 7.81081e-07 1.0552448e-09
0.7666666666666667 0.51787424 0.70828384 0.2921744 -0.5185533 0.5179703 0.70999175 0.29129717 -0.51871485 9.231883e-09 2.9169616e-06 7.6953484e-07 2.6091485e-08
0.7733333333333333 0.5225994 0.7087707 0.2944167 -0.5208765 0.5233128 0.710411 0.29466233 -0.5223669 5.0895096e-07 2.6906491e-06 6.033446e-08 2.2211566e-06
0.78 0.52732784 0.7092649 0.29685417 -0.5233954 0.5285654 0.71083903 0.2980468 -0.526011 1.5315826e-06 2.4779756e-06 1.4223648e-06 6.841212e-06
0.7866666666666666 0.53205967 0.70977306 0.29987743 -0.5265186 0.5337705 0.71127385 0.30144724 -0.52962565 2.9269465e-06 2.2523566e-06 2.4642957e-06 9.65389e-06
0.7933333333333333 0.5367949 0.7102923 0.30356374 -0.5303167 0.5388777 0.7117207 0.3049514 -0.5331372 4.3381588e-06 2.0403988e-06 1.9255885e-06 7.955174e-06
0.8 0.5415337 0.7108147 0.3079127 -0.53477615 0.5439262 0.7121707 0.30845478 -0.5366089 5.7239167e-06 1.8387514e-06 2.938447e-07 3.3588758e-06
0.8066666666666666 0.546276 0.7113407 0.31282842 -0.5397817 0.54893243 0.7126219 0.3119409 -0.5400482 7.0567785e-06 1.6414782e-06 7.876796e-07 7.101818e-08
0.8133333333333334 0.55102175 0.71186876 0.3166321 -0.5436056 0.55381924 0.71307534 0.3154788 -0.54341644 7.825919e-06 1.4558276e-06 1.3300785e-06 3.5791018e-08
0.82 0.55577105 0.7123921 0.32039666 -0.5473638 0.5586181 0.7135255 0.31902403 -0.5467373 8.105839e-06 1.2845555e-06 1.8841279e-06 3.925078e-07
0.8266666666666667 0.5605238 0.7129136 0.32398155 -0.55091536 0.5633499 0.71397024 0.32252938 -0.5500526 7.9868105e-06 1.1165539e-06 2.1088204e-06 7.443846e-07
0.8333333333333334 0.56527996 0.71342725 0.32764655 -0.55452555 0.5680394 0.7144094 0.3260025 -0.55334055 7.6146007e-06 9.646487e-07 2.7028843e-06 1.4042249e-06
0.84 0.5700395 0.7139326 0.33182627 -0.5586256 0.5726741 0.7148467 0.32946843 -0.55659354 6.9410376e-06 8.35573e-07 5.559412e-06 4.129193e-06
0.8466666666666667 0.5748024 0.7144311 0.33543938 -0.562137 0.5772317 0.71528476 0.33293706 -0.5598245 5.90153e-06 7.287315e-07 6.2616164e-06 5.34757e-06
0.8533333333333334 0.57956845 0.7149097 0.33655068 -0.56316674 0.58152217 0.7157309 0.33643085 -0.5631273 3.817026e-06 6.744233e-07 1.436046e-08 1.5569555e-09
0.86 0.5843376 0.7153698 0.33902112 -0.5655339 0.58575505 0.71617407 0.33991086 -0.5664091 2.0091873e-06 6.468108e-07 7.916521e-07 7.660356e-07
0.8666666666666667 0.58910966 0.7158143 0.34087545 -0.5672903 0.58995175 0.7166126 0.34337136 -0.5696638 7.09123e-07 6.3725895e-07 6.2295903e-06 5.6335807e-06
0.8733333333333333 0.5938846 0.71623653 0.34439152 -0.57066435 0.59444517 0.71702635 0.34669343 -0.57280946 3.1425182e-07 6.2381747e-07 5.2987507e-06 4.6015034e-06
0.88 0.59866226 0.7166457 0.34901613 -0.57509226 0.5993721 0.7174076 0.34982902 -0.575817 5.038611e-07 5.8044066e-07 6.607871e-07 5.2523774e-07
0.8866666666666667 0.60344255 0.71704376 0.35164097 -0.5775675 0.60419387 0.7177894 0.35297692 -0.5788245 5.644766e-07 5.5600003e-07 1.784759e-06 1.5800549e-06
0.8933333333333333 0.6082254 0.71742845 0.35701436 -0.58266056 0.60900235 0.7181656 0.35610458 -0.5818071 6.0364596e-07 5.433616e-07 8.2769145e-07 7.2842624e-07
0.9 0.6130107 0.71780074 0.36056018 -0.5859811 0.6137814 0.71853656 0.3592179 -0.58476895 5.9396007e-07 5.414301e-07 1.8016801e-06 1.469235e-06
0.9066666666666666 0.61779845 0.7181574 0.3642806 -0.58944947 0.61853355 0.7189017 0.36231577 -0.5877097 5.4037804e-07 5.539575e-07 3.860586e-06 3.0266965e-06
0.9133333333333333 0.6225884 0.71849644 0.36679485 -0.5917687 0.6232581 0.7192605 0.36539838 -0.59062976 4.4852192e-07 5.8380596e-07 1.9501485e-06 1.2971514e-06
0.92 0.6273805 0.7188118 0.37010106 -0.5948221 0.627955 0.7196126 0.36846572 -0.59352916 3.3008376e-07 6.412621e-07 2.6743462e-06 1.671704e-06
0.9266666666666666 0.6321746 0.7191138 0.3709712 -0.59559375 0.632891 0.7199496 0.37144002 -0.59634453 5.132121e-07 6.9852206e-07 2.1979251e-07 5.6367077e-07
0.9333333333333333 0.6369706 0.7193966 0.37446284 -0.59880406 0.6377815 0.7202922 0.37447268 -0.5991021 6.575932e-07 8.021341e-07 9.672263e-11 8.881784e-08
0.94 0.64176834 0.7196648 0.37758195 -0.6016553 0.64278454 0.72063357 0.37755892 -0.6017118 1.0326617e-06 9.384849e-07 5.3071236e-10 3.192838e-09
0.9466666666666667 0.64656776 0.7199127 0.37932906 -0.6032335 0.64788944 0.72097296 0.3806404 -0.60425246 1.7468205e-06 1.1241245e-06 1.7195916e-06 1.0382416e-06
0.9533333333333334 0.65136874 0.72014755 0.38233453 -0.6059641 0.65299654 0.7213156 0.38372493 -0.60678256 2.649742e-06 1.3643927e-06 1.9332053e-06 6.6982994e-07
0.96 0.6561712 0.72036827 0.38373324 -0.60721606 0.6580945 0.7216533 0.38678688 -0.60931015 3.69917e-06 1.6512676e-06 9.324689e-06 4.385213e-06
0.9666666666666667 0.660975 0.72056806 0.3885756 -0.6116043 0.6630948 0.7219807 0.38979387 -0.6119026 4.4937183e-06 1.9955237e-06 1.4841559e-06 8.899556e-08
0.9733333333333334 0.66577995 0.72074664 0.39109612 -0.6138662 0.66804624 0.7222917 0.39277056 -0.61448324 5.1360603e-06 2.3872462e-06 2.803761e-06 3.8072267e-07
0.98 0.67058605 0.7209143 0.39382455 -0.61630875 0.67294955 0.7225856 0.3957231 -0.61704266 5.5861465e-06 2.7932913e-06 3.6045185e-06 5.386268e-07
0.9866666666666667 0.67539316 0.7210643 0.39895996 -0.6209013 0.6778053 0.72286195 0.39865184 -0.61957985 5.818421e-06 3.2314251e-06 9.494176e-08 1.7461904e-06
0.9933333333333333 0.6802012 0.72120416 0.40061605 -0.6223633 0.68261325 0.7231206 0.40155762 -0.62209475 5.8181336e-06 3.6728502e-06 8.865627e-07 7.2134426e-08


==> graphs/visco/viscolastic_results_test_noise_20.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 4.770408e-06 0.0007155612 1.3860473e-05 -0.0039170953 0.0036183828 8.934769e-05 -0.0030642627 -0.0053199776 1.3058195e-05 3.9214333e-07 9.474842e-06 1.968079e-06
0.006666666666666667 2.5781152e-05 0.0031516117 8.73115e-06 -0.0029321748 8.9017674e-05 0.0040760986 0.0005874557 -0.0022855278 3.998858e-09 8.5467605e-07 3.349221e-07 4.1815244e-07
0.013333333333333334 7.9806625e-05 0.008103821 2.7195161e-05 -0.00478748 -0.0003550987 0.009721911 -0.00020461879 -0.0036661783 1.8914264e-07 2.6182124e-06 5.3737704e-08 1.2573174e-06
0.02 0.0001866159 0.016021391 4.1085823e-05 -0.004138884 -0.00018023951 0.017255569 7.390353e-05 -0.004405799 1.3458289e-07 1.5231941e-06 1.0770019e-09 7.124347e-08
0.02666666666666667 0.00036710984 0.02707409 0.00011459177 -0.006773407 -7.488949e-05 0.027250811 0.00010550965 -0.0056433664 1.953634e-07 3.123073e-08 8.2484894e-11 1.2769921e-06
0.03333333333333333 0.0006421463 0.041255463 0.00021957875 -0.0074070105 0.00011291491 0.04033351 0.0002378238 -0.007326587 2.8008586e-07 8.499982e-07 3.328817e-10 6.467928e-09
0.04 0.0010319399 0.058469035 0.00044193337 -0.010544644 0.00047782867 0.05642233 0.00039784444 -0.00973858 3.0703922e-07 4.1889984e-06 1.9438335e-09 6.4973824e-07
0.04666666666666667 0.0015556607 0.07855813 0.00079977134 -0.014245208 0.0010880243 0.075367644 0.0008335532 -0.01289916 2.186838e-07 1.0179211e-05 1.1412143e-09 1.8118451e-06
0.05333333333333334 0.0022313567 0.101354405 0.0012673055 -0.016331086 0.002019997 0.09725739 0.0013678309 -0.016440434 4.4672923e-08 1.6785529e-05 1.0105365e-08 1.1957082e-08
0.06 0.0030759051 0.12668225 0.0019985335 -0.020915022 0.0030988348 0.1225969 0.0020284206 -0.019962296 5.257678e-10 1.669012e-05 8.932371e-10 9.0768725e-07
0.06666666666666667 0.0041051293 0.15438364 0.0029391865 -0.02484967 0.004198419 0.15065579 0.0029147966 -0.024124067 8.702959e-09 1.389689e-05 5.948692e-10 5.264993e-07
0.07333333333333333 0.005333706 0.18428648 0.004157681 -0.029088568 0.0053345663 0.18023492 0.003791925 -0.028361062 7.4053264e-13 1.6415068e-05 1.3377745e-07 5.292655e-07
0.08 0.0067752437 0.21623065 0.005750878 -0.0345657 0.0064435583 0.21148172 0.005169786 -0.033359412 1.10015215e-07 2.2552294e-05 3.3766761e-07 1.4551265e-06
0.08666666666666667 0.008442433 0.2500784 0.0076795802 -0.039800316 0.007740357 0.2449785 0.006956424 -0.039175108 4.9291026e-07 2.6009056e-05 5.229548e-07 3.9088508e-07
0.09333333333333334 0.010347023 0.28568852 0.010119109 -0.046634715 0.009190099 0.280912 0.009269863 -0.045743424 1.3384716e-06 2.2815026e-05 7.2121884e-07 7.9439894e-07
0.1 0.012495299 0.32224134 0.012917734 -0.053059563 0.010873791 0.31839487 0.012388831 -0.05298128 2.6292882e-06 1.4795305e-05 2.7973812e-07 6.1282672e-09
0.10666666666666667 0.014886022 0.35860842 0.016343102 -0.06221022 0.013395083 0.35370836 0.015909823 -0.06181504 2.2228976e-06 2.4010667e-05 1.8773086e-07 1.5616922e-07
0.11333333333333333 0.017511712 0.3938537 0.020260995 -0.07264007 0.016215364 0.38870716 0.019416807 -0.07026349 1.6805204e-06 2.6486805e-05 7.1265345e-07 5.6481267e-06
0.12 0.020361418 0.42745566 0.02415223 -0.08083176 0.018985879 0.42313677 0.023192864 -0.078568205 1.8921081e-06 1.8652836e-05 9.203842e-07 5.1236743e-06
0.12666666666666668 0.023422332 0.45913738 0.028190514 -0.08888069 0.021826738 0.45616934 0.027299147 -0.08688676 2.54592e-06 8.80928e-06 7.945351e-07 3.975734e-06
0.13333333333333333 0.026681075 0.4888112 0.032520935 -0.097907536 0.024794322 0.486874 0.031688284 -0.095300265 3.5598382e-06 3.7526693e-06 6.9330736e-07 6.7978626e-06
0.14 0.03012445 0.51650643 0.0370627 -0.107418254 0.028005697 0.51477796 0.0361748 -0.10376048 4.4891153e-06 2.9876262e-06 7.8836746e-07 1.3379305e-05
0.14666666666666667 0.033739474 0.5422534 0.04111079 -0.11405125 0.031631522 0.5404045 0.04040835 -0.11225144 4.443461e-06 3.4183442e-06 4.93423e-07 3.2393318e-06
0.15333333333333332 0.037513845 0.566156 0.04561574 -0.12275756 0.03550079 0.56422997 0.04452569 -0.12073007 4.0523855e-06 3.7097245e-06 1.1882084e-06 4.110713e-06
0.16 0.04143588 0.5883048 0.050258383 -0.13185905 0.039478127 0.5859392 0.048734926 -0.12917434 3.832792e-06 5.5960118e-06 2.3209227e-06 7.207681e-06
0.16666666666666666 0.045494527 0.6087975 0.054198418 -0.13798141 0.043637462 0.60644877 0.0531281 -0.13710584 3.448689e-06 5.5164905e-06 1.1455783e-06 7.6663565e-07
0.17333333333333334 0.04967918 0.62769765 0.05839334 -0.14526951 0.04786302 0.62612385 0.057604328 -0.14456612 3.2984271e-06 2.4768497e-06 6.225411e-07 4.947637e-07
0.18 0.053979777 0.6450896 0.06253669 -0.15247086 0.052486207 0.64448065 0.06176962 -0.15177862 2.2307497e-06 3.7085744e-07 5.883919e-07 4.791871e-07
0.18666666666666668 0.058386877 0.6610649 0.06678304 -0.16014701 0.057077132 0.6614722 0.06590392 -0.15885624 1.715432e-06 1.658758e-07 7.7285864e-07 1.666083e-06
0.19333333333333333 0.062891364 0.67567295 0.070965245 -0.16770296 0.061695468 0.6769642 0.07011371 -0.16576396 1.4301683e-06 1.6673912e-06 7.251107e-07 3.759716e-06
0.2 0.067484714 0.68900293 0.07515159 -0.17536972 0.06644782 0.69118154 0.07440335 -0.17252792 1.075156e-06 4.7463386e-06 5.5986226e-07 8.07583e-06
0.20666666666666667 0.07215854 0.70107305 0.07850362 -0.18059558 0.07126527 0.7039898 0.07881005 -0.17915842 7.979224e-07 8.50745e-06 9.3897796e-08 2.0654213e-06
0.21333333333333335 0.07690509 0.7119828 0.08242174 -0.18776402 0.07618703 0.7152876 0.083169945 -0.18567395 5.156061e-07 1.0921962e-05 5.5980655e-07 4.3683785e-06
0.22 0.08171706 0.7217957 0.085613005 -0.19297123 0.08117811 0.7251442 0.08684447 -0.1921693 2.9046996e-07 1.1212649e-05 1.5164981e-06 6.4310103e-07
0.22666666666666666 0.086587176 0.73051786 0.08834889 -0.19715546 0.0860656 0.73385257 0.090052016 -0.1984369 2.720435e-07 1.1120231e-05 2.9006458e-06 1.6420892e-06
0.23333333333333334 0.09150877 0.7382387 0.09212811 -0.20447351 0.090966575 0.74151415 0.09305338 -0.20433183 2.9397395e-07 1.07286e-05 8.561158e-07 2.007329e-08
0.24 0.09647542 0.7449979 0.09542722 -0.21062085 0.09601012 0.74838394 0.095886074 -0.20984077 2.165075e-07 1.1465136e-05 2.1054466e-07 6.0851823e-07
0.24666666666666667 0.10148089 0.75081927 0.098281175 -0.21578851 0.10099843 0.7546305 0.09851956 -0.21511643 2.3276273e-07 1.4525552e-05 5.6829208e-08 4.5170103e-07
0.25333333333333335 0.10651933 0.75576615 0.10154495 -0.22217786 0.10592105 0.76021034 0.10114082 -0.22011001 3.5793198e-07 1.9750752e-05 1.6331859e-07 4.276e-06
0.26 0.111585 0.7598506 0.10379398 -0.22621691 0.110694826 0.76512593 0.103655145 -0.22492255 7.92408e-07 2.7828886e-05 1.9274912e-08 1.6753667e-06
0.26666666666666666 0.116672605 0.76314193 0.10632985 -0.23115963 0.115616195 0.7694002 0.106044635 -0.22953765 1.1160029e-06 3.9165683e-05 8.1347984e-08 2.6308078e-06
0.2733333333333333 0.12177708 0.76567125 0.10881006 -0.23613748 0.12058037 0.77306443 0.10829976 -0.23406306 1.4321203e-06 5.465913e-05 2.6040377e-07 4.30322e-06
0.28 0.12689374 0.7674993 0.110953204 -0.24048026 0.1255013 0.7761458 0.11044073 -0.23852357 1.9388865e-06 7.476176e-05 2.6262887e-07 3.8286216e-06
0.2866666666666667 0.1320183 0.7686838 0.11342606 -0.2457157 0.13055326 0.7785434 0.11252038 -0.24279405 2.1463347e-06 9.7212134e-05 8.2025207e-07 8.535985e-06
0.29333333333333333 0.13714671 0.7692607 0.11494046 -0.24891822 0.13571537 0.78013355 0.11453398 -0.24687172 2.0487512e-06 0.00011821867 1.6522101e-07 4.1881444e-06
0.3 0.14227504 0.76924926 0.11688272 -0.25321987 0.14080682 0.78091 0.11632672 -0.2509776 2.1556448e-06 0.0001359732 3.0913554e-07 5.0277617e-06
0.30666666666666664 0.1473997 0.76869804 0.11784404 -0.25550467 0.14591908 0.78090066 0.11793521 -0.2550806 2.1922035e-06 0.00014890394 8.312472e-09 1.7982455e-07
0.31333333333333335 0.15251742 0.76766026 0.119025804 -0.25840446 0.15154846 0.7801784 0.119602434 -0.25891808 9.388891e-07 0.00015670451 3.3250242e-07 2.6379854e-07
0.32 0.15762518 0.7661642 0.121155985 -0.26342875 0.15719096 0.7788484 0.12130799 -0.2628725 1.8854686e-07 0.00016088958 2.310605e-08 3.094256e-07
0.32666666666666666 0.16272019 0.7642503 0.123127356 -0.26816145 0.16293219 0.7770687 0.12323239 -0.26706076 4.49435e-08 0.00016431128 1.1031476e-08 1.2115166e-06
0.3333333333333333 0.16779983 0.7619467 0.12478715 -0.27229658 0.16868934 0.7753203 0.12555076 -0.2713599 7.912279e-07 0.00017885353 5.8310025e-07 8.7738255e-07
0.34 0.1728617 0.75927913 0.12696671 -0.27752125 0.17422876 0.77307004 0.12769504 -0.27587366 1.8688594e-06 0.00019018908 5.304559e-07 2.7145581e-06
0.3466666666666667 0.17790362 0.7562904 0.12798263 -0.2804463 0.1801876 0.7699098 0.1291633 -0.28021798 5.216544e-06 0.00018548868 1.3939668e-06 5.212801e-08
0.35333333333333333 0.18292372 0.7530144 0.13005133 -0.28547868 0.18495467 0.76645976 0.13061135 -0.2850853 4.124773e-06 0.00018077817 3.136173e-07 1.5475621e-07
0.36 0.18792018 0.7494687 0.13182527 -0.28993282 0.18988818 0.7627009 0.13209066 -0.28971058 3.8730095e-06 0.00017509195 7.043168e-08 4.9388802e-08
0.36666666666666664 0.19289142 0.74568534 0.13394034 -0.2950248 0.19475427 0.7586578 0.13365126 -0.29427287 3.470224e-06 0.00016828509 8.356871e-08 5.654174e-07
0.37333333333333335 0.19783606 0.7416952 0.1357598 -0.2995341 0.19951627 0.7544661 0.13535994 -0.29873076 2.8231063e-06 0.00016309567 1.5988623e-07 6.4537346e-07
0.38 0.20275295 0.7375349 0.1375753 -0.30400938 0.20435447 0.7501311 0.13715841 -0.30302408 2.5648574e-06 0.000158664 1.7379709e-07 9.708054e-07
0.38666666666666666 0.2076411 0.7332217 0.13790077 -0.3057584 0.20944734 0.74562556 0.13890833 -0.30727237 3.2625182e-06 0.00015385539 1.0151709e-06 2.292159e-06
0.3933333333333333 0.2124997 0.72878957 0.13883103 -0.30861267 0.21457978 0.74100786 0.14071874 -0.3115293 4.326745e-06 0.00014928677 3.5634448e-06 8.506754e-06
0.4 0.21732813 0.72426474 0.14105015 -0.31374833 0.21971679 0.7363212 0.14267154 -0.31575754 5.705678e-06 0.00014535847 2.6289229e-06 4.036937e-06
0.4066666666666667 0.22212593 0.71967155 0.1417458 -0.31614536 0.2248981 0.73155063 0.14467558 -0.3199972 7.684912e-06 0.0001411127 8.583593e-06 1.4836602e-05
0.41333333333333333 0.22689277 0.7150243 0.14440705 -0.32194042 0.23000033 0.7266944 0.1466405 -0.32420695 9.656946e-06 0.00013619153 4.9882797e-06 5.137141e-06
0.42 0.23162842 0.7103473 0.14672545 -0.32705098 0.23523295 0.72180647 0.14851853 -0.32840982 1.2992646e-05 0.00013131261 3.2151593e-06 1.8464377e-06
0.4266666666666667 0.23633291 0.7056733 0.14849223 -0.3311508 0.2405368 0.7169166 0.15034935 -0.33262566 1.7672655e-05 0.00012641276 3.4488828e-06 2.1752041e-06
0.43333333333333335 0.24100631 0.70101225 0.14985198 -0.33451483 0.24589832 0.7120462 0.15215673 -0.3368494 2.3931727e-05 0.000121748104 5.311862e-06 5.4501934e-06
0.44 0.24564888 0.6963831 0.15156329 -0.33840862 0.25131518 0.7072118 0.15395114 -0.34107885 3.2106964e-05 0.00011726018 5.7018347e-06 7.13012e-06
0.44666666666666666 0.2502609 0.69180405 0.15253006 -0.34102914 0.25678858 0.70242786 0.15573739 -0.34531397 4.2610765e-05 0.0001128654 1.028694e-05 1.8359759e-05
0.4533333333333333 0.25484288 0.6872971 0.1549275 -0.34591228 0.2616985 0.69775754 0.15757692 -0.3498472 4.6999758e-05 0.000109420725 7.0193814e-06 1.5483594e-05
0.46 0.2593953 0.68286425 0.15714334 -0.35041717 0.26645 0.69324225 0.15953211 -0.3543542 4.97686e-05 0.00010770295 5.7062475e-06 1.550025e-05
0.4666666666666667 0.2639188 0.67852265 0.15851735 -0.35351887 0.27114138 0.688878 0.1615616 -0.3588054 5.2165848e-05 0.00010723334 9.267444e-06 2.7947239e-05
0.47333333333333333 0.26841405 0.67429066 0.16101687 -0.35831407 0.27550393 0.6847061 0.16375205 -0.3632348 5.026644e-05 0.00010848128 7.481224e-06 2.4213496e-05
0.48 0.27288187 0.6701688 0.16402416 -0.3637941 0.27966943 0.6807185 0.16606386 -0.36756247 4.6071083e-05 0.00011129542 4.160379e-06 1.4200721e-05
0.4866666666666667 0.27732298 0.6661673 0.16511147 -0.36626276 0.28379753 0.6768859 0.16840443 -0.3717758 4.1919855e-05 0.00011488805 1.0843604e-05 3.0393634e-05
0.49333333333333335 0.28173825 0.6622901 0.16749468 -0.3706329 0.28788522 0.67320275 0.17074701 -0.3759095 3.778521e-05 0.00011908608 1.05776335e-05 2.7842723e-05
0.5 0.28612852 0.65854263 0.17028648 -0.37552723 0.2922 0.66964906 0.17307398 -0.3798555 3.6862846e-05 0.00012335282 7.77016e-06 1.8734014e-05
0.5066666666666667 0.29049474 0.6549316 0.17187117 -0.37856108 0.2965574 0.6662316 0.17540115 -0.38373902 3.6755806e-05 0.00012768927 1.2460764e-05 2.6811113e-05
0.5133333333333333 0.29483783 0.6514656 0.17400546 -0.38233888 0.30092102 0.6629556 0.17773156 -0.38758883 3.7005208e-05 0.0001320198 1.3883784e-05 2.7561946e-05
0.52 0.29915878 0.64814365 0.17674866 -0.38692468 0.30530107 0.65982515 0.18006569 -0.39140555 3.7727707e-05 0.00013645737 1.1002677e-05 2.0078183e-05
0.5266666666666666 0.30345866 0.6449819 0.17971107 -0.39173532 0.3097016 0.6568446 0.1824051 -0.39519286 3.8974187e-05 0.00014072354 7.257774e-06 1.1954626e-05
0.5333333333333333 0.3077386 0.64199096 0.1823561 -0.39600906 0.31412727 0.6540182 0.18475153 -0.39895383 4.081503e-05 0.00014465507 5.738043e-06 8.671655e-06
0.54 0.31199962 0.63915014 0.18443425 -0.39942035 0.31858274 0.6513503 0.18710677 -0.40269148 4.3337528e-05 0.00014884431 7.1423806e-06 1.0700309e-05
0.5466666666666666 0.3162427 0.6364601 0.1870182 -0.40347114 0.32307258 0.64884514 0.18947268 -0.40640888 4.6647365e-05 0.0001533885 6.0244456e-06 8.630282e-06
0.5533333333333333 0.3204688 0.63392174 0.18857905 -0.40605608 0.32759178 0.6465086 0.19185296 -0.4101098 5.0736613e-05 0.00015842835 1.071845e-05 1.643258e-05
0.56 0.32467905 0.63153225 0.19170038 -0.41071358 0.33193633 0.64437854 0.19428939 -0.41381395 5.2668154e-05 0.00016502719 6.7029328e-06 9.612266e-06
0.5666666666666667 0.32887432 0.6292937 0.19317879 -0.41308826 0.33626488 0.6424439 0.19674498 -0.4174506 5.462036e-05 0.00017292816 1.2717715e-05 1.9030052e-05
0.5733333333333334 0.33305573 0.6272093 0.1964872 -0.41786236 0.3405627 0.6407022 0.19921187 -0.42103884 5.6354547e-05 0.00018205788 7.4237855e-06 1.0090029e-05
0.58 0.33722427 0.6252823 0.19816639 -0.420408 0.34486136 0.6391494 0.2016799 -0.42457375 5.8325044e-05 0.00019229756 1.2344788e-05 1.735338e-05
0.5866666666666667 0.34138098 0.62350464 0.2012748 -0.4247862 0.34916407 0.63778406 0.2041467 -0.4280625 6.0576414e-05 0.00020390199 8.247815e-06 1.0734067e-05
0.5933333333333334 0.34552678 0.6218735 0.20371245 -0.42822605 0.35347524 0.6366055 0.20661213 -0.43150908 6.317799e-05 0.00021703192 8.408124e-06 1.0778245e-05
0.6 0.34966275 0.62039125 0.20640634 -0.43194368 0.3577243 0.6356096 0.20920159 -0.43492907 6.4988715e-05 0.000231599 7.813418e-06 8.9125415e-06
0.6066666666666667 0.35378975 0.6190497 0.20863082 -0.43500772 0.36195874 0.6347618 0.21184047 -0.4384184 6.6732486e-05 0.00024686955 1.03018565e-05 1.1632651e-05
0.6133333333333333 0.3579087 0.6178427 0.2106267 -0.43773884 0.36615044 0.6340364 0.21457 -0.4419589 6.7926325e-05 0.00026223744 1.5549569e-05 1.7808978e-05
0.62 0.36202052 0.6167742 0.21212946 -0.43980858 0.3703871 0.63341576 0.21735677 -0.44553658 6.999974e-05 0.00027694143 2.7324795e-05 3.2810058e-05
0.6266666666666667 0.36612606 0.615832 0.21591806 -0.4447136 0.37463138 0.6328972 0.22017926 -0.44918895 7.234038e-05 0.00029122198 1.8157789e-05 2.0028803e-05
0.6333333333333333 0.37022611 0.61500996 0.2188084 -0.44843513 0.37871698 0.6324717 0.2230085 -0.4530235 7.2094714e-05 0.00030491158 1.7640848e-05 2.1053098e-05
0.64 0.37432143 0.6142949 0.22111548 -0.4513925 0.38289273 0.63211524 0.22595875 -0.45674035 7.3467134e-05 0.00031756517 2.3457214e-05 2.8599477e-05
0.6466666666666666 0.37841272 0.6136958 0.22458296 -0.4557298 0.3871121 0.6318071 0.22900267 -0.46037212 7.567934e-05 0.00032801877 1.9533874e-05 2.155102e-05
0.6533333333333333 0.38250083 0.613212 0.2291041 -0.46127987 0.39134243 0.63154405 0.23206802 -0.46400732 7.817396e-05 0.00033606458 8.784795e-06 7.4389777e-06
0.66 0.38658628 0.61282134 0.23171774 -0.4644743 0.3955974 0.6313266 0.23515192 -0.46764207 8.1200276e-05 0.00034244522 1.1793601e-05 1.0034819e-05
0.6666666666666666 0.39066982 0.61252964 0.23503108 -0.468463 0.3998785 0.6311561 0.23825379 -0.4712793 8.479977e-05 0.0003469447 1.0385821e-05 7.931488e-06
0.6733333333333333 0.39475203 0.61232996 0.23835553 -0.47241783 0.40418777 0.63103384 0.2413746 -0.47492024 8.9033245e-05 0.00034983506 9.114751e-06 6.262064e-06
0.68 0.3988334 0.6122082 0.24239129 -0.47715756 0.40843755 0.63096714 0.24458182 -0.47856498 9.223981e-05 0.0003518983 4.798423e-06 1.980816e-06
0.6866666666666666 0.40291455 0.6121715 0.24452688 -0.47964278 0.41263053 0.63095284 0.24785788 -0.48222432 9.440016e-05 0.00035273962 1.1095598e-05 6.664332e-06
0.6933333333333334 0.40699598 0.6122128 0.247267 -0.48280033 0.41683984 0.6309858 0.25117168 -0.48587596 9.69015e-05 0.00035242626 1.5246568e-05 9.459497e-06
0.7 0.411078 0.6123068 0.2503926 -0.4863705 0.421073 0.63106614 0.25450945 -0.4895306 9.98997e-05 0.00035191394 1.6948561e-05 9.9861645e-06
0.7066666666666667 0.4151611 0.6124626 0.25286415 -0.48916382 0.4253342 0.63119525 0.2578707 -0.49318996 0.000103491606 0.0003509128 2.5065561e-05 1.6209842e-05
0.7133333333333334 0.4192456 0.6126768 0.2551477 -0.4917208 0.42962587 0.6313748 0.26125643 -0.49685588 0.00010774997 0.00034961433 3.7316593e-05 2.636914e-05
0.72 0.42333192 0.61294705 0.2578346 -0.49471003 0.4339504 0.6316064 0.264668 -0.50052994 0.00011275207 0.00034817145 4.6695008e-05 3.387143e-05
0.7266666666666667 0.42742038 0.6132663 0.2614909 -0.4987555 0.43831 0.63189197 0.26810694 -0.5042138 0.00011858381 0.00034691583 4.37718e-05 2.9792987e-05
0.7333333333333333 0.43151125 0.61363137 0.26572967 -0.50340545 0.44269526 0.6322122 0.27151158 -0.50795233 0.000125082 0.00034524815 3.3430584e-05 2.0674124e-05
0.74 0.43560484 0.61404055 0.2686615 -0.5065755 0.4470926 0.6325517 0.27491385 -0.511661 0.00013196845 0.00034266364 3.909186e-05 2.5861988e-05
0.7466666666666667 0.43970147 0.6144936 0.2720146 -0.510179 0.45158175 0.6328912 0.27824232 -0.51530933 0.00014114102 0.00033847056 3.878464e-05 2.6320497e-05
0.7533333333333333 0.44380137 0.6149835 0.27430046 -0.51259685 0.45622134 0.63322675 0.28144705 -0.5189265 0.00015425563 0.0003328163 5.1073846e-05 4.006454e-05
0.76 0.44790474 0.61550635 0.27719894 -0.5156594 0.46085948 0.63356584 0.2846268 -0.5225241 0.00016782533 0.00032614527 5.517327e-05 4.712447e-05
0.7666666666666667 0.45201176 0.6160529 0.28045538 -0.51908386 0.46544233 0.63391364 0.28785583 -0.52606744 0.0001803801 0.000319005 5.4766708e-05 4.8770366e-05
0.7733333333333333 0.4561226 0.61662644 0.28261483 -0.5213146 0.46995115 0.63427067 0.29111224 -0.5295912 0.00019122868 0.00031131873 7.2206094e-05 6.85018e-05
0.78 0.46023735 0.6172117 0.28499028 -0.52376336 0.47434244 0.6346381 0.29437646 -0.53314006 0.00019895332 0.00030367842 8.810041e-05 8.792259e-05
0.7866666666666666 0.4643561 0.6178126 0.28794265 -0.52680737 0.47857305 0.6350185 0.2976812 -0.53670835 0.00020212194 0.00029604483 9.483964e-05 9.8029544e-05
0.7933333333333333 0.46847895 0.6184267 0.29155988 -0.5305288 0.4828321 0.63540226 0.3010697 -0.54013574 0.0002060131 0.00028817038 9.04369e-05 9.229363e-05
0.8 0.4726059 0.61904496 0.29585108 -0.5349241 0.48706222 0.6357866 0.3044486 -0.5435215 0.00020898467 0.0002802823 7.39174e-05 7.3915864e-05
0.8066666666666666 0.47673702 0.6196672 0.3007079 -0.5398654 0.49126014 0.6361711 0.30781052 -0.5468771 0.00021092097 0.00027237972 5.044705e-05 4.91641e-05
0.8133333333333334 0.4808723 0.6202917 0.30445358 -0.5436271 0.49542782 0.63655525 0.3111544 -0.55020374 0.00021186298 0.0002645029 4.4900906e-05 4.325242e-05
0.82 0.4850117 0.6209116 0.30817002 -0.54733384 0.49956632 0.6369388 0.31448027 -0.55350214 0.00021183696 0.00025687154 3.981931e-05 3.8047998e-05
0.8266666666666667 0.48915523 0.6215292 0.31170258 -0.5508304 0.5036762 0.6373215 0.31778836 -0.5567732 0.00021085779 0.00024939518 3.7036756e-05 3.5316418e-05
0.8333333333333334 0.49330282 0.62213945 0.3153233 -0.5543941 0.507758 0.637703 0.321079 -0.56001747 0.00020895278 0.00024222402 3.3128e-05 3.162196e-05
0.84 0.49745443 0.6227405 0.31946117 -0.5584508 0.51181245 0.6380831 0.32435247 -0.5632357 0.00020615256 0.00023539517 2.3924877e-05 2.2895096e-05
0.8466666666666667 0.50161 0.6233333 0.3230312 -0.5619181 0.51582295 0.6384638 0.32763132 -0.566424 0.0002020084 0.00022893264 2.1161264e-05 2.0303427e-05
0.8533333333333334 0.5057694 0.6239051 0.3241218 -0.562925 0.51979953 0.6388435 0.33090588 -0.5695888 0.00019684534 0.00022315443 4.602376e-05 4.440622e-05
0.86 0.5099324 0.624457 0.32657117 -0.56526935 0.523751 0.6392209 0.33416882 -0.57273287 0.0001909543 0.0002179725 5.7724363e-05 5.5704055e-05
0.8666666666666667 0.514099 0.6249906 0.32840365 -0.5670022 0.5278737 0.6395812 0.3373504 -0.5758 0.00018974216 0.00021288623 8.004427e-05 7.740172e-05
0.8733333333333333 0.518269 0.6254998 0.33190918 -0.5703646 0.5325299 0.6398975 0.3403166 -0.57869434 0.00020337293 0.00020729493 7.068461e-05 6.938472e-05
0.88 0.5224423 0.62599206 0.33651176 -0.5747706 0.5369902 0.64022547 0.34334058 -0.5816263 0.00021164268 0.00020258997 4.663271e-05 4.7000165e-05
0.8866666666666667 0.5266187 0.6264691 0.3391145 -0.57722336 0.5414352 0.6405509 0.34636885 -0.58452666 0.00021952757 0.0001982981 5.2625768e-05 5.3338154e-05
0.8933333333333333 0.53079826 0.6269288 0.34446836 -0.5822985 0.5458653 0.64087266 0.34938744 -0.58741015 0.00022701573 0.00019443098 2.4197367e-05 2.612881e-05
0.9 0.5349808 0.6273724 0.34799522 -0.5856009 0.55023 0.6411954 0.352489 -0.59021074 0.00023253969 0.00019107622 2.0193997e-05 2.1250471e-05
0.9066666666666666 0.5391661 0.6277975 0.3517019 -0.5890566 0.5545534 0.6415137 0.35558254 -0.5930127 0.0002367689 0.00018813471 1.5059443e-05 1.5650565e-05
0.9133333333333333 0.5433541 0.62820214 0.3542077 -0.5913674 0.55885875 0.6418257 0.35866818 -0.59579974 0.00024039442 0.00018560073 1.9895915e-05 1.9645466e-05
0.92 0.5475446 0.62858087 0.35751662 -0.59442335 0.5631472 0.64213085 0.3617447 -0.59857273 0.00024344078 0.00018360205 1.7876706e-05 1.7217333e-05
0.9266666666666666 0.55173755 0.6289425 0.35837772 -0.59518516 0.5674185 0.64242893 0.36481214 -0.6013321 0.0002458928 0.0001818842 4.1401643e-05 3.778521e-05
0.9333333333333333 0.55593276 0.62928164 0.3618696 -0.59839606 0.57179564 0.64271384 0.3678335 -0.604042 0.00025163102 0.00018042412 3.5568006e-05 3.1876534e-05
0.94 0.5601301 0.6296026 0.36498386 -0.6012431 0.5762899 0.6429885 0.37080345 -0.6067117 0.00026113825 0.0001791821 3.3867615e-05 2.9905663e-05
0.9466666666666667 0.56432945 0.6299 0.36673844 -0.6028276 0.580783 0.64326274 0.3737629 -0.60938174 0.0002707198 0.0001785635 4.9343136e-05 4.2956577e-05
0.9533333333333334 0.5685307 0.63018 0.36974126 -0.6055563 0.58527076 0.64353687 0.37671995 -0.6120464 0.0002802304 0.00017840583 4.8702124e-05 4.2121545e-05
0.96 0.57273364 0.63044167 0.37114173 -0.60680956 0.58973694 0.6438131 0.37973315 -0.6146527 0.00028911213 0.00017879455 7.3812385e-05 6.1514795e-05
0.9666666666666667 0.57693815 0.6306803 0.37599444 -0.6112089 0.59428155 0.6440858 0.3828486 -0.6170841 0.0003007936 0.00017970748 4.6979327e-05 3.4517627e-05
0.9733333333333334 0.5811441 0.63089526 0.37853006 -0.61348474 0.5989011 0.6443434 0.3859317 -0.61946714 0.000315311 0.00018085192 5.4784352e-05 3.5789097e-05
0.98 0.5853514 0.63109624 0.38125828 -0.6159275 0.60351235 0.64457685 0.38896155 -0.62183565 0.0003298197 0.00018172667 5.9340437e-05 3.4906017e-05
0.9866666666666667 0.5895599 0.63127625 0.38640612 -0.62053305 0.6080784 0.64478976 0.39196503 -0.6241866 0.00034293512 0.00018261484 3.0901458e-05 1.33482545e-05
0.9933333333333333 0.59376955 0.63144225 0.38806623 -0.62199885 0.612597 0.64498377 0.39494973 -0.6265172 0.00035447243 0.00018337276 4.73826e-05 2.0415308e-05


==> graphs/visco/viscolastic_results_test_noise_3.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 0.00011544131 0.017316196 4.3794338e-05 -0.0039170953 0.005018923 0.01696705 -0.0006854683 -0.0042422386 2.4044133e-05 1.219025e-07 5.31824e-07 1.05718186e-07
0.006666666666666667 0.00042884363 0.04701035 0.00023680783 -0.0041913316 0.0015492216 0.045384347 -0.0007069717 -0.002754259 1.2552466e-06 2.6438875e-06 8.907197e-07 2.0651778e-06
0.013333333333333334 0.0009911739 0.08434954 0.0007802403 -0.008740441 -7.680163e-05 0.082552776 0.0007825747 -0.008155028 1.1405717e-06 3.2283722e-06 5.4495085e-12 3.4270792e-07
0.02 0.0018358998 0.12670888 0.0017352875 -0.012008027 0.0012794003 0.12477203 0.0022104266 -0.012403278 3.0969164e-07 3.7513994e-06 2.2575719e-07 1.5622297e-07
0.02666666666666667 0.0029868057 0.17263588 0.0033235748 -0.019529462 0.002260934 0.16930291 0.0033247399 -0.018888121 5.2688966e-07 1.1108706e-05 1.357422e-12 4.113175e-07
0.03333333333333333 0.0044618477 0.22125633 0.0054940516 -0.025790079 0.0047598016 0.214789 0.004905286 -0.027026955 8.877649e-08 4.1826326e-05 3.466452e-07 1.5298634e-06
0.04 0.0062753023 0.27201816 0.008512194 -0.035163205 0.006731234 0.26560092 0.007437486 -0.034719814 2.0787377e-07 4.118103e-05 1.1549974e-06 1.9659602e-07
0.04666666666666667 0.0084386 0.32449472 0.01238658 -0.045422677 0.008467407 0.3186876 0.01084559 -0.04397028 8.298282e-10 3.3722776e-05 2.374649e-06 2.1094586e-06
0.05333333333333334 0.010961313 0.37840685 0.01697791 -0.0543521 0.010664664 0.37051094 0.015656495 -0.054422114 8.8000384e-08 6.23455e-05 1.7461363e-06 4.901835e-09
0.06 0.013851508 0.4335292 0.022706635 -0.065928236 0.013458214 0.42374882 0.02203363 -0.0645288 1.5468001e-07 9.565578e-05 4.529362e-07 1.9584186e-06
0.06666666666666667 0.01711627 0.48971435 0.029322445 -0.07703124 0.016652314 0.47921115 0.028614651 -0.07542254 2.1525435e-07 0.00011031727 5.009723e-07 2.5879142e-06
0.07333333333333333 0.020761553 0.54679245 0.036927406 -0.088375516 0.020150049 0.53572476 0.037031706 -0.086972035 3.739378e-07 0.00012249373 1.0878631e-08 1.9697582e-06
0.08 0.024792515 0.60464436 0.04571977 -0.100886576 0.024278823 0.59300196 0.045885216 -0.09939074 2.6387892e-07 0.0001355454 2.7372906e-08 2.2375318e-06
0.08666666666666667 0.029213805 0.6631934 0.055502083 -0.1131348 0.02892182 0.6513671 0.054602783 -0.11257635 8.525497e-08 0.00013986083 8.087405e-07 3.1186732e-07
0.09333333333333334 0.03402946 0.7223484 0.06665783 -0.12683809 0.03434748 0.7087607 0.064469054 -0.12649034 1.01134724e-07 0.00018462595 4.790723e-06 1.2092895e-07
0.1 0.039127875 0.7647624 0.07616563 -0.1401566 0.040799104 0.75293195 0.07498233 -0.1411323 2.7930048e-06 0.00013995952 1.4002018e-06 9.5198703e-07
0.10666666666666667 0.044429842 0.79529476 0.08480457 -0.15475859 0.045465562 0.7797373 0.083170444 -0.15736878 1.0727161e-06 0.0002420348 2.6703756e-06 6.8131008e-06
0.11333333333333333 0.049887095 0.8185881 0.09267422 -0.16887067 0.051948175 0.8019539 0.09108618 -0.16996036 4.2480515e-06 0.0002766955 2.5218683e-06 1.1874289e-06
0.12 0.05546895 0.83727837 0.099122375 -0.17956387 0.05787946 0.81987864 0.098272614 -0.18086031 5.810552e-06 0.00030275056 7.220939e-07 1.6807716e-06
0.12666666666666668 0.061154004 0.85275793 0.104839474 -0.18891466 0.06326162 0.834032 0.10448458 -0.19049576 4.442047e-06 0.00035066053 1.259494e-07 2.4998856e-06
0.13333333333333333 0.06692644 0.86586547 0.11037191 -0.19832525 0.06821155 0.84535474 0.110040866 -0.19926117 1.6514973e-06 0.00042069016 1.0959026e-07 8.759594e-07
0.14 0.072774105 0.87715024 0.11571366 -0.20756365 0.07285656 0.8556471 0.11495341 -0.20714971 6.798922e-09 0.00046238548 5.7797973e-07 1.7134579e-07
0.14666666666666667 0.07868703 0.8869378 0.11955498 -0.21314867 0.0771491 0.86516976 0.1194214 -0.21424806 2.3652178e-06 0.0004738473 1.7844007e-08 1.2086645e-06
0.15333333333333332 0.0846571 0.8955117 0.123922825 -0.22042562 0.08249783 0.8740489 0.1238416 -0.22037719 4.662469e-06 0.0004606517 6.5977e-09 2.3453461e-09
0.16 0.09067755 0.90306765 0.12822287 -0.22771752 0.08841644 0.8822184 0.1280341 -0.22595799 5.1126167e-06 0.0004346903 3.5633324e-08 3.0959427e-06
0.16666666666666666 0.09674259 0.90975595 0.13110483 -0.23175476 0.09462268 0.88949335 0.13199438 -0.23118198 4.494034e-06 0.00041057292 7.913074e-07 3.280835e-07
0.17333333333333334 0.10284704 0.9156666 0.1342235 -0.23659383 0.10084103 0.8958909 0.13568532 -0.23618191 4.024073e-06 0.00039107786 2.1369142e-06 1.6967215e-07
0.18 0.10898635 0.920896 0.13714811 -0.24116193 0.10696697 0.90145636 0.13913259 -0.24097113 4.0778777e-06 0.0003778995 3.9381493e-06 3.640253e-08
0.18666666666666668 0.1151566 0.9255383 0.1401904 -0.2461442 0.11301315 0.90605885 0.14183426 -0.24551101 4.5943784e-06 0.0003794491 2.7022963e-06 4.0093596e-07
0.19333333333333333 0.121354155 0.92963344 0.14302854 -0.25079143 0.11910191 0.9098648 0.14415646 -0.24979392 5.0726007e-06 0.00039079975 1.272189e-06 9.950332e-07
0.2 0.12757586 0.93325496 0.14588651 -0.25558218 0.12531748 0.91299564 0.14624716 -0.25375274 5.100259e-06 0.0004104401 1.3007045e-07 3.3468702e-06
0.20666666666666667 0.13381857 0.93640625 0.1474397 -0.25766912 0.13171889 0.9155162 0.14817122 -0.2574014 4.4086473e-06 0.00043639448 5.3511116e-07 7.1670925e-08
0.21333333333333335 0.14007965 0.9391615 0.14991082 -0.261849 0.13832316 0.9174854 0.14997767 -0.26078314 3.0852545e-06 0.00046985174 4.468469e-09 1.1360368e-06
0.22 0.14635667 0.94155395 0.15141971 -0.2640861 0.14486192 0.91895086 0.1517056 -0.2640212 2.2342788e-06 0.0005108999 8.1726675e-08 4.2132378e-09
0.22666666666666666 0.15264718 0.94357777 0.15228416 -0.26510012 0.15147032 0.91980124 0.15320274 -0.2670307 1.3850087e-06 0.00056532345 8.4379303e-07 3.7270797e-06
0.23333333333333334 0.15894909 0.9452857 0.1546839 -0.2694179 0.15794197 0.9204686 0.15457743 -0.26974756 1.0143003e-06 0.00061588595 1.13356045e-08 1.0866483e-07
0.24 0.1652604 0.94669604 0.15648435 -0.27256194 0.16412945 0.9209591 0.15584299 -0.27227458 1.2790557e-06 0.00066238944 4.113438e-07 8.257231e-08
0.24666666666666667 0.17157914 0.94781023 0.15772417 -0.2746508 0.17001997 0.9212885 0.15699917 -0.27463964 2.4310052e-06 0.0007034028 5.256266e-07 1.2490009e-10
0.25333333333333335 0.17790353 0.94866043 0.15958694 -0.27807128 0.17571487 0.92149377 0.15805903 -0.27683526 4.7902663e-06 0.0007380277 2.334495e-06 1.5277492e-06
0.26 0.1842318 0.9492395 0.16018237 -0.27903965 0.18135226 0.92162263 0.15905122 -0.27885816 8.2917795e-06 0.00076269085 1.2794939e-06 3.294085e-08
0.26666666666666666 0.19056235 0.9495836 0.16126804 -0.28106374 0.18682902 0.9216738 0.15998179 -0.28077564 1.3937804e-05 0.0007789578 1.6544476e-06 8.300106e-08
0.2733333333333333 0.1968937 0.9497017 0.16234145 -0.28313345 0.19219095 0.92160606 0.16080736 -0.2825755 2.2115968e-05 0.00078936626 2.3534303e-06 3.1131833e-07
0.28 0.2032245 0.9496184 0.16312473 -0.28469715 0.19741043 0.921411 0.16152897 -0.28427818 3.38033e-05 0.0007956586 2.5464194e-06 1.7552836e-07
0.2866666666666667 0.20955351 0.9493525 0.16440175 -0.28727597 0.2026276 0.92116594 0.16218399 -0.28590843 4.796824e-05 0.0007944821 4.918502e-06 1.8701634e-06
0.29333333333333333 0.21587962 0.94891596 0.16463234 -0.2878815 0.20778246 0.92087394 0.1627856 -0.28749704 6.556395e-05 0.0007863548 3.4104144e-06 1.4780177e-07
0.3 0.22220166 0.94830805 0.1653958 -0.28957242 0.21292776 0.9205497 0.16334458 -0.28902504 8.600525e-05 0.00077052653 4.2075008e-06 2.9962405e-07
0.30666666666666664 0.22851865 0.9475464 0.16513714 -0.28935316 0.21856786 0.9200437 0.1636989 -0.29027826 9.901816e-05 0.00075639936 2.0685493e-06 8.557987e-07
0.31333333333333335 0.23482965 0.946651 0.16524324 -0.28988203 0.2244539 0.9193272 0.1639168 -0.29146242 0.000107656255 0.0007465891 1.7594477e-06 2.497624e-06
0.32 0.24113381 0.9456244 0.16645788 -0.29256967 0.23028089 0.91852266 0.16420937 -0.2927408 0.00011778583 0.0007345051 5.0558006e-06 2.9283743e-08
0.32666666666666666 0.24743035 0.94448024 0.16755651 -0.29505596 0.23606123 0.91769934 0.1646631 -0.294115 0.00012925698 0.0007172168 8.371782e-06 8.853845e-07
0.3333333333333333 0.25371853 0.94322747 0.16835569 -0.2969996 0.24201746 0.9168688 0.16517808 -0.29545292 0.00013691485 0.00069477916 1.0097225e-05 2.3922219e-06
0.34 0.25999767 0.9418721 0.16975538 -0.30007973 0.24806504 0.91605836 0.16575296 -0.2967669 0.00014238757 0.0006663501 1.6019383e-05 1.0974817e-05
0.3466666666666667 0.2662672 0.94042903 0.1699656 -0.3009705 0.25377718 0.91523254 0.16648042 -0.29826048 0.00015600096 0.0006348632 1.2146431e-05 7.344179e-06
0.35333333333333333 0.27252656 0.9389044 0.17135067 -0.30404043 0.25930622 0.9142106 0.16725542 -0.29985514 0.0001747774 0.0006097831 1.6771124e-05 1.7516646e-05
0.36 0.27877522 0.93729746 0.17242606 -0.306546 0.26470113 0.913004 0.1680888 -0.30155152 0.00019807993 0.0005901733 1.8811877e-05 2.4944848e-05
0.36666666666666664 0.28501275 0.93562937 0.17391512 -0.30979365 0.26998663 0.9116767 0.16900812 -0.30336016 0.00022578436 0.00057373004 2.4078621e-05 4.1389754e-05
0.37333333333333335 0.29123878 0.933906 0.17512797 -0.3125343 0.2752345 0.91027045 0.17001633 -0.3052676 0.00025613743 0.00055864 2.612881e-05 5.280493e-05
0.38 0.29745308 0.93214375 0.17639422 -0.315357 0.28057647 0.90878177 0.17107593 -0.30722097 0.0002848199 0.00054578215 2.8284303e-05 6.619505e-05
0.38666666666666666 0.30365536 0.93034023 0.17613143 -0.31548578 0.2860467 0.90720934 0.17217119 -0.3092109 0.0003100643 0.00053503824 1.5683476e-05 3.9374107e-05
0.3933333333333333 0.30984542 0.92851055 0.17655669 -0.31683066 0.29165727 0.90555346 0.17329362 -0.3112367 0.00033080875 0.0005270278 1.0647634e-05 3.1292337e-05
0.4 0.31602317 0.92666376 0.17834347 -0.32054275 0.2974147 0.90381557 0.17443793 -0.313299 0.00034627554 0.0005220397 1.5253318e-05 5.247195e-05
0.4066666666666667 0.32218856 0.92480904 0.17861374 -0.32160458 0.3033239 0.901998 0.1756005 -0.31539842 0.00035587544 0.00052034424 9.079605e-06 3.851636e-05
0.41333333333333333 0.3283415 0.92294276 0.18088558 -0.32609347 0.3091443 0.9001115 0.17680636 -0.3176344 0.00036853348 0.0005212665 1.6640057e-05 7.155572e-05
0.42 0.334482 0.9210756 0.18284018 -0.3299868 0.31465566 0.89817387 0.1780738 -0.32008296 0.00039308425 0.0005244885 2.2718472e-05 9.808621e-05
0.4266666666666667 0.3406102 0.9192264 0.18430203 -0.33300704 0.3201684 0.89619625 0.17936324 -0.32258958 0.0004178672 0.0005303884 2.4391707e-05 0.000108523505
0.43333333333333335 0.34672615 0.91739064 0.18535884 -0.33532453 0.32571098 0.89420724 0.18071114 -0.3251128 0.00044163724 0.0005374703 2.1601134e-05 0.00010427955
0.44 0.35282996 0.91557485 0.186798 -0.33824757 0.33120403 0.8921931 0.18208757 -0.32769924 0.00046768112 0.00054670713 2.2188206e-05 0.00011126712
0.44666666666666666 0.35892192 0.91379076 0.18753576 -0.33999085 0.33644825 0.8901837 0.18353331 -0.33045673 0.00050506555 0.000557294 1.6019621e-05 9.0899455e-05
0.4533333333333333 0.36500221 0.91204554 0.18974426 -0.34409553 0.3417182 0.8881889 0.18492205 -0.33340338 0.0005421455 0.00056913926 2.3253704e-05 0.00011432206
0.46 0.3710711 0.9103327 0.19176212 -0.34783706 0.34715614 0.88623786 0.18628612 -0.33644745 0.0005719255 0.00058056036 2.9986553e-05 0.00012972328
0.4666666666666667 0.3771288 0.90865713 0.1929753 -0.3502531 0.35277104 0.88434553 0.187651 -0.3395722 0.00059330073 0.000591054 2.8348215e-05 0.00011408192
0.47333333333333333 0.38317567 0.9070303 0.1953507 -0.35446408 0.3585634 0.8825215 0.18902959 -0.34277415 0.0006057642 0.00060068 3.9956525e-05 0.00013665449
0.48 0.389212 0.9054497 0.19822563 -0.35938486 0.3645361 0.8807733 0.19042829 -0.34605303 0.0006089003 0.00060892384 6.0798597e-05 0.0001777377
0.4866666666666667 0.39523816 0.9039211 0.19923322 -0.3613645 0.37056598 0.8791049 0.19186951 -0.34945008 0.0006087165 0.0006158445 5.422418e-05 0.00014195369
0.49333333333333335 0.40125442 0.90244085 0.20152357 -0.3652756 0.3761729 0.87752825 0.1934622 -0.35307366 0.00062908244 0.00062063744 6.4985834e-05 0.00014888722
0.5 0.4072612 0.90101343 0.20423698 -0.36976638 0.38173813 0.876074 0.19517891 -0.35671493 0.0006514269 0.0006219746 8.204869e-05 0.00017034035
0.5066666666666667 0.4132588 0.8996418 0.20578498 -0.37245348 0.38735574 0.87473136 0.19696155 -0.36036494 0.0006709678 0.0006205305 7.785282e-05 0.00014613273
0.5133333333333333 0.41924763 0.8983266 0.20789763 -0.37594116 0.39304766 0.8734948 0.198783 -0.36403278 0.00068643823 0.0006166169 8.307662e-05 0.00014180956
0.52 0.42522806 0.8970655 0.21061113 -0.38026085 0.39882386 0.8723631 0.20063022 -0.3677242 0.0006971819 0.00061021006 9.96187e-05 0.00015716747
0.5266666666666666 0.43120053 0.89586973 0.21359743 -0.38490862 0.40469027 0.8713371 0.2024969 -0.37144256 0.00070279435 0.0006018492 0.00012322178 0.00018133478
0.5333333333333333 0.4371655 0.8947447 0.21631719 -0.38910207 0.41058245 0.87042934 0.20442572 -0.3751595 0.0007066583 0.0005912366 0.00014140704 0.00019439524
0.54 0.44312334 0.8936754 0.2184328 -0.39238194 0.41622832 0.8696756 0.2065966 -0.3787786 0.0007233419 0.0005759909 0.00014009565 0.00018505058
0.5466666666666666 0.4490744 0.8926572 0.22104797 -0.39632237 0.42182904 0.8690248 0.2089675 -0.38226026 0.0007423087 0.0005584907 0.00014593753 0.00019774285
0.5533333333333333 0.455019 0.89169276 0.22267267 -0.39883313 0.42737818 0.86841756 0.21139424 -0.38571835 0.0007640149 0.0005417348 0.00012720311 0.00017199745
0.56 0.4609576 0.8907858 0.22584414 -0.4034493 0.43291467 0.86784196 0.2138313 -0.38918343 0.00078640494 0.0005264204 0.0001443083 0.00020351491
0.5666666666666667 0.46689048 0.88993555 0.22741783 -0.40581784 0.438475 0.8672995 0.21627657 -0.39263934 0.00080743904 0.00051239104 0.00012412757 0.0001736728
0.5733333333333334 0.47281814 0.8891473 0.23082273 -0.4106424 0.44405705 0.86679053 0.21872774 -0.39608684 0.00082720025 0.0004998242 0.00014628877 0.00021186385
0.58 0.4787409 0.8884176 0.23264551 -0.41327542 0.44965994 0.86631584 0.22118355 -0.39952517 0.0008457021 0.00048848777 0.00013137648 0.00018906951
0.5866666666666667 0.4846592 0.88774246 0.23586667 -0.4177426 0.45528236 0.8658764 0.22364312 -0.40295357 0.0008629984 0.00047812558 0.00014941498 0.00021871585
0.5933333333333334 0.49057338 0.88712597 0.23844747 -0.42130515 0.4609228 0.86547303 0.22610566 -0.40637118 0.0008791562 0.00046884967 0.00015232032 0.00022302357
0.6 0.49648383 0.8865694 0.24131066 -0.42519295 0.46653545 0.865088 0.22859381 -0.40980402 0.00089690567 0.0004614503 0.00016171814 0.00023681934
0.6066666666666667 0.5023909 0.8860642 0.24369948 -0.42841893 0.47216508 0.8647208 0.2311066 -0.41324076 0.0009136016 0.0004555386 0.00015858067 0.00023037696
0.6133333333333333 0.508295 0.8856089 0.24586515 -0.43132204 0.47782642 0.8643718 0.23363717 -0.41667974 0.00092833454 0.0004510159 0.00014952355 0.0002143969
0.62 0.5141964 0.8852078 0.24757753 -0.43361306 0.48352084 0.864042 0.23618262 -0.4201218 0.00094099 0.00044799058 0.00012984415 0.00018201444
0.6266666666666667 0.5200954 0.8848519 0.25152174 -0.43871713 0.4892488 0.8637332 0.23874167 -0.42356682 0.0009515125 0.00044599953 0.0001633302 0.00022953186
0.6333333333333333 0.52599233 0.88454115 0.2545851 -0.44264835 0.4950102 0.8634471 0.24131367 -0.4270145 0.0009598928 0.00044495787 0.00017613062 0.00024441732
0.64 0.5318874 0.8842669 0.25704333 -0.44578338 0.5003542 0.8631856 0.24390763 -0.43061075 0.0009943453 0.00044442242 0.00017254666 0.00023020872
0.6466666666666666 0.53778106 0.8840413 0.2607073 -0.45037562 0.505484 0.86291534 0.24667187 -0.43418664 0.0010431011 0.00044630672 0.00019699297 0.00026208305
0.6533333333333333 0.54367346 0.88385975 0.2654257 -0.45619792 0.5105729 0.8626106 0.24954039 -0.4377391 0.0010956461 0.00045152745 0.00025234348 0.0003407278
0.66 0.54956484 0.8837065 0.2681947 -0.45959038 0.51573384 0.8622768 0.25249755 -0.44123444 0.0011445365 0.0004592328 0.00024640057 0.00033694037
0.6666666666666666 0.55545545 0.8835937 0.2717056 -0.46383885 0.52119946 0.8619304 0.25539026 -0.4447084 0.0011734723 0.00046929892 0.00026619036 0.00036597368
0.6733333333333333 0.5613456 0.88351667 0.27522382 -0.4680499 0.5267078 0.8616029 0.25833714 -0.44822213 0.0011997736 0.00048021317 0.00028516 0.00039314097
0.68 0.5672353 0.883462 0.27940175 -0.47299427 0.5322763 0.86129916 0.2613264 -0.4517764 0.0012221329 0.0004911921 0.00032671817 0.00045019854
0.6866666666666666 0.57312495 0.88344604 0.28175768 -0.4757567 0.5378835 0.8610284 0.2643562 -0.45538077 0.001241958 0.0005025517 0.00030281174 0.00041517883
0.6933333333333334 0.57901466 0.8834612 0.28470188 -0.4791793 0.5435681 0.8607937 0.26742437 -0.4590192 0.0012564603 0.0005138141 0.0002985123 0.0004064288
0.7 0.5849046 0.8834866 0.2879391 -0.48291272 0.5493315 0.8605976 0.2705333 -0.46269125 0.0012654472 0.00052390713 0.00030296214 0.00040890792
0.7066666666666667 0.5907948 0.88353366 0.29057348 -0.48592442 0.55517536 0.8604424 0.27368414 -0.46639735 0.0012687444 0.00053320616 0.00028524958 0.00038130677
0.7133333333333334 0.5966855 0.8836045 0.29302967 -0.48871028 0.56110156 0.8603305 0.27687782 -0.4701382 0.0012662192 0.00054167927 0.0002608821 0.0003449226
0.72 0.60257685 0.88369733 0.29588935 -0.49193186 0.567112 0.8602645 0.28011522 -0.4739145 0.0012577537 0.0005490985 0.0002488232 0.00032462497
0.7266666666666667 0.6084689 0.8838077 0.2996987 -0.4961934 0.57319283 0.8602245 0.28333792 -0.4777618 0.0012444 0.0005561689 0.00026767544 0.00033972404
0.7333333333333333 0.6143618 0.8839406 0.30410385 -0.50107527 0.57935005 0.8602087 0.28656402 -0.48165601 0.0012258239 0.0005632025 0.0003076456 0.00037710738
0.74 0.62025577 0.8840926 0.30721167 -0.5044796 0.5855587 0.86022276 0.2898339 -0.48556826 0.0012038857 0.0005697708 0.00030198667 0.00035763846
0.7466666666666667 0.62615085 0.8842656 0.31075662 -0.50833505 0.5916965 0.8602754 0.29322797 -0.48943406 0.0011871019 0.00057553034 0.00030725368 0.00035724745
0.7533333333333333 0.63204724 0.88445187 0.3132168 -0.51098084 0.59783363 0.8603585 0.29665184 -0.4932919 0.0011705706 0.00058049144 0.00027439807 0.00031289825
0.76 0.6379449 0.88465065 0.31628472 -0.51426756 0.60398716 0.86047184 0.30009058 -0.4971452 0.0011531267 0.0005846145 0.00026225002 0.00029317514
0.7666666666666667 0.64384395 0.8848585 0.3196874 -0.51789093 0.61010253 0.8606199 0.30356792 -0.50100595 0.001138483 0.0005875091 0.00025983763 0.00028510264
0.7733333333333333 0.64974445 0.8850792 0.3220199 -0.5203454 0.61611116 0.86080843 0.30711243 -0.5048897 0.0011311984 0.00058907043 0.00022223293 0.00023887753
0.78 0.65564644 0.88529795 0.3245016 -0.52294713 0.62212765 0.8610328 0.31067052 -0.5087756 0.0011235094 0.0005887985 0.00019129875 0.00020083257
0.7866666666666666 0.66155 0.88552475 0.32759407 -0.5261798 0.62816316 0.86129326 0.31423473 -0.5126526 0.0011146802 0.0005871653 0.0001784719 0.00018298553
0.7933333333333333 0.667455 0.885756 0.33134246 -0.5300797 0.6342106 0.86158794 0.3177872 -0.5164999 0.0011051922 0.00058409583 0.00018374504 0.0001844122
0.8 0.6733616 0.88598835 0.33573797 -0.5346239 0.6402493 0.8619185 0.32133564 -0.5203243 0.0010964236 0.0005793575 0.0002074271 0.00020447945
0.8066666666666666 0.67926973 0.8862234 0.34070513 -0.539718 0.64625156 0.86227685 0.32488137 -0.52410173 0.0010901997 0.000573436 0.0002503911 0.00024386689
0.8133333333333334 0.6851795 0.886459 0.34455696 -0.5436257 0.6520844 0.8626391 0.3284718 -0.5277903 0.0010952831 0.0005673859 0.00025873198 0.00025076003
0.82 0.69109076 0.88669103 0.34835318 -0.5474497 0.6576515 0.86300397 0.33218277 -0.5313638 0.0011181853 0.00056107703 0.00026148223 0.00025875692
0.8266666666666667 0.69700354 0.8869229 0.35197937 -0.5510759 0.66309595 0.8633601 0.33587006 -0.53489524 0.0011497248 0.00055520504 0.00025951013 0.00026181294
0.8333333333333334 0.7029179 0.88714814 0.3556656 -0.5547396 0.6684388 0.8637151 0.33954722 -0.53838354 0.0011888071 0.00054910686 0.0002598021 0.0002675204
0.84 0.7088337 0.8873694 0.35986748 -0.5588928 0.6737026 0.86407214 0.34321052 -0.54183495 0.0012341939 0.0005427619 0.00027745447 0.00029096977
0.8466666666666667 0.71475095 0.88758886 0.3635091 -0.5624625 0.678914 0.8644293 0.3468446 -0.5452517 0.0012842859 0.0005363654 0.00027770473 0.00029621102
0.8533333333333334 0.72066957 0.8877951 0.3646052 -0.56350803 0.6846777 0.86476827 0.35021564 -0.54855084 0.0012954131 0.0005302346 0.000207059 0.00022371752
0.86 0.7265895 0.8879913 0.3670637 -0.56589246 0.69047076 0.865108 0.3535727 -0.5517645 0.0013045638 0.00052364526 0.0001820072 0.00019959953
0.8666666666666667 0.73251075 0.88818175 0.3689143 -0.56767327 0.69620126 0.86544794 0.35691863 -0.55494 0.0013183784 0.000516826 0.00014389618 0.00016213644
0.8733333333333333 0.7384331 0.88835967 0.3724037 -0.57104725 0.7018909 0.8657858 0.36023605 -0.558083 0.0013353351 0.0005095804 0.00014805201 0.00016807174
0.88 0.7443567 0.88853514 0.37703228 -0.5755025 0.7076732 0.8661173 0.3634616 -0.5611945 0.0013456792 0.0005025597 0.00018416299 0.00020471988
0.8866666666666667 0.7502814 0.88870895 0.37966666 -0.57801026 0.7135469 0.8664446 0.36660686 -0.56427395 0.0013494251 0.0004957018 0.00017055824 0.00018868614
0.8933333333333333 0.7562073 0.8888781 0.3850463 -0.58312935 0.71935856 0.8667737 0.36975136 -0.56732327 0.0013578285 0.0004886037 0.00023393516 0.00024983214
0.9 0.76213425 0.889043 0.38859975 -0.5864773 0.72513986 0.8671021 0.372872 -0.5703479 0.0013685855 0.00048140253 0.0002473624 0.00026015672
0.9066666666666666 0.76806223 0.8892001 0.39231688 -0.5899616 0.73088205 0.8674293 0.3759735 -0.5733468 0.0013823662 0.00047396665 0.00026710622 0.0002760514
0.9133333333333333 0.7739912 0.8893475 0.39481786 -0.5922874 0.73658615 0.8677547 0.37905437 -0.57632 0.0013991395 0.00046624884 0.00024848766 0.00025495878
0.92 0.7799211 0.88948166 0.39809 -0.5953265 0.7422509 0.8680776 0.3821145 -0.57926744 0.0014190436 0.00045813495 0.00025521676 0.0002578928
0.9266666666666666 0.78585184 0.8896128 0.398957 -0.59611326 0.74787545 0.8683973 0.38515362 -0.582189 0.0014422057 0.00045009737 0.00019053365 0.0001938845
0.9333333333333333 0.7917834 0.8897342 0.4024261 -0.5993176 0.7536218 0.8687136 0.3881227 -0.5850666 0.0014563059 0.00044186527 0.00020458686 0.00020309082
0.94 0.7977157 0.8898512 0.40553832 -0.6021764 0.7596068 0.86903197 0.39105695 -0.5878223 0.0014522917 0.00043344105 0.00020970995 0.00020604047
0.9466666666666667 0.80364877 0.8899581 0.40725574 -0.6037413 0.7655626 0.8693404 0.39397654 -0.5905286 0.0014505568 0.00042508807 0.00017633714 0.00017457493
0.9533333333333334 0.80958253 0.890062 0.41025805 -0.6064808 0.771453 0.8696399 0.3968848 -0.5932065 0.0014538594 0.0004170622 0.00017884397 0.00017620578
0.96 0.81551695 0.89016175 0.41165006 -0.6077383 0.77729255 0.86992896 0.39976826 -0.59586287 0.0014611047 0.00040936607 0.00014117714 0.00014102632
0.9666666666666667 0.82145196 0.890248 0.4164579 -0.6121036 0.7830811 0.87020695 0.40262818 -0.598495 0.0014723219 0.00040164363 0.00019126083 0.0001851933
0.9733333333333334 0.82738745 0.8903224 0.4189387 -0.6143391 0.7888134 0.87047225 0.40547764 -0.6010852 0.0014879566 0.00039402785 0.00018119995 0.00017566659
0.98 0.83332336 0.8903945 0.42166 -0.61678356 0.79449296 0.8707239 0.40830395 -0.603647 0.0015078 0.00038693272 0.00017838433 0.00017256936
0.9866666666666667 0.8392598 0.89045924 0.42676914 -0.62135816 0.800189 0.870967 0.41098338 -0.6063223 0.0015265263 0.00037994853 0.00024919002 0.00022607732
0.9933333333333333 0.8451966 0.89052236 0.42842016 -0.6228226 0.8058632 0.8712062 0.41360128 -0.6090317 0.0015471166 0.00037311314 0.00021959911 0.00019018908


==> graphs/visco/viscolastic_results_test_noise_4.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 4.8955128e-05 0.0073432694 1.920163e-05 -0.0039170953 -0.00016320647 0.006388495 0.0008333392 -0.00069100584 4.5012545e-08 9.115938e-07 6.628199e-07 1.0407653e-05
0.006666666666666667 0.00020412843 0.023275996 6.479579e-05 -0.0034348858 0.00022411188 0.022189802 -0.00056586217 -0.0041697174 3.9933815e-10 1.1798176e-06 3.9772945e-07 5.399776e-07
0.013333333333333334 0.0005139123 0.04646758 0.00025470302 -0.0065641636 0.00077989465 0.04304689 0.00028665195 -0.004731439 7.074661e-08 1.1701108e-05 1.0207344e-09 3.3588792e-06
0.02 0.0010164898 0.07538663 0.00062562956 -0.007980197 0.00044132516 0.07118022 0.0003908007 -0.007893377 3.308144e-07 1.7693897e-05 5.514459e-08 7.537669e-09
0.02666666666666667 0.0017420843 0.10883917 0.0013458274 -0.01338452 0.00096263096 0.105734125 0.0015581709 -0.012066515 6.0754746e-07 9.6413005e-06 4.5089774e-08 1.7371369e-06
0.03333333333333333 0.0027151124 0.14595422 0.002401941 -0.017374234 0.0022039688 0.14253402 0.0025666906 -0.017319335 2.6126776e-07 1.1697794e-05 2.714242e-08 3.0139664e-09
0.04 0.003955842 0.18610942 0.0039981883 -0.024370221 0.0043410165 0.18006605 0.0035839337 -0.024084479 1.4835942e-07 3.6522375e-05 1.7160689e-07 8.164895e-08
0.04666666666666667 0.005481182 0.22880106 0.006171352 -0.03225522 0.0060362127 0.22272322 0.0051704724 -0.030458065 3.080589e-07 3.694015e-05 1.0017603e-06 3.2297712e-06
0.05333333333333334 0.0073056147 0.27366486 0.008844623 -0.038806893 0.007543065 0.26853436 0.0073641734 -0.03790974 5.6382724e-08 2.6322026e-05 2.191732e-06 8.048857e-07
0.06 0.009441634 0.3204028 0.012343014 -0.04804187 0.009358923 0.3147364 0.010593002 -0.046404913 6.8410695e-09 3.2108146e-05 3.0625417e-06 2.6796247e-06
0.06666666666666667 0.011900307 0.36880103 0.01650652 -0.056814495 0.011642771 0.3629827 0.014939129 -0.055127535 6.632471e-08 3.3853048e-05 2.456711e-06 2.8458355e-06
0.07333333333333333 0.0146912215 0.41863725 0.021436814 -0.06592167 0.014188364 0.41273034 0.020355355 -0.06483883 2.5286553e-07 3.4891582e-05 1.169554e-06 1.1725533e-06
0.08 0.017822811 0.4697385 0.02730182 -0.07627722 0.017265331 0.46461874 0.026014863 -0.07525332 3.1078437e-07 2.6212052e-05 1.6562594e-06 1.0483631e-06
0.08666666666666667 0.021302687 0.5219812 0.03396842 -0.08642265 0.020639973 0.5177271 0.033544607 -0.08613188 4.3919016e-07 1.809739e-05 1.7961608e-07 8.4549406e-08
0.09333333333333334 0.025137587 0.57523495 0.041753165 -0.09811353 0.024811655 0.5714667 0.04184524 -0.097920686 1.0623117e-07 1.41998225e-05 8.477672e-09 3.7188567e-08
0.1 0.029284855 0.6220904 0.049479473 -0.10944217 0.029500652 0.6164165 0.04907695 -0.11086259 4.656824e-08 3.2192977e-05 1.6202642e-07 2.0176026e-06
0.10666666666666667 0.033692818 0.66119444 0.057312395 -0.12290281 0.03445881 0.6549137 0.05624816 -0.12341373 5.867414e-07 3.944745e-05 1.1326008e-06 2.6103527e-07
0.11333333333333333 0.038317848 0.69375455 0.06494086 -0.13667203 0.039042134 0.68895704 0.06343962 -0.13559403 5.2459e-07 2.3016182e-05 2.253721e-06 1.1621047e-06
0.12 0.04312642 0.7212854 0.07159436 -0.14745654 0.044060733 0.7145589 0.07015464 -0.14823279 8.729426e-07 4.5245848e-05 2.0727948e-06 6.0255815e-07
0.12666666666666668 0.048092414 0.7448996 0.077743925 -0.15725559 0.049616776 0.73814714 0.07707655 -0.15871112 2.3236817e-06 4.559533e-05 4.453938e-07 2.118569e-06
0.13333333333333333 0.053195145 0.7654095 0.083786726 -0.16733718 0.05488975 0.7592143 0.0835378 -0.16812232 2.8716852e-06 3.8381088e-05 6.196311e-08 6.1644823e-07
0.14 0.058417913 0.7834152 0.08968945 -0.1773744 0.059852906 0.77744764 0.08915063 -0.17677796 2.059205e-06 3.561174e-05 2.9032543e-07 3.5573336e-07
0.14666666666666667 0.063746594 0.79930174 0.09433081 -0.18391569 0.06438593 0.7928252 0.09402327 -0.18473218 4.0874838e-07 4.194533e-05 9.4579384e-08 6.666628e-07
0.15333333333333332 0.06916936 0.813415 0.099407226 -0.19218864 0.069666766 0.80583686 0.09874611 -0.1919703 2.4741493e-07 5.7428122e-05 4.3706956e-07 4.766878e-08
0.16 0.07467606 0.8260046 0.10441365 -0.200514 0.074927114 0.8171323 0.1031942 -0.19880612 6.3028494e-08 7.871824e-05 1.4870618e-06 2.9168598e-06
0.16666666666666666 0.08025786 0.83727056 0.10814625 -0.20559953 0.0800875 0.82766944 0.107271604 -0.20517501 2.9024225e-08 9.2181435e-05 7.6500567e-07 1.8021653e-07
0.17333333333333334 0.085906796 0.8473407 0.11206981 -0.21153194 0.08503139 0.8372255 0.11104018 -0.21123527 7.6633563e-07 0.0001023174 1.0601287e-06 8.801144e-08
0.18 0.09161577 0.8563456 0.11578772 -0.21719155 0.090249114 0.8459107 0.114529304 -0.21687911 1.8677392e-06 0.00010888643 1.5836158e-06 9.761416e-08
0.18666666666666668 0.09737851 0.8644111 0.11956869 -0.22322892 0.0959331 0.85390425 0.1179036 -0.22209665 2.0891962e-06 0.000110394285 2.7725348e-06 1.2820234e-06
0.19333333333333333 0.103189185 0.8716016 0.12314298 -0.22894455 0.10158519 0.8611724 0.12105779 -0.22711067 2.5728104e-06 0.00010876828 4.348003e-06 3.3631375e-06
0.2 0.10904263 0.8780164 0.12668878 -0.23475161 0.10715519 0.86774564 0.12401812 -0.23192 3.5624323e-06 0.000105488805 7.132428e-06 8.018004e-06
0.20666666666666667 0.11493379 0.8836739 0.12901993 -0.2378888 0.11270352 0.8736333 0.12681642 -0.23647876 4.974112e-06 0.000100813275 4.855453e-06 1.9882052e-06
0.21333333333333335 0.12085826 0.8886711 0.13213696 -0.24304394 0.11821403 0.8788417 0.12944923 -0.24078901 6.991931e-06 9.661714e-05 7.2238518e-06 5.0847234e-06
0.22 0.126812 0.89306104 0.13431807 -0.2462209 0.123586 0.883399 0.13189107 -0.24489678 1.0407057e-05 9.3354865e-05 5.890314e-06 1.7532864e-06
0.22666666666666666 0.13279097 0.89684486 0.13587414 -0.24819586 0.12901416 0.88738894 0.13424285 -0.24873069 1.4264246e-05 8.941441e-05 2.6611062e-06 2.8604578e-07
0.23333333333333334 0.1387916 0.90009487 0.13881068 -0.25340703 0.13469486 0.890908 0.13660154 -0.25225294 1.6783331e-05 8.439847e-05 4.8803076e-06 1.3319351e-06
0.24 0.14481054 0.9028408 0.1411497 -0.25741783 0.14030568 0.8939205 0.1388512 -0.2556955 2.0293759e-05 7.957197e-05 5.283121e-06 2.9664407e-06
0.24666666666666667 0.15084448 0.9050921 0.14293306 -0.2603713 0.14584592 0.89641154 0.14099015 -0.25908563 2.498565e-05 7.53525e-05 3.7748714e-06 1.652953e-06
0.25333333333333335 0.15689045 0.9068943 0.1452617 -0.26460868 0.15183297 0.8980511 0.14293654 -0.2621858 2.5578143e-05 7.8202946e-05 5.40638e-06 5.8702954e-06
0.26 0.16294542 0.90824556 0.14636411 -0.26640218 0.15833828 0.89898807 0.14496306 -0.26504317 2.122575e-05 8.570122e-05 1.9629463e-06 1.8469237e-06
0.26666666666666666 0.16900672 0.9091955 0.14788397 -0.26919702 0.16495274 0.89932984 0.14654632 -0.267739 1.6434755e-05 9.7330885e-05 1.7893007e-06 2.1258195e-06
0.2733333333333333 0.17507179 0.909761 0.1493608 -0.27201778 0.17132494 0.8993946 0.14792725 -0.27030697 1.4038902e-05 0.00010746307 2.0550694e-06 2.9268447e-06
0.28 0.18113832 0.9099797 0.15051696 -0.2742883 0.17744708 0.8992234 0.1491474 -0.2727415 1.3625261e-05 0.00011569828 1.8756695e-06 2.3925907e-06
0.2866666666666667 0.18720421 0.9098836 0.15211177 -0.2775347 0.18328898 0.89884526 0.15022914 -0.27505448 1.5329068e-05 0.000121845456 3.5442868e-06 6.151436e-06
0.29333333333333333 0.1932675 0.90949243 0.1526642 -0.2787802 0.18910983 0.89834094 0.15122259 -0.27719447 1.7286156e-05 0.00012435579 2.0782477e-06 2.514514e-06
0.3 0.19932623 0.9088099 0.15371099 -0.28110388 0.19480379 0.89772123 0.15214649 -0.2792291 2.045249e-05 0.00012295859 2.4476687e-06 3.5147802e-06
0.30666666666666664 0.20537865 0.90786344 0.1537314 -0.2814838 0.20034541 0.8969978 0.15300368 -0.2811786 2.5333502e-05 0.000118061886 5.295881e-07 9.315045e-08
0.31333333333333335 0.21142322 0.9066839 0.1540704 -0.28257316 0.20543596 0.89623004 0.15386894 -0.2832555 3.5847243e-05 0.0001092836 4.0587622e-08 4.6556627e-07
0.32 0.21745843 0.9052807 0.15547094 -0.28580806 0.21083286 0.8952057 0.1544864 -0.28514406 4.3898082e-05 0.00010150628 9.693084e-07 4.4089035e-07
0.32666666666666666 0.22348292 0.90367514 0.15673558 -0.28881502 0.21633987 0.8939354 0.1549791 -0.28701797 5.102317e-05 9.486286e-05 3.0852545e-06 3.2293894e-06
0.3333333333333333 0.22949547 0.9018817 0.15768793 -0.29125947 0.22171539 0.892556 0.15553297 -0.2889932 6.0529568e-05 8.6968364e-05 4.643858e-06 5.135925e-06
0.34 0.23549488 0.89991224 0.15921341 -0.29482427 0.22697799 0.8909375 0.15610196 -0.29094803 7.253746e-05 8.05458e-05 9.681133e-06 1.5025229e-05
0.3466666666666667 0.24148014 0.89779 0.1595482 -0.29617095 0.23180337 0.8890808 0.15676849 -0.29305747 9.3639865e-05 7.585003e-05 7.726772e-06 9.693748e-06
0.35333333333333333 0.24745034 0.8955288 0.16102482 -0.29968065 0.23665509 0.8870024 0.15748638 -0.29511046 0.000116537434 7.269924e-05 1.2520591e-05 2.0886602e-05
0.36 0.25340456 0.89313173 0.1621913 -0.30262348 0.2416095 0.8848039 0.15832981 -0.2971313 0.00013912341 6.935295e-05 1.4911081e-05 3.0164048e-05
0.36666666666666664 0.25934204 0.8906243 0.16374551 -0.30627576 0.24663842 0.88251936 0.1592985 -0.29917905 0.00016138215 6.568973e-05 1.9775925e-05 5.0363262e-05
0.37333333333333335 0.2652622 0.8880201 0.16501577 -0.3094041 0.2517806 0.8801374 0.16035052 -0.30125707 0.00018175319 6.213719e-05 2.176461e-05 6.6374116e-05
0.38 0.27116445 0.8853422 0.16632102 -0.3125841 0.25705492 0.8776524 0.16146113 -0.30337077 0.00019907861 5.9132624e-05 2.3618575e-05 8.488542e-05
0.38666666666666666 0.2770484 0.8825937 0.16610591 -0.31306505 0.26247352 0.8750625 0.16261521 -0.30552408 0.00021242729 5.671846e-05 1.2184995e-05 5.6866244e-05
0.3933333333333333 0.2829137 0.8797954 0.16655648 -0.3147353 0.26801738 0.87236625 0.16380103 -0.30773348 0.00022190074 5.5191867e-05 7.592495e-06 4.9025446e-05
0.4 0.28876013 0.8769618 0.1683489 -0.31875223 0.2729391 0.86957574 0.16502835 -0.31033847 0.00025030528 5.45543e-05 1.1026019e-05 7.0791386e-05
0.4066666666666667 0.29458752 0.8741074 0.16862236 -0.32009718 0.27777547 0.86671114 0.16626412 -0.31304097 0.00028264523 5.4704968e-05 5.5613095e-06 4.979005e-05
0.41333333333333333 0.30039573 0.8712324 0.17088939 -0.3248672 0.28266248 0.8637788 0.16749921 -0.31576863 0.00031446802 5.555557e-05 1.1493307e-05 8.278379e-05
0.42 0.30618474 0.86835146 0.17283328 -0.32902187 0.28760698 0.8607838 0.16873345 -0.31851745 0.00034513295 5.7269237e-05 1.6808614e-05 0.00011034294
0.4266666666666667 0.31195468 0.86548936 0.17426945 -0.33226874 0.2926097 0.85773116 0.16996685 -0.32128704 0.00037422846 6.0189668e-05 1.8512419e-05 0.00012059793
0.43333333333333335 0.31770563 0.86264545 0.17530316 -0.33480915 0.2976712 0.8546259 0.1711993 -0.3240772 0.0004013785 6.431345e-05 1.684162e-05 0.00011517508
0.44 0.32343784 0.8598295 0.17671335 -0.3379393 0.30283448 0.85144323 0.17228231 -0.32703412 0.0004244984 7.032926e-05 1.9634108e-05 0.00011892287
0.44666666666666666 0.32915154 0.85705614 0.17741208 -0.33986527 0.30810982 0.84825265 0.17334847 -0.33006608 0.00044275404 7.750138e-05 1.6512895e-05 9.602398e-05
0.4533333333333333 0.33484712 0.8543378 0.17957288 -0.34413105 0.3134889 0.84508 0.17443344 -0.33316517 0.00045617364 8.570674e-05 2.6413847e-05 0.0001202506
0.46 0.34052494 0.8516694 0.18154886 -0.34803385 0.3188476 0.8420003 0.17565602 -0.33636558 0.00046990727 9.3490824e-05 3.47256e-05 0.0001361484
0.4666666666666667 0.34618533 0.84905905 0.1827167 -0.35059723 0.324341 0.8390053 0.17695664 -0.33962628 0.00047717465 0.00010107797 3.3178276e-05 0.00012036175
0.47333333333333333 0.35182878 0.8465213 0.18503873 -0.35493174 0.3299832 0.83609575 0.17831746 -0.342954 0.00047722933 0.00010869246 4.517551e-05 0.00014346607
0.48 0.35745582 0.844054 0.18786418 -0.3599714 0.33562946 0.8333127 0.17982838 -0.34632298 0.00047638983 0.000115375384 6.4574226e-05 0.00018627939
0.4866666666666667 0.3630669 0.8416646 0.18881427 -0.3620533 0.34114254 0.8306377 0.18144214 -0.34981868 0.00048067828 0.00012159294 5.4348242e-05 0.00014968612
0.49333333333333335 0.3686626 0.8393508 0.1910534 -0.36606377 0.34634763 0.8280628 0.18314752 -0.35350227 0.0004979577 0.00012742 6.250303e-05 0.00015779128
0.5 0.37424338 0.83711785 0.19371365 -0.37064064 0.35159537 0.82559687 0.18490407 -0.35720232 0.0005129322 0.00013273302 7.7608725e-05 0.0001805883
0.5066666666666667 0.37980986 0.83497 0.19520314 -0.37340125 0.35692078 0.82323813 0.18669488 -0.3609145 0.00052390987 0.00013763661 7.2390576e-05 0.00015591907
0.5133333333333333 0.38536257 0.8329102 0.19725807 -0.3769529 0.36233458 0.82098675 0.18851307 -0.3646418 0.00053028815 0.00014216824 7.647502e-05 0.0001515632
0.52 0.39090216 0.8309359 0.19991896 -0.3813332 0.36783457 0.8188432 0.19035167 -0.36839348 0.0005321139 0.00014623362 9.1533046e-05 0.00016743639
0.5266666666666666 0.3964292 0.82906103 0.20284277 -0.3860175 0.37342522 0.8168097 0.19220747 -0.37217227 0.00052918383 0.00015009478 0.000113109636 0.00019169053
0.5333333333333333 0.40194452 0.82729363 0.205492 -0.3902286 0.37887937 0.81492686 0.19421239 -0.3759152 0.00053200114 0.00015293705 0.00012722966 0.00020487342
0.54 0.40744862 0.82561487 0.20755032 -0.39353997 0.38421446 0.81319416 0.19634825 -0.37958178 0.0005398261 0.00015427414 0.0001254863 0.00019483095
0.5466666666666666 0.41294208 0.8240207 0.21011588 -0.3975129 0.38953364 0.81158906 0.19852784 -0.3831901 0.0005479552 0.00015454521 0.0001342826 0.0002051431
0.5533333333333333 0.4184255 0.82251287 0.21168849 -0.40004966 0.39483243 0.8101077 0.2007404 -0.38677084 0.0005566329 0.00015388793 0.00011986071 0.00017632685
0.56 0.42389947 0.82109374 0.2148101 -0.4046818 0.40014717 0.8087486 0.20296708 -0.3903242 0.0005641719 0.00015240237 0.00014025725 0.00020614058
0.5666666666666667 0.42936456 0.81976336 0.21632965 -0.40706053 0.4054217 0.8075209 0.20522675 -0.39385182 0.0005732605 0.00014987725 0.00012327438 0.0001744702
0.5733333333333334 0.4348214 0.8185276 0.21967968 -0.41188043 0.4104712 0.80640984 0.20759094 -0.39748406 0.00059293205 0.00014683971 0.00014613777 0.00020725545
0.58 0.44027063 0.8173849 0.22144441 -0.41450453 0.41555887 0.80540377 0.21000546 -0.40117285 0.000610671 0.00014354747 0.0001308496 0.00017773373
0.5866666666666667 0.44571283 0.81632906 0.22461683 -0.4189637 0.42074227 0.8045058 0.2124643 -0.4049034 0.0006235289 0.00013978893 0.00014768381 0.00019769171
0.5933333333333334 0.45114857 0.8153624 0.22714269 -0.4225072 0.42603165 0.80371964 0.21496752 -0.40867475 0.0006308597 0.00013555372 0.00014823483 0.00019133667
0.6 0.4565785 0.8144876 0.2299474 -0.426365 0.43154192 0.8030348 0.21761066 -0.412215 0.00062683003 0.0001311665 0.0001521953 0.00020022232
0.6066666666666667 0.46200314 0.8136951 0.23228428 -0.4295661 0.43701375 0.802422 0.2202976 -0.415732 0.00062446995 0.00012708247 0.00014368033 0.00019138202
0.6133333333333333 0.46742302 0.8129815 0.2343993 -0.43244192 0.44247806 0.8018673 0.22301112 -0.4192311 0.0006222511 0.000123525 0.0001296907 0.00017452611
0.62 0.47283867 0.8123514 0.23605458 -0.43469414 0.44792712 0.8013498 0.22575058 -0.4227281 0.00062058546 0.000121034915 0.0001061725 0.00014318635
0.6266666666666667 0.47825065 0.8117941 0.23995611 -0.43976653 0.4533949 0.8008689 0.22850889 -0.4262128 0.00061780895 0.00011935942 0.00013103888 0.00018370383
0.6333333333333333 0.48365936 0.8113076 0.24297486 -0.4436626 0.45888197 0.8004252 0.23128158 -0.42968938 0.0006139187 0.00011842744 0.0001367329 0.00019525133
0.64 0.48906523 0.81088084 0.24539725 -0.4467717 0.46436715 0.80001926 0.23406266 -0.43317398 0.0006099951 0.000117973825 0.00012847311 0.00018489818
0.6466666666666666 0.49446875 0.81052667 0.2490132 -0.4513164 0.46943054 0.7995976 0.2369286 -0.4368826 0.0006269121 0.00011944409 0.00014603764 0.00020833462
0.6533333333333333 0.49987036 0.8102418 0.25368726 -0.45708993 0.47448725 0.7991854 0.23987724 -0.44060507 0.0006443025 0.0001222445 0.00019071676 0.0002717505
0.66 0.5052704 0.81000614 0.25642723 -0.46045417 0.4795517 0.7988083 0.24288794 -0.4443608 0.0006614525 0.00012539218 0.00018331222 0.00025899668
0.6666666666666666 0.5106693 0.809831 0.2598972 -0.46465585 0.48467746 0.79846704 0.24593805 -0.44814092 0.0006755751 0.00012914011 0.00019485799 0.00027274282
0.6733333333333333 0.5160673 0.8097116 0.2633771 -0.46882102 0.48986495 0.79816383 0.24902615 -0.45194915 0.0006865648 0.0001333504 0.0002059498 0.00028466
0.68 0.5214649 0.80963224 0.26753393 -0.47373632 0.49511686 0.7979012 0.25215295 -0.4557865 0.0006942184 0.00013761703 0.0002365745 0.00032219602
0.6866666666666666 0.52686226 0.80960816 0.26984698 -0.47644567 0.5005994 0.79767686 0.25522137 -0.4596466 0.00068973884 0.00014235593 0.00021390844 0.0002822085
0.6933333333333334 0.5322598 0.8096322 0.2727541 -0.47981906 0.5062228 0.7975059 0.2583901 -0.4633965 0.00067792734 0.00014704635 0.00020632462 0.0002697008
0.7 0.5376577 0.80967927 0.27598116 -0.48353225 0.51189667 0.7973832 0.26162797 -0.46711767 0.00066362956 0.0001511936 0.00020601395 0.00026943852
0.7066666666666667 0.5430561 0.8097606 0.27859384 -0.48650983 0.5175441 0.7973051 0.26491988 -0.47085854 0.0006508611 0.00015513856 0.00018697721 0.00024496275
0.7133333333333334 0.5484553 0.80987763 0.28102478 -0.48925638 0.5231905 0.7972704 0.26825202 -0.4746106 0.0006383101 0.00015894191 0.00016314362 0.00021449901
0.72 0.5538555 0.8100285 0.2838603 -0.49243802 0.52887094 0.7972791 0.27160928 -0.47836652 0.00062422716 0.00016254654 0.00015008748 0.00019800695
0.7266666666666667 0.55925685 0.8102075 0.28765112 -0.49666387 0.53457683 0.7973145 0.27494013 -0.48215762 0.0006091033 0.00016622846 0.00016156923 0.0002104313
0.7333333333333333 0.56465966 0.810418 0.29203084 -0.5015012 0.5401932 0.79738283 0.27831468 -0.48598748 0.0005986074 0.00016991587 0.00018813308 0.00024067545
0.74 0.570064 0.8106573 0.2951126 -0.50486094 0.5457663 0.79748416 0.28172797 -0.48982996 0.00059037894 0.00017353221 0.0001791486 0.00022593036
0.7466666666666667 0.5754702 0.810927 0.29862684 -0.50866556 0.55135155 0.7976166 0.2851578 -0.49367028 0.00058170984 0.00017716603 0.00018141505 0.00022485833
0.7533333333333333 0.5808783 0.81121856 0.3010631 -0.5112681 0.55695605 0.797781 0.28860202 -0.4975076 0.00057227473 0.00018056827 0.00015527818 0.00018935073
0.76 0.5862885 0.81153 0.30410832 -0.5145119 0.5625815 0.7979785 0.29206088 -0.5013425 0.0005620234 0.00018364243 0.0001451408 0.0001734333
0.7666666666666667 0.5917009 0.8118556 0.30749288 -0.51809686 0.568229 0.79821044 0.2955348 -0.50517553 0.0005509297 0.00018619072 0.00014299598 0.00016696086
0.7733333333333333 0.5971156 0.81219965 0.30980057 -0.52050585 0.57389987 0.79847807 0.2990243 -0.5090076 0.00053896924 0.0001882819 0.000116127594 0.00013221026
0.78 0.6025325 0.8125453 0.3122772 -0.523083 0.5795952 0.7987827 0.30253 -0.51283926 0.0005261196 0.00018940898 9.500805e-05 0.00010493367
0.7866666666666666 0.6079519 0.8129018 0.31535316 -0.5262786 0.5853163 0.79912573 0.30605242 -0.5166713 0.00051236944 0.00018977994 8.650374e-05 9.23005e-05
0.7933333333333333 0.61337364 0.81326574 0.31908858 -0.5301451 0.5910637 0.799507 0.30958116 -0.5204932 0.0004977343 0.00018930234 9.039099e-05 9.3159164e-05
0.8 0.61879784 0.81363165 0.32347625 -0.5346615 0.5967479 0.7998994 0.3131252 -0.52423143 0.00048620088 0.00018857482 0.00010714448 0.000108785694
0.8066666666666666 0.62422454 0.81400067 0.32843304 -0.53972554 0.6023407 0.8002921 0.31666332 -0.52791274 0.0004789027 0.00018792549 0.00013852611 0.00013954239
0.8133333333333334 0.6296537 0.81437105 0.3322762 -0.54360545 0.60779244 0.8006905 0.32028034 -0.5314844 0.00047791447 0.00018715819 0.00014390047 0.00014691916
0.82 0.6350852 0.814737 0.33607003 -0.54740846 0.61314774 0.80108756 0.32389522 -0.535006 0.00048125343 0.00018630787 0.00014822611 0.00015382138
0.8266666666666667 0.64051926 0.8151021 0.33968958 -0.55100965 0.6184395 0.80148065 0.3274819 -0.5384866 0.00048751605 0.00018554389 0.00014902762 0.0001568269
0.8333333333333334 0.6459557 0.81545955 0.34337834 -0.554658 0.6236754 0.8018691 0.3310373 -0.5419261 0.0004964107 0.00018470048 0.00015230084 0.00016210153
0.84 0.6513944 0.8158106 0.34758112 -0.55879474 0.62884694 0.80225563 0.33457378 -0.5453253 0.000508389 0.00018373776 0.00016919097 0.0001814263
0.8466666666666667 0.65683544 0.81615764 0.35122043 -0.5623454 0.63394076 0.802647 0.33811414 -0.5486889 0.0005241664 0.00018253751 0.00017177475 0.0001864999
0.8533333333333334 0.6622787 0.8164876 0.35233206 -0.56338936 0.6389903 0.8030402 0.3416336 -0.55202395 0.0005423509 0.00018083268 0.00011445721 0.00012917262
0.86 0.6677241 0.8168031 0.35480437 -0.5657715 0.6440017 0.80343443 0.34513047 -0.5553293 0.0005627499 0.00017872124 9.358422e-05 0.00010903949
0.8666666666666667 0.67317146 0.81710815 0.35666406 -0.5675459 0.64905286 0.80382586 0.34857515 -0.55859226 0.000581707 0.00017641947 6.543057e-05 8.0167505e-05
0.8733333333333333 0.67862076 0.8173957 0.36017218 -0.5709238 0.65476763 0.8041882 0.35172898 -0.56170547 0.0005689715 0.00017443793 7.128774e-05 8.4977706e-05
0.88 0.6840719 0.8176763 0.3648054 -0.5753704 0.6601717 0.80456495 0.35500747 -0.5648041 0.00057122007 0.00017190758 9.599944e-05 0.00011164657
0.8866666666666667 0.68952495 0.81795144 0.3674412 -0.57786655 0.6656169 0.8049364 0.35822302 -0.5678775 0.00057159335 0.00016939106 8.4974956e-05 9.978178e-05
0.8933333333333333 0.6949797 0.8182186 0.3728235 -0.5829764 0.6710055 0.80530745 0.36143118 -0.5709244 0.00057476416 0.00016669756 0.00012978507 0.0001452507
0.9 0.70043623 0.8184781 0.3763787 -0.5863143 0.67636454 0.8056758 0.3646159 -0.5739454 0.00057944644 0.00016389896 0.00013836341 0.00015299012
0.9066666666666666 0.7058944 0.81872636 0.38010222 -0.5897937 0.6816856 0.8060413 0.36778158 -0.57694036 0.00058606523 0.00016091076 0.00015179811 0.00016520795
0.9133333333333333 0.71135414 0.8189611 0.38261384 -0.59211874 0.6869705 0.8064033 0.37092677 -0.57990944 0.0005945631 0.00015769845 0.00013658761 0.00014906691
0.92 0.71681535 0.8191771 0.3859047 -0.5951653 0.692218 0.80676115 0.3740517 -0.5828527 0.00060502946 0.0001541557 0.00014049384 0.0001515999
0.9266666666666666 0.72227794 0.8193856 0.3867764 -0.5959466 0.6974861 0.8071137 0.3771391 -0.5857608 0.0006146352 0.00015059907 9.2877475e-05 0.00010375129
0.9333333333333333 0.7277418 0.81957996 0.39025846 -0.59915435 0.7029462 0.8074614 0.3801346 -0.58862 0.0006148214 0.00014685994 0.00010249232 0.00011097245
0.94 0.73320687 0.81976557 0.39337614 -0.60201013 0.70837003 0.80782247 0.38318774 -0.5914275 0.00061686855 0.00014263768 0.00010380351 0.00011199197
0.9466666666666667 0.73867315 0.8199361 0.39510807 -0.6035806 0.71397203 0.80818254 0.38613343 -0.5942399 0.0006101453 0.00013814615 8.054419e-05 8.724874e-05
0.9533333333333334 0.74414045 0.82009965 0.39811304 -0.60631555 0.71962315 0.8085514 0.3890662 -0.5970377 0.0006010979 0.00013336279 8.1845545e-05 8.607906e-05
0.96 0.7496088 0.82025504 0.39950827 -0.60756934 0.7252758 0.8089269 0.39199463 -0.5998268 0.0005920949 0.00012832723 5.645482e-05 5.994668e-05
0.9666666666666667 0.75507814 0.820393 0.40433282 -0.6119444 0.73090994 0.80929154 0.39487833 -0.60260695 0.0005841016 0.00012324295 8.938736e-05 8.718751e-05
0.9733333333333334 0.7605482 0.8205144 0.40683183 -0.61419094 0.73649573 0.8096466 0.39774483 -0.6053633 0.00057851995 0.000118108524 8.2573504e-05 7.792699e-05
0.98 0.76601905 0.82062966 0.40955734 -0.61663425 0.7420064 0.80999136 0.40065566 -0.60803187 0.0005766062 0.00011317335 7.924e-05 7.400096e-05
0.9866666666666667 0.77149063 0.8207329 0.41467747 -0.621215 0.74751556 0.81032825 0.40349638 -0.6107321 0.0005748042 0.00010825667 0.0001250167 0.00010989135
0.9933333333333333 0.7769628 0.8208311 0.41632995 -0.6226767 0.7530374 0.81066346 0.4062297 -0.6135225 0.0005724259 0.00010338127 0.00010201496 8.3798295e-05


==> graphs/visco/viscolastic_results_test_noise_5.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 3.831348e-05 0.005747022 1.7112096e-05 -0.0039170953 -0.00313882 0.0050659776 0.0022822192 -0.0005812261 1.0094177e-05 4.6382166e-07 5.13071e-06 1.1128023e-05
0.006666666666666667 0.0001647354 0.018963287 4.5843834e-05 -0.0033138106 0.00053662946 0.019463524 -0.00041519152 -0.004310729 1.383052e-07 2.5023763e-07 2.1255359e-07 9.938464e-07
0.013333333333333334 0.00042458298 0.03897714 0.0001862595 -0.0061768168 0.0007428001 0.037522785 0.000112012436 -0.004228526 1.0126215e-07 2.1151436e-06 5.5126255e-09 3.7958378e-06
0.02 0.00085540704 0.06462361 0.00046437923 -0.007207882 0.00027125643 0.06289268 0.00020948118 -0.0073684696 3.4123192e-07 2.9961059e-06 6.497301e-08 2.578834e-08
0.02666666666666667 0.0014878922 0.09487277 0.0010327342 -0.012140377 0.00081921724 0.094238624 0.001214387 -0.011054524 4.4712624e-07 4.021446e-07 3.2997754e-08 1.1790772e-06
0.03333333333333333 0.002347363 0.12892061 0.0018810281 -0.015598272 0.0017390538 0.12930097 0.0021723795 -0.016048634 3.7004006e-07 1.4466775e-07 8.488568e-08 2.0282634e-07
0.04 0.003455147 0.16616759 0.0031974432 -0.022017084 0.0038884769 0.16438888 0.003183418 -0.022104695 1.8777486e-07 3.1637983e-06 1.967077e-10 7.675753e-09
0.04666666666666667 0.00482926 0.206117 0.0050214445 -0.029307231 0.005522863 0.20412591 0.004435678 -0.028240409 4.8108507e-07 3.964452e-06 3.431224e-07 1.1381104e-06
0.05333333333333334 0.0064852587 0.24839976 0.0072885053 -0.035249285 0.0069977352 0.2474432 0.006236675 -0.035101723 2.626322e-07 9.1501687e-07 1.1063466e-06 2.1774683e-08
0.06 0.008436662 0.2927105 0.010300201 -0.04387175 0.008653594 0.29200318 0.008898027 -0.042940907 4.705951e-08 5.003134e-07 1.9660922e-06 8.6646685e-07
0.06666666666666667 0.0106954975 0.33882532 0.013916234 -0.052025355 0.01072749 0.3381074 0.012676228 -0.051272884 1.0235388e-09 5.153921e-07 1.5376141e-06 5.662132e-07
0.07333333333333333 0.01327226 0.38651448 0.018236626 -0.060528055 0.01308158 0.38569498 0.017635811 -0.060448974 3.635883e-08 6.7158726e-07 3.6097845e-07 6.2537193e-09
0.08 0.016176231 0.4355956 0.023421358 -0.07029308 0.015945269 0.4351599 0.022766057 -0.070424564 5.3343634e-08 1.8984316e-07 4.294193e-07 1.7289054e-08
0.08666666666666667 0.019415798 0.485935 0.029352607 -0.07985629 0.01917085 0.4864668 0.029102836 -0.080841236 5.999911e-08 2.828034e-07 6.238575e-08 9.701155e-07
0.09333333333333334 0.022998428 0.5373945 0.03632949 -0.090983525 0.022741618 0.53783035 0.03667248 -0.09206885 6.5951546e-08 1.8994706e-07 1.1764296e-07 1.1779327e-06
0.1 0.026892774 0.58415186 0.043441314 -0.10175119 0.027267205 0.5834294 0.043606296 -0.10425709 1.4019842e-07 5.2195986e-07 2.7219038e-08 6.279527e-06
0.10666666666666667 0.031055255 0.62437207 0.050843623 -0.11479245 0.032201804 0.62229705 0.05062301 -0.11626281 1.3145755e-06 4.3056934e-06 4.866952e-08 2.1619503e-06
0.11333333333333333 0.035445902 0.6585972 0.0581945 -0.12832025 0.036698524 0.6567821 0.057258304 -0.12806967 1.5690604e-06 3.2945177e-06 8.7646157e-07 6.27893e-08
0.12 0.04003235 0.68796694 0.06471407 -0.13898127 0.04109616 0.68573076 0.06375939 -0.13984135 1.1316891e-06 5.000534e-06 9.114142e-07 7.397378e-07
0.12666666666666668 0.044788513 0.7134249 0.070815735 -0.14876613 0.046219517 0.7101178 0.06993824 -0.15078278 2.0477703e-06 1.09369375e-05 7.699924e-07 4.066872e-06
0.13333333333333333 0.049693253 0.7357106 0.07685439 -0.1589108 0.051246542 0.7326842 0.076150194 -0.16029964 2.4127085e-06 9.159254e-06 4.9589636e-07 1.9288982e-06
0.14 0.05472922 0.75539535 0.082786 -0.16906206 0.056035623 0.75308394 0.08204787 -0.16893025 1.7066899e-06 5.3426093e-06 5.4483445e-07 1.737537e-08
0.14666666666666667 0.059881583 0.7728543 0.087537736 -0.17577562 0.06065329 0.7708797 0.08709162 -0.17693727 5.9553446e-07 3.899212e-06 1.9902164e-07 1.3494304e-06
0.15333333333333332 0.065137796 0.78843176 0.09271407 -0.184245 0.06594535 0.78612554 0.091970965 -0.18416758 6.521427e-07 5.318664e-06 5.5220653e-07 5.9948526e-09
0.16 0.07048699 0.8023795 0.097832434 -0.19278988 0.07142011 0.79914284 0.09672553 -0.1911217 8.707095e-07 1.0475913e-05 1.2252342e-06 2.7828412e-06
0.16666666666666666 0.07591967 0.81490195 0.101729214 -0.19810967 0.07669002 0.8104839 0.1010719 -0.19784962 5.9343193e-07 1.9519388e-05 4.320598e-07 6.762863e-08
0.17333333333333334 0.08142722 0.8261318 0.1058134 -0.20429832 0.08185981 0.8209762 0.105018556 -0.20417437 1.8713897e-07 2.6580448e-05 6.3177515e-07 1.536307e-08
0.18 0.08700191 0.8362042 0.10969768 -0.21022193 0.08684396 0.83040756 0.108632445 -0.21022712 2.4948932e-08 3.3600703e-05 1.1347189e-06 2.689049e-11
0.18666666666666668 0.092636906 0.8452495 0.11363787 -0.21652098 0.09209746 0.8390004 0.112014726 -0.21581596 2.9100025e-07 3.905088e-05 2.6346038e-06 4.970513e-07
0.19333333333333333 0.09832582 0.8533363 0.1173775 -0.22250895 0.09775208 0.84690773 0.1152768 -0.22099143 3.291769e-07 4.1326122e-05 4.4129347e-06 2.302865e-06
0.2 0.104062945 0.8605687 0.12108164 -0.22857966 0.10337098 0.85413486 0.11834337 -0.22596762 4.788159e-07 4.1394356e-05 7.498148e-06 6.82275e-06
0.20666666666666667 0.10984273 0.8669683 0.12360316 -0.23199558 0.10891201 0.8607092 0.121232346 -0.2307469 8.66238e-07 3.9176128e-05 5.6207496e-06 1.5592204e-06
0.21333333333333335 0.1156603 0.8726364 0.12687774 -0.23741269 0.11434403 0.8666328 0.123928495 -0.23532924 1.7325713e-06 3.6042715e-05 8.698048e-06 4.3407663e-06
0.22 0.121511176 0.8776303 0.12922943 -0.24084558 0.11978197 0.87189883 0.12646747 -0.23964296 2.9901507e-06 3.284967e-05 7.628423e-06 1.4462784e-06
0.22666666666666666 0.12739086 0.8819532 0.13096637 -0.24308714 0.12510814 0.8765274 0.12882008 -0.24374367 5.210828e-06 2.9438776e-05 4.606555e-06 4.31032e-07
0.23333333333333334 0.1332954 0.8856816 0.13404177 -0.24854816 0.13031046 0.8805664 0.13102648 -0.24763516 8.909873e-06 2.6165384e-05 9.092002e-06 8.3358555e-07
0.24 0.13922106 0.88884807 0.13652436 -0.25280488 0.13588838 0.8841758 0.1333929 -0.25114524 1.1106719e-05 2.1830283e-05 9.806067e-06 2.7543774e-06
0.24666666666666667 0.14516416 0.89146423 0.13845628 -0.2560066 0.14147441 0.8873494 0.13579923 -0.25450495 1.3614263e-05 1.6931634e-05 7.059946e-06 2.2549516e-06
0.25333333333333335 0.15112135 0.89357895 0.14091355 -0.2604808 0.14709271 0.8899831 0.1381819 -0.25778708 1.6229886e-05 1.2929986e-05 7.4619174e-06 7.2560883e-06
0.26 0.1570893 0.895192 0.14216007 -0.26251602 0.15309444 0.89176315 0.1404458 -0.2608863 1.5958845e-05 1.17571935e-05 2.9387363e-06 2.6559553e-06
0.26666666666666666 0.163065 0.89635646 0.1438051 -0.26553848 0.15929478 0.8926319 0.14254604 -0.2639126 1.4214538e-05 1.3872459e-05 1.5852288e-06 2.6435362e-06
0.2733333333333333 0.16904561 0.89709127 0.14540058 -0.26858336 0.16587691 0.8929027 0.14437467 -0.26671863 1.0040673e-05 1.7544347e-05 1.0525018e-06 3.477223e-06
0.28 0.17502853 0.8974373 0.14666861 -0.2710663 0.17232668 0.8928611 0.14588852 -0.26939532 7.2999865e-06 2.0941117e-05 6.085415e-07 2.7921956e-06
0.2866666666666667 0.1810114 0.89743024 0.14836045 -0.2745144 0.17856064 0.89256346 0.14718375 -0.2719479 6.006172e-06 2.3685536e-05 1.3846229e-06 6.5870063e-06
0.29333333333333333 0.186992 0.89709187 0.14901346 -0.27595505 0.18455596 0.89205205 0.14831181 -0.27437365 5.9342997e-06 2.5399697e-05 4.923141e-07 2.500828e-06
0.3 0.19296819 0.8964275 0.15015084 -0.27847323 0.19029066 0.8913626 0.1493017 -0.2767235 7.169167e-06 2.565326e-05 7.2104325e-07 3.0615347e-06
0.30666666666666664 0.19893797 0.8954673 0.15026237 -0.27903843 0.1958138 0.89052874 0.15017761 -0.27898282 9.760392e-06 2.4389205e-05 7.1838855e-09 3.0925982e-09
0.31333333333333335 0.20489961 0.8942451 0.15067977 -0.2803021 0.2010719 0.8896785 0.15108307 -0.2812665 1.4651333e-05 2.0853926e-05 1.6265084e-07 9.3007344e-07
0.32 0.21085142 0.89277226 0.1521454 -0.28370792 0.2066048 0.88863224 0.15181395 -0.2833726 1.8033801e-05 1.713976e-05 1.098568e-07 1.12430065e-07
0.32666666666666666 0.21679191 0.89107233 0.15347025 -0.28687835 0.21230242 0.8872442 0.15234578 -0.28539154 2.0155578e-05 1.46544135e-05 1.264436e-06 2.2105983e-06
0.3333333333333333 0.22271965 0.88916147 0.1544802 -0.28948113 0.21775815 0.8856178 0.15294033 -0.28752914 2.4616536e-05 1.25576325e-05 2.371203e-06 3.8102748e-06
0.34 0.22863333 0.8870532 0.1560559 -0.2931999 0.22292103 0.88370913 0.15361702 -0.28973967 3.2630378e-05 1.118273e-05 5.9481017e-06 1.1973181e-05
0.3466666666666667 0.23453182 0.8847731 0.1564414 -0.29469207 0.22790042 0.8815321 0.15435307 -0.29199415 4.397552e-05 1.0504097e-05 4.3611562e-06 7.2787443e-06
0.35333333333333333 0.24041407 0.8823372 0.15795904 -0.298342 0.23294795 0.8791235 0.15513992 -0.29418755 5.5742985e-05 1.0327891e-05 7.947443e-06 1.7259403e-05
0.36 0.24627908 0.8797502 0.15916683 -0.30142403 0.23777816 0.876639 0.15609431 -0.29649276 7.226562e-05 9.679464e-06 9.4403495e-06 2.4317435e-05
0.36666666666666664 0.252126 0.87703824 0.16075565 -0.30520675 0.24262461 0.8740602 0.15713818 -0.29881787 9.027655e-05 8.868644e-06 1.3086056e-05 4.0817697e-05
0.37333333333333335 0.25795412 0.8742173 0.16205843 -0.30846006 0.24773575 0.8713749 0.15823925 -0.3010794 0.00010441503 8.079049e-06 1.4586155e-05 5.4474207e-05
0.38 0.26376286 0.8713121 0.16339119 -0.31175616 0.25299385 0.8685702 0.15937951 -0.30337042 0.00011597157 7.517869e-06 1.6093541e-05 7.032076e-05
0.38666666666666666 0.2695517 0.8683274 0.16320607 -0.312351 0.25820643 0.8656363 0.1605342 -0.30579534 0.0001287151 7.241966e-06 7.1388763e-06 4.2976502e-05
0.3933333333333333 0.2753203 0.86528563 0.16368009 -0.31412697 0.2629912 0.8626215 0.16174357 -0.30849814 0.00015200675 7.097689e-06 3.7501295e-06 3.1683663e-05
0.4 0.2810683 0.86220276 0.16549025 -0.31824327 0.2677889 0.859531 0.16297093 -0.3112439 0.00017634268 7.138399e-06 6.3469956e-06 4.8991227e-05
0.4066666666666667 0.2867956 0.85909456 0.16578066 -0.31968093 0.27264333 0.8563682 0.1642086 -0.3140118 0.00020028642 7.4331265e-06 2.4713652e-06 3.2138887e-05
0.41333333333333333 0.29250202 0.8559627 0.1680621 -0.32454222 0.27755806 0.853137 0.1654533 -0.3168018 0.00022332185 7.984453e-06 6.805868e-06 5.991438e-05
0.42 0.2981875 0.852823 0.17001845 -0.3287818 0.28253463 0.84984195 0.1667029 -0.31961438 0.0002450122 8.886759e-06 1.0992892e-05 8.404182e-05
0.4266666666666667 0.30385217 0.8497015 0.1714626 -0.33210328 0.2875744 0.8464879 0.16795598 -0.32244995 0.0002649655 1.0327508e-05 1.2296354e-05 9.3186776e-05
0.43333333333333335 0.30949616 0.84659874 0.17250447 -0.33471635 0.29270512 0.84306103 0.1691198 -0.32539895 0.00028193922 1.2515424e-05 1.1455955e-05 8.68139e-05
0.44 0.31511968 0.8435256 0.1739208 -0.33791396 0.29797044 0.8395801 0.17016359 -0.32850778 0.00029409642 1.5566733e-05 1.41166165e-05 8.8476205e-05
0.44666666666666666 0.320723 0.84049714 0.17462248 -0.3399002 0.30337608 0.8361062 0.17123023 -0.3316596 0.0003009156 1.9280486e-05 1.1507355e-05 6.790766e-05
0.4533333333333333 0.3263065 0.8375273 0.17678346 -0.34421933 0.30886483 0.83266795 0.17235366 -0.3348816 0.0003042115 2.361307e-05 1.9623149e-05 8.7193075e-05
0.46 0.3318706 0.8346114 0.17876077 -0.34817484 0.31435737 0.8293278 0.17361899 -0.338199 0.00030671273 2.7916367e-05 2.64379e-05 9.9517594e-05
0.4666666666666667 0.33741564 0.831759 0.17992793 -0.35078585 0.3199388 0.82609 0.17500077 -0.3415691 0.0003054395 3.2137537e-05 2.427689e-05 8.494859e-05
0.47333333333333333 0.3429422 0.8289849 0.18224673 -0.35516056 0.3255414 0.8229764 0.17653053 -0.34497482 0.00030278787 3.610214e-05 3.2674994e-05 0.000103749466
0.48 0.34845078 0.8262873 0.18506989 -0.36023882 0.33125103 0.8199733 0.17814307 -0.34841618 0.00029583156 3.9867093e-05 4.798083e-05 0.00013977484
0.4866666666666667 0.35394195 0.8236741 0.18601441 -0.36235422 0.33651337 0.81706715 0.17985116 -0.35213572 0.00030375528 4.365161e-05 3.7985705e-05 0.00010441776
0.49333333333333335 0.35941625 0.82114345 0.1882495 -0.36639664 0.34175044 0.8142706 0.18162075 -0.3559035 0.0003120806 4.723583e-05 4.394035e-05 0.000110105764
0.5 0.36487424 0.8187007 0.1909049 -0.37100136 0.34705317 0.8115827 0.18342641 -0.3596873 0.00031759066 5.0665734e-05 5.592782e-05 0.00012800805
0.5066666666666667 0.37031657 0.8163505 0.1923871 -0.37378585 0.35243383 0.8090029 0.18525568 -0.36349183 0.0003197922 5.3987864e-05 5.085726e-05 0.00010596685
0.5133333333333333 0.3757439 0.8140965 0.19443429 -0.37735772 0.3578989 0.8065329 0.18710276 -0.36732057 0.0003184442 5.7207908e-05 5.375119e-05 0.00010074446
0.52 0.3811568 0.81193614 0.19708851 -0.38175687 0.3634529 0.8041756 0.18896504 -0.37117577 0.00031342774 6.0225746e-05 6.5990804e-05 0.0001119598
0.5266666666666666 0.38655603 0.80988395 0.20000216 -0.38645247 0.36893383 0.80196154 0.19093288 -0.37501976 0.00031054203 6.276459e-05 8.225182e-05 0.0001307068
0.5333333333333333 0.39194235 0.8079485 0.20263804 -0.3906689 0.37424436 0.7999115 0.19306044 -0.37879777 0.00031321886 6.459386e-05 9.1730464e-05 0.00014092372
0.54 0.39731643 0.80611026 0.20468642 -0.39398965 0.3794945 0.7980046 0.19526725 -0.38252652 0.00031762148 6.570133e-05 8.872082e-05 0.00013140347
0.5466666666666666 0.40267885 0.8043655 0.2072434 -0.39797127 0.38457334 0.79625297 0.19756946 -0.3862132 0.0003278094 6.581347e-05 9.358508e-05 0.00013825195
0.5533333333333333 0.4080303 0.8027159 0.2088058 -0.40051427 0.3896368 0.79464227 0.19989532 -0.38983545 0.00033832036 6.518347e-05 7.93966e-05 0.000114037364
0.56 0.41337138 0.80116314 0.21191816 -0.4051501 0.39468914 0.7931689 0.20222798 -0.39340827 0.00034902614 6.3907784e-05 9.3899595e-05 0.00013787027
0.5666666666666667 0.41870275 0.7997076 0.21342607 -0.4075303 0.39974466 0.7918336 0.20456427 -0.39693132 0.00035940926 6.2000065e-05 7.853141e-05 0.00011233853
0.5733333333333334 0.42402512 0.798355 0.21676433 -0.4123473 0.40474918 0.7906171 0.20693015 -0.4004968 0.00037156162 5.987471e-05 9.67112e-05 0.00014043378
0.58 0.42933914 0.7971044 0.2185149 -0.41496634 0.40975106 0.7895044 0.2093347 -0.40414923 0.000383693 5.7760142e-05 8.427613e-05 0.000117009884
0.5866666666666667 0.43464547 0.7959492 0.22167577 -0.41942057 0.41485077 0.7885017 0.21177843 -0.4078516 0.00039183025 5.546586e-05 9.7957265e-05 0.00013384092
0.5933333333333334 0.43994474 0.7948911 0.22418806 -0.42295635 0.4200613 0.78761387 0.21426529 -0.41159928 0.00039535173 5.295837e-05 9.8461416e-05 0.00012898301
0.6 0.44523764 0.79393303 0.22697762 -0.4268029 0.42540482 0.78684294 0.216814 -0.4153465 0.00039334074 5.0269402e-05 0.00010329917 0.00013124911
0.6066666666666667 0.45052475 0.7930653 0.22930045 -0.42999378 0.43094125 0.7861733 0.2194965 -0.41888082 0.00038351322 4.7500016e-05 9.611745e-05 0.00012349784
0.6133333333333333 0.45580664 0.79228413 0.23140143 -0.43285874 0.43641686 0.7855688 0.22222179 -0.4224237 0.00037596351 4.5096025e-05 8.426573e-05 0.00010889016
0.62 0.46108395 0.7915941 0.2330402 -0.4350965 0.4418915 0.78500974 0.22498429 -0.4259595 0.00036835042 4.3353615e-05 6.489769e-05 8.3484854e-05
0.6266666666666667 0.46635717 0.7909841 0.23692942 -0.44015634 0.44739035 0.78449434 0.22777162 -0.42948726 0.0003597404 4.2116902e-05 8.386515e-05 0.00011382932
0.6333333333333333 0.47162685 0.79045165 0.23993489 -0.44403893 0.45291698 0.7840229 0.23057829 -0.43301105 0.00035005916 4.132842e-05 8.754602e-05 0.00012161397
0.64 0.4768934 0.7899852 0.24234615 -0.44713718 0.45822644 0.7835733 0.23344891 -0.43664944 0.00034845513 4.1111827e-05 7.916097e-05 0.000109992594
0.6466666666666666 0.48215738 0.78959745 0.24594744 -0.45166487 0.4632611 0.78314716 0.23642808 -0.44043937 0.00035706945 4.1606312e-05 9.0618094e-05 0.00012601167
0.6533333333333333 0.4874193 0.7892855 0.25060728 -0.45742047 0.46836162 0.78275853 0.2394623 -0.4442419 0.00036319558 4.2601037e-05 0.0001242106 0.00017367437
0.66 0.49267948 0.7890284 0.2533369 -0.46077266 0.47352284 0.78240824 0.24253777 -0.4480737 0.00036697666 4.3826632e-05 0.00011662142 0.00016126405
0.6666666666666666 0.4979384 0.78883725 0.2567932 -0.4649573 0.4787504 0.78209865 0.2456532 -0.45193565 0.00036817885 4.540877e-05 0.00012409968 0.00016956331
0.6733333333333333 0.5031964 0.7887068 0.26025993 -0.46910563 0.4838657 0.78183556 0.24888021 -0.45580134 0.00037367636 4.721371e-05 0.000129498 0.00017700421
0.68 0.5084539 0.78862137 0.26440802 -0.47400853 0.48889658 0.7816132 0.25217506 -0.45966488 0.00038248903 4.9114795e-05 0.00014964529 0.00020574027
0.6866666666666666 0.5137112 0.7885954 0.26670626 -0.4766993 0.49402544 0.7814252 0.2554372 -0.46350867 0.00038752973 5.1411775e-05 0.00012699177 0.00017399264
0.6933333333333334 0.5189687 0.7886218 0.2696 -0.48005506 0.49940646 0.7812689 0.25858524 -0.467328 0.0003826814 5.406497e-05 0.00012132493 0.00016197785
0.7 0.52422655 0.7886749 0.27282113 -0.4837588 0.5049156 0.78116316 0.26183435 -0.4710345 0.00037291285 5.642616e-05 0.00012070923 0.00016190807
0.7066666666666667 0.529485 0.78876585 0.2754243 -0.48672277 0.51045316 0.7811016 0.26511818 -0.47474405 0.00036221027 5.874093e-05 0.00010621611 0.00014348963
0.7133333333333334 0.53474426 0.78889555 0.27784482 -0.48945457 0.5160293 0.78108454 0.2684273 -0.4784598 0.0003502499 6.1011877e-05 8.868938e-05 0.0001208848
0.72 0.5400047 0.7890621 0.28067002 -0.49262124 0.52149254 0.7811178 0.271811 -0.48222572 0.00034269894 6.311168e-05 7.848203e-05 0.00010806698
0.7266666666666667 0.54526645 0.7892597 0.28445214 -0.49683338 0.52694464 0.78117883 0.27517956 -0.4860341 0.0003356888 6.529997e-05 8.598065e-05 0.00011662464
0.7333333333333333 0.5505297 0.7894909 0.2888217 -0.50165516 0.53242093 0.7812697 0.2785547 -0.48984516 0.0003279281 6.75873e-05 0.000105411076 0.00013947621
0.74 0.5557947 0.78975314 0.2918928 -0.5049992 0.5379208 0.7813922 0.28194332 -0.4936552 0.00031947784 6.990502e-05 9.8992066e-05 0.00012868669
0.7466666666666667 0.5610617 0.790048 0.29539502 -0.5087866 0.5434443 0.78154767 0.28534728 -0.49746433 0.00031037294 7.225574e-05 0.00010095695 0.00012819424
0.7533333333333333 0.5663308 0.790367 0.29782093 -0.5113739 0.5489922 0.7817373 0.28876746 -0.5012732 0.00030062615 7.447137e-05 8.196529e-05 0.00010202339
0.76 0.5716022 0.79070777 0.30085614 -0.5146026 0.5545658 0.7819624 0.2922044 -0.5050824 0.00029024022 7.6481534e-05 7.485249e-05 9.063369e-05
0.7666666666666667 0.576876 0.7910641 0.30423227 -0.5181742 0.5601661 0.7822242 0.29565868 -0.50889283 0.00027921956 7.814392e-05 7.3506475e-05 8.614322e-05
0.7733333333333333 0.58215225 0.79144007 0.30652952 -0.52056783 0.5657944 0.78252393 0.2991309 -0.512705 0.0002675789 7.949754e-05 5.47398e-05 6.1823725e-05
0.78 0.587431 0.7918189 0.3090012 -0.5231353 0.5714519 0.78286296 0.3026216 -0.5165198 0.000255332 8.020914e-05 4.0699353e-05 4.37651e-05
0.7866666666666666 0.5927124 0.79220927 0.31206924 -0.52631813 0.5771399 0.78324264 0.30613142 -0.5203378 0.00024250238 8.040036e-05 3.5257643e-05 3.576414e-05
0.7933333333333333 0.5979965 0.7926079 0.31579754 -0.53017277 0.5827699 0.78363085 0.30966517 -0.5240694 0.00023184942 8.0587524e-05 3.7605892e-05 3.725072e-05
0.8 0.60328317 0.79300874 0.32017994 -0.5346792 0.58832705 0.78402025 0.31318513 -0.52774936 0.00022368542 8.079313e-05 4.8927417e-05 4.802233e-05
0.8066666666666666 0.6085726 0.7934128 0.32513088 -0.53973293 0.59375966 0.7844161 0.31677207 -0.53132915 0.00021942338 8.094106e-05 6.9869646e-05 7.0623486e-05
0.8133333333333334 0.6138647 0.79381835 0.32896855 -0.543603 0.59909576 0.78481305 0.3203697 -0.53485256 0.00021812212 8.1095575e-05 7.3940464e-05 7.657018e-05
0.82 0.6191595 0.7942194 0.33275887 -0.5473983 0.6043691 0.7852078 0.32394364 -0.5383363 0.0002187564 8.120833e-05 7.770826e-05 8.212078e-05
0.8266666666666667 0.624457 0.7946193 0.33637375 -0.5509908 0.60958976 0.78559947 0.32748887 -0.54178065 0.000221035 8.135772e-05 7.894104e-05 8.482722e-05
0.8333333333333334 0.62975705 0.7950115 0.3400602 -0.5546329 0.6147593 0.78598756 0.331005 -0.54518604 0.00022493163 8.1431936e-05 8.199659e-05 8.924315e-05
0.84 0.6350597 0.7953968 0.3442606 -0.5587635 0.6198609 0.786377 0.33451408 -0.5485536 0.00023100433 8.135665e-05 9.4994684e-05 0.00010424243
0.8466666666666667 0.6403649 0.7957775 0.34789675 -0.5623073 0.6248991 0.7867707 0.33802027 -0.5518892 0.00023919085 8.1122416e-05 9.7545046e-05 0.00010853716
0.8533333333333334 0.6456725 0.79614025 0.34901038 -0.56334955 0.6298916 0.7871666 0.34150878 -0.5551984 0.0002490376 8.052654e-05 5.6274035e-05 6.644163e-05
0.86 0.65098244 0.79648757 0.35148433 -0.5657297 0.63476765 0.78756666 0.34500507 -0.558496 0.00026291935 7.95826e-05 4.1980853e-05 5.2326115e-05
0.8666666666666667 0.6562946 0.7968232 0.35334465 -0.56750125 0.63986254 0.7879552 0.3483779 -0.56172425 0.00027001215 7.864105e-05 2.4668465e-05 3.3373744e-05
0.8733333333333333 0.6616088 0.79714024 0.35685614 -0.57087934 0.6454052 0.78832275 0.35155472 -0.56482965 0.00026255802 7.77482e-05 2.810501e-05 3.659878e-05
0.88 0.6669252 0.797449 0.36148906 -0.5753227 0.65079087 0.78869784 0.3547866 -0.56790864 0.00026031633 7.65827e-05 4.4922876e-05 5.4968034e-05
0.8866666666666667 0.6722435 0.79775107 0.36412388 -0.57781506 0.6561807 0.7890701 0.3579811 -0.5709618 0.00025801343 7.5358716e-05 3.773393e-05 4.696748e-05
0.8933333333333333 0.6775638 0.79804415 0.36950558 -0.58292186 0.6615277 0.7894417 0.3611631 -0.57399035 0.0002571563 7.400198e-05 6.9596885e-05 7.9772006e-05
0.9 0.682886 0.7983286 0.37305996 -0.5862566 0.66684467 0.78981113 0.36432505 -0.5769943 0.00025732454 7.2546856e-05 7.629868e-05 8.5790634e-05
0.9066666666666666 0.68821 0.7986008 0.376784 -0.5897341 0.6721201 0.79017824 0.3674548 -0.5799954 0.0002588854 7.093941e-05 8.703397e-05 9.484196e-05
0.9133333333333333 0.69353575 0.7988586 0.3792973 -0.59205836 0.6773603 0.7905432 0.37055674 -0.58298624 0.00026164515 6.9145615e-05 7.639712e-05 8.230345e-05
0.92 0.698863 0.79909647 0.38259232 -0.5951067 0.6824018 0.7909119 0.3736786 -0.5860124 0.00027097284 6.69869e-05 7.9454505e-05 8.2706254e-05
0.9266666666666666 0.70419186 0.7993255 0.38346446 -0.5958862 0.6876193 0.7912739 0.37669772 -0.589006 0.00027464892 6.4828804e-05 4.578872e-05 4.733666e-05
0.9333333333333333 0.7095221 0.7995393 0.38694927 -0.5990947 0.69291455 0.79164106 0.37972346 -0.5919228 0.0002758118 6.2382685e-05 5.2212352e-05 5.143571e-05
0.94 0.71485376 0.7997431 0.39006785 -0.6019496 0.6983461 0.7920135 0.3827503 -0.5947458 0.00027250368 5.9746562e-05 5.3546435e-05 5.1894127e-05
0.9466666666666667 0.7201866 0.79993063 0.39180335 -0.6035216 0.70375973 0.7923966 0.38581017 -0.5975343 0.00026984178 5.6761564e-05 3.5918296e-05 3.58476e-05
0.9533333333333334 0.7255207 0.8001099 0.39480874 -0.6062555 0.7091363 0.79278857 0.38891017 -0.60028553 0.00026844736 5.3602278e-05 3.479307e-05 3.56402e-05
0.96 0.7308559 0.80027986 0.39620477 -0.60750854 0.7146086 0.7931741 0.39193505 -0.60302895 0.00026397387 5.0491934e-05 1.8230501e-05 2.00667e-05
0.9666666666666667 0.7361921 0.8004315 0.40103343 -0.6118863 0.72014064 0.7935349 0.39488786 -0.60571676 0.00025764972 4.75633e-05 3.776799e-05 3.806344e-05
0.9733333333333334 0.7415292 0.8005654 0.40353718 -0.614136 0.72558767 0.7938804 0.39789653 -0.6082961 0.00025413334 4.4689474e-05 3.1817e-05 3.4104247e-05
0.98 0.7468671 0.80069226 0.40626356 -0.61657906 0.7309939 0.79420775 0.4008788 -0.6108436 0.0002519583 4.204885e-05 2.899578e-05 3.2895467e-05
0.9866666666666667 0.75220585 0.80080575 0.41138682 -0.6211619 0.73644626 0.7945253 0.4036683 -0.61355203 0.00024836458 3.9443705e-05 5.9575297e-05 5.790973e-05
0.9933333333333333 0.7575453 0.80091316 0.41303992 -0.6226232 0.74185896 0.7948401 0.4064129 -0.6162943 0.00024606104 3.688203e-05 4.3917436e-05 4.0054732e-05


==> graphs/visco/viscolastic_results_test_noise_6.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 9.697297e-07 0.00014545946 1.38113855e-05 -0.0039170953 0.0007126493 -0.00083270826 0.0004430131 -0.0022098466 5.064878e-07 9.568122e-07 1.842141e-07 2.914698e-06
0.006666666666666667 6.0599855e-06 0.0007635384 7.5696385e-06 -0.0028889328 -0.00039169367 0.0011827187 8.946654e-05 -0.0043193847 1.5820798e-07 1.7571209e-07 6.7071033e-09 2.0461925e-06
0.013333333333333334 2.1209524e-05 0.0022724308 1.9434472e-05 -0.004584767 1.8853549e-05 0.004170645 0.00026114457 -0.004800116 5.5506186e-12 3.6032172e-06 5.842377e-08 4.6375302e-08
0.02 5.5049066e-05 0.0050759315 1.4186372e-05 -0.003591636 0.00014627953 0.007977574 0.00029411574 -0.00543492 8.322998e-09 8.41953e-06 7.836045e-08 3.3976964e-06
0.02666666666666667 0.00011840261 0.009503031 3.775193e-05 -0.005649107 0.00025209537 0.012827171 0.00035211025 -0.006233532 1.7873752e-08 1.1049906e-05 9.882116e-08 3.4155252e-07
0.03333333333333333 0.00022367614 0.015791029 5.1668358e-05 -0.0054500457 0.00038570762 0.019006316 0.0004173162 -0.007240731 2.6254202e-08 1.033807e-05 1.3369834e-07 3.2065532e-06
0.04 0.0003843146 0.02409577 0.000108530716 -0.0074885176 0.0005671712 0.026963469 0.00047244213 -0.008387232 3.3436535e-08 8.223696e-06 1.3243152e-07 8.07688e-07
0.04666666666666667 0.00061431306 0.03449977 0.00020630038 -0.00984756 0.0007636935 0.037078768 0.0005406811 -0.009815972 2.231451e-08 6.6512403e-06 1.11810486e-07 9.977807e-10
0.05333333333333334 0.0009278852 0.047035817 0.00031782954 -0.010359791 0.0010749798 0.049472526 0.0006263323 -0.011375581 2.1636822e-08 5.9375493e-06 9.517395e-08 1.0318289e-06
0.06 0.0013391988 0.061697047 0.0005366481 -0.013165423 0.0014230374 0.0643025 0.00075121695 -0.01322453 7.028909e-09 6.7883666e-06 4.6039798e-08 3.4936751e-09
0.06666666666666667 0.0018622401 0.07845619 0.00082137575 -0.015123135 0.0018391348 0.08168717 0.0009466251 -0.015433895 5.338548e-10 1.0439194e-05 1.5687393e-08 9.6571775e-08
0.07333333333333333 0.0025106156 0.09725634 0.0012133864 -0.017240357 0.0023893905 0.10156277 0.0013542471 -0.018087586 1.4695534e-08 1.8545323e-05 1.984173e-08 7.1779823e-07
0.08 0.0032974635 0.118027166 0.0017702301 -0.020471904 0.0032407343 0.12354012 0.002021742 -0.021247823 3.2182006e-09 3.0392648e-05 6.325825e-08 6.020493e-07
0.08666666666666667 0.004235437 0.14069603 0.0024698488 -0.023340754 0.004320605 0.14689755 0.0029345253 -0.024893545 7.2535973e-09 3.8458857e-05 2.1592417e-07 2.411158e-06
0.09333333333333334 0.0053366167 0.16517693 0.0034204025 -0.02773006 0.0056210156 0.17107518 0.004216444 -0.029213723 8.0882735e-08 3.4789377e-05 6.3368236e-07 2.201253e-06
0.1 0.0066116285 0.19125181 0.004556647 -0.03160382 0.0068517444 0.19701703 0.0054084538 -0.034031123 5.765565e-08 3.32377e-05 7.255747e-07 5.8917963e-06
0.10666666666666667 0.008068317 0.21850318 0.006087703 -0.038200337 0.008026089 0.22459173 0.006693568 -0.039973877 1.7832064e-09 3.7070502e-05 3.670723e-07 3.145444e-06
0.11333333333333333 0.009711013 0.24640454 0.007992778 -0.046203155 0.009610893 0.2528584 0.008257027 -0.04652081 1.0024008e-08 4.1652267e-05 6.9827436e-08 1.0090502e-07
0.12 0.011540895 0.27448234 0.009974764 -0.05207589 0.011459965 0.28141505 0.010350607 -0.052961722 6.549676e-09 4.8062408e-05 1.4125841e-07 7.847002e-07
0.12666666666666668 0.0135563165 0.30231318 0.0121713 -0.058041885 0.013441132 0.30934447 0.012722855 -0.059733376 1.326738e-08 4.9439062e-05 3.0421324e-07 2.8611398e-06
0.13333333333333333 0.015753454 0.32957047 0.014692824 -0.06524446 0.015687166 0.335906 0.015461009 -0.06667399 4.3940744e-09 4.0138897e-05 5.901077e-07 2.0435502e-06
0.14 0.018126959 0.3560259 0.017494157 -0.073171884 0.018167904 0.36166987 0.018081835 -0.073667966 1.6764656e-09 3.1854328e-05 3.4536495e-07 2.4609736e-07
0.14666666666666667 0.020670187 0.38148403 0.020106869 -0.07855544 0.020744078 0.38651046 0.020830942 -0.08072952 5.4598996e-09 2.5264997e-05 5.242824e-07 4.7266212e-06
0.15333333333333332 0.023375785 0.4058397 0.023164682 -0.08624316 0.023556698 0.4108586 0.023863466 -0.08769578 3.2729563e-08 2.5189256e-05 4.882996e-07 2.110097e-06
0.16 0.026235858 0.42901096 0.026456673 -0.09458466 0.026578227 0.43423516 0.026991008 -0.09486334 1.1721659e-07 2.7292246e-05 2.8551406e-07 7.766339e-08
0.16666666666666666 0.029242205 0.4509521 0.029366858 -0.100172505 0.029817743 0.45616445 0.030209899 -0.10230288 3.3124482e-07 2.7168455e-05 7.1071753e-07 4.5384945e-06
0.17333333333333334 0.032386307 0.47161543 0.0325832 -0.10719188 0.033266686 0.47619224 0.033590626 -0.10996003 7.750676e-07 2.0947118e-05 1.0149082e-06 7.662621e-06
0.18 0.035659574 0.4909897 0.03586969 -0.11432216 0.037115924 0.49446312 0.037197582 -0.11730721 2.1209555e-06 1.2064515e-05 1.7632942e-06 8.910495e-06
0.18666666666666668 0.03905347 0.50908446 0.03933102 -0.1220852 0.04095798 0.5116781 0.04068828 -0.12439024 3.627158e-06 6.7269502e-06 1.8421576e-06 5.3132017e-06
0.19333333333333333 0.042559404 0.52589005 0.042852033 -0.12994015 0.04467579 0.5278434 0.04369681 -0.13148098 4.479089e-06 3.8156286e-06 7.136476e-07 2.3741409e-06
0.2 0.04616901 0.54144114 0.0464585 -0.13801229 0.04811829 0.5432583 0.046673194 -0.13862559 3.7996945e-06 3.3020951e-06 4.6092744e-08 3.7613933e-07
0.20666666666666667 0.049873825 0.5557222 0.0495114 -0.14386988 0.05148373 0.5576605 0.04983479 -0.14592068 2.591799e-06 3.7571738e-06 1.04582675e-07 4.205789e-06
0.21333333333333335 0.053665794 0.5687955 0.053066626 -0.15170802 0.054995894 0.5708625 0.053138994 -0.1532632 1.769166e-06 4.2723645e-06 5.2370535e-09 2.418568e-06
0.22 0.057537127 0.5807001 0.056096036 -0.15767328 0.058955368 0.58259016 0.056506246 -0.16042133 2.0114057e-06 3.5723392e-06 1.6827252e-07 7.551737e-06
0.22666666666666666 0.061479975 0.59142715 0.058835108 -0.1628104 0.063069716 0.59304416 0.05986704 -0.16740909 2.5272782e-06 2.6147356e-06 1.0648826e-06 2.114797e-05
0.23333333333333334 0.06548697 0.6010492 0.062468145 -0.17108196 0.067178376 0.60216784 0.06323547 -0.1743465 2.8608627e-06 1.2514001e-06 5.887863e-07 1.0657263e-05
0.24 0.06955094 0.60959524 0.06576479 -0.17827618 0.07130801 0.6098969 0.06660864 -0.18125913 3.0872964e-06 9.099821e-08 7.120749e-07 8.897957e-06
0.24666666666666667 0.07366484 0.61708486 0.0687498 -0.18460296 0.07546648 0.6161794 0.06997358 -0.18818255 3.2459059e-06 8.1984723e-07 1.497638e-06 1.2813442e-05
0.25333333333333335 0.077822015 0.62357634 0.07212022 -0.19216739 0.07970396 0.6217228 0.072992615 -0.19478042 3.5417063e-06 3.4355573e-06 7.6107466e-07 6.827967e-06
0.26 0.0820159 0.62908286 0.07467882 -0.19749627 0.08380038 0.6266054 0.07592884 -0.20107968 3.1843729e-06 6.1378432e-06 1.5625343e-06 1.2840873e-05
0.26666666666666666 0.08624037 0.6336714 0.077502795 -0.20371234 0.08810113 0.6307649 0.0788847 -0.20695104 3.4624284e-06 8.44775e-06 1.9096583e-06 1.04891315e-05
0.2733333333333333 0.09048954 0.6373742 0.080322206 -0.21002014 0.092470154 0.63418514 0.08167988 -0.21270475 3.922846e-06 1.0170275e-05 1.8432803e-06 7.2071207e-06
0.28 0.0947579 0.6402542 0.08285619 -0.21567374 0.096839435 0.63677245 0.0841396 -0.21846515 4.332791e-06 1.2122553e-05 1.647134e-06 7.79194e-06
0.2866666666666667 0.09904038 0.64237297 0.08569801 -0.22219537 0.10116959 0.6384844 0.086301096 -0.22416848 4.5335437e-06 1.5120801e-05 3.6371424e-07 3.893153e-06
0.29333333333333333 0.103332184 0.6437703 0.08769798 -0.2267009 0.10565242 0.639575 0.08841596 -0.22958797 5.383502e-06 1.7600314e-05 5.154884e-07 8.335174e-06
0.3 0.107628666 0.64447147 0.09012282 -0.23235144 0.11015921 0.6399964 0.09053689 -0.23484723 6.403658e-06 2.0026137e-05 1.7145683e-07 6.228995e-06
0.30666666666666664 0.111925535 0.6445305 0.09165139 -0.23596007 0.114636205 0.63974935 0.09262642 -0.2400491 7.347733e-06 2.2859174e-05 9.506935e-07 1.6720147e-05
0.31333333333333335 0.11621891 0.64400595 0.093374796 -0.24013984 0.11874191 0.63892937 0.09475226 -0.24528754 6.3655166e-06 2.5771738e-05 1.8974052e-06 2.649877e-05
0.32 0.12050513 0.64293367 0.09599876 -0.2464467 0.12300013 0.6377243 0.09706489 -0.25058338 6.2250165e-06 2.7137707e-05 1.1366404e-06 1.7112134e-05
0.32666666666666666 0.12478087 0.6413605 0.09848447 -0.2524329 0.12723474 0.636155 0.09945297 -0.25607958 6.0214834e-06 2.7097356e-05 9.379941e-07 1.3298215e-05
0.3333333333333333 0.129043 0.63931966 0.10069539 -0.25781652 0.1314362 0.6340682 0.10184066 -0.26175156 5.727411e-06 2.7577908e-05 1.3116513e-06 1.5484533e-05
0.34 0.1332886 0.6368418 0.10341895 -0.26428565 0.13552752 0.6313769 0.104244374 -0.2675156 5.0127373e-06 2.9864606e-05 6.813182e-07 1.0432551e-05
0.3466666666666667 0.13751511 0.6339756 0.10503008 -0.26840594 0.13950679 0.62817633 0.10657845 -0.2733624 3.9667666e-06 3.3631804e-05 2.3974335e-06 2.4566436e-05
0.35333333333333333 0.1417202 0.630763 0.10764841 -0.27459508 0.14341463 0.62453693 0.109084435 -0.27912673 2.8710792e-06 3.8763857e-05 2.0621676e-06 2.0535868e-05
0.36 0.14590172 0.6272281 0.11000276 -0.28020084 0.14769326 0.62043184 0.11145884 -0.28465256 3.209604e-06 4.618889e-05 2.1201527e-06 1.9817828e-05
0.36666666666666664 0.15005775 0.6234049 0.112691395 -0.2864108 0.15202366 0.6160999 0.11374955 -0.29000187 3.8648027e-06 5.3363405e-05 1.1196895e-06 1.2895716e-05
0.37333333333333335 0.15418662 0.61933005 0.1150927 -0.29199645 0.1562927 0.61162114 0.11603079 -0.2952453 4.4355957e-06 5.942725e-05 8.8000854e-07 1.0554965e-05
0.38 0.15828691 0.6150439 0.117479414 -0.29749233 0.16054791 0.60703325 0.11829966 -0.30040738 5.1121115e-06 6.4170126e-05 6.7280894e-07 8.497543e-06
0.38666666666666666 0.16235738 0.610569 0.11841004 -0.30024174 0.16495 0.6023619 0.120514974 -0.30547372 6.721695e-06 6.735621e-05 4.4307326e-06 2.7373579e-05
0.3933333333333333 0.16639699 0.6059435 0.11991139 -0.30403697 0.16939306 0.5976543 0.12274847 -0.31047663 8.976448e-06 6.871113e-05 8.049047e-06 4.146917e-05
0.4 0.17040499 0.6011971 0.122671664 -0.31006786 0.17384063 0.59287125 0.124997586 -0.3154336 1.1803632e-05 6.9320195e-05 5.409914e-06 2.8791052e-05
0.4066666666666667 0.17438069 0.59635675 0.123914406 -0.31331608 0.17830326 0.5880376 0.12725909 -0.32035613 1.538653e-05 6.920808e-05 1.1186917e-05 4.9562354e-05
0.41333333333333333 0.17832364 0.59144324 0.12710121 -0.31993178 0.18283232 0.5832049 0.12953319 -0.32518864 2.0328143e-05 6.786984e-05 5.914497e-06 2.7634593e-05
0.42 0.18223354 0.58648396 0.12993397 -0.32581118 0.1872368 0.57840484 0.13182102 -0.33004418 2.5032596e-05 6.527204e-05 3.56097e-06 1.7918312e-05
0.4266666666666667 0.18611029 0.58151263 0.1321877 -0.33060887 0.19133323 0.5736564 0.13410582 -0.33500728 2.727917e-05 6.172066e-05 3.6791926e-06 1.9345971e-05
0.43333333333333335 0.18995391 0.57654345 0.13402739 -0.33464268 0.19528696 0.56894416 0.13638836 -0.33996537 2.8441435e-05 5.7749272e-05 5.5741784e-06 2.833108e-05
0.44 0.19376457 0.57159853 0.13619725 -0.33915707 0.19883178 0.56434286 0.13882957 -0.34492958 2.5676662e-05 5.26448e-05 6.929108e-06 3.3321772e-05
0.44666666666666666 0.19754255 0.56669664 0.13759896 -0.34235206 0.20234984 0.55981594 0.141261 -0.34979954 2.311007e-05 4.734404e-05 1.3410499e-05 5.5464974e-05
0.4533333333333333 0.2012883 0.56186205 0.1404058 -0.34774977 0.20583695 0.55537355 0.1436884 -0.35459384 2.0690253e-05 4.210066e-05 1.0775409e-05 4.6841342e-05
0.46 0.2050023 0.5571001 0.14302555 -0.3527503 0.20937139 0.55101717 0.14604194 -0.35933012 1.9088991e-05 3.7002304e-05 9.098653e-06 4.329398e-05
0.4666666666666667 0.20868516 0.55243075 0.14476813 -0.35629287 0.21303357 0.5467568 0.14823125 -0.3640343 1.8908688e-05 3.219365e-05 1.1993195e-05 5.9929607e-05
0.47333333333333333 0.21233766 0.5478727 0.14761278 -0.36147282 0.21681562 0.54262596 0.15049176 -0.36858755 2.0052152e-05 2.7528475e-05 8.288519e-06 5.06195e-05
0.48 0.2159605 0.5434287 0.15096168 -0.36731791 0.22082292 0.5386152 0.15287533 -0.37293667 2.3643059e-05 2.3169709e-05 3.6620634e-06 3.1570362e-05
0.4866666666666667 0.21955457 0.53910947 0.15234832 -0.37011173 0.22483002 0.5347221 0.15528987 -0.37728932 2.7830301e-05 1.9249092e-05 8.65271e-06 5.1517818e-05
0.49333333333333335 0.22312072 0.53492206 0.15502551 -0.374776 0.22863853 0.53102636 0.15782063 -0.38165948 3.0446234e-05 1.5176478e-05 7.812669e-06 4.738219e-05
0.5 0.22665986 0.530872 0.15809722 -0.37993377 0.23241024 0.5274981 0.16036804 -0.385927 3.306679e-05 1.138294e-05 5.1566135e-06 3.5918652e-05
0.5066666666666667 0.23017298 0.5269662 0.15992498 -0.38319656 0.23615234 0.5241247 0.1628882 -0.39010212 3.5752735e-05 8.074306e-06 8.780644e-06 4.76867e-05
0.5133333333333333 0.23366107 0.523215 0.16227949 -0.38716075 0.23977812 0.5209188 0.1654125 -0.39421874 3.741825e-05 5.2725773e-06 9.815776e-06 4.9815288e-05
0.52 0.2371252 0.51961905 0.16523555 -0.3919115 0.24323706 0.517893 0.16796638 -0.39827982 3.7354836e-05 2.979184e-06 7.457441e-06 4.0555362e-05
0.5266666666666666 0.24056649 0.5161931 0.1683723 -0.39683017 0.24663672 0.51503485 0.17052542 -0.4022349 3.684765e-05 1.341514e-06 4.6358978e-06 2.921122e-05
0.5333333333333333 0.24398614 0.5129476 0.17115138 -0.40116477 0.24999668 0.5123384 0.17307404 -0.40609765 3.61265e-05 3.7114788e-07 3.6965912e-06 2.4333309e-05
0.54 0.24738523 0.5098642 0.17336854 -0.40465677 0.25332564 0.50980175 0.17560756 -0.4098793 3.528844e-05 3.9019596e-09 5.013205e-06 2.7274811e-05
0.5466666666666666 0.25076488 0.5069458 0.17607582 -0.4087602 0.25661537 0.5074257 0.17812577 -0.4135846 3.422828e-05 2.3033914e-07 4.202306e-06 2.3274835e-05
0.5533333333333333 0.25412616 0.50419337 0.17772526 -0.41137192 0.25987107 0.5052093 0.1806277 -0.41721407 3.3003926e-05 1.0321771e-06 8.424206e-06 3.413071e-05
0.56 0.2574702 0.5016027 0.18094249 -0.41604215 0.26308346 0.5031331 0.18316725 -0.42075884 3.150877e-05 2.3421512e-06 4.9495493e-06 2.2247206e-05
0.5666666666666667 0.26079804 0.49917674 0.18247132 -0.41840115 0.2662564 0.5011741 0.18576536 -0.424227 2.9793639e-05 3.9894135e-06 1.0850672e-05 3.3940498e-05
0.5733333333333334 0.2641108 0.49691644 0.18583013 -0.4231332 0.26941764 0.49932826 0.18837523 -0.4276452 2.816255e-05 5.81684e-06 6.4775513e-06 2.0358253e-05
0.58 0.26740965 0.49482617 0.18751082 -0.42560485 0.27257589 0.49759707 0.1909867 -0.4310239 2.6689959e-05 7.677891e-06 1.2081705e-05 2.9366056e-05
0.5866666666666667 0.27069563 0.49289864 0.19062969 -0.42990282 0.27573633 0.49598333 0.1935987 -0.43436825 2.5408708e-05 9.515308e-06 8.81503e-06 1.9940073e-05
0.5933333333333334 0.27396983 0.49112928 0.19305575 -0.43324992 0.27890316 0.4944901 0.1962125 -0.4376821 2.433772e-05 1.129503e-05 9.96508e-06 1.9644145e-05
0.6 0.2772333 0.48951915 0.19571677 -0.43684965 0.28208026 0.49312052 0.19882998 -0.44096884 2.3493025e-05 1.2969882e-05 9.692078e-06 1.6967706e-05
0.6066666666666667 0.28048703 0.48806146 0.19789484 -0.4397909 0.28525367 0.49189505 0.20146994 -0.44423282 2.2720886e-05 1.4696428e-05 1.2781351e-05 1.9730625e-05
0.6133333333333333 0.28373203 0.4867498 0.19983278 -0.4423928 0.28843492 0.49082503 0.204131 -0.44747388 2.211723e-05 1.6607493e-05 1.8474739e-05 2.581745e-05
0.62 0.28696927 0.48558757 0.20124562 -0.44430482 0.29162627 0.48990998 0.20680124 -0.45070776 2.1687652e-05 1.8683226e-05 3.0864856e-05 4.0997635e-05
0.6266666666666667 0.2901997 0.48456323 0.20496854 -0.44905874 0.294614 0.4891344 0.20944017 -0.45414767 1.9485959e-05 2.0895592e-05 1.9995474e-05 2.5897161e-05
0.6333333333333333 0.29342416 0.48366955 0.20777683 -0.45262593 0.29764453 0.48850134 0.21205507 -0.45758176 1.7811493e-05 2.3346203e-05 1.8303359e-05 2.4560233e-05
0.64 0.29664347 0.48289427 0.21000168 -0.45543995 0.3006884 0.4880037 0.21468443 -0.46101907 1.6361379e-05 2.6106269e-05 2.1928143e-05 3.1126514e-05
0.6466666666666666 0.29985842 0.48224285 0.21336675 -0.4596024 0.30384028 0.4876112 0.21734458 -0.46439272 1.5855197e-05 2.8819202e-05 1.5823172e-05 2.2947317e-05
0.6533333333333333 0.30306986 0.48171535 0.21777476 -0.46496093 0.30707344 0.48732328 0.22003421 -0.4677339 1.6028687e-05 3.144891e-05 5.105106e-06 7.689291e-06
0.66 0.30627847 0.48129198 0.22028081 -0.4679941 0.3103497 0.48714286 0.22275457 -0.47108018 1.6574959e-05 3.4232813e-05 6.119472e-06 9.523952e-06
0.6666666666666666 0.30948496 0.48097533 0.22346827 -0.47179863 0.31367287 0.48707196 0.22550371 -0.47443616 1.7538605e-05 3.7168913e-05 4.143012e-06 6.9565926e-06
0.6733333333333333 0.31269002 0.48075804 0.22666425 -0.47557148 0.31690922 0.48710227 0.22828253 -0.47790173 1.7801683e-05 4.024924e-05 2.6188334e-06 5.4300353e-06
0.68 0.31589422 0.48062813 0.23058522 -0.4801445 0.3201993 0.4872211 0.23103899 -0.4814005 1.8533838e-05 4.346711e-05 2.0590736e-07 1.5775086e-06
0.6866666666666666 0.31909814 0.48058885 0.23257075 -0.48244077 0.32354745 0.4873871 0.23399964 -0.48471022 1.9796342e-05 4.6216035e-05 2.0417187e-06 5.150389e-06
0.6933333333333334 0.32230234 0.48063314 0.23516467 -0.48541373 0.32690495 0.48759195 0.23700322 -0.48801818 2.1184029e-05 4.842507e-05 3.380266e-06 6.7831847e-06
0.7 0.32550728 0.48073876 0.23818001 -0.4888411 0.3302853 0.48783457 0.2400328 -0.49133274 2.2829547e-05 5.0350573e-05 3.4328511e-06 6.2083345e-06
0.7066666666666667 0.32871336 0.48091316 0.24051091 -0.491464 0.33369273 0.4881158 0.24308614 -0.49465662 2.4794146e-05 5.187781e-05 6.631828e-06 1.0192908e-05
0.7133333333333334 0.33192104 0.48115116 0.24265115 -0.49385166 0.3371295 0.48843682 0.24616387 -0.49799165 2.712808e-05 5.3080763e-05 1.2339238e-05 1.7139513e-05
0.72 0.3351307 0.4814498 0.24519199 -0.4966696 0.34059766 0.48879898 0.24926732 -0.5013393 2.9887737e-05 5.40102e-05 1.6608343e-05 2.180634e-05
0.7266666666666667 0.33834273 0.48180228 0.24870975 -0.5005513 0.3440903 0.48919067 0.25238976 -0.5046665 3.303475e-05 5.4588207e-05 1.3542442e-05 1.6935068e-05
0.7333333333333333 0.3415574 0.48220262 0.25281277 -0.5050422 0.34753317 0.48960525 0.2555402 -0.5079704 3.5709625e-05 5.479891e-05 7.4388154e-06 8.5743395e-06
0.74 0.34477505 0.48264915 0.25559938 -0.50805116 0.35089004 0.4900455 0.25872993 -0.51126367 3.7393096e-05 5.470585e-05 9.800376e-06 1.032023e-05
0.7466666666666667 0.347996 0.48314035 0.25880235 -0.51149005 0.35422385 0.49050564 0.2619317 -0.5145295 3.8786126e-05 5.4247444e-05 9.792727e-06 9.238434e-06
0.7533333333333333 0.35122046 0.48367035 0.26094058 -0.51375186 0.35754573 0.49098447 0.26513156 -0.5177758 4.00091e-05 5.349629e-05 1.7564325e-05 1.6191849e-05
0.76 0.3544487 0.48423526 0.26369396 -0.51666194 0.36085048 0.49148288 0.26834226 -0.5209962 4.098275e-05 5.2528096e-05 2.1606675e-05 1.8785904e-05
0.7666666666666667 0.3576809 0.48482552 0.26681978 -0.51995105 0.3641006 0.49200383 0.27159315 -0.5241902 4.121278e-05 5.1528084e-05 2.2785141e-05 1.7970324e-05
0.7733333333333333 0.36091715 0.48544338 0.26883578 -0.5220369 0.36730826 0.49254432 0.274842 -0.5273888 4.0846262e-05 5.0423347e-05 3.6074573e-05 2.8642846e-05
0.78 0.36415768 0.48607627 0.27109247 -0.5243678 0.37049425 0.4930933 0.27807036 -0.5305881 4.0152117e-05 4.9238937e-05 4.8690894e-05 3.86919e-05
0.7866666666666666 0.3674025 0.48672518 0.27391854 -0.527287 0.3736594 0.4936371 0.2812753 -0.53378373 3.91489e-05 4.7774825e-05 5.412196e-05 4.2207466e-05
0.7933333333333333 0.37065175 0.48738834 0.2774104 -0.5308857 0.37680897 0.494176 0.28447098 -0.5369603 3.791135e-05 4.60723e-05 4.9851893e-05 3.6900856e-05
0.8 0.37390548 0.48805642 0.28159365 -0.53517777 0.3799432 0.4947103 0.2876587 -0.5401186 3.6453966e-05 4.4274053e-05 3.678472e-05 2.4411582e-05
0.8066666666666666 0.37716368 0.48872867 0.2863418 -0.5400167 0.38306263 0.49524024 0.29083925 -0.54325944 3.4797642e-05 4.240053e-05 2.0227222e-05 1.0515305e-05
0.8133333333333334 0.38042635 0.48940337 0.28997993 -0.5436792 0.38615048 0.4957681 0.2939925 -0.54641795 3.276569e-05 4.0509825e-05 1.6100597e-05 7.500882e-06
0.82 0.38369352 0.4900739 0.2936028 -0.547302 0.38922024 0.49629363 0.29713526 -0.5495697 3.0544652e-05 3.8685223e-05 1.2478339e-05 5.1425463e-06
0.8266666666666667 0.38696513 0.49074197 0.29703683 -0.55071074 0.39227775 0.4968167 0.30027306 -0.55270696 2.8223949e-05 3.6902304e-05 1.0473212e-05 3.984891e-06
0.8333333333333334 0.39024115 0.49140358 0.30056828 -0.55419666 0.39532465 0.49733713 0.30340296 -0.5558284 2.5841986e-05 3.520705e-05 8.0353975e-06 2.6625648e-06
0.84 0.39352152 0.49205625 0.3046219 -0.5581815 0.39836225 0.4978542 0.30651373 -0.5589265 2.3432684e-05 3.3616252e-05 3.578989e-06 5.550227e-07
0.8466666666666667 0.39680618 0.49269983 0.30810803 -0.56157786 0.40138388 0.49836862 0.30960974 -0.562004 2.0955304e-05 3.213517e-05 2.2551305e-06 1.816236e-07
0.8533333333333334 0.40009502 0.4933237 0.30914387 -0.5625409 0.40438858 0.4988805 0.31269306 -0.56506145 1.8434666e-05 3.0877938e-05 1.2596738e-05 6.353229e-06
0.86 0.40338787 0.49392784 0.3115394 -0.56484306 0.40737656 0.4993898 0.3157647 -0.5680996 1.5909594e-05 2.9833018e-05 1.7853024e-05 1.0605179e-05
0.8666666666666667 0.4066846 0.49451295 0.31331918 -0.56653416 0.4103484 0.49989644 0.31882524 -0.5711193 1.3423271e-05 2.898198e-05 3.031679e-05 2.1023572e-05
0.8733333333333333 0.40998513 0.49507377 0.3167867 -0.56987023 0.41323277 0.5004077 0.32193863 -0.5741073 1.0547221e-05 2.8450811e-05 2.6542357e-05 1.7952641e-05
0.88 0.41328922 0.49561557 0.3213396 -0.57423973 0.4161476 0.50091225 0.325031 -0.5770576 8.170282e-06 2.805479e-05 1.3626472e-05 7.940387e-06
0.8866666666666667 0.4165968 0.49613932 0.3238949 -0.5766565 0.4190523 0.501414 0.3281791 -0.5799197 6.0294938e-06 2.7822283e-05 1.8354396e-05 1.0648314e-05
0.8933333333333333 0.41990775 0.49664286 0.32920644 -0.5817035 0.42193732 0.501912 0.33133066 -0.58275795 4.119146e-06 2.7763836e-05 4.512311e-06 1.1118981e-06
0.9 0.42322195 0.49712747 0.3326929 -0.584978 0.42529342 0.5023562 0.33424833 -0.58545506 4.2909883e-06 2.7339285e-05 2.4194023e-06 2.276011e-07
0.9066666666666666 0.4265392 0.4975915 0.33636636 -0.58841276 0.42888996 0.502772 0.3370138 -0.58811456 5.5260143e-06 2.6837353e-05 4.1919856e-07 8.892445e-08
0.9133333333333333 0.42985946 0.49803352 0.33884686 -0.59070873 0.43247923 0.5031821 0.33976838 -0.5907805 6.863211e-06 2.6507974e-05 8.491947e-07 5.1500706e-09
0.92 0.43318245 0.4984492 0.34214485 -0.5937636 0.4360616 0.5035866 0.34252185 -0.59344256 8.289463e-06 2.6392714e-05 1.4212853e-07 1.0306066e-07
0.9266666666666666 0.4365081 0.49884534 0.3429832 -0.59451056 0.4396391 0.50398487 0.34527472 -0.596099 9.803175e-06 2.6414766e-05 5.2511114e-06 2.5232173e-06
0.9333333333333333 0.4398362 0.4992174 0.34646454 -0.59772044 0.44321203 0.50437665 0.34802702 -0.59875005 1.1396217e-05 2.6617952e-05 2.4413318e-06 1.060098e-06
0.94 0.44316664 0.49956888 0.34956345 -0.6005613 0.4467805 0.5047617 0.35077885 -0.6013959 1.305998e-05 2.6965341e-05 1.4771931e-06 6.9653083e-07
0.9466666666666667 0.4464993 0.49989548 0.3513195 -0.6021535 0.4503445 0.50513965 0.3535304 -0.6040369 1.4785677e-05 2.7501274e-05 4.8881457e-06 3.5473734e-06
0.9533333333333334 0.44983396 0.50020146 0.35431412 -0.60488194 0.45393983 0.5055074 0.356331 -0.60659295 1.6858135e-05 2.8153061e-05 4.0677733e-06 2.9275584e-06
0.96 0.45317054 0.50048584 0.3557146 -0.6061408 0.45759955 0.5058609 0.35920548 -0.6090127 1.9616153e-05 2.8891563e-05 1.2186348e-05 8.2479855e-06
0.9666666666666667 0.45650885 0.5007467 0.36057407 -0.6105547 0.461283 0.5062016 0.36208475 -0.6114036 2.279254e-05 2.975591e-05 2.2821532e-06 7.206131e-07
0.9733333333333334 0.45984873 0.50098276 0.36312547 -0.6128504 0.46496698 0.5065314 0.36496472 -0.6137888 2.6196492e-05 3.078758e-05 3.3828417e-06 8.8051183e-07
0.98 0.46319008 0.50120294 0.36584976 -0.6152952 0.46864718 0.5068506 0.3678461 -0.6161713 2.9779976e-05 3.1896056e-05 3.9853667e-06 7.676015e-07
0.9866666666666667 0.46653277 0.5014005 0.3710121 -0.619921 0.47230265 0.5071585 0.37072858 -0.61856604 3.32915e-05 3.3155105e-05 8.037763e-08 1.8360043e-06
0.9933333333333333 0.46987662 0.5015812 0.37267825 -0.6213962 0.47586387 0.50745106 0.37361127 -0.6210194 3.5847243e-05 3.445532e-05 8.7052877e-07 1.4194882e-07


==> graphs/visco/viscolastic_results_test_noise_7.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 2.0760372e-05 0.0031140558 1.4779004e-05 -0.0039170953 0.0047513265 0.0024647934 -0.00027894066 -0.004665226 2.2378254e-05 4.2154173e-07 8.627124e-08 5.596999e-07
0.006666666666666667 9.60082e-05 0.011287175 2.1467891e-05 -0.0031141003 0.0007571718 0.012504514 -0.0005432261 -0.0016460256 4.371373e-07 1.4819148e-06 3.188793e-07 2.1552435e-06
0.013333333333333334 0.00026191733 0.02488637 8.911058e-05 -0.005495194 -0.00035313552 0.02554863 -0.0003251003 -0.0041595194 3.7829005e-07 4.38588e-07 1.7157065e-07 1.7840262e-06
0.02 0.00055211404 0.043529503 0.00021956087 -0.0057811085 0.00032214652 0.044244602 0.00013483065 -0.0059869206 5.2885063e-08 5.11367e-07 7.1792092e-09 4.2358597e-08
0.02666666666666667 0.0009963361 0.06663331 0.00052963657 -0.00975459 0.0004347369 0.06836639 0.0003872405 -0.008864104 3.1539366e-07 3.0035906e-06 2.0276643e-08 7.9296524e-07
0.03333333333333333 0.001620521 0.093627736 0.0010081917 -0.012091157 0.00091424555 0.09649885 0.0013186047 -0.01278672 4.9882493e-07 8.243279e-06 9.63562e-08 4.8380775e-07
0.04 0.0024473786 0.124028645 0.0018063887 -0.017258756 0.0023746893 0.1284379 0.0021448769 -0.017896947 5.2837286e-09 1.9441582e-05 1.1457422e-07 4.072873e-07
0.04666666666666667 0.003496725 0.15740198 0.002963129 -0.02322811 0.004304101 0.16068384 0.003166345 -0.023095017 6.5185617e-07 1.07706155e-05 4.1296737e-08 1.7713866e-08
0.05333333333333334 0.004786064 0.19340083 0.0044355216 -0.027791549 0.005627587 0.19719283 0.0042557213 -0.028605014 7.0816105e-07 1.4379285e-05 3.2328114e-08 6.6172623e-07
0.06 0.0063309106 0.23172697 0.0064726495 -0.03500652 0.006929639 0.23645872 0.0057921344 -0.03490758 3.5847546e-07 2.2389406e-05 4.6310078e-07 9.789121e-09
0.06666666666666667 0.008145243 0.2721498 0.008973046 -0.041719887 0.008544267 0.27647054 0.008423677 -0.041859567 1.5922033e-07 1.86688e-05 3.0180684e-07 1.9510436e-08
0.07333333333333333 0.010241482 0.3144359 0.0120300725 -0.04879753 0.010427157 0.31901866 0.011748807 -0.04943893 3.44752e-08 2.1001713e-05 7.911053e-08 4.1139634e-07
0.08 0.012630756 0.35839108 0.015784448 -0.05715507 0.0125234 0.36300507 0.016173577 -0.057928905 1.1525385e-08 2.1288955e-05 1.5142132e-07 5.9882206e-07
0.08666666666666667 0.015323193 0.4038655 0.020150589 -0.0653185 0.015149085 0.4082726 0.020934902 -0.06731593 3.0313583e-08 1.94226e-05 6.1514737e-07 3.9897113e-06
0.09333333333333334 0.018327914 0.45070815 0.02538686 -0.0750783 0.018054323 0.45503137 0.026024312 -0.07718866 7.485198e-08 1.8690182e-05 4.0634401e-07 4.453628e-06
0.1 0.021632658 0.4957117 0.030995764 -0.08447718 0.02160186 0.500065 0.031868067 -0.087729834 9.485684e-10 1.8951348e-05 7.609122e-07 1.0579766e-05
0.10666666666666667 0.025211377 0.5368077 0.037178013 -0.09638902 0.025758084 0.5405867 0.03828711 -0.09876746 2.9888838e-07 1.4280797e-05 1.2300965e-06 5.6569834e-06
0.11333333333333333 0.029034633 0.5734886 0.043609165 -0.10913929 0.029974606 0.5771123 0.04402378 -0.10964877 8.835487e-07 1.3131375e-05 1.7190446e-07 2.59568e-07
0.12 0.033075247 0.6060918 0.04953978 -0.11928051 0.03403405 0.60925406 0.049851842 -0.1202285 9.193052e-07 9.999919e-06 9.738384e-08 8.9868416e-07
0.12666666666666668 0.03730927 0.6351037 0.055267908 -0.12880751 0.038035862 0.6378705 0.05568519 -0.13063058 5.2793564e-07 7.655116e-06 1.7412339e-07 3.3235758e-06
0.13333333333333333 0.04171605 0.6610171 0.061056826 -0.13889429 0.042467915 0.6626456 0.061192095 -0.14085864 5.6529973e-07 2.6518771e-06 1.8297706e-08 3.8586536e-06
0.14 0.046277877 0.68427366 0.06683862 -0.14912926 0.047133576 0.68524855 0.06662987 -0.15006508 7.322211e-07 9.504175e-07 4.3576716e-08 8.7576416e-07
0.14666666666666667 0.050979085 0.70518136 0.071654946 -0.15608713 0.051560834 0.70627475 0.07191454 -0.15845296 3.3843165e-07 1.1954965e-06 6.738859e-08 5.59714e-06
0.15333333333333332 0.055806067 0.7240475 0.076891206 -0.16487952 0.056590624 0.72575 0.07731464 -0.16604069 6.1553015e-07 2.8986665e-06 1.7929415e-07 1.3483227e-06
0.16 0.060746767 0.7411047 0.082116805 -0.17382362 0.061667964 0.7431778 0.082567886 -0.17327169 8.486044e-07 4.2975344e-06 2.0347362e-07 3.0463667e-07
0.16666666666666666 0.06579044 0.7565503 0.08626621 -0.17959638 0.06675901 0.75841665 0.08728906 -0.18031995 9.3813844e-07 3.4832274e-06 1.0462129e-06 5.235544e-07
0.17333333333333334 0.0709272 0.77051556 0.09060904 -0.18630804 0.07189197 0.77191734 0.09147194 -0.18715431 9.3077773e-07 1.9649929e-06 7.4460314e-07 7.161674e-07
0.18 0.076148115 0.7831365 0.094780944 -0.19278853 0.07713787 0.7834543 0.09544766 -0.19370861 9.796198e-07 1.01004446e-07 4.4450917e-07 8.465603e-07
0.18666666666666668 0.08144508 0.79454565 0.09900555 -0.19965324 0.08231293 0.79376763 0.09909149 -0.19999188 7.5315256e-07 6.0531426e-07 7.386104e-09 1.14679615e-07
0.19333333333333333 0.08681053 0.80481637 0.10305657 -0.20624588 0.08735608 0.80306864 0.102506876 -0.20595072 2.9762901e-07 3.0545511e-06 3.0216611e-07 8.7120725e-08
0.2 0.092237584 0.81405807 0.107067205 -0.21291144 0.09262383 0.8115528 0.10575007 -0.21146458 1.4918562e-07 6.2762415e-06 1.7348472e-06 2.0933983e-06
0.20666666666666667 0.097719565 0.82229745 0.10998578 -0.21697022 0.097890206 0.81932384 0.108851686 -0.21666814 2.9118231e-08 8.842393e-06 1.2861773e-06 9.1250115e-08
0.21333333333333335 0.10325051 0.8296425 0.11358578 -0.22299753 0.103397906 0.8264565 0.11184909 -0.22156915 2.1725238e-08 1.0150517e-05 3.016077e-06 2.040271e-06
0.22 0.1088249 0.83615786 0.11630593 -0.22703387 0.1088131 0.83297336 0.11473194 -0.22632308 1.3928059e-10 1.0141023e-05 2.4774595e-06 5.052159e-07
0.22666666666666666 0.11443724 0.8418506 0.11844586 -0.22991452 0.11415649 0.8388913 0.11749905 -0.23091784 7.881794e-08 8.757169e-06 8.964395e-07 1.006661e-06
0.23333333333333334 0.12008261 0.8468056 0.1218253 -0.23597863 0.1194176 0.84422946 0.12014923 -0.2353565 4.42237e-07 6.636357e-06 2.809203e-06 3.8705616e-07
0.24 0.12575634 0.8510602 0.1246321 -0.24083592 0.12458946 0.849008 0.122682 -0.23964113 1.3616093e-06 4.2114752e-06 3.8028902e-06 1.4275231e-06
0.24666666666666667 0.13145389 0.8546316 0.12690789 -0.24465024 0.12970684 0.8532442 0.12510262 -0.24375844 3.0521555e-06 1.924927e-06 3.2589664e-06 7.953156e-07
0.25333333333333335 0.13717106 0.85757536 0.12966457 -0.2497132 0.13498208 0.85690284 0.12741674 -0.24764593 4.791636e-06 4.5228208e-07 5.0527183e-06 4.2735965e-06
0.26 0.1429037 0.8598959 0.13125665 -0.2523546 0.14063288 0.86004215 0.12974967 -0.25124964 5.1566135e-06 2.1394854e-08 2.2710014e-06 1.2209165e-06
0.26666666666666666 0.14864805 0.86165285 0.13320465 -0.25595158 0.14655742 0.8625129 0.13200976 -0.25465697 4.370746e-06 7.3966095e-07 1.4277724e-06 1.6760225e-06
0.2733333333333333 0.15440051 0.86287016 0.1350919 -0.25956675 0.15273379 0.8641293 0.13410667 -0.2578957 2.777971e-06 1.585454e-06 9.70688e-07 2.7923948e-06
0.28 0.16015783 0.86359626 0.13663955 -0.26259327 0.15883829 0.86492395 0.13603897 -0.26110348 1.7411925e-06 1.7627699e-06 3.60692e-07 2.2194693e-06
0.2866666666666667 0.165917 0.8638749 0.13857661 -0.26655963 0.16477746 0.8648581 0.1378429 -0.26439112 1.2985435e-06 9.666402e-07 5.3834253e-07 4.70242e-06
0.29333333333333333 0.1716752 0.86373305 0.13948905 -0.2685053 0.17045364 0.8644773 0.13967092 -0.2676162 1.4922269e-06 5.5386874e-07 3.3076216e-08 7.904858e-07
0.3 0.17742975 0.8631801 0.14086358 -0.2715298 0.17616819 0.8637768 0.14103997 -0.2705907 1.591539e-06 3.560534e-07 3.1111686e-08 8.8191064e-07
0.30666666666666664 0.1831781 0.86225265 0.14121759 -0.2725795 0.18189633 0.862862 0.14217186 -0.27332577 1.6429294e-06 3.7129314e-07 9.106319e-07 5.569338e-07
0.31333333333333335 0.18891804 0.86099136 0.1418475 -0.2743009 0.18740216 0.8618776 0.14327654 -0.27603438 2.297893e-06 7.854594e-07 2.0421446e-06 3.0049594e-06
0.32 0.19464746 0.85941297 0.14349325 -0.278157 0.19296864 0.86094147 0.14444785 -0.27867782 2.8184515e-06 2.3363168e-06 9.112577e-07 2.7125907e-07
0.32666666666666666 0.20036444 0.85754645 0.14498821 -0.2817596 0.19918457 0.8596542 0.14530626 -0.28103256 1.3921025e-06 4.4425656e-06 1.0115605e-07 5.285692e-07
0.3333333333333333 0.20606717 0.8554118 0.14616422 -0.28478312 0.20503578 0.8577942 0.14607812 -0.2836227 1.0637834e-06 5.6758186e-06 7.413022e-09 1.3465584e-06
0.34 0.21175402 0.8530267 0.14788894 -0.2889127 0.2101872 0.85543835 0.14690925 -0.28653562 2.454948e-06 5.816121e-06 9.597959e-07 5.6505705e-06
0.3466666666666667 0.2174235 0.8504223 0.14842686 -0.29079401 0.21551095 0.8526209 0.1477017 -0.28923994 3.6578442e-06 4.8337406e-06 5.2586427e-07 2.4151395e-06
0.35333333333333333 0.22307432 0.8476206 0.15007253 -0.2948191 0.22038491 0.84957916 0.14861172 -0.2920861 7.2329062e-06 3.8359144e-06 2.1339529e-06 7.469246e-06
0.36 0.22870517 0.8446298 0.15141024 -0.29827332 0.22532377 0.8464176 0.14965795 -0.29488176 1.14338745e-05 3.1961636e-06 3.0705103e-06 1.1502706e-05
0.36666666666666664 0.23431504 0.8414783 0.1531139 -0.30240762 0.2303221 0.8431301 0.1507855 -0.29767382 1.594361e-05 2.728521e-06 5.421427e-06 2.240887e-05
0.37333333333333335 0.23990294 0.838187 0.15452692 -0.3059978 0.23510888 0.8397403 0.15198122 -0.30059883 2.2983022e-05 2.4127316e-06 6.480586e-06 2.9148758e-05
0.38 0.24546817 0.8347847 0.15595809 -0.30960825 0.23963232 0.8362736 0.1532306 -0.30366307 3.40571e-05 2.2168947e-06 7.4392215e-06 3.5345118e-05
0.38666666666666666 0.25101003 0.8312804 0.1558781 -0.31051102 0.24417475 0.8327259 0.15450151 -0.30672035 4.6721078e-05 2.08939e-06 1.8949839e-06 1.4369229e-05
0.3933333333333333 0.25652805 0.82770026 0.15644081 -0.3125736 0.24873509 0.8290999 0.15578248 -0.30977735 6.0730297e-05 1.9589818e-06 4.3340273e-07 7.819084e-06
0.4 0.2620218 0.8240638 0.15832536 -0.31695995 0.25331625 0.8254 0.15706642 -0.31283608 7.578671e-05 1.7854757e-06 1.5849287e-06 1.7006276e-05
0.4066666666666667 0.26749107 0.8203898 0.15868822 -0.3186504 0.25792012 0.82163143 0.15834905 -0.3158977 9.16032e-05 1.541631e-06 1.15033124e-07 7.5773105e-06
0.41333333333333333 0.27293563 0.8166837 0.16103531 -0.32375932 0.26277065 0.8177919 0.15963747 -0.31886992 0.00010332674 1.2280398e-06 1.9539793e-06 2.3906221e-05
0.42 0.2783554 0.8129643 0.1630522 -0.32822946 0.2677902 0.81388044 0.16092636 -0.32183146 0.000111623274 8.3928205e-07 4.519214e-06 4.0934305e-05
0.4266666666666667 0.28375044 0.80925995 0.16454537 -0.33175492 0.27296075 0.8098602 0.16199858 -0.3250504 0.00011641746 3.6033413e-07 6.486125e-06 4.4950444e-05
0.43333333333333335 0.28912094 0.80557454 0.16563588 -0.33456582 0.2783059 0.8058243 0.16308838 -0.32832217 0.0001169654 6.23718e-08 6.489769e-06 3.898312e-05
0.44 0.2944671 0.80192125 0.16709507 -0.3379469 0.28379184 0.8017905 0.16422193 -0.33164728 0.000113960996 1.710147e-08 8.2549195e-06 3.9685146e-05
0.44666666666666666 0.29978922 0.79831666 0.16783129 -0.3400986 0.2894163 0.7977659 0.16539043 -0.33503747 0.000107597196 3.0332217e-07 5.957773e-06 2.5614934e-05
0.4533333333333333 0.30508772 0.79477745 0.17001924 -0.34456432 0.29495025 0.7938377 0.16674791 -0.33848378 0.00010276827 8.830865e-07 1.0701577e-05 3.6972942e-05
0.46 0.31036305 0.791301 0.17202552 -0.34866378 0.30045488 0.7900355 0.16829002 -0.34197834 9.8171826e-05 1.6015556e-06 1.39539425e-05 4.469505e-05
0.4666666666666667 0.3156157 0.7878994 0.17321484 -0.351404 0.3060569 0.7863388 0.16993752 -0.34550983 9.137117e-05 2.435375e-06 1.0740805e-05 3.4741406e-05
0.47333333333333333 0.32084632 0.78458875 0.1755489 -0.3558885 0.31153455 0.782742 0.17166416 -0.34919962 8.670898e-05 3.4104144e-06 1.5091148e-05 4.474089e-05
0.48 0.32605544 0.7813678 0.1783892 -0.3610719 0.31670296 0.77924865 0.17346755 -0.35310534 8.74688e-05 4.4906865e-06 2.4222736e-05 6.346637e-05
0.4866666666666667 0.33124372 0.7782453 0.1793411 -0.3632791 0.32181856 0.77588075 0.17534919 -0.35703826 8.88337e-05 5.5909372e-06 1.593528e-05 3.8948143e-05
0.49333333333333335 0.33641186 0.77522105 0.18158656 -0.36740804 0.32694432 0.772637 0.17728147 -0.36097276 8.9634355e-05 6.6772636e-06 1.8533838e-05 4.1412764e-05
0.5 0.34156054 0.7723006 0.18424977 -0.37208864 0.33211672 0.769514 0.17924143 -0.36490595 8.918573e-05 7.76501e-06 2.508347e-05 5.1591e-05
0.5066666666666667 0.34669048 0.7694893 0.18573213 -0.37493816 0.33734497 0.7665116 0.18121807 -0.36884317 8.73384e-05 8.866514e-06 2.037668e-05 3.714893e-05
0.5133333333333333 0.35180244 0.7667925 0.18777704 -0.3785645 0.34239513 0.76367086 0.1833312 -0.3727639 8.8497516e-05 9.744477e-06 1.9765457e-05 3.3647015e-05
0.52 0.35689715 0.7642079 0.19043095 -0.38301376 0.34727544 0.7610013 0.18558729 -0.37661442 9.25773e-05 1.0282352e-05 2.346111e-05 4.095147e-05
0.5266666666666666 0.3619755 0.761751 0.19333424 -0.38773957 0.35214233 0.7584774 0.18788762 -0.38039088 9.669098e-05 1.0716498e-05 2.966559e-05 5.4003194e-05
0.5333333333333333 0.36703837 0.75943136 0.19595027 -0.39197034 0.3570015 0.7560928 0.19020441 -0.38411775 0.00010073848 1.1146086e-05 3.3014883e-05 6.166308e-05
0.54 0.37208655 0.75722843 0.19798651 -0.39531565 0.3618627 0.75384724 0.19252701 -0.38780305 0.000104527426 1.1432464e-05 2.9806166e-05 5.643915e-05
0.5466666666666666 0.37712082 0.7551397 0.20053309 -0.39931816 0.36673093 0.7517427 0.1948521 -0.39145127 0.000107949905 1.1539527e-05 3.2273685e-05 6.188795e-05
0.5533333333333333 0.38214192 0.75316644 0.20207931 -0.40187526 0.37161 0.74978197 0.19717911 -0.39506543 0.000110921595 1.1454644e-05 2.401198e-05 4.6373792e-05
0.56 0.38715065 0.75130874 0.20517829 -0.40651885 0.37650314 0.747968 0.19950843 -0.39864776 0.00011336937 1.1160418e-05 3.2147334e-05 6.195408e-05
0.5666666666666667 0.39214778 0.7495677 0.20666476 -0.4089004 0.38141334 0.746304 0.20184092 -0.40220034 0.00011522818 1.06518155e-05 2.3269371e-05 4.489092e-05
0.5733333333333334 0.3971341 0.7479484 0.20998134 -0.4137077 0.38634357 0.74479276 0.20417748 -0.40572503 0.00011643547 9.958118e-06 3.368471e-05 6.372304e-05
0.58 0.40211043 0.7464515 0.21170169 -0.41631013 0.39126402 0.74342555 0.20653147 -0.40927356 0.00011764453 9.156367e-06 2.6731237e-05 4.951327e-05
0.5866666666666667 0.40707755 0.74506956 0.21483862 -0.4207477 0.39616218 0.7421763 0.2089247 -0.412936 0.000119145276 8.371006e-06 3.4974546e-05 6.1022583e-05
0.5933333333333334 0.41203624 0.7438027 0.21732137 -0.4242603 0.40112558 0.7410538 0.21136343 -0.4166661 0.0001190425 7.5564876e-06 3.5496945e-05 5.7671845e-05
0.6 0.41698727 0.7426541 0.22007646 -0.42807442 0.40613973 0.74006635 0.21385281 -0.4204602 0.00011766909 6.6963757e-06 3.8733804e-05 5.7976424e-05
0.6066666666666667 0.4219314 0.7416143 0.22236621 -0.43123472 0.41126066 0.7392173 0.21639019 -0.42430034 0.0001138643 5.7456127e-06 3.571283e-05 4.8085552e-05
0.6133333333333333 0.42686924 0.74067855 0.22443335 -0.43406716 0.41648304 0.7385121 0.21897806 -0.42818874 0.00010787312 4.6935056e-06 2.9760138e-05 3.4555807e-05
0.62 0.43180156 0.73985124 0.22603093 -0.4362631 0.4218521 0.73790425 0.22173882 -0.43186897 9.899147e-05 3.7907535e-06 1.8422255e-05 1.93085e-05
0.6266666666666667 0.43672904 0.73912066 0.22988953 -0.4412855 0.4272002 0.7373723 0.22457129 -0.43551037 9.0798894e-05 3.0568433e-06 2.828367e-05 3.3352055e-05
0.6333333333333333 0.44165227 0.7384832 0.23286124 -0.44512856 0.43227983 0.736921 0.22759295 -0.43917266 8.784269e-05 2.4404005e-06 2.7754886e-05 3.54728e-05
0.64 0.44657177 0.7379262 0.23524337 -0.44819373 0.43699953 0.73651 0.23067567 -0.44301555 9.1627735e-05 2.0056405e-06 2.0863861e-05 2.6813583e-05
0.6466666666666666 0.4514882 0.7374617 0.23880659 -0.45267308 0.44174513 0.7361367 0.23379673 -0.44681907 9.492731e-05 1.7556548e-06 2.5098696e-05 3.426944e-05
0.6533333333333333 0.4564021 0.7370876 0.24342845 -0.45837712 0.44650033 0.7358001 0.23693225 -0.45061538 9.804489e-05 1.6577076e-06 4.2200692e-05 6.024471e-05
0.66 0.461314 0.73678195 0.2461287 -0.46169245 0.45127118 0.7355014 0.2400809 -0.4544044 0.00010085816 1.6397985e-06 3.6575886e-05 5.311551e-05
0.6666666666666666 0.46622434 0.73655415 0.24954742 -0.46582806 0.45605922 0.7352421 0.24324296 -0.45818764 0.00010332977 1.7213897e-06 3.9746188e-05 5.8376037e-05
0.6733333333333333 0.47113368 0.73639864 0.2529774 -0.46992803 0.46086606 0.73502374 0.2464192 -0.46196625 0.000105423926 1.890351e-06 4.3009917e-05 6.338994e-05
0.68 0.47604233 0.73629963 0.25709906 -0.47479278 0.46569335 0.7348478 0.24961048 -0.46574134 0.000107101296 2.1078683e-06 5.607881e-05 8.192861e-05
0.6866666666666666 0.4809508 0.7362696 0.25935572 -0.47743112 0.4704395 0.73472065 0.25285456 -0.4695426 0.000110487614 2.3992334e-06 4.2265186e-05 6.2228835e-05
0.6933333333333334 0.48585945 0.73630136 0.26221108 -0.48073685 0.47513303 0.73464316 0.25614965 -0.4733521 0.00011505613 2.7496312e-06 3.6740992e-05 5.4534492e-05
0.7 0.49076858 0.7363689 0.26541206 -0.48441046 0.47988647 0.73461056 0.25944176 -0.47714922 0.00011842031 3.091749e-06 3.5644473e-05 5.27257e-05
0.7066666666666667 0.49567848 0.73648256 0.2679853 -0.48733363 0.4849182 0.7346113 0.26259294 -0.48092955 0.00011578357 3.501718e-06 2.9077682e-05 4.101214e-05
0.7133333333333334 0.50058943 0.736642 0.270374 -0.4900225 0.49002656 0.7346633 0.2657467 -0.48470777 0.000111574154 3.9152355e-06 2.1411788e-05 2.8246435e-05
0.72 0.50550175 0.73684525 0.27316737 -0.49314556 0.49525023 0.7347682 0.26901868 -0.48836592 0.000105093706 4.314108e-06 1.7211645e-05 2.2844928e-05
0.7266666666666667 0.5104156 0.737086 0.2769216 -0.49731725 0.5004928 0.7349039 0.27227992 -0.49206066 9.8462006e-05 4.761674e-06 2.1545211e-05 2.7631773e-05
0.7333333333333333 0.5153314 0.737365 0.28126043 -0.5020953 0.5057702 0.73507255 0.2755533 -0.4957632 9.141619e-05 5.2553464e-06 3.25715e-05 4.0095107e-05
0.74 0.52024925 0.7376802 0.28429902 -0.5053951 0.51108056 0.7352759 0.27884507 -0.4994713 8.406478e-05 5.7805264e-06 2.9745508e-05 3.5091496e-05
0.7466666666666667 0.5251695 0.73803264 0.28776553 -0.50913465 0.5164242 0.7355153 0.28215703 -0.5031852 7.648049e-05 6.3370135e-06 3.145526e-05 3.539581e-05
0.7533333333333333 0.53009224 0.7384141 0.29015923 -0.5116788 0.521802 0.73579186 0.2854901 -0.5069055 6.872793e-05 6.876178e-06 2.1800774e-05 2.2784572e-05
0.76 0.5350177 0.7388216 0.2931632 -0.5148651 0.52721524 0.7361068 0.2888449 -0.5106329 6.0878796e-05 7.370208e-06 1.8647688e-05 1.7911752e-05
0.7666666666666667 0.539946 0.7392477 0.29651257 -0.5183991 0.5326652 0.73646146 0.29222217 -0.514368 5.3010437e-05 7.763017e-06 1.8407549e-05 1.6249942e-05
0.7733333333333333 0.54487735 0.7396964 0.29877782 -0.5207502 0.5381531 0.736857 0.2956225 -0.5181117 4.5215384e-05 8.062116e-06 9.95605e-06 6.9617813e-06
0.78 0.54981166 0.7401508 0.3012307 -0.52328914 0.5436079 0.7372665 0.29906926 -0.5218014 3.848677e-05 8.31935e-06 4.671837e-06 2.2133463e-06
0.7866666666666666 0.55474913 0.74061835 0.30427304 -0.5264361 0.54902923 0.7376819 0.30252162 -0.5254582 3.2717257e-05 8.622579e-06 3.067482e-06 9.562372e-07
0.7933333333333333 0.55968976 0.741096 0.3079775 -0.5302569 0.5544229 0.73810095 0.3059589 -0.52907974 2.773966e-05 8.970467e-06 4.0747486e-06 1.3857804e-06
0.8 0.5646336 0.7415765 0.3123412 -0.53473526 0.5597062 0.73853 0.30948234 -0.53259426 2.427924e-05 9.281239e-06 8.173179e-06 4.583876e-06
0.8066666666666666 0.5695807 0.7420604 0.31727225 -0.5397601 0.5648994 0.7389623 0.3130095 -0.5360747 2.1914468e-05 9.5984105e-06 1.8170998e-05 1.3582282e-05
0.8133333333333334 0.574531 0.7425462 0.32109082 -0.5436025 0.5699778 0.7393974 0.31653854 -0.53953683 2.0731619e-05 9.914905e-06 2.0723208e-05 1.6529855e-05
0.82 0.5794845 0.7430273 0.32486713 -0.54737574 0.57500744 0.73983175 0.32004523 -0.5429667 2.004428e-05 1.0211756e-05 2.3250686e-05 1.9439414e-05
0.8266666666666667 0.58444124 0.74350685 0.32846528 -0.5509437 0.5799951 0.74026465 0.323528 -0.5463627 1.976824e-05 1.0511826e-05 2.4376845e-05 2.0985328e-05
0.8333333333333334 0.58940107 0.74397856 0.33214054 -0.55456704 0.5849415 0.7406958 0.3269869 -0.5497251 1.9887675e-05 1.077668e-05 2.6559863e-05 2.3444225e-05
0.84 0.59436405 0.7444423 0.33633 -0.5586796 0.589845 0.7411253 0.33042476 -0.55305433 2.042177e-05 1.1002479e-05 3.4871868e-05 3.1643416e-05
0.8466666666666667 0.59933007 0.7449 0.33995363 -0.56220406 0.5946808 0.74156 0.3338743 -0.5563506 2.1615819e-05 1.1155639e-05 3.695845e-05 3.426316e-05
0.8533333333333334 0.60429895 0.7453383 0.3410677 -0.5632394 0.5994757 0.7419969 0.33730096 -0.5596356 2.3263909e-05 1.1165197e-05 1.418837e-05 1.298749e-05
0.86 0.6092707 0.7457592 0.34354126 -0.5656123 0.6041788 0.74243766 0.3407462 -0.5628924 2.5927502e-05 1.1032551e-05 7.8124185e-06 7.398067e-06
0.8666666666666667 0.6142451 0.7461657 0.34539944 -0.5673751 0.6087913 0.74287987 0.3442237 -0.56609905 2.9744207e-05 1.0796648e-05 1.3823444e-06 1.6283695e-06
0.8733333333333333 0.61922216 0.74655116 0.3489154 -0.5707515 0.6133391 0.7433188 0.3476842 -0.5692916 3.4610137e-05 1.04481505e-05 1.5158375e-06 2.131298e-06
0.88 0.62420166 0.74692523 0.35354444 -0.5751857 0.6184116 0.7437195 0.35088608 -0.5723618 3.3524735e-05 1.0276619e-05 7.0669157e-06 7.97435e-06
0.8866666666666667 0.6291836 0.7472897 0.35617417 -0.5776677 0.6233581 0.744121 0.35410497 -0.57542944 3.3936678e-05 1.0040673e-05 4.2816096e-06 5.009869e-06
0.8933333333333333 0.63416785 0.7476425 0.36155173 -0.5827662 0.62828845 0.74451625 0.35729918 -0.5784691 3.456737e-05 9.773525e-06 1.8084207e-05 1.8464876e-05
0.9 0.63915443 0.74798423 0.36510175 -0.5860923 0.6331839 0.7449058 0.36047623 -0.581485 3.564732e-05 9.476554e-06 2.1395519e-05 2.1227395e-05
0.9066666666666666 0.64414316 0.74831164 0.36882457 -0.5895644 0.6380475 0.7452891 0.36363482 -0.5844766 3.7156922e-05 9.135818e-06 2.693347e-05 2.5885636e-05
0.9133333333333333 0.649134 0.7486224 0.37133947 -0.5918858 0.64287853 0.7456655 0.36677516 -0.5874443 3.9130628e-05 8.743416e-06 2.0832973e-05 1.972692e-05
0.92 0.6541267 0.7489108 0.3746425 -0.5949377 0.6476769 0.74603456 0.36989722 -0.5903885 4.160016e-05 8.272654e-06 2.2517634e-05 2.0695268e-05
0.9266666666666666 0.6591213 0.7491874 0.3755141 -0.59571236 0.65265375 0.7463908 0.37293968 -0.59326345 4.182883e-05 7.820918e-06 6.6276075e-06 5.9971917e-06
0.9333333333333333 0.6641176 0.7494461 0.37900394 -0.5989222 0.6576602 0.74674594 0.37596235 -0.5961099 4.1697866e-05 7.29081e-06 9.251302e-06 7.908842e-06
0.94 0.66911554 0.7496919 0.3821234 -0.6017748 0.6628246 0.74709815 0.37897247 -0.598852 3.957633e-05 6.7275687e-06 9.9284225e-06 8.542953e-06
0.9466666666666667 0.674115 0.7499187 0.3838667 -0.60335076 0.6680245 0.74745613 0.38202968 -0.60151 3.7094454e-05 6.064231e-06 3.3746246e-06 3.388435e-06
0.9533333333333334 0.6791159 0.7501342 0.3868724 -0.6060824 0.67321014 0.7478222 0.3851652 -0.6040822 3.4877852e-05 5.345365e-06 2.914519e-06 4.000612e-06
0.96 0.68411815 0.75033736 0.38827026 -0.60733443 0.6784071 0.7481831 0.38827688 -0.6066394 3.261642e-05 4.640968e-06 4.3772985e-11 4.830942e-07
0.9666666666666667 0.6891216 0.75052047 0.393108 -0.61171883 0.683571 0.7485233 0.39133903 -0.60918117 3.0809417e-05 3.9886995e-06 3.1292777e-06 6.4397577e-06
0.9733333333333334 0.6941262 0.7506834 0.3956226 -0.6139761 0.68867517 0.74884456 0.39437485 -0.6116981 2.9713658e-05 3.3814167e-06 1.5569141e-06 5.1894203e-06
0.98 0.6991317 0.7508369 0.39835054 -0.6164188 0.69372386 0.7491461 0.3973823 -0.6141894 2.9245057e-05 2.8588215e-06 9.375035e-07 4.970191e-06
0.9866666666666667 0.7041383 0.7509742 0.40348148 -0.6210075 0.69868004 0.7494328 0.4003577 -0.6166976 2.9792338e-05 2.3758403e-06 9.758064e-06 1.8575174e-05
0.9933333333333333 0.7091456 0.75110275 0.40513635 -0.62246895 0.7035948 0.74970883 0.4032208 -0.61931115 3.08114e-05 1.942997e-06 3.6693098e-06 9.971666e-06


==> graphs/visco/viscolastic_results_test_noise_8.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 0.00021304813 0.03195722 0.000115935654 -0.0039170953 -0.00047177178 0.03247464 0.0023316839 0.001464856 4.6897827e-07 2.6772395e-07 4.90954e-06 2.8965398e-05
0.006666666666666667 0.0007222122 0.076374605 0.00060860673 -0.005301852 -0.0010777912 0.07613963 0.001957694 -0.00879964 3.2400126e-06 5.5213913e-08 1.8200367e-06 1.22345255e-05
0.013333333333333334 0.0015653017 0.12646343 0.0017187248 -0.011519311 0.002149842 0.12590298 0.003121058 -0.0100688385 3.4168738e-07 3.1410147e-07 1.9665383e-06 2.1038704e-06
0.02 0.002764015 0.17980699 0.0034837758 -0.016690662 0.0017059713 0.18172325 0.0037497194 -0.017711984 1.1194564e-06 3.6720505e-06 7.072599e-08 1.0430983e-06
0.02666666666666667 0.0043328125 0.23531963 0.0061558285 -0.026210599 0.0038893055 0.2371656 0.006192571 -0.027072068 1.9669845e-07 3.4076081e-06 1.3500141e-09 7.4212994e-07
0.03333333333333333 0.006282217 0.2924107 0.009621031 -0.034490414 0.0066881943 0.29516542 0.0095950775 -0.036614418 1.6481772e-07 7.588472e-06 6.735668e-10 4.5113934e-06
0.04 0.008620425 0.35073116 0.014196403 -0.045888383 0.008964244 0.35553458 0.01439973 -0.04714059 1.1821161e-07 2.3072835e-05 4.1341604e-08 1.5680247e-06
0.04666666666666667 0.011353818 0.410009 0.019848121 -0.058093634 0.011359451 0.41318917 0.020508574 -0.059481796 3.1737113e-11 1.0113519e-05 4.3619815e-07 1.9269949e-06
0.05333333333333334 0.014487699 0.47008204 0.026372459 -0.0689182 0.014744879 0.472568 0.027433839 -0.071158834 6.614159e-08 6.1800006e-06 1.1265273e-06 5.020447e-06
0.06 0.01802647 0.5308157 0.034274615 -0.08231432 0.018226957 0.53407866 0.03539157 -0.08310869 4.0195307e-08 1.0646759e-05 1.2475857e-06 6.310292e-07
0.06666666666666667 0.021974007 0.5921305 0.04321802 -0.09519669 0.021970978 0.59569854 0.045148674 -0.09566314 9.1727875e-12 1.2731004e-05 3.727425e-06 2.1757658e-07
0.07333333333333333 0.026333468 0.65391916 0.053299785 -0.10821152 0.026743414 0.65795934 0.055200137 -0.1086042 1.6805559e-07 1.6323067e-05 3.6113397e-06 1.5419982e-07
0.08 0.031107573 0.7161157 0.06474466 -0.1223042 0.031858012 0.71984804 0.06609926 -0.12208671 5.6315906e-07 1.393024e-05 1.8349344e-06 4.7301857e-08
0.08666666666666667 0.03629879 0.7786824 0.07729954 -0.13607562 0.036568806 0.78285784 0.0779417 -0.13666353 7.2908904e-08 1.7434171e-05 4.12367e-07 3.4563865e-07
0.09333333333333334 0.041909218 0.8415646 0.091402456 -0.15121491 0.042034313 0.84532094 0.09082908 -0.15217541 1.5648821e-08 1.4110123e-05 3.2875812e-07 9.225584e-07
0.1 0.047727868 0.87279725 0.10096095 -0.16594324 0.04884958 0.8772503 0.10214065 -0.17023462 1.2582356e-06 1.982977e-05 1.3916982e-06 1.8415989e-05
0.10666666666666667 0.053673375 0.89182633 0.108942494 -0.18076098 0.054745506 0.8947048 0.11071363 -0.18582205 1.1494651e-06 8.285688e-06 3.1369266e-06 2.5614481e-05
0.11333333333333333 0.059709273 0.9053847 0.11599059 -0.19441774 0.0605279 0.9065515 0.117202 -0.19775473 6.70147e-07 1.3613311e-06 1.4675196e-06 1.1135442e-05
0.12 0.065815344 0.9159103 0.12149627 -0.20441541 0.06645262 0.91619056 0.1235265 -0.20809628 4.061232e-07 7.854625e-08 4.121838e-06 1.35488035e-05
0.12666666666666668 0.07197833 0.92444855 0.12625451 -0.21290062 0.07255687 0.9245563 0.12974405 -0.21693218 3.3470573e-07 1.1613338e-08 1.2176883e-05 1.6253427e-05
0.13333333333333333 0.078188814 0.93157214 0.13088681 -0.22136983 0.07873614 0.9313566 0.1344438 -0.22472554 2.9956695e-07 4.645335e-08 1.26522245e-05 1.1260801e-05
0.14 0.08443972 0.93763584 0.13537993 -0.22964664 0.08527695 0.9372959 0.13813917 -0.23139518 7.0095274e-07 1.155492e-07 7.6134497e-06 3.0574165e-06
0.14666666666666667 0.0907253 0.94283795 0.13826631 -0.23421732 0.091617204 0.94256103 0.14131872 -0.23735681 7.954884e-07 7.668645e-08 9.3172275e-06 9.856434e-06
0.15333333333333332 0.09704101 0.94735575 0.14180595 -0.24050331 0.09747639 0.947085 0.14420667 -0.24290219 1.895576e-07 7.3291645e-08 5.7634857e-06 5.754617e-06
0.16 0.10338306 0.9513071 0.14532909 -0.24682553 0.103593625 0.95098144 0.1467793 -0.24780534 4.4339014e-08 1.0606732e-07 2.1031115e-06 9.600295e-07
0.16666666666666666 0.10974826 0.95478016 0.14737505 -0.24992119 0.109517515 0.95438784 0.14918207 -0.2522802 5.3243017e-08 1.5391323e-07 3.2653181e-06 5.564965e-06
0.17333333333333334 0.11613375 0.95782375 0.1497245 -0.2538194 0.11647608 0.9571021 0.15130447 -0.2560491 1.1719108e-07 5.2075484e-07 2.4963056e-06 4.97152e-06
0.18 0.122537054 0.9604959 0.15192008 -0.25747672 0.12373541 0.9592426 0.1533534 -0.2594657 1.4360639e-06 1.5707781e-06 2.054386e-06 3.9560305e-06
0.18666666666666668 0.12895608 0.9628538 0.15430038 -0.26160112 0.13090484 0.9610264 0.15543084 -0.26268098 3.7976615e-06 3.3394595e-06 1.2779436e-06 1.1660919e-06
0.19333333333333333 0.13538885 0.9649161 0.1565016 -0.2654039 0.13791828 0.9626618 0.15750207 -0.2657833 6.398003e-06 5.0819012e-06 1.0009281e-06 1.4395451e-07
0.2 0.14183371 0.9667284 0.15877855 -0.2694071 0.14480877 0.9641478 0.15952677 -0.26877147 8.850991e-06 6.6594093e-06 5.5982883e-07 4.0401778e-07
0.20666666666666667 0.14828895 0.9682856 0.15970819 -0.27069968 0.15189943 0.9654077 0.16124794 -0.2714052 1.3035543e-05 8.282257e-06 2.3708358e-06 4.977449e-07
0.21333333333333335 0.1547532 0.96963656 0.1616632 -0.27415264 0.15882744 0.966455 0.16277945 -0.2738582 1.6599479e-05 1.01224305e-05 1.2460051e-06 8.6699e-08
0.22 0.16122518 0.9707977 0.16265453 -0.27570054 0.16556086 0.96732247 0.16416426 -0.2761626 1.879805e-05 1.2077355e-05 2.2792728e-06 2.1349501e-07
0.22666666666666666 0.16770358 0.9717612 0.16300274 -0.27602488 0.17228915 0.9680807 0.1654424 -0.2782999 2.10274e-05 1.3546281e-05 5.951955e-06 5.1757156e-06
0.23333333333333334 0.17418733 0.9725608 0.16500033 -0.27970794 0.17888963 0.96873224 0.16663842 -0.2803379 2.2111624e-05 1.4658064e-05 2.6833213e-06 3.9685148e-07
0.24 0.18067536 0.9732055 0.16640998 -0.28224713 0.18533632 0.96929 0.16775675 -0.282302 2.1724585e-05 1.5331052e-05 1.8137812e-06 3.0102862e-09
0.24666666666666667 0.18716665 0.97369313 0.16726626 -0.28374174 0.19172709 0.969811 0.16878617 -0.2842165 2.079762e-05 1.5070779e-05 2.3101068e-06 2.253885e-07
0.25333333333333335 0.19366027 0.9740438 0.16880578 -0.28660783 0.1982836 0.970312 0.16975725 -0.28599557 2.1375123e-05 1.3926236e-05 9.052932e-07 3.7486097e-07
0.26 0.20015527 0.97424966 0.16906057 -0.2870237 0.2049769 0.9707482 0.17074144 -0.28766686 2.32481e-05 1.2260326e-05 2.82531e-06 4.1365982e-07
0.26666666666666666 0.20665084 0.9743341 0.1698612 -0.2885375 0.21171334 0.9711174 0.17172065 -0.2892955 2.5628962e-05 1.0347439e-05 3.4575778e-06 5.745523e-07
0.2733333333333333 0.21314617 0.97430074 0.17067736 -0.29011714 0.21851201 0.9714126 0.17264846 -0.2908828 2.879233e-05 8.341371e-06 3.8852186e-06 5.8622214e-07
0.28 0.2196406 0.9741635 0.17122978 -0.2912241 0.22619477 0.97144073 0.17285064 -0.29207677 4.2957163e-05 7.413314e-06 2.6271837e-06 7.2705336e-07
0.2866666666666667 0.22613348 0.973932 0.17231606 -0.29337445 0.23379059 0.97111857 0.17287241 -0.2932234 5.8631344e-05 7.915549e-06 3.0952503e-07 2.2812529e-08
0.29333333333333333 0.23262423 0.9736127 0.1723597 -0.29357475 0.24113008 0.97051525 0.17282607 -0.29439884 7.23495e-05 9.594349e-06 2.1749318e-07 6.791306e-07
0.3 0.23911224 0.9732035 0.17296599 -0.29487 0.24800548 0.96977806 0.17290884 -0.29574025 7.908966e-05 1.1733498e-05 3.26566e-09 7.5734835e-07
0.30666666666666664 0.24559702 0.9727146 0.17255756 -0.29427916 0.2547765 0.96909004 0.17314307 -0.29711586 8.4262996e-05 1.3137424e-05 3.428235e-07 8.046891e-06
0.31333333333333335 0.25207806 0.97215736 0.17254683 -0.29446343 0.26134312 0.9684635 0.1735617 -0.29860145 8.5841435e-05 1.364474e-05 1.029968e-06 1.7123231e-05
0.32 0.25855494 0.97153133 0.17367738 -0.2968166 0.26771834 0.9679027 0.17416996 -0.3002078 8.396807e-05 1.3166822e-05 2.4262795e-07 1.150028e-05
0.32666666666666666 0.26502723 0.9708445 0.17470792 -0.2989872 0.27418533 0.9673953 0.17486371 -0.30182096 8.387088e-05 1.1896992e-05 2.4271035e-08 8.030161e-06
0.3333333333333333 0.27149457 0.9701017 0.17545077 -0.30063087 0.2807199 0.9668961 0.17562144 -0.3034677 8.5106876e-05 1.0275855e-05 2.9125859e-08 8.0475675e-06
0.34 0.2779566 0.9693056 0.1768142 -0.30342284 0.28693324 0.9662609 0.17653684 -0.30532098 8.058004e-05 9.269984e-06 7.692597e-08 3.6029344e-06
0.3466666666666667 0.28441304 0.9684645 0.17699094 -0.30404422 0.2929566 0.96557724 0.17763518 -0.30733937 7.299226e-05 8.3362065e-06 4.1504106e-07 1.0858036e-05
0.35333333333333333 0.29086357 0.9675805 0.17836459 -0.30685392 0.2990727 0.96483535 0.17883225 -0.30939952 6.738996e-05 7.5358566e-06 2.1870405e-07 6.4800547e-06
0.36 0.29730794 0.96665174 0.1794298 -0.30909947 0.30533838 0.9640281 0.18009351 -0.3114876 6.4488035e-05 6.8833697e-06 4.4051444e-07 5.7031157e-06
0.36666666666666664 0.3037459 0.96569353 0.18092908 -0.3121123 0.3117685 0.9631523 0.18140054 -0.31360632 6.436221e-05 6.4579212e-06 2.2227249e-07 2.2320964e-06
0.37333333333333335 0.31017727 0.96470696 0.18215743 -0.31462762 0.3182765 0.96219885 0.18274216 -0.31580627 6.5597495e-05 6.290585e-06 3.4191675e-07 1.3892206e-06
0.38 0.31660196 0.9637024 0.18345255 -0.31724563 0.32467467 0.96114856 0.18410586 -0.31818348 6.516855e-05 6.5219997e-06 4.2681606e-07 8.795613e-07
0.38666666666666666 0.32301977 0.9626758 0.18321183 -0.31717044 0.33140358 0.9600132 0.18544115 -0.3205099 7.0288275e-05 7.089434e-06 4.9698588e-06 1.1152056e-05
0.3933333333333333 0.3294307 0.96163714 0.18367437 -0.31832856 0.33836547 0.95879835 0.18677033 -0.32283223 7.9830046e-05 8.058731e-06 9.585027e-06 2.028302e-05
0.4 0.33583465 0.96059126 0.18551189 -0.32186666 0.34468237 0.9575314 0.18821892 -0.32553458 7.8282035e-05 9.362768e-06 7.328035e-06 1.3453643e-05
0.4066666666666667 0.3422316 0.95954317 0.1858335 -0.32276788 0.35096598 0.95625937 0.18974376 -0.32828555 7.628931e-05 1.0783334e-05 1.5290121e-05 3.044459e-05
0.41333333333333333 0.34862152 0.95848876 0.18816191 -0.32709467 0.357186 0.9550336 0.19139826 -0.3311188 7.335019e-05 1.1938145e-05 1.0473983e-05 1.6193528e-05
0.42 0.35500443 0.9574351 0.19017623 -0.3308374 0.3634949 0.9538489 0.19313292 -0.3339714 7.208813e-05 1.2860637e-05 8.742007e-06 9.822033e-06
0.4266666666666667 0.3613804 0.9563946 0.19170736 -0.33373025 0.36991286 0.9526986 0.19492167 -0.33684662 7.280295e-05 1.3660597e-05 1.0331818e-05 9.711757e-06
0.43333333333333335 0.36774945 0.95536184 0.19282946 -0.33591968 0.37644738 0.9515794 0.19674923 -0.3397489 7.565394e-05 1.43069365e-05 1.536456e-05 1.4662857e-05
0.44 0.37411174 0.95434105 0.19433695 -0.3387235 0.38313177 0.95047057 0.19850795 -0.3427763 8.136095e-05 1.4980671e-05 1.7397231e-05 1.642509e-05
0.44666666666666666 0.38046736 0.95334035 0.1951489 -0.34036437 0.39002705 0.94938725 0.200193 -0.3459197 9.1387694e-05 1.5626994e-05 2.5442972e-05 3.086171e-05
0.4533333333333333 0.38681644 0.95236295 0.19743676 -0.34437907 0.39671472 0.9483068 0.2017962 -0.34943554 9.797585e-05 1.6452399e-05 1.9004709e-05 2.5567895e-05
0.46 0.39315912 0.9514034 0.19952811 -0.3480282 0.40365642 0.94729936 0.20340882 -0.3529649 0.000110193345 1.6842965e-05 1.5059905e-05 2.4370958e-05
0.4666666666666667 0.39949554 0.95046437 0.20081367 -0.3503576 0.41074502 0.9463638 0.20503151 -0.35657722 0.00012655086 1.6814602e-05 1.7790244e-05 3.8683742e-05
0.47333333333333333 0.4058259 0.9495539 0.2032663 -0.35449657 0.41759223 0.9455416 0.20681487 -0.36032364 0.00013844615 1.6098444e-05 1.2592402e-05 3.3954737e-05
0.48 0.41215038 0.9486697 0.2062152 -0.35934785 0.42403594 0.9448092 0.20871666 -0.36429057 0.00014126638 1.4903257e-05 6.2572917e-06 2.4430434e-05
0.4866666666666667 0.41846913 0.94781566 0.20729898 -0.36126864 0.4305013 0.94418585 0.21078481 -0.36826468 0.00014477338 1.3175475e-05 1.2151001e-05 4.8944516e-05
0.49333333333333335 0.4247824 0.9469883 0.20966043 -0.3651206 0.43704307 0.94365084 0.21295919 -0.37227666 0.00015032417 1.1138525e-05 1.0881814e-05 5.1209397e-05
0.5 0.43109033 0.9461912 0.21244545 -0.3695608 0.44367695 0.94319695 0.2152196 -0.37631992 0.00015842309 8.9654695e-06 7.695904e-06 4.568553e-05
0.5066666666666667 0.4373932 0.9454259 0.21406569 -0.37220463 0.45007202 0.9428412 0.21777688 -0.3801901 0.00016075278 6.6809607e-06 1.3772959e-05 6.376777e-05
0.5133333333333333 0.44369113 0.944692 0.21624781 -0.37565276 0.45636255 0.94252664 0.22043158 -0.3839938 0.00016056465 4.688858e-06 1.7503924e-05 6.957302e-05
0.52 0.44998437 0.943988 0.21902613 -0.3799339 0.46261364 0.942236 0.22311607 -0.38775736 0.00015949848 3.0695703e-06 1.6727581e-05 6.120664e-05
0.5266666666666666 0.4562732 0.94332147 0.22208166 -0.38455763 0.46884584 0.9419638 0.22580624 -0.3914888 0.00015807143 1.8432803e-06 1.3872459e-05 4.804092e-05
0.5333333333333333 0.46255782 0.9426955 0.22487311 -0.3887382 0.47506422 0.94170856 0.22849283 -0.39518982 0.00015640994 9.740381e-07 1.3102341e-05 4.1623614e-05
0.54 0.46883848 0.94209987 0.22705017 -0.39199626 0.4812659 0.9414684 0.23117271 -0.39886126 0.00015444076 3.9873112e-07 1.6995338e-05 4.7128153e-05
0.5466666666666666 0.47511536 0.94153106 0.22971857 -0.39591035 0.48741537 0.9412173 0.23385727 -0.40251827 0.00015129035 9.8444616e-08 1.7128905e-05 4.3664604e-05
0.5533333333333333 0.48138863 0.9409916 0.23139527 -0.39839783 0.49354908 0.940956 0.23653947 -0.40614912 0.00014787655 1.2662191e-09 2.6462729e-05 6.0082435e-05
0.56 0.48765853 0.94048506 0.23461837 -0.4029987 0.49966636 0.940685 0.2392155 -0.40975347 0.00014418804 3.99656e-08 2.1133581e-05 4.562713e-05
0.5666666666666667 0.49392527 0.9400101 0.23624276 -0.40535426 0.5057653 0.9404051 0.24188322 -0.41333026 0.00014018668 1.5602498e-07 3.1814812e-05 6.3616506e-05
0.5733333333333334 0.50018907 0.9395707 0.23969916 -0.4101759 0.5118434 0.9401174 0.2445411 -0.41687822 0.00013582311 2.988741e-07 2.3444369e-05 4.492128e-05
0.58 0.5064502 0.9391633 0.2415704 -0.41280562 0.51789784 0.93982315 0.24718782 -0.4203961 0.0001310491 4.3536693e-07 3.155546e-05 5.7615274e-05
0.5866666666666667 0.5127087 0.93878585 0.24483362 -0.41726854 0.523926 0.93952346 0.24982223 -0.4238827 0.00012582773 5.440648e-07 2.4886238e-05 4.374696e-05
0.5933333333333334 0.518965 0.9384423 0.24746002 -0.42083597 0.529955 0.93923384 0.25249153 -0.4273018 0.00012078062 6.265509e-07 2.5316105e-05 4.180686e-05
0.6 0.52521926 0.93813276 0.25036907 -0.42473492 0.5360706 0.9389523 0.25529602 -0.43059936 0.000117751224 6.716849e-07 2.4274834e-05 3.4391673e-05
0.6066666666666667 0.5314716 0.93785095 0.25279668 -0.4279671 0.5420989 0.93861544 0.25812608 -0.4340014 0.00011293886 5.844437e-07 2.8402508e-05 3.641259e-05
0.6133333333333333 0.53772223 0.93759686 0.25499898 -0.4308779 0.5479641 0.93822384 0.26093718 -0.4375702 0.00010489582 3.931055e-07 3.5262245e-05 4.478715e-05
0.62 0.54397136 0.9373736 0.2567505 -0.43318406 0.55389625 0.9377987 0.26374453 -0.44119328 9.850341e-05 1.8071029e-07 4.891658e-05 6.414769e-05
0.6266666666666667 0.55021924 0.9371747 0.260724 -0.4382977 0.5598966 0.937346 0.26657662 -0.4448497 9.365111e-05 2.9344974e-08 3.4253044e-05 4.2928845e-05
0.6333333333333333 0.55646586 0.9370011 0.2638167 -0.44224128 0.5659485 0.93687814 0.2694494 -0.44854277 8.9920126e-05 1.512024e-08 3.1727293e-05 3.9708808e-05
0.64 0.56271154 0.936847 0.26629713 -0.44538236 0.5720234 0.9364323 0.27239028 -0.4522921 8.671064e-05 1.719508e-07 3.712641e-05 4.7744754e-05
0.6466666666666666 0.5689563 0.9367215 0.2699913 -0.4499958 0.57815105 0.9360121 0.2754095 -0.4560694 8.454309e-05 5.032689e-07 2.935669e-05 3.688891e-05
0.6533333333333333 0.5752005 0.9366202 0.27473518 -0.45583797 0.5842187 0.93561834 0.27861252 -0.45981267 8.132762e-05 1.0036731e-06 1.5033779e-05 1.5798287e-05
0.66 0.581444 0.93653286 0.2775175 -0.45923623 0.5902624 0.9352519 0.2818707 -0.46360496 7.7763965e-05 1.6408673e-06 1.895031e-05 1.9085735e-05
0.6666666666666666 0.58768713 0.93646944 0.28105026 -0.4635045 0.5963584 0.93491787 0.28516123 -0.4674295 7.5191165e-05 2.407365e-06 1.690001e-05 1.540559e-05
0.6733333333333333 0.59393 0.9364261 0.28458756 -0.4677347 0.6025211 0.9346196 0.28848583 -0.4712798 7.380726e-05 3.2634334e-06 1.5196454e-05 1.25677725e-05
0.68 0.60017264 0.93639314 0.288771 -0.47268477 0.6087516 0.93435985 0.29184633 -0.47515568 7.359849e-05 4.1342814e-06 9.4576635e-06 6.105399e-06
0.6866666666666666 0.6064152 0.93638414 0.29114825 -0.47547254 0.61503816 0.9341238 0.29519802 -0.47908345 7.435517e-05 5.1090797e-06 1.6400701e-05 1.3038663e-05
0.6933333333333334 0.6126578 0.9363926 0.2941087 -0.47891727 0.62138057 0.93390435 0.29853755 -0.4830545 7.608693e-05 6.1914157e-06 1.9614832e-05 1.7116572e-05
0.7 0.6189005 0.936404 0.2973428 -0.4826519 0.62777954 0.9337067 0.30189592 -0.48704454 7.88378e-05 7.275368e-06 2.0730806e-05 1.9295407e-05
0.7066666666666667 0.62514335 0.9364276 0.299981 -0.48567402 0.6342297 0.9335337 0.30528122 -0.49105105 8.256213e-05 8.374455e-06 2.8092372e-05 2.8912391e-05
0.7133333333333334 0.63138646 0.93646544 0.30244404 -0.4884753 0.640731 0.9333876 0.30869484 -0.49507442 8.732002e-05 9.47325e-06 3.9072485e-05 4.3548494e-05
0.72 0.63762987 0.93651557 0.30530912 -0.4917124 0.6472844 0.9332706 0.31213728 -0.49911517 9.32098e-05 1.053e-05 4.6623758e-05 5.4801116e-05
0.7266666666666667 0.6438737 0.9365752 0.30911994 -0.49598682 0.6538834 0.93318546 0.3156149 -0.5031687 0.000100194215 1.1490176e-05 4.2184623e-05 5.157944e-05
0.7333333333333333 0.65011805 0.9366489 0.31353304 -0.50089025 0.6603846 0.93314224 0.31923318 -0.507143 0.000105401894 1.2296668e-05 3.249161e-05 3.9097078e-05
0.74 0.65636295 0.9367336 0.31664807 -0.5043159 0.66689765 0.9331258 0.3228281 -0.5110662 0.000110979985 1.301629e-05 3.8192993e-05 4.5566358e-05
0.7466666666666667 0.66260844 0.9368307 0.32020336 -0.5081975 0.67384 0.93312615 0.3262161 -0.51488817 0.00012614753 1.3723675e-05 3.6153015e-05 4.4765213e-05
0.7533333333333333 0.6688547 0.93693453 0.32266802 -0.5108635 0.6805739 0.93316555 0.32969764 -0.518669 0.00013733888 1.4205214e-05 4.9415597e-05 6.092624e-05
0.76 0.6751017 0.9370453 0.32573956 -0.5141705 0.6872266 0.93323964 0.3331822 -0.52243465 0.00014701311 1.44828755e-05 5.5392644e-05 6.8295754e-05
0.7666666666666667 0.6813494 0.93716115 0.32914388 -0.5178125 0.6937389 0.93332803 0.33671784 -0.5260545 0.00015349925 1.4692771e-05 5.7364905e-05 6.793075e-05
0.7733333333333333 0.687598 0.93728477 0.33148226 -0.5202905 0.7000546 0.93343693 0.34034577 -0.52955496 0.00015516678 1.4805853e-05 7.856179e-05 8.583039e-05
0.78 0.69384736 0.93740547 0.3339554 -0.5229006 0.7063103 0.93355083 0.34394747 -0.5330137 0.00015532422 1.4858191e-05 9.984132e-05 0.0001022752
0.7866666666666666 0.70009756 0.93753153 0.33704826 -0.52615136 0.71265596 0.9336699 0.3474495 -0.53645265 0.00015771342 1.49120015e-05 0.00010818598 0.00010611662
0.7933333333333333 0.7063486 0.93765986 0.34079397 -0.53006643 0.7191219 0.9337975 0.35085872 -0.539867 0.00016315657 1.4917987e-05 0.000101299214 9.605085e-05
0.8 0.7126005 0.9377888 0.3451846 -0.53462327 0.72553766 0.933934 0.35426974 -0.54323107 0.00016736929 1.4859569e-05 8.2539926e-05 7.40943e-05
0.8066666666666666 0.71885335 0.93791956 0.35014912 -0.5397323 0.73191625 0.9340763 0.35765696 -0.54656327 0.0001706392 1.4770554e-05 5.6367524e-05 4.666243e-05
0.8133333333333334 0.725107 0.93805045 0.35399672 -0.54365313 0.7382445 0.9342259 0.36102432 -0.54987234 0.00017259285 1.4627045e-05 4.938711e-05 3.867855e-05
0.82 0.73136157 0.9381789 0.35778478 -0.547486 0.74453646 0.9343817 0.3643679 -0.5531538 0.00017357776 1.4418527e-05 4.3337528e-05 3.2124022e-05
0.8266666666666667 0.73761696 0.93830764 0.3614062 -0.5511242 0.7507878 0.93454295 0.3676901 -0.5564062 0.00017347098 1.4172883e-05 3.948714e-05 2.7899363e-05
0.8333333333333334 0.7438731 0.9384315 0.3650802 -0.5547921 0.7569981 0.9347087 0.37098986 -0.55962956 0.00017226569 1.3859142e-05 3.492398e-05 2.3400955e-05
0.84 0.7501302 0.93855345 0.36927244 -0.55895156 0.7631393 0.9348785 0.3742718 -0.5628342 0.0001692375 1.350507e-05 2.4993695e-05 1.5074945e-05
0.8466666666666667 0.756388 0.93867487 0.37290713 -0.5625301 0.7692288 0.93505126 0.37752846 -0.56601876 0.00016488634 1.3130511e-05 2.1356662e-05 1.2170748e-05
0.8533333333333334 0.76264656 0.93878746 0.37398422 -0.56357193 0.7752761 0.93522644 0.3807607 -0.56917655 0.000159506 1.2680863e-05 4.5920708e-05 3.141182e-05
0.86 0.7689059 0.9388943 0.37642527 -0.5659535 0.7811843 0.935403 0.38402364 -0.5722796 0.00015076002 1.2189053e-05 5.7735233e-05 4.001928e-05
0.8666666666666667 0.77516586 0.9389985 0.37826318 -0.5677356 0.7870323 0.9355749 0.38724655 -0.57536054 0.00014081264 1.172125e-05 8.0701e-05 5.8139467e-05
0.8733333333333333 0.7814265 0.93909496 0.3817328 -0.5711031 0.7929434 0.93574435 0.39040264 -0.578404 0.00013263965 1.1226624e-05 7.5166354e-05 5.3303334e-05
0.88 0.7876878 0.9391914 0.3863528 -0.5755623 0.7989481 0.93591696 0.39350992 -0.58139694 0.00012679504 1.0721962e-05 5.1224324e-05 3.4043012e-05
0.8866666666666667 0.79394966 0.9392878 0.38898167 -0.5780768 0.8051009 0.93607676 0.39655817 -0.58427197 0.00012435047 1.0310659e-05 5.7403282e-05 3.838035e-05
0.8933333333333333 0.8002122 0.9393817 0.39435473 -0.5832009 0.8112469 0.9362242 0.39959306 -0.58705765 0.000121763886 9.969784e-06 2.7440043e-05 1.4874738e-05
0.9 0.8064754 0.93947345 0.39790267 -0.5865546 0.8173583 0.93636125 0.40257785 -0.5898287 0.00011843782 9.685769e-06 2.1857306e-05 1.072001e-05
0.9066666666666666 0.81273913 0.93956035 0.40161067 -0.59004074 0.8234917 0.9364941 0.40539995 -0.59272784 0.00011561752 9.401839e-06 1.4358612e-05 7.220488e-06
0.9133333333333333 0.8190034 0.93964124 0.40409932 -0.5923651 0.8295876 0.9366273 0.40818146 -0.5956352 0.000112024776 9.083647e-06 1.6663895e-05 1.0693486e-05
0.92 0.82526815 0.9397141 0.4073544 -0.5953973 0.83564353 0.93676054 0.41094083 -0.5985269 0.00010764852 8.723336e-06 1.2862347e-05 9.794406e-06
0.9266666666666666 0.83153343 0.9397865 0.40821525 -0.5961873 0.84165984 0.936893 0.4136808 -0.60139817 0.00010254422 8.372385e-06 2.9872099e-05 2.7153234e-05
0.9333333333333333 0.8377991 0.93985283 0.41167185 -0.5993881 0.84763604 0.937024 0.41640168 -0.604248 9.6766016e-05 8.002316e-06 2.237136e-05 2.3618286e-05
0.94 0.8440652 0.93991756 0.41477805 -0.6022491 0.8535702 0.9371527 0.41911888 -0.6070557 9.034566e-05 7.644565e-06 1.8842784e-05 2.3103767e-05
0.9466666666666667 0.8503317 0.9399762 0.41648355 -0.60381013 0.85945535 0.93727696 0.4219152 -0.6097119 8.3240506e-05 7.2859825e-06 2.9502844e-05 3.48307e-05
0.9533333333333334 0.8565986 0.94003415 0.41948277 -0.60655344 0.86530054 0.93739444 0.4247135 -0.6123123 7.572342e-05 6.9680736e-06 2.7360482e-05 3.3164717e-05
0.96 0.86286587 0.94009024 0.42087215 -0.607815 0.8711023 0.9375045 0.42749658 -0.614882 6.7838424e-05 6.6862e-06 4.388308e-05 4.9941995e-05
0.9666666666666667 0.8691335 0.94013715 0.42566594 -0.61217296 0.87682694 0.93761355 0.43034753 -0.6173605 5.9189475e-05 6.3685625e-06 2.1917258e-05 2.6910275e-05
0.9733333333333334 0.8754013 0.94017684 0.42813203 -0.61440015 0.8824926 0.9377199 0.43326148 -0.61974585 5.0286308e-05 6.0366674e-06 2.6311323e-05 2.857653e-05
0.98 0.8816694 0.94021654 0.43084934 -0.61684555 0.88812786 0.9378208 0.43617818 -0.62209785 4.1711723e-05 5.7396137e-06 2.8396473e-05 2.7586673e-05
0.9866666666666667 0.8879378 0.9402521 0.43595085 -0.6214172 0.89370126 0.9379176 0.4391275 -0.6244002 3.32176e-05 5.4500542e-06 1.0091165e-05 8.898134e-06
0.9933333333333333 0.89420635 0.9402878 0.4376015 -0.6228852 0.8991453 0.9380115 0.4422503 -0.6265113 2.4393326e-05 5.181548e-06 2.1611384e-05 1.3148228e-05


==> graphs/visco/viscolastic_results_test_noise_9.txt <==
tspan qx_real vx_real e_real tau_real qx_net vx_net e_net tau_net qx_error vx_error e_error tau_error
0.0 7.3893794e-08 1.1084069e-05 1.3809283e-05 -0.0039170953 -0.0014196922 -0.0004419763 0.0006586206 -0.0013430027 2.0157358e-06 2.052637e-07 4.1578164e-07 6.625953e-06
0.006666666666666667 5.62387e-07 7.3273986e-05 7.4589757e-06 -0.0028787418 -0.0005187466 0.00020551053 7.3754927e-06 -0.0032563498 2.6968186e-07 1.7486503e-08 6.969407e-15 1.425878e-07
0.013333333333333334 2.3392026e-06 0.00026652234 1.8454133e-05 -0.004527328 -5.0402014e-05 0.001237532 0.00016263909 -0.0037960792 2.7816358e-09 9.4285974e-07 2.0789303e-08 5.347249e-07
0.02 7.063379e-06 0.00070862647 1.0515583e-05 -0.0034100127 0.0001621264 0.0025549838 0.00021056965 -0.0041466826 2.4044537e-08 3.4090356e-06 4.0021632e-08 5.4268247e-07
0.02666666666666667 1.735298e-05 0.0015434403 2.4777393e-05 -0.005221661 0.00025666473 0.0041971193 0.00023918564 -0.004485409 5.727011e-08 7.0420115e-06 4.5970893e-08 5.420676e-07
0.03333333333333333 3.685837e-05 0.0029258083 2.00115e-05 -0.004613442 0.00031454483 0.006236812 0.00026245718 -0.0048729656 7.710977e-08 1.0962746e-05 5.8779907e-08 6.735257e-08
0.04 7.024938e-05 0.005008651 3.5364836e-05 -0.006042091 0.0003654202 0.00876806 0.00028756048 -0.0053425245 8.712581e-08 1.4133158e-05 6.3602634e-08 4.893935e-07
0.04666666666666667 0.00012312681 0.007931615 5.790161e-05 -0.0075726523 0.00042126377 0.011908654 0.00031808286 -0.0059214155 8.888565e-08 1.5816839e-05 6.769429e-08 2.726583e-06
0.05333333333333334 0.00020190049 0.011816053 5.832249e-05 -0.0070206504 0.0004881064 0.015803898 0.00035676247 -0.006638643 8.191382e-08 1.5902908e-05 8.9066425e-08 1.4592977e-07
0.06 0.000313643 0.016761376 9.347866e-05 -0.00852345 0.0005700161 0.020625133 0.0004058506 -0.0075265085 6.572717e-08 1.4928622e-05 9.7576226e-08 9.938927e-07
0.06666666666666667 0.0004659542 0.022846676 0.0001239763 -0.008930549 0.00071039435 0.026542362 0.00045088 -0.008593209 5.9750995e-08 1.3658091e-05 1.0686604e-07 1.1379824e-07
0.07333333333333333 0.0006668001 0.030126886 0.00016817225 -0.009274177 0.00088327087 0.033746254 0.00051103364 -0.009882936 4.6859608e-08 1.309982e-05 1.1755394e-07 3.7058751e-07
0.08 0.0009243767 0.0386365 0.0002489091 -0.0105214715 0.0011287604 0.04226679 0.00058613264 -0.011299012 4.177269e-08 1.31790175e-05 1.1371971e-07 6.045696e-07
0.08666666666666667 0.0012470051 0.048394244 0.0003470506 -0.011197733 0.0014149912 0.05218222 0.0006934015 -0.012899629 2.8219345e-08 1.43487605e-05 1.1995894e-07 2.8964503e-06
0.09333333333333334 0.0016430102 0.059400775 0.00051007984 -0.013217609 0.001738713 0.06360489 0.00084690587 -0.014762804 9.159031e-09 1.7674598e-05 1.1345177e-07 2.3876262e-06
0.1 0.0021206012 0.07163867 0.00070317544 -0.014528341 0.0021187267 0.07661438 0.0010647695 -0.01692675 3.5138233e-12 2.4757654e-05 1.3075024e-07 5.75237e-06
0.10666666666666667 0.0026875685 0.08504509 0.001028922 -0.0184287 0.0025329657 0.09097282 0.0013275149 -0.020033766 2.3902029e-08 3.5137942e-05 8.915769e-08 2.5762354e-06
0.11333333333333333 0.003350904 0.09950029 0.0014949333 -0.023685498 0.0031596934 0.106328614 0.0016924161 -0.023913229 3.656147e-08 4.6625995e-05 3.8999488e-08 5.186128e-08
0.12 0.0041166013 0.11485463 0.001962532 -0.02673686 0.00401943 0.122232534 0.0022012643 -0.028293561 9.442282e-09 5.443352e-05 5.6993063e-08 2.423321e-06
0.12666666666666668 0.0049893777 0.13091645 0.0025198734 -0.029925121 0.0050946344 0.13831274 0.0029343485 -0.03305336 1.1078969e-08 5.470519e-05 1.7178961e-07 9.785885e-06
0.13333333333333333 0.0059725754 0.14747964 0.0032428573 -0.034445334 0.0065088896 0.15433866 0.003944959 -0.03652181 2.8763293e-07 4.7046145e-05 4.9294687e-07 4.311756e-06
0.14 0.0070682005 0.1643438 0.004126802 -0.039803874 0.0076938914 0.17058004 0.0049721934 -0.040319428 3.9148912e-07 3.8890692e-05 7.1468645e-07 2.6579602e-07
0.14666666666666667 0.00827687 0.18130033 0.0049405536 -0.042863775 0.008839038 0.18744557 0.005950368 -0.0450161 3.160336e-07 3.7763963e-05 1.0197252e-06 4.6324976e-06
0.15333333333333332 0.009598035 0.1981749 0.0060367375 -0.048412673 0.010273382 0.20428641 0.006934042 -0.050170794 4.5609318e-07 3.735065e-05 8.051556e-07 3.0909894e-06
0.16 0.011030068 0.21480489 0.007323286 -0.054865208 0.01183301 0.22094464 0.008070916 -0.055581927 6.4471675e-07 3.7696595e-05 5.589505e-07 5.136872e-07
0.16666666666666666 0.012570424 0.23105335 0.008451083 -0.05880776 0.01351112 0.23733182 0.009327623 -0.061096326 8.849096e-07 3.941919e-05 7.6832293e-07 5.23753e-06
0.17333333333333334 0.014215703 0.24679184 0.009834205 -0.064494476 0.015355259 0.2533918 0.010617084 -0.066641755 1.298588e-06 4.3559507e-05 6.128996e-07 4.61081e-06
0.18 0.01596186 0.26192346 0.011340098 -0.07055108 0.016926274 0.26869705 0.0121770445 -0.0732836 9.30095e-07 4.5881534e-05 7.004787e-07 7.46664e-06
0.18666666666666668 0.017804349 0.27637357 0.013040742 -0.07747765 0.018769056 0.28287134 0.013779369 -0.08061237 9.3065916e-07 4.222102e-05 5.4557023e-07 9.82647e-06
0.19333333333333333 0.019738143 0.29006913 0.014886317 -0.08480243 0.020791525 0.2960296 0.015387207 -0.08793157 1.109613e-06 3.5527137e-05 2.5089122e-07 9.791561e-06
0.2 0.02175797 0.30297393 0.016886503 -0.09253938 0.022839023 0.30794394 0.017053848 -0.095364176 1.1686759e-06 2.470104e-05 2.8004559e-08 7.979485e-06
0.20666666666666667 0.02385818 0.31503144 0.018639363 -0.09840327 0.024960464 0.3186298 0.018868549 -0.102837704 1.2150291e-06 1.29482105e-05 5.252597e-08 1.9664227e-05
0.21333333333333335 0.026033128 0.32624212 0.020825941 -0.10636703 0.027164558 0.3290184 0.021170666 -0.1098016 1.2801345e-06 7.707814e-06 1.1883555e-07 1.1796262e-05
0.22 0.02827713 0.33660048 0.02274844 -0.112637326 0.029408138 0.33888704 0.023469094 -0.11670146 1.2791778e-06 5.2283262e-06 5.193417e-07 1.6517195e-05
0.22666666666666666 0.030584304 0.34607595 0.024593214 -0.118398376 0.03165627 0.34814832 0.025837652 -0.12363343 1.1491096e-06 4.294693e-06 1.548628e-06 2.7405786e-05
0.23333333333333334 0.032948952 0.35469744 0.027180154 -0.12736268 0.03397438 0.3566685 0.028290205 -0.13059902 1.0515008e-06 3.8851013e-06 1.2322129e-06 1.04738865e-05
0.24 0.035365414 0.36246905 0.029648475 -0.13544206 0.03638663 0.36427936 0.030826973 -0.13754237 1.0428853e-06 3.2772305e-06 1.3888563e-06 4.4112758e-06
0.24666666666666667 0.03782804 0.36939406 0.032013886 -0.14286236 0.038823925 0.370871 0.033437524 -0.1446155 9.91788e-07 2.181362e-06 2.026746e-06 3.0734877e-06
0.25333333333333335 0.04033141 0.3755051 0.034785345 -0.15160233 0.041294254 0.3767702 0.036161248 -0.15192962 9.270724e-07 1.6004998e-06 1.8931075e-06 1.07118154e-07
0.26 0.042870123 0.38080728 0.03705829 -0.15831359 0.043735243 0.381777 0.03860003 -0.15977447 7.4843337e-07 9.4033356e-07 2.376966e-06 2.1341705e-06
0.26666666666666666 0.045439083 0.3853443 0.039633244 -0.16594584 0.04623373 0.38600317 0.040918995 -0.16749358 6.314613e-07 4.3410932e-07 1.6531542e-06 2.3954958e-06
0.2733333333333333 0.048033334 0.3891374 0.042328455 -0.17379959 0.048706576 0.38950735 0.043241628 -0.1750525 4.5325467e-07 1.3687486e-07 8.338849e-07 1.5697698e-06
0.28 0.050648212 0.39223188 0.044875603 -0.18101878 0.051155835 0.3922592 0.045610487 -0.18259872 2.5768108e-07 7.4685946e-10 5.4005494e-07 2.4962114e-06
0.2866666666666667 0.05327937 0.3946737 0.047764447 -0.18911406 0.05370794 0.39435378 0.048047412 -0.18992122 1.8367102e-07 1.0235388e-07 8.006953e-08 6.5149305e-07
0.29333333333333333 0.05592266 0.39649343 0.050034247 -0.19525921 0.05647606 0.39598763 0.050390854 -0.19663498 3.0625083e-07 2.558387e-07 1.2716865e-07 1.8927283e-06
0.3 0.058574084 0.39771357 0.052776538 -0.20264618 0.059170224 0.3972265 0.052543554 -0.20304067 3.553824e-07 2.3722681e-07 5.4281255e-08 1.55625e-07
0.30666666666666664 0.06122993 0.39837694 0.054803964 -0.20798917 0.06178759 0.39804614 0.054658405 -0.2093234 3.1098585e-07 1.0943246e-07 2.118721e-08 1.7801832e-06
0.31333333333333335 0.0638868 0.3985302 0.05704988 -0.21387236 0.06448579 0.398407 0.056813985 -0.2154303 3.5878833e-07 1.5171587e-08 5.5647185e-08 2.4271965e-06
0.32 0.0665415 0.3982051 0.060175553 -0.22190794 0.0670207 0.398404 0.05925606 -0.22145821 2.2963168e-07 3.956149e-08 8.4547065e-07 2.0225882e-07
0.32666666666666666 0.069191106 0.39744112 0.06324173 -0.22960299 0.069147766 0.39814025 0.061875124 -0.22770837 1.878358e-09 4.887865e-07 1.8676068e-06 3.5895964e-06
0.3333333333333333 0.07183289 0.3962667 0.0661318 -0.23671141 0.07133323 0.39756408 0.06461158 -0.23404557 2.496584e-07 1.6832065e-06 2.3110808e-06 7.106743e-06
0.34 0.07446427 0.3947081 0.06956756 -0.24492201 0.073481664 0.39649504 0.06740906 -0.24047427 9.655124e-07 3.1931804e-06 4.6591235e-06 1.9782421e-05
0.3466666666666667 0.077082984 0.39280623 0.07200806 -0.2507287 0.075609356 0.39495233 0.07032777 -0.24705869 2.1715794e-06 4.605724e-06 2.823357e-06 1.3468952e-05
0.35333333333333333 0.07968696 0.39059776 0.07542337 -0.25855732 0.07780182 0.39295223 0.07341311 -0.25381383 3.553747e-06 5.5435426e-06 4.0411296e-06 2.2500666e-05
0.36 0.08227434 0.38810563 0.078648895 -0.2658034 0.08022029 0.3905067 0.0766935 -0.2606406 4.2191236e-06 5.765203e-06 3.823579e-06 2.665456e-05
0.36666666666666664 0.08484339 0.38535753 0.08223281 -0.27362335 0.08273674 0.38762367 0.08015003 -0.26761037 4.4379813e-06 5.135385e-06 4.3379728e-06 3.615588e-05
0.37333333333333335 0.08739262 0.38238496 0.08556841 -0.28076598 0.08534892 0.38432395 0.08349278 -0.2747226 4.1767166e-06 3.759716e-06 4.30826e-06 3.6522375e-05
0.38 0.08992076 0.37922132 0.08889946 -0.28774717 0.088052355 0.38074362 0.08658257 -0.28176817 3.4909351e-06 2.3174052e-06 5.367989e-06 3.574846e-05
0.38666666666666666 0.09242667 0.37588677 0.09084499 -0.29195872 0.09078817 0.37699136 0.08968624 -0.2886172 2.6846885e-06 1.2201263e-06 1.3427051e-06 1.1165795e-05
0.3933333333333333 0.09490943 0.37241304 0.09332976 -0.2971356 0.09366179 0.3730966 0.092679866 -0.29520234 1.556598e-06 4.6723522e-07 4.2235934e-07 3.7374434e-06
0.4 0.09736826 0.36882505 0.09704463 -0.30448762 0.0963519 0.36912072 0.09566007 -0.30173057 1.0329948e-06 8.742006e-08 1.9170168e-06 7.6012843e-06
0.4066666666666667 0.09980256 0.36514473 0.09926685 -0.30900156 0.09880135 0.36511868 0.09870699 -0.30818245 1.0024195e-06 6.784582e-10 3.134421e-07 6.709524e-07
0.41333333333333333 0.10221184 0.3613924 0.103404745 -0.31683207 0.10150388 0.36118513 0.10175687 -0.31412292 5.012096e-07 4.2962988e-08 2.715491e-06 7.3394954e-06
0.42 0.10459578 0.3575906 0.107180744 -0.32385463 0.10396933 0.35739434 0.10472795 -0.3199273 3.9244244e-07 3.851339e-08 6.0161824e-06 1.5423844e-05
0.4266666666666667 0.10695422 0.35376567 0.11034677 -0.32969978 0.10624869 0.3537173 0.107672475 -0.3256415 4.9776594e-07 2.3395765e-09 7.1518616e-06 1.6469568e-05
0.43333333333333335 0.10928709 0.34993088 0.11308987 -0.33473822 0.108323425 0.35013124 0.110730454 -0.33123738 9.286513e-07 4.0144535e-08 5.566828e-06 1.2255944e-05
0.44 0.11159446 0.34610528 0.116131574 -0.3401841 0.11022415 0.34664148 0.11385897 -0.33674806 1.8777516e-06 2.8751407e-07 5.1647376e-06 1.1806295e-05
0.44666666666666666 0.113876484 0.34230375 0.11837328 -0.34424815 0.112166695 0.34323707 0.11701887 -0.34206602 2.9233786e-06 8.71085e-07 1.8344298e-06 4.761674e-06
0.4533333333333333 0.11613345 0.33854562 0.12198195 -0.35042933 0.11415434 0.33991885 0.12019033 -0.34724623 3.9168867e-06 1.8857645e-06 3.2098978e-06 1.0132104e-05
0.46 0.118365705 0.33483744 0.12538978 -0.3561806 0.11613972 0.3366641 0.12336232 -0.35232896 4.955021e-06 3.3367369e-06 4.110622e-06 1.4835225e-05
0.4666666666666667 0.12057368 0.33119568 0.12786366 -0.3603927 0.11810826 0.333425 0.12651774 -0.3572958 6.078293e-06 4.9697924e-06 1.8114941e-06 9.590656e-06
0.47333333333333333 0.122757904 0.32763442 0.13140363 -0.3661651 0.120204076 0.3302002 0.1296008 -0.3620642 6.522038e-06 6.5831828e-06 3.2502028e-06 1.681729e-05
0.48 0.12491895 0.3241579 0.13543473 -0.372569 0.12230253 0.32700917 0.1326434 -0.3667443 6.8456557e-06 8.129784e-06 7.791525e-06 3.3926957e-05
0.4866666666666667 0.12705745 0.3207746 0.13743632 -0.37586445 0.12439966 0.32384878 0.13565381 -0.37134176 7.0638266e-06 9.450516e-06 3.1773302e-06 2.0454645e-05
0.49333333333333335 0.12917407 0.31749228 0.14070907 -0.38097674 0.12650217 0.32069746 0.1386182 -0.37585837 7.139036e-06 1.027318e-05 4.3717428e-06 2.6197711e-05
0.5 0.1312695 0.314315 0.14435063 -0.38653913 0.1285826 0.31756875 0.14156693 -0.3803144 7.219447e-06 1.0586941e-05 7.74899e-06 3.874716e-05
0.5066666666666667 0.13334449 0.31124824 0.14668721 -0.39015618 0.13064139 0.31447265 0.14451662 -0.38471487 7.306752e-06 1.0396772e-05 4.7114722e-06 2.9607832e-05
0.5133333333333333 0.13539983 0.3083008 0.1495075 -0.3944089 0.13268404 0.3114172 0.14747624 -0.38906482 7.375549e-06 9.711943e-06 4.1259837e-06 2.8559329e-05
0.52 0.13743633 0.30547425 0.1529085 -0.39941216 0.13471638 0.30840954 0.1504518 -0.3933705 7.3981478e-06 8.61593e-06 6.0354228e-06 3.6501486e-05
0.5266666666666666 0.13945484 0.30277866 0.15642992 -0.40450576 0.13679123 0.30544654 0.15339187 -0.3976117 7.094831e-06 7.1175523e-06 9.2297405e-06 4.7527952e-05
0.5333333333333333 0.14145632 0.30022144 0.15952861 -0.40894896 0.1388703 0.3025383 0.15630174 -0.40181985 6.68751e-06 5.367851e-06 1.041273e-05 5.082411e-05
0.54 0.1434416 0.29779103 0.1620594 -0.41256845 0.14079015 0.29969618 0.15928817 -0.406094 7.030203e-06 3.6295708e-06 7.679708e-06 4.1918312e-05
0.5466666666666666 0.14541154 0.29549083 0.16504556 -0.4167521 0.14271031 0.29690608 0.16230653 -0.41029397 7.296605e-06 2.0029402e-06 7.50227e-06 4.1707488e-05
0.5533333333333333 0.14736702 0.29332176 0.16691408 -0.41940475 0.14462878 0.29416078 0.16525823 -0.41438746 7.497944e-06 7.039626e-07 2.7418287e-06 2.5173103e-05
0.56 0.14930889 0.29128036 0.17035602 -0.4240959 0.14651193 0.29147545 0.16814609 -0.41836575 7.823001e-06 3.805855e-08 4.883798e-06 3.2834643e-05
0.5666666666666667 0.15123801 0.28936943 0.17203163 -0.42642984 0.14827284 0.2888832 0.1709933 -0.4222982 8.792216e-06 2.3641465e-07 1.0781247e-06 1.707049e-05
0.5733333333333334 0.15315527 0.28758815 0.17553605 -0.4311037 0.14984442 0.28643435 0.17378476 -0.42629918 1.096169e-05 1.3312473e-06 3.0670124e-06 2.308343e-05
0.58 0.15506154 0.2859402 0.17728055 -0.43346712 0.15156913 0.28410885 0.17649776 -0.43009862 1.2196962e-05 3.3538527e-06 6.1275676e-07 1.1346771e-05
0.5866666666666667 0.15695767 0.2844208 0.18046829 -0.43764365 0.1533847 0.2819229 0.179194 -0.43374208 1.2766119e-05 6.239413e-06 1.6238091e-06 1.52222565e-05
0.5933333333333334 0.15884452 0.2830258 0.1829262 -0.4408525 0.15525818 0.27988553 0.18189621 -0.4372709 1.2861813e-05 9.8613e-06 1.0608653e-06 1.2827741e-05
0.6 0.16072288 0.28175482 0.18558593 -0.4442814 0.15713888 0.27800474 0.18460459 -0.4407524 1.2845038e-05 1.4063144e-05 9.630395e-07 1.2453927e-05
0.6066666666666667 0.16259357 0.28060365 0.18773341 -0.44703913 0.1590368 0.2762828 0.18732263 -0.4441872 1.2650635e-05 1.866983e-05 1.6874047e-07 8.133523e-06
0.6133333333333333 0.16445735 0.27956748 0.18961814 -0.449447 0.16095576 0.27473074 0.19005549 -0.44757125 1.2261161e-05 2.3394035e-05 1.9127422e-07 3.5184687e-06
0.62 0.166315 0.2786484 0.19092639 -0.4511244 0.16289698 0.2733692 0.19280669 -0.45089138 1.1682918e-05 2.7870092e-05 3.5355395e-06 5.430035e-08
0.6266666666666667 0.16816726 0.27783847 0.19457369 -0.4556488 0.16486242 0.2721974 0.19556938 -0.454164 1.0921962e-05 3.1821706e-05 9.914097e-07 2.2046647e-06
0.6333333333333333 0.17001481 0.2771316 0.1972793 -0.4589833 0.16681178 0.27121183 0.19830284 -0.45739976 1.02594295e-05 3.5043493e-05 1.0476156e-06 2.5076192e-06
0.64 0.17185828 0.27651963 0.19939193 -0.46157414 0.16862768 0.27039272 0.20087658 -0.46071577 1.0436786e-05 3.753903e-05 2.204178e-06 7.36793e-07
0.6466666666666666 0.1736983 0.27600423 0.20262003 -0.4654773 0.17041576 0.2697389 0.20330934 -0.46407065 1.0775115e-05 3.925414e-05 4.7515215e-07 1.9786355e-06
0.6533333333333333 0.17553554 0.27558544 0.20687099 -0.4705508 0.17217498 0.26924405 0.20571221 -0.4674479 1.1293428e-05 4.0213326e-05 1.342757e-06 9.62798e-06
0.66 0.17737055 0.27525052 0.20921558 -0.4733325 0.17395641 0.26888043 0.20815141 -0.4707497 1.1656346e-05 4.057814e-05 1.1324502e-06 6.670796e-06
0.6666666666666666 0.17920387 0.27499944 0.2122185 -0.47686014 0.1757253 0.2686103 0.21059227 -0.47404167 1.2100461e-05 4.0821124e-05 2.6446023e-06 7.943746e-06
0.6733333333333333 0.18103604 0.27482632 0.21522363 -0.48035944 0.17750263 0.26842764 0.2130347 -0.4773134 1.2484972e-05 4.094308e-05 4.791375e-06 9.278334e-06
0.68 0.18286754 0.2747239 0.21896374 -0.4846722 0.17926627 0.26833504 0.21554157 -0.48053786 1.2969131e-05 4.0817315e-05 1.1711253e-05 1.7092661e-05
0.6866666666666666 0.18469882 0.27469206 0.22072256 -0.48668605 0.18100674 0.26833096 0.218123 -0.4837175 1.3631422e-05 4.0463558e-05 6.757672e-06 8.812288e-06
0.6933333333333334 0.18653032 0.27472556 0.22309242 -0.4893817 0.18274926 0.26841024 0.22072364 -0.48687845 1.4296455e-05 3.9883274e-05 5.6111094e-06 6.2662407e-06
0.7 0.18836239 0.27481 0.22592424 -0.4925807 0.18450376 0.26856455 0.22327273 -0.49006933 1.4888994e-05 3.900545e-05 7.030519e-06 6.30704e-06
0.7066666666666667 0.19019538 0.2749497 0.2280282 -0.49493933 0.18628445 0.26879707 0.22581823 -0.49324772 1.5295365e-05 3.7854854e-05 4.8839293e-06 2.8615432e-06
0.7133333333333334 0.19202965 0.27513996 0.2299386 -0.4970674 0.18808846 0.269109 0.22836784 -0.49641424 1.5533004e-05 3.6372323e-05 2.4672909e-06 4.266019e-07
0.72 0.19386551 0.27537805 0.23224452 -0.49962342 0.18991575 0.26950112 0.23092423 -0.49957097 1.5600615e-05 3.453829e-05 1.7431593e-06 2.7512215e-09
0.7266666666666667 0.19570324 0.27565905 0.2355355 -0.50325245 0.19176629 0.26994616 0.23367347 -0.50257576 1.5499547e-05 3.263719e-05 3.4671714e-06 4.5791143e-07
0.7333333333333333 0.19754308 0.27597696 0.23942071 -0.5075041 0.1936079 0.27040285 0.23655006 -0.5054209 1.5485704e-05 3.107067e-05 8.240626e-06 4.3396485e-06
0.74 0.19938529 0.27633035 0.24197428 -0.51027054 0.19540682 0.27087542 0.23942788 -0.50827587 1.5828153e-05 2.9756236e-05 6.484152e-06 3.978706e-06
0.7466666666666667 0.20123006 0.276717 0.2449406 -0.51346684 0.19729376 0.27134237 0.24215473 -0.5111836 1.5494503e-05 2.8886758e-05 7.761024e-06 5.213073e-06
0.7533333333333333 0.20307761 0.2771333 0.24684188 -0.515495 0.19910178 0.27182242 0.24477486 -0.5142561 1.580729e-05 2.8205268e-05 4.272549e-06 1.53483e-06
0.76 0.20492813 0.27757627 0.24936171 -0.5181772 0.20086232 0.27231243 0.24747498 -0.5172674 1.6530825e-05 2.7707962e-05 3.559733e-06 8.277457e-07
0.7666666666666667 0.20678172 0.2780389 0.25227407 -0.5212629 0.2025954 0.27280888 0.25019088 -0.5202685 1.7525253e-05 2.7353e-05 4.3396485e-06 9.888001e-07
0.7733333333333333 0.20863853 0.27852193 0.25406146 -0.52313584 0.2043259 0.27330878 0.25291583 -0.5232463 1.8598816e-05 2.7176844e-05 1.3124705e-06 1.219863e-08
0.78 0.21049865 0.27901796 0.256116 -0.52528393 0.20617917 0.27379528 0.2556716 -0.5260633 1.8657856e-05 2.7276368e-05 1.9750223e-07 6.074493e-07
0.7866666666666666 0.21236216 0.2795258 0.25873727 -0.52801913 0.2080484 0.2742798 0.258399 -0.5288869 1.8608456e-05 2.7520344e-05 1.1441736e-07 7.530491e-07
0.7933333333333333 0.21422912 0.28004447 0.2620238 -0.5314355 0.20992288 0.2747609 0.26110968 -0.5317153 1.8543718e-05 2.7916052e-05 8.3562753e-07 7.82792e-08
0.8 0.21609958 0.2805673 0.2660261 -0.5355727 0.211796 0.27523065 0.26378706 -0.5345673 1.8520754e-05 2.8479752e-05 5.013338e-06 1.0108515e-06
0.8066666666666666 0.21797353 0.28109333 0.27059335 -0.5402592 0.21366897 0.27568918 0.26646015 -0.5374137 1.852922e-05 2.9204779e-05 1.70833e-05 8.096677e-06
0.8133333333333334 0.219851 0.2816212 0.27405256 -0.54377437 0.21553732 0.27613747 0.26913407 -0.54025614 1.8607814e-05 3.0071149e-05 2.4191504e-05 1.2377898e-05
0.82 0.22173198 0.28214642 0.27751443 -0.54726976 0.21738786 0.2765742 0.27188104 -0.5430282 1.8871384e-05 3.104974e-05 3.1735017e-05 1.799105e-05
0.8266666666666667 0.22361644 0.28266978 0.28078243 -0.5505474 0.21921577 0.27700058 0.27465993 -0.5457608 1.9365902e-05 3.2139902e-05 3.7485002e-05 2.2911641e-05
0.8333333333333334 0.22550437 0.28318888 0.28415808 -0.55391383 0.22102216 0.27741656 0.27744555 -0.5484842 2.0090203e-05 3.3319706e-05 4.5058005e-05 2.9480832e-05
0.84 0.22739571 0.28370172 0.28806388 -0.55778855 0.22281386 0.27782145 0.2802337 -0.55119914 2.0993384e-05 3.4577533e-05 6.1311606e-05 4.342036e-05
0.8466666666666667 0.22929043 0.2842075 0.29140586 -0.5610788 0.22459376 0.2782151 0.28302336 -0.5539068 2.2058683e-05 3.590865e-05 7.0266295e-05 5.143742e-05
0.8533333333333334 0.23118843 0.28469974 0.29233238 -0.56196773 0.22636336 0.2785976 0.28581482 -0.5566083 2.3281305e-05 3.7236172e-05 4.247858e-05 2.8723289e-05
0.86 0.23308961 0.2851778 0.29462254 -0.5642004 0.22812364 0.27896902 0.28860885 -0.55930483 2.4660916e-05 3.854892e-05 3.6164485e-05 2.3966584e-05
0.8666666666666667 0.23499389 0.2856418 0.29630053 -0.5658243 0.22987545 0.27932957 0.29140636 -0.5619974 2.6198475e-05 3.9844137e-05 2.3952873e-05 1.4644832e-05
0.8733333333333333 0.23690115 0.28608838 0.299684 -0.5691117 0.23156872 0.27967128 0.29422292 -0.56469977 2.8434759e-05 4.1179115e-05 2.9823252e-05 1.9465178e-05
0.88 0.23881128 0.28652003 0.30414292 -0.573424 0.23303576 0.28002098 0.29710248 -0.567524 3.3356704e-05 4.2237676e-05 4.956781e-05 3.4809596e-05
0.8866666666666667 0.24072419 0.28693697 0.3066101 -0.57578623 0.23439917 0.2803643 0.3000335 -0.5703615 4.0005896e-05 4.319991e-05 4.325164e-05 2.9427782e-05
0.8933333333333333 0.24263978 0.28733727 0.3118429 -0.58079123 0.23570058 0.28069606 0.3029897 -0.57320213 4.815253e-05 4.4105658e-05 7.83791e-05 5.7594465e-05
0.9 0.24455792 0.28772187 0.3152547 -0.58402467 0.2369616 0.2810136 0.30595797 -0.5760414 5.7703986e-05 4.5000812e-05 8.642892e-05 6.373256e-05
0.9066666666666666 0.24647851 0.2880898 0.31886342 -0.5874274 0.23819573 0.28131607 0.30892992 -0.57887805 6.860446e-05 4.5883553e-05 9.867445e-05 7.309109e-05
0.9133333333333333 0.24840145 0.28844017 0.32129145 -0.58970016 0.23943457 0.28160444 0.31188968 -0.58170146 8.0404905e-05 4.672719e-05 8.839325e-05 6.397928e-05
0.92 0.2503266 0.28877077 0.3245533 -0.59274733 0.24072127 0.28187153 0.314849 -0.5844585 9.2262424e-05 4.759948e-05 9.417386e-05 6.870521e-05
0.9266666666666666 0.25225383 0.2890854 0.32534644 -0.5934732 0.24202536 0.2821228 0.3177916 -0.5872014 0.0001046216 4.8477763e-05 5.7075442e-05 3.933522e-05
0.9333333333333333 0.25418302 0.28938112 0.32879832 -0.59667987 0.24347338 0.28233683 0.32065326 -0.58988225 0.000114696464 4.9621958e-05 6.634207e-05 4.6207526e-05
0.94 0.2561141 0.2896603 0.33186358 -0.5995121 0.2452681 0.28249228 0.32330558 -0.592453 0.00011763548 5.138058e-05 7.3239455e-05 4.9830855e-05
0.9466666666666667 0.2580469 0.28992033 0.33360776 -0.6011123 0.24720179 0.28264332 0.32590935 -0.5949791 0.00011761641 5.2954903e-05 5.926562e-05 3.7616126e-05
0.9533333333333334 0.25998133 0.29016313 0.3365842 -0.6038439 0.24919428 0.28280392 0.32851315 -0.5974964 0.000116360556 5.415792e-05 6.514209e-05 4.0291226e-05
0.96 0.26191723 0.2903879 0.33798 -0.60511476 0.25122052 0.2829784 0.3311302 -0.6000195 0.000114419585 5.4900884e-05 4.69197e-05 2.5961506e-05
0.9666666666666667 0.26385453 0.29059476 0.34283736 -0.609547 0.25327304 0.28316838 0.3337657 -0.60255355 0.000111968 5.5151137e-05 8.229534e-05 4.890866e-05
0.9733333333333334 0.26579309 0.29078248 0.3454024 -0.61187047 0.25533625 0.2833677 0.33644834 -0.6050884 0.000109345296 5.4979082e-05 8.017498e-05 4.599627e-05
0.98 0.2677328 0.29095712 0.34811604 -0.6143203 0.25739655 0.2835645 0.3392307 -0.60756445 0.000106838066 5.4650758e-05 7.894951e-05 4.5641224e-05
0.9866666666666667 0.26967356 0.2911141 0.3532929 -0.618976 0.25947013 0.2837423 0.3420137 -0.610022 0.0001041098 5.434319e-05 0.00012722092 8.017391e-05
0.9933333333333333 0.2716153 0.291257 0.3549667 -0.62046903 0.261556 0.2838558 0.3447145 -0.6124313 0.00010118946 5.4777734e-05 0.000105107756 6.460536e-05

